Massively Parallel Causal Inference of Whole Brain Dynamics at Single Neuron Resolution

Empirical Dynamic Modeling (EDM) is a nonlinear time series causal inference framework. The latest implementation of EDM, cppEDM, has only been used for small datasets due to computational cost. With the growth of data collection capabilities, there is a great need to identify causal relationships in large datasets. We present mpEDM, a parallel distributed implementation of EDM optimized for modern GPU-centric supercomputers. We improve the original algorithm to reduce redundant computation and optimize the implementation to fully utilize hardware resources such as GPUs and SIMD units. As a use case, we run mpEDM on AI Bridging Cloud Infrastructure (ABCI) using datasets of an entire animal brain sampled at single neuron resolution to identify dynamical causation patterns across the brain. mpEDM is 1,530 X faster than cppEDM and a dataset containing 101,729 neuron was analyzed in 199 seconds on 512 nodes. This is the largest EDM causal inference achieved to date.

==> fig/cross_mapping/lorenz.dat <==
0.000000000000000000e+00	1.000000000000000000e+00	1.050000000000000044e+00
1.000000000000000056e-01	9.899999999999999911e-01	1.021996499999999974e+00
1.890000000000000013e-01	1.007078003499999985e+00	9.957298533449999711e-01
2.708078003500000164e-01	1.048045294042177833e+00	9.710771155829037715e-01
3.485315497192177925e-01	1.110761272623343787e+00	9.480166773177750583e-01
4.247545220096303753e-01	1.193938356601438988e+00	9.266044260108650121e-01
5.016729054688112699e-01	1.296994444997498608e+00	9.069631931288273385e-01
5.812050594216799926e-01	1.419942925476288753e+00	8.892811544840695248e-01
6.650788460271408464e-01	1.563312365797251413e+00	8.738168062177478213e-01
7.549021980041519253e-01	1.728089748295694061e+00	8.609093718381644056e-01
8.522209530333061389e-01	1.915682442483069625e+00	8.509943063846091560e-01
9.585671019782825431e-01	2.127895133119434679e+00	8.446241354017525182e-01
1.075499905092397679e+00	2.366918681244829514e+00	8.424953124212676281e-01
1.204641782707640774e+00	2.635328431572753871e+00	8.454821706093947897e-01
1.347710447594152150e+00	2.936089814922661301e+00	8.546794285175415284e-01
1.506548384327003109e+00	3.272569238148228532e+00	8.714551173454392341e-01
1.683150469709125741e+00	3.648548200387804474e+00	8.975162483491410104e-01
1.879690242776993703e+00	4.068238300952677022e+00	9.349900461780605854e-01
2.098545048594561813e+00	4.536294269251763822e+00	9.865241400424157314e-01
2.342319970660282191e+00	5.057821286671673633e+00	1.055409720004546248e+00
2.613870102261421469e+00	5.638371592945880195e+00	1.145732300850042407e+00
2.916320251329867386e+00	6.283923551585748335e+00	1.262555329708785257e+00
3.253080581355455525e+00	7.000833829677711506e+00	1.412142314178434166e+00
3.627855906187681168e+00	7.795749926756819548e+00	1.602223244505504463e+00
4.044645308244595228e+00	8.675465730615696813e+00	1.842310524724011689e+00
4.507727350481705031e+00	9.646696833416481098e+00	2.144067920671338001e+00
5.021624298775182460e+00	1.071574478714418710e+01	2.521732420805000707e+00
5.591036347612083013e+00	1.188801021493656052e+01	2.992582261168098778e+00
6.220733734344531030e+00	1.316730392816447903e+01	3.577433064387685935e+00
6.915390753726526007e+00	1.455489374903934241e+01	4.301125841923466808e+00
7.679341053257807914e+00	1.604821456381385758e+01	5.192942592255154644e+00
8.516228404313412881e+00	1.763916414072874517e+01	6.286843942633566051e+00
9.428521977954945399e+00	1.931191446295179759e+01	7.621365321519736113e+00
1.041686122645463008e+01	2.104019936778993838e+01	9.238931607898074105e+00
1.147919504058816109e+01	2.278411183311753874e+01	1.118425767182749553e+01
1.260968671984109868e+01	2.448658257416002471e+01	1.350140615530914445e+01
1.379737630527299075e+01	2.606994401101610492e+01	1.622900500414382918e+01
1.502463307584730146e+01	2.743333304535907402e+01	1.939314571845718405e+01
1.626550307279847729e+01	2.845214799008014595e+01	2.299768815268629751e+01
1.748416756452664345e+01	2.898127769741511628e+01	2.701222481525780950e+01
1.863387857781549073e+01	2.886416918890210326e+01	3.135894393439173200e+01
1.965690763892415305e+01	2.794962596278162792e+01	3.590111513881675620e+01
2.048617947130989947e+01	2.611701479787154767e+01	4.043766455899326218e+01
2.104926300396606464e+01	2.330784236629796879e+01	4.470957056924544304e+01
2.127512094019925470e+01	1.955752248668120430e+01	4.842329536239555665e+01
2.110336109484745037e+01	1.501686647349063009e+01	5.129273263702855701e+01
2.049471163271176977e+01	9.951148331506203704e+00	5.309381901463081732e+01
1.944035530259121458e+01	4.708731003507962143e+00	5.371726601619621988e+01
1.796719287268289023e+01	-3.378841941882084754e-01	5.320002056886948338e+01
1.613668516599577885e+01	-4.862241651810865761e+00	5.172046771544162880e+01
1.403679248421511438e+01	-8.641316430435244555e+00	4.955647821410816789e+01
1.176898159275007849e+01	-1.158074137995029673e+01	4.702184328489332188e+01
9.434009295480040080e+00	-1.370361120095165575e+01	4.440483540317487154e+01
7.120247245836869965e+00	-1.511420878578585736e+01	4.192775848845797526e+01
4.896801642674597055e+00	-1.595475753810923791e+01	3.973337613477085029e+01
2.811645724596213647e+00	-1.636977011803679360e+01	3.789241416404563267e+01
8.935041403329126997e-01	-1.648421205675916568e+01	3.642156353664052659e+01
-8.442674793762949825e-01	-1.639461695507222316e+01	3.530291331988992454e+01
-2.399302426945888023e+00	-1.616901466331463055e+01	3.449979904096844763e+01
-3.776273650582762542e+00	-1.585137468054492338e+01	3.396763296177596203e+01
-4.983783753578978626e+00	-1.546750678264043621e+01	3.366030747600196094e+01
-6.032156056485124651e+00	-1.503073423042243029e+01	3.353345416573394999e+01
-6.932013873878855037e+00	-1.454664029752705723e+01	3.354579428834843213e+01
-7.693476516243675789e+00	-1.401673866506669164e+01	3.365950307828600785e+01
-8.325802731125977019e+00	-1.344115873815200324e+01	3.384017862872827465e+01
-8.837338331828579641e+00	-1.282050539899718800e+01	3.405674542601612842e+01
-9.235655038545440121e+00	-1.215704525981261952e+01	3.428144346346400795e+01
-9.527794060672157173e+00	-1.145534235748769625e+01	3.448994012936955755e+01
-9.720548890353711613e+00	-1.072244080372556674e+01	3.466153485488564456e+01
-9.820738081690898014e+00	-9.967678643271199235e+00	3.477939182087122560e+01
-9.835432137848927781e+00	-9.202215542579148533e+00	3.483072505338889613e+01
-9.772110478321950566e+00	-8.438362060004246601e+00	3.480686728108397432e+01
-9.638735636490180170e+00	-7.688803848583928513e+00	3.470317419376188184e+01
-9.443742457699555004e+00	-6.965814570307950149e+00	3.451874401458753994e+01
-9.195949668960395229e+00	-6.280543028390519034e+00	3.425596269981928543e+01
-8.904409004903406810e+00	-5.642442416922296644e+00	3.391991175044329765e+01
-8.578212346105296149e+00	-5.058884837764265896e+00	3.351769385472789509e+01
-8.226279595271194012e+00	-4.534976493920061635e+00	3.305773884335064849e+01
-7.857149285136080685e+00	-4.073562990528201588e+00	3.254914879436817898e+01
-7.478790655675292776e+00	-3.675393948646443754e+00	3.200112892141223142e+01
-7.098450984972408229e+00	-3.339403953263880176e+00	3.142253383226879393e+01
-6.722546281801555779e+00	-3.063063027203543065e+00	3.082154080777485206e+01
-6.356597956341754951e+00	-2.842753010268925795e+00	3.020544614407600648e+01
-6.005213461734472347e+00	-2.674134135643682963e+00	2.958056927516809864e+01
-5.672105529125393453e+00	-2.552476235402812765e+00	2.895224295569787643e+01
-5.360142599753135784e+00	-2.472939247707938382e+00	2.832486578174730951e+01
-5.071422264548615999e+00	-2.430796586071400700e+00	2.770199468143051647e+01
-4.807359696700894247e+00	-2.421601728286158384e+00	2.708645844254867896e+01
-4.568783899859420572e+00	-2.441302939648825276e+00	2.648047770138614609e+01
-4.356035803838360643e+00	-2.486313600386180767e+00	2.588578121674364851e+01
-4.169063583493142211e+00	-2.553546591552441569e+00	2.530371214232161847e+01
-4.007511884299072236e+00	-2.640421080817533905e+00	2.473532112052184573e+01
-3.870802803950918580e+00	-2.744849264088647267e+00	2.418144529484682792e+01
-3.758207449964691360e+00	-2.865209494045229732e+00	2.364277385111183349e+01
-3.668907654372745242e+00	-3.000310996844102185e+00	2.311990158916498572e+01
-3.602047988619880847e+00	-3.149354191011709769e+00	2.261337245360015658e+01
-3.556778608859063606e+00	-3.311889558291132740e+00	2.212371505955449535e+01
-3.532289703802270697e+00	-3.487777108465593745e+00	2.165147215827451177e+01
-3.527838444268602824e+00	-3.677147732677227943e+00	2.119722578750723230e+01
-3.542769373109465381e+00	-3.880367139295566314e+00	2.076161960712035182e+01
-3.576529149728075563e+00	-4.098002591570711672e+00	2.034537967077362097e+01
-3.628676493912339041e+00	-4.330792293030797602e+00	1.994933465219822821e+01
-3.698888073824184719e+00	-4.579616971179718554e+00	1.957443633896147617e+01
-3.786960963559737881e+00	-4.845472970878539343e+00	1.922178102777516884e+01
-3.892812164291618249e+00	-5.129445966943703361e+00	1.889263229767141539e+01
-4.016475544556826982e+00	-5.432684225037279546e+00	1.858844549085446829e+01
-4.158096412604872505e+00	-5.756370168009372179e+00	1.831089408292499954e+01
-4.317923788145322739e+00	-6.101688831880660580e+00	1.806189795918564300e+01
-4.496300292518856878e+00	-6.469791615672332519e+00	1.784365341416454243e+01
-4.693649424834203998e+00	-6.861753540763757542e+00	1.765866443694961063e+01
-4.910459836427158997e+00	-7.278522042531409220e+00	1.750977451201576329e+01
-5.147266057037583664e+00	-7.720855131444205988e+00	1.740019772736430426e+01
-5.404624964478245808e+00	-8.189246604622239190e+00	1.733354740946937156e+01
-5.683087128492645412e+00	-8.683835898108071660e+00	1.731385976645492519e+01
-5.983162005454188304e+00	-9.204300199272264393e+00	1.734560908666837520e+01
-6.305275824835995913e+00	-9.749726666318561996e+00	1.743370988471773231e+01
-6.649720908984252610e+00	-1.031846313587630526e+01	1.758350000057128426e+01
-7.016595131673457608e+00	-1.090794668296389780e+01	1.780069705618824827e+01
-7.405730286802501894e+00	-1.151451100995438281e+01	1.809131892162208999e+01
-7.816608359117689808e+00	-1.213317609549894094e+01	1.846155707522382983e+01
-8.248265132755815188e+00	-1.275742706153167561e+01	1.891759020493485011e+01
-8.699181325633400519e+00	-1.337899403125671682e+01	1.946532448232230905e+01
-9.167162596195732149e+00	-1.398765098978137367e+01	2.011004722870346484e+01
-9.649211435554295946e+00	-1.457105927919136512e+01	2.085598297873558238e+01
-1.014139621991800233e+01	-1.511468999377324351e+01	2.170574623094183409e+01
-1.063872559730352663e+01	-1.560186830764282107e+01	2.265969457864346026e+01
-1.113503986833745607e+01	-1.601399006440243866e+01	2.371520048153382376e+01
-1.162293488794395380e+01	-1.633096429841795327e+01	2.486588026287412845e+01
-1.209373782899135463e+01	-1.653193135179011364e+01	2.610084458324176637e+01
-1.253755718127123053e+01	-1.659629091534004175e+01	2.740406349396103280e+01
-1.294343055467811254e+01	-1.650504388639534881e+01	2.875396658405797368e+01
-1.329959188784983581e+01	-1.624240430631837384e+01	3.012341718871587659e+01
-1.359387312969668926e+01	-1.579757444307952419e+01	3.148019913780771617e+01
-1.381424326103497258e+01	-1.516650484319434966e+01	3.278812445416400578e+01
-1.394946941925091011e+01	-1.435339663502308660e+01	3.400880304820697120e+01
-1.398986214082812829e+01	-1.337166652500020803e+01	3.510401094513762388e+01
-1.392804257924533573e+01	-1.224410852205611100e+01	3.603846468600959696e+01
-1.375964917352641237e+01	-1.100206665265053374e+01	3.678268348123470588e+01
-1.348389092143882451e+01	-9.683579551084877224e+00	3.731553508603243330e+01
-1.310385978440342925e+01	-8.330647165825052269e+00	3.762605306924698567e+01
-1.262653852254559084e+01	-6.985956197200414053e+00	3.771420255763326423e+01
-1.206248029001107369e+01	-5.689529107130736563e+00	3.759044922582885562e+01
-1.142518517172304016e+01	-4.475787768470303796e+00	3.727421027211808990e+01
-1.073024543139776732e+01	-3.371434193981150074e+00	3.679147412460176270e+01
-9.994364307656105950e+00	-2.394373101433741269e+00	3.617200867327088076e+01
-9.234365187033869660e+00	-1.553689052359457534e+00	3.544660357259655825e+01
-8.466297573566428980e+00	-8.505055939115856445e-01	3.464471597628124755e+01
-7.704718375600944746e+00	-2.794391105021897248e-01	3.379274773565420986e+01
-6.962190449091069766e+00	1.696701798439896325e-01	3.291302515003979323e+01
-6.249004386197563932e+00	5.100276458030624793e-01	3.202342200823218121e+01
-5.573101182997501013e+00	7.563511871146990639e-01	3.113748569331557547e+01
-4.940155945986281161e+00	9.236429275341000444e-01	3.026489673291814597e+01
-4.353776058634243107e+00	1.026295928880463837e+00	2.941210253604696234e+01
-3.815768859882772368e+00	1.077512751729438945e+00	2.858299913496825440e+01
-3.326440698721551126e+00	1.088983523657649055e+00	2.777957515199689453e+01
-2.884898276483631285e+00	1.070761386567002260e+00	2.700246949155981824e+01
-2.489332310178567820e+00	1.031276032255943109e+00	2.625142325343359317e+01
-2.137271475935116793e+00	9.774353860128368598e-01	2.552562590778644491e+01
-1.825800789740321450e+00	9.147769404718997244e-01	2.482396701712483278e+01
-1.551743016719099311e+00	8.476411357834328086e-01	2.414520981217461681e+01
-1.311804601468846254e+00	7.793482868768450977e-01	2.348810385435256265e+01
-1.102689312634277163e+00	7.123675427559780227e-01	2.285145259786825989e+01
-9.211836270952515893e-01	6.484713853692017915e-01	2.223414915632246647e+01
-7.642181258488062179e-01	5.888725975808188906e-01	2.163519078609492752e+01
-6.289090535058436959e-01	5.343428459166532640e-01	2.105367997670090574e+01
-5.125838635635939777e-01	4.853133819454694686e-01	2.048881780118756168e+01
-4.127941390126876331e-01	4.419591402120410795e-01	1.993989339234632396e+01
-3.273188110902147674e-01	4.042679011353519369e-01	1.940627205414482148e+01
-2.541601398676580637e-01	3.720963339832976668e-01	1.888738353357316413e+01
-1.915344924825624906e-01	3.452147318867910264e-01	1.838271129416987293e+01
-1.378595700456271556e-01	3.233421594546285749e-01	1.789178317866966950e+01
-9.173939709560158251e-02	3.061735936109165612e-01	1.741416356318374881e+01
-5.194809802494976952e-02	2.934004751501456676e-01	1.694944693914479217e+01
-1.741324070744022789e-02	2.847259182622920437e-01	1.649725277331136297e+01
1.280067518953299788e-02	2.798756580171174457e-01	1.605722146183764565e+01
3.950817347229144960e-02	2.786056577262217004e-01	1.562901119142435213e+01
6.341792189768447052e-02	2.807071528676893246e-01	1.521229553495562214e+01
8.514684499468495871e-02	2.860097777691609777e-01	1.480676163168132220e+01
1.052331382721325564e-01	2.943833062147209745e-01	1.441210882726652898e+01
1.241481550663914024e-01	3.057384374586432640e-01	1.402804767363500993e+01
1.423071833056165914e-01	3.200269741239947230e-01	1.365429921080859721e+01
1.600791623874543990e-01	3.372416671013046541e-01	1.329059447222902612e+01
1.777954128588394300e-01	3.574159435913212834e-01	1.293667417129059594e+01
1.957574659320876209e-01	3.806236865028341798e-01	1.259228854029480793e+01
2.142440879891622796e-01	4.069791951494525772e-01	1.225719730420857978e+01
2.335175987051913149e-01	4.366374272574896076e-01	1.193116978097028991e+01
2.538295815604211247e-01	4.697945994524070357e-01	1.161398510814699137e+01
2.754260833496197103e-01	5.066892064923017580e-01	1.130543260297869423e+01
2.985523956638879151e-01	5.476035075411570530e-01	1.100531226969344978e+01
3.234575068516148399e-01	5.928655198201725485e-01	1.071343547485122905e+01
3.503983081484706164e-01	6.428515552553126788e-01	1.042962581876633976e+01
3.796436328591548115e-01	6.979893335691580436e-01	1.015372023915336186e+01
4.114782029301551347e-01	7.587617050477527547e-01	9.885570392438072673e+00
4.462065531419149300e-01	8.257110174175189554e-01	9.625044369100201891e+00
4.841569995694753326e-01	8.994441634053379486e-01	9.372028812446030699e+00
5.256857159530615720e-01	9.806383481536122826e-01	9.126431525892440888e+00
5.711809791731166097e-01	1.070047618231079856e+00	8.888184672818290721e+00
6.210676430789129343e-01	1.168510195972323418e+00	8.657248696057658677e+00
6.758118983682539493e-01	1.276956663642610623e+00	8.433617112067063104e+00
7.359263748956895723e-01	1.396419040643125165e+00	8.217322368758138040e+00
8.019756414704330982e-01	1.528040792585592555e+00	8.008442997207517067e+00
8.745821565819490440e-01	1.673087802172808836e+00	7.807112337420260673e+00
9.544327211410350564e-01	1.832960316546641044e+00	7.613529178763014826e+00
1.042285480681595544e+00	2.009205861584929753e+00	7.427970728592057092e+00
1.138977518771928876e+00	2.203533077146533348e+00	7.250808410232810530e+00
1.245433074609389346e+00	2.417826373909432114e+00	7.082527096299303437e+00
1.362672404539393645e+00	2.654161236085483377e+00	6.923748507988298329e+00
1.491821287694002685e+00	2.914819886717594066e+00	6.775259658016368647e+00
1.634121147596361734e+00	3.202306882529907028e+00	6.638047386505063763e+00
1.790939721089716219e+00	3.519363998901242407e+00	6.513340236685328577e+00
1.963782148870868882e+00	3.868983483348833907e+00	6.402659140358984757e+00
2.154302282318665274e+00	4.254418372947769811e+00	6.307878628074377048e+00
2.364313891381575772e+00	4.679188055017021064e+00	6.231300537171431841e+00
2.595801307745120301e+00	5.147076559839613097e+00	6.175742445033704620e+00
2.850928832954569447e+00	5.662120157258695663e+00	6.144643274675614997e+00
3.132047965384982202e+00	6.228579622113457503e+00	6.142188654659837432e+00
3.441701131057829599e+00	6.850890961411737479e+00	6.173458584566847485e+00
3.782620114093220298e+00	7.533586374563388866e+00	6.244599635822895678e+00
4.157716740140236844e+00	8.281174660894627948e+00	6.363023117052319932e+00
4.570062532215676043e+00	9.097967124208270917e+00	6.537629075676801627e+00
5.022852991414935353e+00	9.987831225103834143e+00	6.779053294965243559e+00
5.519350814783825498e+00	1.095384986923320270e+01	7.099930023056123751e+00
6.062800720228763041e+00	1.199785955310371222e+01	7.515156291348937145e+00
6.656306603516258136e+00	1.311983620947850859e+01	8.042133388456267795e+00
7.302659564112483181e+00	1.431709464056887526e+01	8.700946214968174885e+00
8.004103071758121857e+00	1.558326789117902500e+01	9.514420660487513004e+00
8.762019553700211461e+00	1.690704003601343786e+01	1.050797188543046801e+01
9.576521601931533567e+00	1.827062455939062602e+01	1.170912242915345836e+01
1.044593189767744335e+01	1.964801772351305686e+01	1.314653044170578688e+01
1.136614048026100399e+01	2.100312086077958895e+01	1.484833102546726025e+01
1.232983851831286337e+01	2.228792682331608432e+01	1.683957025929326079e+01
1.332564734881318635e+01	2.344111052006182661e+01	1.913852430687251882e+01
1.433719366593805056e+01	2.438754841562817433e+01	2.175177958615721607e+01
1.534222914090706347e+01	2.503949239287920747e+01	2.466814967131742264e+01
1.631195546610427627e+01	2.530027758100896307e+01	2.785186641821890774e+01
1.721078767759474459e+01	2.507143828908935035e+01	3.123602715265995400e+01
1.799685273874420588e+01	2.426377814376483855e+01	3.471795432015287020e+01
1.862354527924626879e+01	2.281212001627317321e+01	3.815874289982335199e+01
1.904240275294895923e+01	2.069208073235962431e+01	4.138947472707170050e+01
1.920737055089002610e+01	1.793548222100272227e+01	4.422588678712196497e+01
1.908018171790129713e+01	1.463956119842227466e+01	4.649131691678641687e+01
1.863611966595339453e+01	1.096498871668218023e+01	4.804464837397806320e+01
1.786900657102627221e+01	7.119794171921224546e+00	4.880674602044324928e+01
1.679408533111576673e+01	3.330637416592260092e+00	4.877730659250217826e+01
1.544774053966341576e+01	-1.920275562260198576e-01	4.803576591549271768e+01
1.388376373007447206e+01	-3.285180414423392481e+00	4.672498811987607326e+01
1.216686931562468565e+01	-5.852061719327266154e+00	4.502272599987375656e+01
1.036497621212949127e+01	-7.864673928495498956e+00	4.310995719579687346e+01
8.542011198066992606e+00	-9.352170658217838550e+00	4.114504305553486319e+01
6.752593012438509845e+00	-1.038150000143017593e+01	3.924884129235644536e+01
5.039183711051641090e+00	-1.103727347250383417e+01	3.750105425140642268e+01
3.431537992696093387e+00	-1.140567631599384768e+01	3.594471264755077300e+01
1.947816561827099280e+00	-1.156424538574514571e+01	3.459467704513332365e+01
5.966103670698745809e-01	-1.157705514357181187e+01	3.344678672146574883e+01
-6.207561839942941084e-01	-1.149378068638854344e+01	3.248569100841631041e+01
-1.708058634233719175e+00	-1.135099767519503722e+01	3.169064598360734664e+01
-2.672352538329850979e+00	-1.117444930106108103e+01	3.103933815108737804e+01
-3.522562214602974251e+00	-1.098148297782145910e+01	3.051013968213916527e+01
-4.268454290924823091e+00	-1.078324691606645480e+01	3.008326382679630839e+01
-4.919933553438986529e+00	-1.058649128269961892e+01	2.974122114622550939e+01
-5.486589326365050034e+00	-1.039495944645989844e+01	2.946887111500510770e+01
-5.977426338374534964e+00	-1.021041892618137048e+01	2.925326505783736408e+01
-6.400725597155218161e+00	-1.003340174126274142e+01	2.908340074889678561e+01
-6.763993211565970221e+00	-9.863722214795705767e+00	2.894995696444212996e+01
-7.073966111888943864e+00	-9.700829968060084241e+00	2.884504311321696335e+01
-7.336652497506057635e+00	-9.544043604919664858e+00	2.876197923790000388e+01
-7.557391608247418624e+00	-9.392699400082600292e+00	2.869511056512861558e+01
-7.740922387430936524e+00	-9.246240178564702816e+00	2.863965504260638184e+01
-7.891454166544312976e+00	-9.104262576383607808e+00	2.859157971859821856e+01
-8.012735007528242193e+00	-8.966535708268022375e+00	2.854750099592036250e+01
-8.108115077602219500e+00	-8.833000547218665233e+00	2.850460389001807826e+01
-8.180603624563863363e+00	-8.703756677657755958e+00	2.846057595344501934e+01
-8.232918929873251912e+00	-8.579041217739785452e+00	2.841355222701233174e+01
-8.267531158659904733e+00	-8.459203385979776613e+00	2.836206829753484016e+01
-8.286698381391891743e+00	-8.344677242805657258e+00	2.830501921174987601e+01
-8.292496267533268295e+00	-8.235954448294588559e+00	2.824162258338446208e+01
-8.286842085609400499e+00	-8.133558360102968621e+00	2.817138472430616858e+01
-8.271513713058757489e+00	-8.038020395039829680e+00	2.809406903095153751e+01
-8.248164381256865241e+00	-7.949859258294533326e+00	2.800966616913023799e+01
-8.218333868960632671e+00	-7.869563384192355571e+00	2.791836583210223566e+01
-8.183456820483804961e+00	-7.797576718819418495e+00	2.782053000830247314e+01
-8.144868810317365870e+00	-7.734287800907517330e+00	2.771666779680973036e+01
-8.103810709376380927e+00	-7.680021959145671318e+00	2.760741186146511339e+01
-8.061431834353310677e+00	-7.635036339168546071e+00	2.749349662912754511e+01
-8.018792284834834305e+00	-7.599517399758445535e+00	2.737573832403889185e+01
-7.976864796327195251e+00	-7.573580472870011349e+00	2.725501689787328630e+01
-7.936536363981477216e+00	-7.557270962953443139e+00	2.713225987176888410e+01
-7.898609823878674163e+00	-7.550566764145830945e+00	2.700842805908822086e+01
-7.863805517905389841e+00	-7.553381495240055088e+00	2.688450309094367796e+01
-7.832763115638856632e+00	-7.565568187774089459e+00	2.676147662431934293e+01
-7.806043622852380182e+00	-7.586923108045228403e+00	2.664034107724922151e+01
-7.784131571371665004e+00	-7.617189445596706854e+00	2.652208170816526334e+01
-7.767437358794168745e+00	-7.656060655494524525e+00	2.640766983749437813e+01
-7.756299688464204145e+00	-7.703183296857389450e+00	2.629805699849522682e+01
-7.750988049303522587e+00	-7.758159263612368406e+00	2.619416980040133680e+01
-7.751705170734407346e+00	-7.820547353937850943e+00	2.609690528919316321e+01
-7.758589389054751706e+00	-7.889864171500058809e+00	2.600712659874531596e+01
-7.771716867299282683e+00	-7.965584394032099169e+00	2.592565869677761370e+01
-7.791103619972564509e+00	-8.047140483039667558e+00	2.585328404526450541e+01
-7.816707306279274903e+00	-8.133921942669196881e+00	2.579073801325568382e+01
-7.848428769918267101e+00	-8.225274266375198096e+00	2.573870390122183238e+01
-7.886113319563960111e+00	-8.320497737300991403e+00	2.569780746010312100e+01
-7.929551761337663152e+00	-8.418846272458797131e+00	2.566861081545748391e+01
-7.978481212449776372e+00	-8.519526521880736780e+00	2.565160573789129828e+01
-8.032585743392871791e+00	-8.621697451658521416e+00	2.564720623579966841e+01
-8.091496914219437286e+00	-8.724470653616528182e+00	2.565574048583128075e+01
-8.154794288159147087e+00	-8.826911633330620788e+00	2.567744216079352171e+01
-8.222006022676294990e+00	-8.928042331008116506e+00	2.571244126406086039e+01
-8.292609653509476431e+00	-9.026845124739208970e+00	2.576075463371093477e+01
-8.366033200632449152e+00	-9.122268550902468576e+00	2.582227633785133847e+01
-8.441656735659451627e+00	-9.213234949986828681e+00	2.589676824354019757e+01
-8.518814557092190043e+00	-9.298650205722678308e+00	2.598385110321267533e+01
-8.596798121955238514e+00	-9.377415689377624375e+00	2.608299656162817826e+01
-8.674859878697477100e+00	-9.448442448071613597e+00	2.619352053920190571e+01
-8.752218135634890928e+00	-9.510667585552582182e+00	2.631457848951097844e+01
-8.828063080626659342e+00	-9.563072676799967198e+00	2.644516305443840309e+01
-8.901564040243989950e+00	-9.604703936387034346e+00	2.658410464413060481e+01
-8.971878029858293857e+00	-9.634693728868718665e+00	2.673007544504496735e+01
-9.038159599759335805e+00	-9.652282873721818035e+00	2.688159730283012649e+01
-9.099571927155583495e+00	-9.656843065722826580e+00	2.703705383391086059e+01
-9.155299041012307626e+00	-9.647898614068667555e+00	2.719470698881844228e+01
-9.204558998317944329e+00	-9.625146611258024620e+00	2.735271812271832204e+01
-9.246617759611952536e+00	-9.588474587425256601e+00	2.750917342889326989e+01
-9.280803442393283476e+00	-9.537974698443854038e+00	2.766211336762142992e+01
-9.306520567998340709e+00	-9.473953545668592824e+00	2.780956548825474428e+01
-9.323263865765365921e+00	-9.396936837216046001e+00	2.794957981201324415e+01
-9.330631162910433929e+00	-9.307668276011504815e+00	2.808026573505981105e+01
-9.328334874220541195e+00	-9.207102293562760664e+00	2.819982924460762419e+01
-9.316211616154763675e+00	-9.096390529513508127e+00	2.830660913280951263e+01
-9.294229507490637587e+00	-8.976862268571382586e+00	2.839911085839882077e+01
-9.262492783598712975e+00	-8.849999366716765792e+00	2.847603675361768083e+01
-9.221243441910518257e+00	-8.717406503098482418e+00	2.853631140608936789e+01
-9.170859748029315028e+00	-8.580777857705264466e+00	2.857910125636061593e+01
-9.111851558996910683e+00	-8.441861515108303848e+00	2.860382772847358268e+01
-9.044852554608050710e+00	-8.302423013666643925e+00	2.861017353302794675e+01
-8.970609600513910209e+00	-8.164209487140357879e+00	2.859808212494808544e+01
-8.889969589176555331e+00	-8.028915779749404180e+00	2.856775063473520149e+01
-8.803864208233839861e+00	-7.898153763181593234e+00	2.851961689646713438e+01
-8.713293163728614843e+00	-7.773425859581771569e+00	2.845434144610637617e+01
-8.619306433313930427e+00	-7.656103498822381503e+00	2.837278554374917050e+01
-8.522986139864775268e+00	-7.547410935479320848e+00	2.827598637471255216e+01
-8.425428619426229560e+00	-7.448414545659861830e+00	2.816513060604851049e+01
-8.327727212049593319e+00	-7.360017438861819805e+00	2.804152742360873063e+01
-8.230956234730815169e+00	-7.282958973916874079e+00	2.790658206228877702e+01
-8.136156508649420971e+00	-7.217818573746104249e+00	2.776177068442403240e+01
-8.044322715159088588e+00	-7.165023097973388211e+00	2.760861727594079440e+01
-7.956392753440518106e+00	-7.124856956368357253e+00	2.744867303380812373e+01
-7.873239173733302287e+00	-7.097474125590527372e+00	2.728349852656595687e+01
-7.795662668919025151e+00	-7.082911259021407169e+00	2.711464873406402276e+01
-7.724387527929263086e+00	-7.081101144558566318e+00	2.694366092121872924e+01
-7.660058889592193054e+00	-7.091885857167003593e+00	2.677204517810016426e+01
-7.603241586349674286e+00	-7.115029061090448081e+00	2.660127736624188444e+01
-7.554420333823751221e+00	-7.150227031447125903e+00	2.643279414733790844e+01
-7.514001003586088245e+00	-7.197118078739035418e+00	2.626798973220661182e+01
-7.482312711101382519e+00	-7.255290166855854039e+00	2.610821397071438810e+01
-7.459610456676829315e+00	-7.324286611723373142e+00	2.595477140249737857e+01
-7.446078072181483876e+00	-7.403609831928389617e+00	2.580892089915787224e+01
-7.441831248156174361e+00	-7.492723194081063021e+00	2.567187554702242380e+01
-7.446920442748663049e+00	-7.591051055177902462e+00	2.554480244217830531e+01
-7.461333503991586902e+00	-7.697977153469413025e+00	2.542882209389293990e+01
-7.484997868939369248e+00	-7.812841540490314429e+00	2.532500715713024775e+01
-7.517782236094463499e+00	-7.934936282368492577e+00	2.523438023905889338e+01
-7.559497640721866141e+00	-8.063500190650756849e+00	2.515791054836450513e+01
-7.609897895714754945e+00	-8.197712873787839527e+00	2.509650918071147174e+01
-7.668679393522063847e+00	-8.336688431809269773e+00	2.505102286034101411e+01
-7.735480297350784795e+00	-8.479469149719882637e+00	2.502222598852801383e+01
-7.809879182587694757e+00	-8.625019580179731804e+00	2.501081088681049280e+01
-7.891393222346898106e+00	-8.772221442657100354e+00	2.501737616914582674e+01
-7.979476044377918242e+00	-8.919869803066658775e+00	2.504241323508981054e+01
-8.073515420246792473e+00	-9.066671032433692545e+00	2.508629094823536931e+01
-8.172830981465482481e+00	-9.211243071704698693e+00	2.514923865255251556e+01
-8.276672190489403391e+00	-9.352118547599483023e+00	2.523132778523131492e+01
-8.384216826200411532e+00	-9.487751285369055765e+00	2.533245246824996499e+01
-8.494570272117275778e+00	-9.616526741519244581e+00	2.545230960061769565e+01
-8.606765919057473013e+00	-9.736776825395567769e+00	2.559037912536452453e+01
-8.719767009691281601e+00	-9.846799485358232573e+00	2.574590530351388296e+01
-8.832470257257977408e+00	-9.944883296216048052e+00	2.591787998210388722e+01
-8.943711561153785183e+00	-1.002933709455497535e+01	2.610502898223847623e+01
-9.052274114493904733e+00	-1.009852446560547712e+01	2.630580284051497486e+01
-9.156899149605061794e+00	-1.015090259186597699e+01	2.651837319490427802e+01
-9.256299493831154024e+00	-1.018506463826344799e+01	2.674063609490799465e+01
-9.349176008274383776e+00	-1.019978448665333737e+01	2.697022341681475410e+01
-9.434236856112278247e+00	-1.019406226704078655e+01	2.720452336241019253e+01
-9.510219397205128544e+00	-1.016716879449563926e+01	2.744071070386690891e+01
-9.575914336934179261e+00	-1.011868674567802451e+01	2.767578700823548843e+01
-9.630191577808563608e+00	-1.004854623658182611e+01	2.790663054351468730e+01
-9.672027043685890391e+00	-9.957052431750701871e+00	2.813005496028665320e+01
-9.700529582492372072e+00	-9.844902956502615154e+00	2.834287519844871994e+01
-9.714966919893395669e+00	-9.713193216881041536e+00	2.854197844056929512e+01
-9.714789549592159901e+00	-9.563408258497968717e+00	2.872439738344463578e+01
-9.699651420482741315e+00	-9.397400494608589838e+00	2.888738269130956127e+01
-9.669426327895326523e+00	-9.217353461839778106e+00	2.902847128549608868e+01
-9.624219041289771681e+00	-9.025732653966777264e+00	2.914554715868621315e+01
-9.564370402557472062e+00	-8.825225359653876112e+00	2.923689169666302945e+01
-9.490455898267113000e+00	-8.618672202710007113e+00	2.930122103737075889e+01
-9.403277528711402766e+00	-8.408993671992261554e+00	2.933770875671848088e+01
-9.303849143039489178e+00	-8.199115268352226593e+00	2.934599307652601041e+01
-9.193375755570762919e+00	-7.991894950352969040e+00	2.932616875680647084e+01
-9.073227675048983087e+00	-7.790056323883239209e+00	2.927876476883887591e+01
-8.944910539932408255e+00	-7.596130521739341113e+00	2.920470965873441926e+01
-8.810032538113102163e+00	-7.412409015282229063e+00	2.910528713180205784e+01
-8.670270185830014853e+00	-7.240908769178068027e+00	2.898208477010129158e+01
-8.527334044164820881e+00	-7.083350278464617844e+00	2.883693892347988808e+01
-8.382935667594800577e+00	-6.941148197929204677e+00	2.867187870215363787e+01
-8.238756920628240721e+00	-6.815413556584102750e+00	2.848907168519202315e+01
-8.096422584223827101e+00	-6.706965993707671103e+00	2.829077349941045938e+01
-7.957476925172211502e+00	-6.616354082495387701e+00	2.807928287961194158e+01
-7.823364640904529210e+00	-6.543881624819701592e+00	2.785690325461495220e+01
-7.695416339296046182e+00	-6.489637788752243175e+00	2.762591136599316499e+01
-7.574838484241666059e+00	-6.453529088729531793e+00	2.738853295661889931e+01
-7.462707544690452721e+00	-6.435311438762722602e+00	2.714692518767068918e+01
-7.359967934097679354e+00	-6.434620802756649383e+00	2.690316516518038625e+01
-7.267433220963576801e+00	-6.451001286861819395e+00	2.665924377798869216e+01
-7.185790027553401238e+00	-6.483929837083787007e+00	2.641706395703591781e+01
-7.115604008506439371e+00	-6.532836999030810610e+00	2.617844244492849626e+01
-7.057327307558876939e+00	-6.597123451446422315e+00	2.594511419629448312e+01
-7.011306921947631388e+00	-6.676172233896018327e+00	2.571873859553160813e+01
-6.977793453142470348e+00	-6.769356750316270599e+00	2.550090676314507832e+01
-6.956949782859850551e+00	-6.876044747082296738e+00	2.529314931191542470e+01
-6.948859279282094903e+00	-6.995598542678513887e+00	2.509694399986812741e+01
-6.953533205621736712e+00	-7.127371833499648091e+00	2.491372280186588384e+01
-6.970917068409527850e+00	-7.270703424954439775e+00	2.474487798187065124e+01
-7.000895704064019398e+00	-7.424908247064230693e+00	2.459176679213774719e+01
-7.043296958364040350e+00	-7.589266016827299843e+00	2.445571445429084889e+01
-7.097893864210366388e+00	-7.763007912695695900e+00	2.433801509232026561e+01
-7.164405269058899073e+00	-7.945301635639248516e+00	2.423993029212147832e+01
-7.242494905716934106e+00	-8.135235251554393088e+00	2.416268496025696066e+01
-7.331768940300680271e+00	-8.331800245308548014e+00	2.410746015102882112e+01
-7.431772070801467400e+00	-8.533874270491159209e+00	2.407538253135431106e+01
-7.541982290770436137e+00	-8.740204152706853691e+00	2.406751016383476482e+01
-7.661804476964078070e+00	-8.949389798209715252e+00	2.408481431713962451e+01
-7.790563009088641522e+00	-9.159869772158470980e+00	2.412815706752170897e+01
-7.927493685395624823e+00	-9.369909437704553312e+00	2.419826454468137555e+01
-8.071735260626518027e+00	-9.577592681483338310e+00	2.429569580827604014e+01
-8.222321002712199345e+00	-9.780818382272753908e+00	2.442080752665979304e+01
-8.378170740668254624e+00	-9.977302892912971899e+00	2.457371487400652299e+01
-8.538083955892727062e+00	-1.016458988190169599e+01	2.475424936999865011e+01
-8.700734548493624487e+00	-1.034006889687111119e+01	2.496191475718973152e+01
-8.864667983331372625e+00	-1.050100394023627892e+01	2.519584243746358965e+01
-9.028301579021864143e+00	-1.064457315848224717e+01	2.545474845387492735e+01
-9.189928736967901912e+00	-1.076792041242631370e+01	2.573689447915747408e+01
-9.347727904513742914e+00	-1.086821899290986515e+01	2.604005571575374134e+01
-9.499777013353355670e+00	-1.094274706175217560e+01	2.636149896933848780e+01
-9.644074018193236952e+00	-1.098897353540899324e+01	2.669797436182796346e+01
-9.778563969914813470e+00	-1.100465211633606799e+01	2.704572412719252128e+01
-9.901172784556939277e+00	-1.098792007184465014e+01	2.740051161158280379e+01
-1.000984751328570965e+01	-1.093739725228674509e+01	2.775767291864424280e+01
-1.010260248718581266e+01	-1.085227985109098547e+01	2.811219256878020545e+01
-1.017757022357633012e+01	-1.073242268333604876e+01	2.845880308712352047e+01
-1.023305546955230128e+01	-1.057840345012275662e+01	2.879210666407749741e+01
-1.026759026760934645e+01	-1.039156270130845883e+01	2.910671507219064580e+01
-1.027998751097925734e+01	-1.017401410525296157e+01	2.939740206178739257e+01
-1.026939017040662705e+01	-9.928621206770520402e+00	2.965926072818479398e+01
-1.023531327404301550e+01	-9.658939036581188020e+00	2.988785709482910491e+01
-1.017767585029683275e+01	-9.369121558393370464e+00	3.007937061545293034e+01
-1.009682042110648581e+01	-9.063798741842315820e+00	3.023071262337235865e+01
-9.993518253180068811e+00	-8.747929706731031985e+00	3.033961500000134492e+01
-9.868959398535164240e+00	-8.426640557584448743e+00	3.040468341996883694e+01
-9.724727514440091980e+00	-8.105056921628571942e+00	3.042541224844677572e+01
-9.562760455158940687e+00	-7.788141620148982369e+00	3.040216120429934676e+01
-9.385298571657944677e+00	-7.480547282233585449e+00	3.033609689202406656e+01
-9.194823442715508222e+00	-7.186492141171569870e+00	3.022910488514544980e+01
-8.993990312561114919e+00	-6.909664961217783841e+00	3.008367992196397367e+01
-8.785557777426781456e+00	-6.653162341279385217e+00	2.990280277568755096e+01
-8.572318233812040944e+00	-6.419458880618081231e+00	2.968981244717906520e+01
-8.357032298492644173e+00	-6.210408191285143431e+00	2.944828159334808859e+01
-8.142369887771893744e+00	-6.027270748843068127e+00	2.918190174166742779e+01
-7.930859973879011093e+00	-5.870763229838057207e+00	2.889438310072543814e+01
-7.724850299474915971e+00	-5.741123326191105214e+00	2.858937191458552363e+01
-7.526477602146535162e+00	-5.638183994820312961e+00	2.827038654808002605e+01
-7.337648241413912586e+00	-5.561451571891649515e+00	2.794077199438069314e+01
-7.160028574461685835e+00	-5.510182998885482242e+00	2.760367135875255329e+01
-6.995044016904065742e+00	-5.483458412858720266e+00	2.726201212083995173e+01
-6.843885456499530839e+00	-5.480246405716795444e+00	2.691850458720524841e+01
-6.707521551421256945e+00	-5.499460248928596862e+00	2.657564985660567558e+01
-6.586715421171991380e+00	-5.540004239275185149e+00	2.623575475633873211e+01
-6.482044302982310491e+00	-5.600810010413963091e+00	2.590095149054909740e+01
-6.393920873725475573e+00	-5.680863164633520590e+00	2.557322010049705341e+01
-6.322615102816279808e+00	-5.779220919540878576e+00	2.525441221610808284e+01
-6.268275684488739508e+00	-5.895021658230898964e+00	2.494627493698849108e+01
-6.230950281862955187e+00	-6.027487347244479210e+00	2.465047399361723990e+01
-6.210603988401107500e+00	-6.175919773907813770e+00	2.436861559205985373e+01
-6.207135566951778038e+00	-6.339691481042442511e+00	2.410226653401839059e+01
-6.220391158360844663e+00	-6.518232166503945102e+00	2.385297233031091935e+01
-6.250175259175154707e+00	-6.711011187339023465e+00	2.362227309562817013e+01
-6.296258851991541228e+00	-6.917516679356936038e+00	2.341171703303930585e+01
-6.358384634728080798e+00	-7.137231685025049899e+00	2.322287129603014932e+01
-6.436269339757777708e+00	-7.369607585669203154e+00	2.305732996137060198e+01
-6.529603164348920075e+00	-7.614035066074208657e+00	2.291671876479773928e+01
-6.638046354521448755e+00	-7.869812807799988263e+00	2.280269614994960037e+01
-6.761222999849302973e+00	-8.136114118473662060e+00	2.271695006582627485e+01
-6.898712111711739148e+00	-8.411951764531803377e+00	2.266118982664291437e+01
-7.050036076993745127e+00	-8.696141390937169646e+00	2.263713222917745327e+01
-7.214646608388087579e+00	-8.987264089632256869e+00	2.264648101799274826e+01
-7.391908356512504774e+00	-9.283628924400732174e+00	2.269089871307241424e+01
-7.581080413301327425e+00	-9.583236536840837871e+00	2.277196978664516180e+01
-7.781296025655278115e+00	-9.883745345978548258e+00	2.289115422049011173e+01
-7.991540957687605307e+00	-1.018244230611662360e+01	2.304973062122215666e+01
-8.210631092530507047e+00	-1.047622068797635642e+01	2.324872835294038254e+01
-8.437190052075091984e+00	-1.076156786824065570e+01	2.348884860089656357e+01
-8.669627833691649244e+00	-1.103456660663744948e+01	2.377037494233716330e+01
-8.906121710986228734e+00	-1.129091369183100824e+01	2.409307490048131584e+01
-9.144600909070707218e+00	-1.152596005943290258e+01	2.445609510856235858e+01
-9.382736824106926221e+00	-1.173477641775758151e+01	2.485785410039102672e+01
-9.617940783471992106e+00	-1.191224793396978221e+01	2.529593831970915474e+01
-9.847371498521770405e+00	-1.205320050578901458e+01	2.576700859699209190e+01
-1.006795439924849411e+01	-1.215255945971536633e+01	2.626672590897706172e+01
-1.027641490529518187e+01	-1.220553911021639060e+01	2.678970647373034453e+01
-1.046932732578730274e+01	-1.220785850344562462e+01	2.732951684246986801e+01
-1.064318044355313475e+01	-1.215597499483727262e+01	2.787871929447587860e+01
-1.079445989868154854e+01	-1.204732336922104707e+01	2.842897620426593619e+01
-1.091974624573549768e+01	-1.188054447118446433e+01	2.897121889885321977e+01
-1.101582606828039346e+01	-1.165568438722722178e+01	2.949588179968590751e+01
-1.107981190017507700e+01	-1.137434380611448681e+01	2.999319655125295014e+01
-1.110926509076901780e+01	-1.103975793937373773e+01	3.045353389782773235e+01
-1.110231437562948997e+01	-1.065679077517843965e+01	3.086777412363691298e+01
-1.105776201558438565e+01	-1.023183356863753168e+01	3.122768100197291119e+01
-1.097516917088969990e+01	-9.772605949130761971e+00	3.152625055550090849e+01
-1.085491284871380557e+01	-9.287867925783791279e+00	3.175800548850723004e+01
-1.069820835642080326e+01	-8.787061025898610822e+00	3.191920945097621498e+01
-1.050709362336858455e+01	-8.279905222649652785e+00	3.200798223187516101e+01
-1.028437478329669119e+01	-7.775983724912055806e+00	3.202430673942103567e+01
-1.003353567745822694e+01	-7.284349100151408685e+00	3.196992978803878671e+01
-9.758617019727545028e+00	-6.813181287496981042e+00	3.184816952642609067e+01
-9.464073446504489340e+00	-6.369521348268225580e+00	3.166365111386287978e+01
-9.154618236680862609e+00	-5.959095502545880940e+00	3.142199771724704505e+01
-8.835065963267364708e+00	-5.586233720438521289e+00	3.112950548174536181e+01
-8.510182738984481077e+00	-5.253877509597865370e+00	3.079282900461024042e+01
-8.184552216045819506e+00	-4.963663882622194379e+00	3.041869883200646996e+01
-7.862463382703457349e+00	-4.716067574941512852e+00	3.001368579645907886e+01
-7.547823801927262544e+00	-4.510581590802802410e+00	2.958401988245084269e+01
-7.244099580814816974e+00	-4.345916745179889240e+00	2.913546482310184160e+01
-6.954281297251323934e+00	-4.220203375237470134e+00	2.867324451298985366e+01
-6.680873505049938821e+00	-4.131182024233471139e+00	2.820201389585852425e+01
-6.425904356968292319e+00	-4.076373911146204954e+00	2.772586523055837660e+01
-6.190951312386083316e+00	-4.053225810128257223e+00	2.724836029362204926e+01
-5.977178762160300529e+00	-4.059227200293395121e+00	2.677257976107725668e+01
-5.785383605973610344e+00	-4.092000030133808863e+00	2.630118232497309805e+01
-5.616045248389630373e+00	-4.149363149098859616e+00	2.583646769126586307e+01
-5.469377038460553564e+00	-4.229374471029909266e+00	2.538043920991319879e+01
-5.345376781717488868e+00	-4.330354382681133707e+00	2.493486333237383690e+01
-5.243874541813853263e+00	-4.450893942613520338e+00	2.450132428503734872e+01
-5.164576481893820237e+00	-4.589851168304935669e+00	2.408127326069524798e+01
-5.107103950534932046e+00	-4.746338296189704486e+00	2.367607207682470971e+01
-5.071027385100409290e+00	-4.919702407010575484e+00	2.328703166516624989e+01
-5.055894887291425555e+00	-5.109501297851000601e+00	2.291544598698121504e+01
-5.061255528347382793e+00	-5.315475991258278299e+00	2.256262205739256288e+01
-5.086677574638472699e+00	-5.537520823063055708e+00	2.222990674958743895e+01
-5.131761899480930644e+00	-5.775651654236889421e+00	2.191871096647362549e+01
-5.196150874956526167e+00	-6.029972411314338920e+00	2.163053163603664331e+01
-5.279533028592307886e+00	-6.300639873325356355e+00	2.136697182151369390e+01
-5.381643713065612289e+00	-6.587826388071121642e+00	2.112975904615879230e+01
-5.502261980566163224e+00	-6.891680014555264577e+00	2.092076171703904564e+01
-5.641203783965073271e+00	-7.212281450966757212e+00	2.074200329130876597e+01
-5.798311550665241398e+00	-7.549597021427839394e+00	2.059567355765170760e+01
-5.973440097741501198e+00	-7.903426966569202960e+00	2.048413609999126450e+01
-6.166438784624271641e+00	-8.273348324798311282e+00	2.040993066572125869e+01
-6.377129738641675871e+00	-8.658651820759166284e+00	2.037576877475389736e+01
-6.605281946853424735e+00	-9.058272419359548522e+00	2.038452048175828324e+01
-6.850580994104037202e+00	-9.470713588950692596e+00	2.043918975332254817e+01
-7.112594253588702564e+00	-9.893965882820340951e+00	2.054287546773212014e+01
-7.390731416511866492e+00	-1.032542123495717590e+01	2.069871462784121263e+01
-7.684200398356397343e+00	-1.076178541441692893e+01	2.090980405981585477e+01
-7.991958899962450680e+00	-1.119899242495263891e+01	2.117909674322545044e+01
-8.312662252461469947e+00	-1.163212628559073458e+01	2.150926910489575050e+01
-8.644608655774396411e+00	-1.205535755976101342e+01	2.190255626876913198e+01
-8.985683546173058645e+00	-1.246190413273436093e+01	2.236055357617671291e+01
-9.333305604829188695e+00	-1.284402790080775070e+01	2.288398488149505283e+01
-9.684377834427044363e+00	-1.319308094759900385e+01	2.347244138065749297e+01
-1.003524814574424084e+01	-1.349961602149531004e+01	2.412409917600265175e+01
-1.038168493331934705e+01	-1.375357612685143671e+01	2.483542941745836075e+01
-1.071887405267255566e+01	-1.394457611295490373e+01	2.560092145544868814e+01
-1.104144425870079083e+01	-1.406228455944049927e+01	2.641284643095857021e+01
-1.134352828877476149e+01	-1.409690639047178351e+01	2.726109512777541610e+01
-1.161886609894446387e+01	-1.403975520977499691e+01	2.813312828496291118e+01
-1.186095501002751718e+01	-1.388388966050758455e+01	2.901407811204628828e+01
-1.206324847507552356e+01	-1.362477141526616187e+01	2.988703455507268103e+01
-1.221940076909458739e+01	-1.326088603392454779e+01	3.073353737347351355e+01
-1.232354929557758361e+01	-1.279425528674759249e+01	3.153427474174110756e+01
-1.237061989469458467e+01	-1.223076464384050333e+01	3.226996199164324963e+01
-1.235663436960917672e+01	-1.158023622976798173e+01	3.292234350963033052e+01
-1.227899455562505793e+01	-1.085619787756909282e+01	3.347523205827793191e+01
-1.213671488781946195e+01	-1.007533245244961684e+01	3.391547956561824861e+01
-1.193057664428247833e+01	-9.256634238798811865e+00	3.423376809935696485e+01
-1.166318240373411186e+01	-8.420343415490210148e+00	3.442512334668790430e+01
-1.133889850490972151e+01	-7.586766125746192024e+00	3.448908531860117677e+01
-1.096368526699336776e+01	-6.775107666315545174e+00	3.442951712395731789e+01
-1.054482750692558568e+01	-6.002444567994265512e+00	3.425408338329615532e+01
-1.009058921303245349e+01	-5.282937817406447856e+00	3.397347440535746443e+01
-9.609824073469852124e+00	-4.627349675242128590e+00	3.360048139650101007e+01
-9.111576633647079149e+00	-4.042879769018552949e+00	3.314903672071137208e+01
-8.604706947184226351e+00	-3.533292544626122300e+00	3.263332199973034164e+01
-8.097565506928415147e+00	-3.099275839183648795e+00	3.206702077104932158e+01
-7.597736540153938734e+00	-2.738953409675707995e+00	3.146275921840373613e+01
-7.111858227106115926e+00	-2.448472553144741326e+00	3.083174589407363086e+01
-6.645519659709978377e+00	-2.222598074274878766e+00	3.018359512778794596e+01
-6.203227501166468372e+00	-2.055260850026512820e+00	2.952630183771211492e+01
-5.788430836052472550e+00	-1.940028266178480454e+00	2.886632787396988675e+01
-5.403590579065073563e+00	-1.870481193718505297e+00	2.820876010395872058e+01
-5.050279640530416891e+00	-1.840495840470960376e+00	2.755750561755309747e+01
-4.729301260524470862e+00	-1.844438085773457248e+00	2.691549712944907213e+01
-4.440814943049369745e+00	-1.877283112843111779e+00	2.628488985464674244e+01
-4.184461760028743704e+00	-1.934675149339283973e+00	2.566723851122179312e+01
-3.959483098959797776e+00	-2.012941910296492498e+00	2.506364900193239009e+01
-3.764828980093467337e+00	-2.109076812688151836e+00	2.447490357778092118e+01
-3.599253763352935565e+00	-2.220699896241212112e+00	2.390156103441801960e+01
-3.461398376641763086e+00	-2.346006115986232654e+00	2.334403502621832871e+01
-3.349859150576210087e+00	-2.483707550845858147e+00	2.280265422968374978e+01
-3.263243990603174716e+00	-2.632974238211423845e+00	2.227770814604364702e+01
-3.200217015363999717e+00	-2.793376840878315281e+00	2.176948204339122839e+01
-3.159532997915431185e+00	-2.964833168262235752e+00	2.127828407825900925e+01
-3.140063014950111864e+00	-3.147559669153155326e+00	2.080446712417622734e+01
-3.140812680370416388e+00	-3.342028339023942252e+00	2.034844734301901070e+01
-3.160934246235768796e+00	-3.548928991729381366e+00	1.991072110223433000e+01
-3.199733720785129965e+00	-3.769136488765085780e+00	1.949188148231190354e+01
-3.256673997583125590e+00	-4.003682261092264660e+00	1.909263533439207805e+01
-3.331374823934039497e+00	-4.253729267416102466e+00	1.871382162916668079e+01
-3.423610268282245794e+00	-4.520549383093490192e+00	1.835643167220981908e+01
-3.533304179763370190e+00	-4.805502084761593906e+00	1.802163163237434063e+01
-3.660523970263192428e+00	-5.110013170519481562e+00	1.771078772275841473e+01
-3.805472890288821297e+00	-5.435552120573978740e+00	1.742549427118292016e+01
-3.968480813317337041e+00	-5.783606548160411087e+00	1.716760480135643263e+01
-4.149993386801644313e+00	-6.155652007759685240e+00	1.693926609748576695e+01
-4.350559248897448050e+00	-6.553115213168156927e+00	1.674295502190237173e+01
-4.570814845324519204e+00	-6.977328472483647737e+00	1.658151757146562844e+01
-4.811466208040432235e+00	-7.429472877713031664e+00	1.645820926346197766e+01
-5.073266875007692356e+00	-7.910507510027168898e+00	1.637673539935213896e+01
-5.356990938509640365e+00	-8.421081667706060259e+00	1.634128902340262002e+01
-5.663400011429282621e+00	-8.961426941592350204e+00	1.635658342701198364e+01
-5.993202704445589113e+00	-9.531225927701788336e+00	1.642787480144794188e+01
-6.347005026771208591e+00	-1.012945458878622240e+01	1.656096907055916745e+01
-6.725249982972710150e+00	-1.075419591100388317e+01	1.676220501738212221e+01
-7.128144575775827718e+00	-1.140242375704886157e+01	1.703840356824218105e+01
-7.555572493903131459e+00	-1.206975796094715392e+01	1.739677059562221473e+01
-8.006991040607534416e+00	-1.275019506568030003e+01	1.784473803641497724e+01
-8.481311443114810444e+00	-1.343582403059797414e+01	1.838972584955279643e+01
-8.976762701863126637e+00	-1.411654307152857690e+01	1.903880594212909827e+01
-9.490740738829671841e+00	-1.477980276664182036e+01	1.979824956088993559e+01
-1.001964694161088687e+01	-1.541041160919716191e+01	2.067294300739335000e+01
-1.055872340836951473e+01	-1.599045273497498876e+01	2.166566445287674014e+01
-1.110189634103006284e+01	-1.649937317780401358e+01	2.277622885795058494e+01
-1.164164402470745863e+01	-1.691431710330894234e+01	2.400053014142856256e+01
-1.216891133256760682e+01	-1.721077797608620941e+01	2.532954058893410121e+01
-1.267309799691946637e+01	-1.736363603423016500e+01	2.674836605298223446e+01
-1.314215180065053623e+01	-1.734862047055613488e+01	2.823549774079560848e+01
-1.356279866764109698e+01	-1.714418479526811367e+01	2.976243905360781028e+01
-1.392093728040379830e+01	-1.673370688683472451e+01	3.129390607103864141e+01
-1.420221424104689056e+01	-1.610782721974167586e+01	3.278878643652691238e+01
-1.439277553891636963e+01	-1.526663523828251101e+01	3.420197763359011844e+01
-1.448016150885298359e+01	-1.422133216612326301e+01	3.548710343229338093e+01
-1.445427857458001242e+01	-1.299497417513107322e+01	3.659993425011922596e+01
-1.430834813463511779e+01	-1.162196597963681022e+01	3.750214377163672452e+01
-1.403970991913528721e+01	-1.014614650874111312e+01	3.816487294970246325e+01
-1.365035357809587069e+01	-8.617566367866825061e+00	3.857150532593162495e+01
-1.314707485707296541e+01	-7.088342848671253194e+00	3.871913155792992711e+01
-1.254120165623279348e+01	-5.608207170235361971e+00	3.861840205972072226e+01
-1.184790220763304980e+01	-4.220449883553856196e+00	3.829178584730649249e+01
-1.108515697522513044e+01	-2.958884662110425445e+00	3.777057869368444898e+01
-1.027252974391366003e+01	-1.846211829906498902e+00	3.709123436943468732e+01
-9.429897952512943604e+00	-8.938499569183537830e-01	3.629166380816466386e+01
-8.576293152953484267e+00	-1.030160216737935341e-01	3.540805427318689169e+01
-7.728965439825515205e+00	5.333505899413497620e-01	3.447255642173425372e+01
-6.902733836848828908e+00	1.028278732950983487e+00	3.351195085919692929e+01
-6.109632579868847557e+00	1.398471242649740098e+00	3.254720778574561990e+01
-5.358822197616988525e+00	1.662304218575489712e+00	3.159373229943875927e+01
-4.656709555997740502e+00	1.838262900574990422e+00	3.066204753155578189e+01
-4.007212310340467099e+00	1.943844093356400737e+00	2.975868815973375092e+01
-3.412106669970780271e+00	1.994880020860187786e+00	2.888712998671084620e+01
-2.871408000887683443e+00	2.005201042099457709e+00	2.804864279571558328e+01
-2.383747096588969328e+00	1.986545764806495917e+00	2.724300798919712108e+01
-1.946717810449422714e+00	1.948635532079506794e+00	2.646908273913424736e+01
-1.557182476196529830e+00	1.899346537778193733e+00	2.572521786751779871e+01
-1.211529574799057540e+00	1.844930563661749234e+00	2.500955001554257251e+01
-9.058835609529768407e-01	1.790251072043856251e+00	2.432019343721478322e+01
-6.362700976532935648e-01	1.739013798596277693e+00	2.365535628808283519e+01
-3.987417080283364723e-01	1.693979991821811915e+00	2.301340311108513248e+01
-1.894695380433216170e-01	1.657156550296246866e+00	2.239288104535944512e+01
-4.806929209364763089e-03	1.629961202412387511e+00	2.179252310101920642e+01
1.586698839528104810e-01	1.613363201368041899e+00	2.121123815883388275e+01
3.041392156943336644e-01	1.608001289889572361e+00	2.064809435865713283e+01
4.345254231138575562e-01	1.614281305146844314e+00	2.010230024462317289e+01
5.525010113171562320e-01	1.632456005373689178e+00	1.957318635977051002e+01
6.604965107228095711e-01	1.662689675904032383e+00	1.906018881549442767e+01
7.607158272409318966e-01	1.705109920083858865e+00	1.856283558707868409e+01
8.551552365252246268e-01	1.759848824214861551e+00	1.808073580300522920e+01
9.456245952941882971e-01	1.827075443178085568e+00	1.761357201851427945e+01
1.033769680082577969e+00	1.907021306311751374e+00	1.716109532754577671e+01
1.121094842705495420e+00	2.000000403405519656e+00	1.672312312321749772e+01
1.208985398775497933e+00	2.106424884455321500e+00	1.629953933089795726e+01
1.298729347343480223e+00	2.226817496689681874e+00	1.589029698623214770e+01
1.391538162278100454e+00	2.361821588638726155e+00	1.549542309795062422e+01
1.488566504914162980e+00	2.512209332375768600e+00	1.511502581265911260e+01
1.590930787660323587e+00	2.678888648971603281e+00	1.474930398089056816e+01
1.699726573791451534e+00	2.862909165029180247e+00	1.439855930800384343e+01
1.816044832915224339e+00	3.065467375239231185e+00	1.406321135912089204e+01
1.940987087147625134e+00	3.287911031473839785e+00	1.374381577404587240e+01
2.075679481580246399e+00	3.531742616104847521e+00	1.344108613590987922e+01
2.221285795032706289e+00	3.798621577761659651e+00	1.315592002548987693e+01
2.379019373305601537e+00	4.090364801861131383e+00	1.288942987992392908e+01
2.550153916161154388e+00	4.408944544416057099e+00	1.264297935610150780e+01
2.736032978986644437e+00	4.756482762327951086e+00	1.241822596863508110e+01
2.938077957320774924e+00	5.135240410913992193e+00	1.221717081906869140e+01
3.157794202680096696e+00	5.547599832011385956e+00	1.204221623989262291e+01
3.396774765613225444e+00	5.996037804144168426e+00	1.189623211865783325e+01
3.656701069466319787e+00	6.483086149809085263e+00	1.178263150712102814e+01
3.939339577500596157e+00	7.011275975429393625e+00	1.170545580540060193e+01
4.246533217293475992e+00	7.583060644106279113e+00	1.166946926845844956e+01
4.580185959974755860e+00	8.200711449740447634e+00	1.168026171220814469e+01
4.942238508951325215e+00	8.866178697005111076e+00	1.174435696678260754e+01
5.334632527756704157e+00	9.580909559900392836e+00	1.186932266431434080e+01
5.759260230971072758e+00	1.034561282439835495e+01	1.206387414669447544e+01
6.217895490313800622e+00	1.115995965478129648e+01	1.233796138824795108e+01
6.712101906760549852e+00	1.202220925076482061e+01	1.270282258611886483e+01
7.243112641160976750e+00	1.292874929513483195e+01	1.317098124410240345e+01
7.811676306558362093e+00	1.387354433425203482e+01	1.375615504886211404e+01
8.417863109327729632e+00	1.484749195210046224e+01	1.447303476934759736e+01
9.060825993605002182e+00	1.583769844854213460e+01	1.533688047974536595e+01
9.738513239098715246e+00	1.682670468914921358e+01	1.636287217516483850e+01
1.044733238410376508e+01	1.779172087613013531e+01	1.756514523811003414e+01
1.118177123330640299e+01	1.870396762814196023e+01	1.895544303139093500e+01
1.193399087278995907e+01	1.952826962115647902e+01	2.054133623747425830e+01
1.269341874762661071e+01	2.022310317759682974e+01	2.232400071422344823e+01
1.344638719062363208e+01	2.074135050327677376e+01	2.429562278527205876e+01
1.417588352188894696e+01	2.103204190153756414e+01	2.643662082282381220e+01
1.486149935985380921e+01	2.104334429368415016e+01	2.871303390771594266e+01
1.547968385323684259e+01	2.072694332111656479e+01	3.107461377089486021e+01
1.600440980002481339e+01	2.004373339646279106e+01	3.345431912017352971e+01
1.640834215966861009e+01	1.897036447870448228e+01	3.576997366123283939e+01
1.666454439157219625e+01	1.750573696986622352e+01	3.792871077628982590e+01
1.674866364940159968e+01	1.567610518534192998e+01	3.983440336830140183e+01
1.664140780299563360e+01	1.353723971841825424e+01	4.139755796128812904e+01
1.633099099453789549e+01	1.117232506525340519e+01	4.254627235727165413e+01
1.581512440160944699e+01	8.685051385893881815e+00	4.323611467379025441e+01
1.510211710003789065e+01	6.188590382403143408e+00	4.345655917646308808e+01
1.421076442827441610e+01	3.792436812113003430e+00	4.323218090961902504e+01
1.316893166665827408e+01	1.589903097637326290e+00	4.261811290622002701e+01
1.201102880975617992e+01	-3.510452329141156014e-01	4.169086108750508401e+01
1.077482140548915091e+01	-1.991948050108908852e+00	4.053680167824073521e+01
9.498144459929344308e+00	-3.322846560398625027e+00	3.924105633259269865e+01
8.216045357896547330e+00	-4.357309864086329476e+00	3.787888859371399519e+01
6.958709835698259738e+00	-5.125390733161076184e+00	3.651066008010221253e+01
5.750299778812326679e+00	-5.666368965906383615e+00	3.518025970669943803e+01
4.608632904340455916e+00	-6.022591734279808762e+00	3.391616897820856025e+01
3.545510440478429448e+00	-6.235020327143113050e+00	3.273406560719963210e+01
2.567457363716274976e+00	-6.340516914234043178e+00	3.163998478079080812e+01
1.676659935921243072e+00	-6.370566802384267646e+00	3.063335631827493799e+01
8.719372620906918891e-01	-6.351013564718991589e+00	2.970955196399986775e+01
1.496421794097234637e-01	-6.302409649660719815e+00	2.886182135932877202e+01
-4.955630034973208531e-01	-6.240675201428830476e+00	2.808264552052039420e+01
-1.070074223290471860e+00	-6.177858888790795255e+00	2.736460784195482887e+01
-1.580852689840504421e+00	-6.122879467602937886e+00	2.670090142633010188e+01
-2.035055367616747990e+00	-6.082187507672448312e+00	2.608558209004917217e+01
-2.439768581622318244e+00	-6.060325097030794694e+00	2.551365549905096586e+01
-2.801824233163165978e+00	-6.060382898025535425e+00	2.498106421455280568e+01
-3.127680099649403189e+00	-6.084364343465574088e+00	2.448462050861003902e+01
-3.423348524031020190e+00	-6.133470524810278768e+00	2.402191513240614640e+01
-3.694360724108946226e+00	-6.208319529161651751e+00	2.359122072850784591e+01
-3.945756604614216734e+00	-6.309112543688697450e+00	2.319140058999107623e+01
-4.182092198521664805e+00	-6.435757047061677838e+00	2.282182816114115553e+01
-4.407458683375666375e+00	-6.587955397090022203e+00	2.248231929746449609e+01
-4.625508354747101869e+00	-6.765265340363966651e+00	2.217307725400707952e+01
-4.839484053308788170e+00	-6.967137485400888508e+00	2.189464919718205493e+01
-5.052249396517998647e+00	-7.192933589047814102e+00	2.164789241067128600e+01
-5.266317815770980459e+00	-7.441928570505369933e+00	2.143394806392329244e+01
-5.483878891244419407e+00	-7.713298447702698901e+00	2.125422027920393475e+01
-5.706820846890247267e+00	-8.006095853384254113e+00	2.111035816974981927e+01
-5.936748347539648307e+00	-8.319214411095199324e+00	2.100423846454554067e+01
-6.174994953895203587e+00	-8.651343024338153498e+00	2.093794624877508426e+01
-6.422629760939498667e+00	-9.000911056874278060e+00	2.091375121751729793e+01
-6.680457890532976784e+00	-9.366025469543481918e+00	2.093407666484061380e+01
-6.949014648434027386e+00	-9.744401247830714041e+00	2.100145822769875892e+01
-7.228553308373696140e+00	-1.013328692828639532e+01	2.111848920687997833e+01
-7.519026670364966414e+00	-1.052938773510570236e+01	2.128774914723413403e+01
-7.820062776839040275e+00	-1.092878978955591052e+01	2.151171234950613353e+01
-8.130935478110727033e+00	-1.132689005907086610e+01	2.179263320343685351e+01
-8.450530936206741117e+00	-1.171833814759837544e+01	2.213240579828078225e+01
-8.777311657345904905e+00	-1.209699762934974743e+01	2.253239632601275133e+01
-9.109280254546289868e+00	-1.245593626771060514e+01	2.299324849910776436e+01
-9.443945855862720506e+00	-1.278745593089847610e+01	2.351466470458999325e+01
-9.778296863366296776e+00	-1.308317400834191169e+01	2.409516901137493505e+01
-1.010878457786385809e+01	-1.333416823433897314e+01	2.473186244752801599e+01
-1.043132294351137013e+01	-1.353119553688324928e+01	2.542018601811172474e+01
-1.074131020284855786e+01	-1.366499230930704201e+01	2.615371236157897528e+01
-1.103367841349440681e+01	-1.372665786869362137e+01	2.692399206603373329e+01
-1.130297635901432862e+01	-1.370811454514420724e+01	2.772048448378489383e+01
-1.154349017762731577e+01	-1.360262697241033614e+01	2.853060410890660492e+01
-1.174940385710561763e+01	-1.340535046949251274e+01	2.933991080578153543e+01
-1.191499851834430679e+01	-1.311386543290131712e+01	3.013246414971242260e+01
-1.203488520980000764e+01	-1.272864370672984435e+01	3.089134820286745153e+01
-1.210426105949299114e+01	-1.225338683243183269e+01	3.159935360516634617e+01
-1.211917363678687565e+01	-1.169517780728390832e+01	3.223978077534364672e+01
-1.207677405383657820e+01	-1.106439963522806380e+01	3.279730472766092930e+01
-1.197553661197572694e+01	-1.037439598624215265e+01	3.325882315493422681e+01
-1.181542254940236880e+01	-9.640879734101526211e+00	3.361419993099590187e+01
-1.159796826787228419e+01	-8.881129492145088733e+00	3.385681989690003491e+01
-1.132628439029956446e+01	-8.113046084074742481e+00	3.398388909057734253e+01
-1.100496055967708209e+01	-7.354163327235094805e+00	3.399644544073001384e+01
-1.063988083643288363e+01	-6.620715238227850463e+00	3.389908301448220129e+01
-1.023796427661238084e+01	-5.926852682662413052e+00	3.369943068235296124e+01
-9.806853117217384508e+00	-5.284078478606208051e+00	3.340745592643303041e+01
-9.354575653356267395e+00	-4.700936433736591979e+00	3.303468089187046530e+01
-8.889211731394299321e+00	-4.182954036464130887e+00	3.259339860759435936e+01
-8.418585961901282388e+00	-3.732807568203509341e+00	3.209596430765802211e+01
-7.950008122531505350e+00	-3.350657216312489250e+00	3.155421455349435078e+01
-7.490073031909603607e+00	-3.034590298454366675e+00	3.097904117220768683e+01
-7.044524758564080003e+00	-2.781112036020811473e+00	3.038012317371838478e+01
-6.618183486309753505e+00	-2.585632549403690916e+00	2.976580141461620599e+01
-6.214928392619147424e+00	-2.442912246286500277e+00	2.914306939728967549e+01
-5.837726777985882798e+00	-2.347442179304138676e+00	2.851764898326518960e+01
-5.488698318117708475e+00	-2.293748824199053349e+00	2.789412054558048126e+01
-5.169203368725843184e+00	-2.276622739791019256e+00	2.727608130376550832e+01
-4.879945305832360525e+00	-2.291277342025698882e+00	2.666631147475253982e+01
-4.621078509451693961e+00	-2.333447839187680284e+00	2.606693402881667154e+01
-4.392315442425292815e+00	-2.399441856963679953e+00	2.547955935489409640e+01
-4.193028083879131174e+00	-2.486153142066193311e+00	2.490541056211450410e+01
-4.022340589697837032e+00	-2.591048614856827470e+00	2.434542836187798898e+01
-3.879211392213735898e+00	-2.712137447088025954e+00	2.380035658760089134e+01
-3.762503997701164948e+00	-2.847929118303285545e+00	2.327081062222950791e+01
-3.671046509761377141e+00	-2.997385766517726147e+00	2.275733154986250284e+01
-3.603680435437011997e+00	-3.159872706009682286e+00	2.226042894299350294e+01
-3.559299662494279204e+00	-3.335109778208933839e+00	2.178061501757505170e+01
-3.536880674065744579e+00	-3.523125229115515733e+00	2.131843256613592885e+01
-3.535505129570721827e+00	-3.724213044117369087e+00	2.087447870494880320e+01
-3.554375921025386464e+00	-3.938894084571384457e+00	2.044942610109873016e+01
-3.592827737379986175e+00	-4.167880924287445055e+00	2.004404300987912535e+01
-3.650333056070731885e+00	-4.412045944559655375e+00	1.965921316471441926e+01
-3.726504344919624234e+00	-4.672391984098884343e+00	1.929595632117477422e+01
-3.821093108837550378e+00	-4.950024630133019521e+00	1.895545005638816249e+01
-3.933986260967097248e+00	-5.246125058452411949e+00	1.863905325341206520e+01
-4.065200140715628407e+00	-5.561922166775103982e+00	1.834833154217623630e+01
-4.214872343321576231e+00	-5.898662584836210421e+00	1.808508480769663151e+01
-4.383251367473040006e+00	-6.257576977292032439e+00	1.785137669378948289e+01
-4.570683928454939426e+00	-6.639840877368271777e+00	1.764956580579394796e+01
-4.777599623346272750e+00	-7.046528100834469122e+00	1.748233802561027517e+01
-5.004492471095092654e+00	-7.478554598699401978e+00	1.735273897047170522e+01
-5.251898683855523942e+00	-7.936610429312993986e+00	1.726420512396787288e+01
-5.520369858401270591e+00	-8.421077394815624118e+00	1.722059151199147919e+01
-5.810440612042706121e+00	-8.931929837953438422e+00	1.722619295462271083e+01
-6.122589534633779529e+00	-9.468616199601624928e+00	1.728575486726652954e+01
-6.457192201130563802e+00	-1.002991928881735717e+01	1.740446828946797808e+01
-6.814464909899243139e+00	-1.061379394320997349e+01	1.758794228628507028e+01
-7.194397813230316352e+00	-1.121718202307743439e+01	1.784214512937890262e+01
-7.596676234215028245e+00	-1.183580669152973286e+01	1.817330381695271413e+01
-8.020589279946499062e+00	-1.246395091816050460e+01	1.858774971821765476e+01
-8.464925443767899793e+00	-1.309422934608126887e+01	1.909169674443256426e+01
-8.927855833999236879e+00	-1.371736828150898901e+01	1.969093794384030360e+01
-9.406807078750212270e+00	-1.432201568022536975e+01	2.039044749326994221e+01
-9.898327938897727662e+00	-1.489461144728741360e+01	2.119387864345158690e+01
-1.039795628973669572e+01	-1.541935754460505592e+01	2.210295538630784407e+01
-1.090009641522353157e+01	-1.587833609047698680e+01	2.311676762380126604e+01
-1.139792038274887709e+01	-1.625182976675728952e+01	2.423099737426971245e+01
-1.188331132114971922e+01	-1.651889938759416765e+01	2.543712729185281773e+01
-1.234687012779416371e+01	-1.665826453639213511e+01	2.672171134803441106e+01
-1.277800956865396032e+01	-1.664951053074473464e+01	2.806581759423506384e+01
-1.316515966486303846e+01	-1.647460524694807305e+01	2.944477828774942552e+01
-1.349610422307154245e+01	-1.611965182609310432e+01	3.082839413573176657e+01
-1.375845898337369810e+01	-1.557673228743457017e+01	3.218172587497758030e+01
-1.394028631377978478e+01	-1.484562392525430852e+01	3.346655756860854325e+01
-1.403082007492723804e+01	-1.393511390943013595e+01	3.464352695850119801e+01
-1.402124945837752712e+01	-1.286362145615924568e+01	3.567479485438627052e+01
-1.390548665815569862e+01	-1.165888310964543173e+01	3.652698852936925533e+01
-1.368082630330467175e+01	-1.035657502625506865e+01	3.717403818059268872e+01
-1.334840117559971162e+01	-8.997925047506779350e+00	3.759947162262966458e+01
-1.291335356279041768e+01	-7.626569814105252476e+00	3.779777284727510533e+01
-1.238467518792190170e+01	-6.285083066916487660e+00	3.777455217024673573e+01
-1.177471597582136020e+01	-5.011685698888293850e+00	3.754549198699493928e+01
-1.109841294812805401e+01	-3.837614271935969157e+00	3.713426547234674047e+01
-1.037233308050884517e+01	-2.785479627317288376e+00	3.656980889145500413e+01
-9.613647735189688959e+00	-1.868735708459340117e+00	3.588341131315496568e+01
-8.839156532516653897e+00	-1.092164958211936820e+00	3.510605440154610335e+01
-8.064457375086181656e+00	-4.531280367913677054e-01	3.426631410090651997e+01
-7.303324441256700439e+00	5.674747323316675640e-02	3.338897382121695045e+01
-6.567317249807713253e+00	4.497542407186976288e-01	3.249434543732266434e+01
-5.865610100755072054e+00	7.404146214827478367e-01	3.159818445667680820e+01
-5.205007628531290287e+00	9.440659462025540183e-01	3.071203104239207704e+01
-4.590100271057905523e+00	1.075786709385172735e+00	2.984380246997327291e+01
-4.023511573013597520e+00	1.149661224463336628e+00	2.899848856943559028e+01
-3.506194293265903816e+00	1.178338915365162221e+00	2.817884212687200929e+01
-3.037740972402797279e+00	1.172826078657852378e+00	2.738599755554246684e+01
-2.616684267296732092e+00	1.142446014044432800e+00	2.661998558240973622e+01
-2.240771239162615558e+00	1.094910933752477389e+00	2.588013636181500843e+01
-1.907203021871106241e+00	1.036460529701036970e+00	2.516537867574743004e+01
-1.612836666713891809e+00	9.720339408492788547e-01	2.447445061992228688e+01
-1.354349605957574809e+00	9.054522483357884122e-01	2.380603970207803854e+01
-1.128369420528238409e+00	8.395968410835072948e-01	2.315886963426614642e+01
-9.315727943670638611e-01	7.765750380178244594e-01	2.253174882710976235e+01
-7.607580111285749958e-01	7.178685473833428254e-01	2.192359272410872606e+01
-6.128953552773832580e-01	6.644631067693669291e-01	2.133342926367315684e+01
-4.851595090727082171e-01	6.169593733024447690e-01	2.076039424169207237e+01
-3.749476208351929518e-01	5.756661438136140285e-01	2.020372129019945362e+01
-2.798862443703122871e-01	5.406775208394000165e-01	1.966272959687965027e+01
-1.978298678493410623e-01	5.119358726167149154e-01	1.913681131652363732e+01
-1.268532938027354673e-01	4.892824794307887304e-01	1.862541979665168057e+01
-6.523971647938303642e-02	4.724976908683543031e-01	1.812805917973382108e+01
-1.146597574460930108e-02	4.613322877575166125e-01	1.764427558525642681e+01
3.581385060560328404e-02	4.555315800303683660e-01	1.717364985914942110e+01
7.778562354807980195e-02	4.548535970955484564e-01	1.671579176080544116e+01
1.154924209028266729e-01	4.590825528659142618e-01	1.627033540525149036e+01
1.498514340991354277e-01	4.680386009415118953e-01	1.583693576554768079e+01
1.816701507833730633e-01	4.815847411178226234e-01	1.541526605123617344e+01
2.116616098168180304e-01	4.996315988470499958e-01	1.500501580137504298e+01
2.404586087198412325e-01	5.221406756088302625e-01	1.460588955823764401e+01
2.686268154087401161e-01	5.491265604714027360e-01	1.421760601592357531e+01
2.966767899150064003e-01	5.806585009131990383e-01	1.383989756467085108e+01
3.250749610148256918e-01	6.168616532578782286e-01	1.347251017562195763e+01
3.542536302391309233e-01	6.579182686083291376e-01	1.311520359201696273e+01
3.846200940760507447e-01	7.040690175512295257e-01	1.276775181156842187e+01
4.165649864235686506e-01	7.556146146879603176e-01	1.242994386167155874e+01
4.504699492500078284e-01	8.129178707798505599e-01	1.210158488479786776e+01
4.867147414029920904e-01	8.764062745730586412e-01	1.178249756664025405e+01
5.256838947199987677e-01	9.465751868578788919e-01	1.147252395507088707e+01
5.677730239337868134e-01	1.023991714761198324e+00	1.117152773449787340e+01
6.133948930165279423e-01	1.109299323477286325e+00	1.087939703854254603e+01
6.629853360626037917e-01	1.203223234461729962e+00	1.059604790492309334e+01
7.170091259025164199e-01	1.306576652402832828e+00	1.032142850090337305e+01
7.759658785525480607e-01	1.420267856856528566e+00	1.005552427661891990e+01
8.403960763829461111e-01	1.545308186986545929e+00	9.798364238114750435e+00
9.108872874433060485e-01	1.682820937897079316e+00	9.550028573255689324e+00
9.880806524886833753e-01	1.834051172781244743e+00	9.310657913200698133e+00
1.072677704517939423e+00	2.000376434290521033e+00	9.080464571450628242e+00
1.165447577495197562e+00	2.183318308288037635e+00	8.859746173347105014e+00
1.267234650574481591e+00	2.384554749754315139e+00	8.648902173236889368e+00
1.378966660492464857e+00	2.605933019184079491e+00	8.448453856327468259e+00
1.501663296361626321e+00	2.849482991924283226e+00	8.259068539508527707e+00
1.636445265917892078e+00	3.117430484107146071e+00	8.081588821785629762e+00
1.784543787736817544e+00	3.412210076038023843e+00	7.917067891484059317e+00
1.947310416566938152e+00	3.736476692615567696e+00	7.766812073754645773e+00
2.126227044171800973e+00	4.093114901780752213e+00	7.632431995595507779e+00
2.322915829932695964e+00	4.485244491912675713e+00	7.515903950263663980e+00
2.539148696130693938e+00	4.916220356751492382e+00	7.419643246223955657e+00
2.776855862192773916e+00	5.389624013356526966e+00	7.346591505934529920e+00
3.038132677309149265e+00	5.909243157733039098e+00	7.300320000836296508e+00
3.325243725351538338e+00	6.479034468308727313e+00	7.285151113770734987e+00
3.640622799647257324e+00	7.103063336431032049e+00	7.306299820687268465e+00
3.986866853325634619e+00	7.785412269885426007e+00	7.370036547769032609e+00
4.366721394981613713e+00	8.530047321916761405e+00	7.483871694222841597e+00
4.783053987675128127e+00	9.340629012847843526e+00	7.656760237546113679e+00
5.238811490192399667e+00	1.022025086339972688e+01	7.899321770483717309e+00
5.736955427513132477e+00	1.117108499546023026e+01	8.224066535423188995e+00
6.280368384307842611e+00	1.219391063374305340e+01	8.645610847882613470e+00
6.871722609251364133e+00	1.328749846469110985e+01	9.180854914821935608e+00
7.513300194795339060e+00	1.444782292773019705e+01	9.849081550445742295e+00
8.206752468088824415e+00	1.566707768968039893e+01	1.067191485366819315e+01
8.952784990247982577e+00	1.693247996820271339e+01	1.167305316949610194e+01
9.750754488043455126e+00	1.822487161372780662e+01	1.287766136653564075e+01
1.059816620061189063e+01	1.951716501059018327e+01	1.431127662470585626e+01
1.149006608160972043e+01	2.077274701453996641e+01	1.599805646259497038e+01
1.241833417490274449e+01	2.194405078791989183e+01	1.795819065567381401e+01
1.337090583620445905e+01	2.297163572162573075e+01	2.020433126924126555e+01
1.433097882474658569e+01	2.378427088970165926e+01	2.273699753566508264e+01
1.527630803124209358e+01	2.430066794951437004e+01	2.553912063621240591e+01
1.617874402306932069e+01	2.443359278190868977e+01	2.857023717846175970e+01
1.700422889895325795e+01	2.409699964066190248e+01	3.176131738473633348e+01
1.771350597312412134e+01	2.321644662653859470e+01	3.501175202676351006e+01
1.826380003846556832e+01	2.174225504619180427e+01	3.819043526014881706e+01
1.861164553923819298e+01	1.966367177676701772e+01	4.114285833725030983e+01
1.871684816299107723e+01	1.702093285154610669e+01	4.370531119648694585e+01
1.854725663184657947e+01	1.391118427285894654e+01	4.572547270462519009e+01
1.808364939594781617e+01	1.048448351839560644e+01	4.708611739520906525e+01
1.732373280819259520e+01	6.928172130163035014e+00	4.772630788472143593e+01
1.628417674038963980e+01	3.441557537990833637e+00	4.765366528175702143e+01
1.499991482014975830e+01	2.067043721650141386e-01	4.694317134080119303e+01
1.352059377535128348e+01	-2.636822236911835482e+00	4.572220244089630370e+01
1.190485217412497221e+01	-5.006601014621695711e+00	4.414627727856662176e+01
1.021370685525030453e+01	-6.878725446113163500e+00	4.237286761380829603e+01
8.504463625113958258e+00	-8.277940756419621238e+00	4.054021038210451877e+01
6.826223186960600486e+00	-9.261638979314268383e+00	3.875500851067560149e+01
5.217436970333113599e+00	-9.903183474236449513e+00	3.708919228619735264e+01
3.705374925876157022e+00	-1.027837451813881131e+01	3.558333117209974006e+01
2.306999981474660011e+00	-1.045658162475455732e+01	3.425347141755707980e+01
1.030641820851738277e+00	-1.049628339295157708e+01	3.309869799870486418e+01
-1.220507005285933477e-01	-1.044386987291564495e+01	3.210777663679652960e+01
-1.154232617767298574e+00	-1.033441760402512877e+01	3.126420905023535468e+01
-2.072251116393081460e+00	-1.019339686241494825e+01	3.054967581370752328e+01
-2.884365690995267961e+00	-1.003862720827684107e+01	2.994614874003571359e+01
-3.599791842723425006e+00	-9.882106889640745351e+00	2.943703567218141615e+01
-4.228023347415157396e+00	-9.731555527840125563e+00	2.900768520850683529e+01
-4.778376565457653768e+00	-9.591634806677605596e+00	2.864550268377971065e+01
-5.259702389579649306e+00	-9.464873909639699434e+00	2.833985155704986880e+01
-5.680219541585654675e+00	-9.352349990076126218e+00	2.808185191521936730e+01
-6.047432586434702273e+00	-9.254177121691911978e+00	2.786414293637425388e+01
-6.368107039960423599e+00	-9.169851214811670204e+00	2.768064636712473359e+01
-6.648281457445547993e+00	-9.098489483841053271e+00	2.752634946927783588e+01
-6.893302260085098609e+00	-9.038994209409736413e+00	2.739711491819403477e+01
-7.107871455017562567e+00	-8.990162958285486283e+00	2.728951905545200418e+01
-7.296100605344355117e+00	-8.950761400953497926e+00	2.720071680891463473e+01
-7.461566684905269753e+00	-8.919570292687158286e+00	2.712833024837877716e+01
-7.607367045683458784e+00	-8.895414809549652801e+00	2.707035736605036647e+01
-7.736171822070078363e+00	-8.877181988831864601e+00	2.702509778989632849e+01
-7.850272838746256809e+00	-8.863830279014324631e+00	2.699109248345368428e+01
-7.951628582773063947e+00	-8.854393968963686135e+00	2.696707490778600302e+01
-8.041905121392126432e+00	-8.847984396145172070e+00	2.695193154166280181e+01
-8.122513048867430641e+00	-8.843789223210436035e+00	2.694467003774023084e+01
-8.194640666301731713e+00	-8.841070644871489748e+00	2.694439362150329842e+01
-8.259283664158708405e+00	-8.839163087991140699e+00	2.695028061401890795e+01
-8.317271606541950746e+00	-8.837470758877072896e+00	2.696156818301782110e+01
-8.369291521775462428e+00	-8.835465245955459679e+00	2.697753960574126708e+01
-8.415908894193462331e+00	-8.832683284586114070e+00	2.699751446819531608e+01
-8.457586333232727682e+00	-8.828724720774406620e+00	2.702084133547196743e+01
-8.494700171986895754e+00	-8.823250662958448842e+00	2.704689251243788561e+01
-8.527555221084050174e+00	-8.815981779714023858e+00	2.707506057837233371e+01
-8.556397876947047010e+00	-8.806696681857758335e+00	2.710475642729296553e+01
-8.581427757438117254e+00	-8.795230317087790795e+00	2.713540858129270461e+01
-8.602808013403084431e+00	-8.781472301910287825e+00	2.716646357019081393e+01
-8.620674442253804415e+00	-8.765365117669443151e+00	2.719738718965733426e+01
-8.635143509795367933e+00	-8.746902103904213632e+00	2.722766646377833410e+01
-8.646319369206253214e+00	-8.726125192092188954e+00	2.725681214852280476e+01
-8.654299951494847321e+00	-8.703122335323127956e+00	2.728436162118675412e+01
-8.659182189877675739e+00	-8.678024603840409412e+00	2.730988200879410854e+01
-8.661066431273949817e+00	-8.651002931985647848e+00	2.733297341654852275e+01
-8.660060081345118732e+00	-8.622264518172780612e+00	2.735327212643990791e+01
-8.656280525027884920e+00	-8.592048895404161613e+00	2.737045364647402224e+01
-8.649857362065512589e+00	-8.560623704846411997e+00	2.738423550295630449e+01
-8.640933996343601819e+00	-8.528280218478467845e+00	2.739437968186484440e+01
-8.629668618557088777e+00	-8.495328668252188464e+00	2.740069464045146219e+01
-8.616234623526597858e+00	-8.462093448111957628e+00	2.740303682651806483e+01
-8.600820505985133479e+00	-8.428908261274091984e+00	2.740131165990622719e+01
-8.583629281514030041e+00	-8.396111288183078614e+00	2.739547394810286463e+01
-8.564877482180934365e+00	-8.364040450506271540e+00	2.738552772494794851e+01
-8.544793779013467372e+00	-8.333028843521386619e+00	2.737152551766950381e+01
-8.523617285464260007e+00	-8.303400403555036391e+00	2.735356706233786994e+01
-8.501595597273338356e+00	-8.275465869132990093e+00	2.733179750086404525e+01
-8.478982624459304063e+00	-8.249519084689072912e+00	2.730640510350006878e+01
-8.456036270482281125e+00	-8.225833684600548423e+00	2.727761856918196415e+01
-8.433016011894107322e+00	-8.204660183555745334e+00	2.724570396186125265e+01
-8.410180429060270413e+00	-8.186223487393510467e+00	2.721096134419916979e+01
-8.387784734893594774e+00	-8.170720827127457397e+00	2.717372117076528326e+01
-8.366078344116981924e+00	-8.158320108362389078e+00	2.713434050140954312e+01
-8.345302520541522995e+00	-8.149158659124132953e+00	2.709319909206639920e+01
-8.325688134399783280e+00	-8.143342351558967351e+00	2.705069541526380306e+01
-8.307453556115701687e+00	-8.140945067214072850e+00	2.700724265644601374e+01
-8.290802707225537915e+00	-8.142008471782608225e+00	2.696326472528630092e+01
-8.275923283681244413e+00	-8.146542063287506963e+00	2.691919231386400213e+01
-8.262985161641870135e+00	-8.154523457603376713e+00	2.687545902628374606e+01
-8.252138991238020083e+00	-8.165898876822099695e+00	2.683249759735713269e+01
-8.243514979796428221e+00	-8.180583809046011012e+00	2.679073621163492191e+01
-8.237221862721385790e+00	-8.198463812494679814e+00	2.675059492860412647e+01
-8.233346057698714304e+00	-8.219395442064703516e+00	2.671248221542836632e+01
-8.231950996135314114e+00	-8.243207282402254421e+00	2.667679158533879402e+01
-8.233076624762007967e+00	-8.269701077849880733e+00	2.664389833775501870e+01
-8.236739070070795421e+00	-8.298652956033683026e+00	2.661415639546524403e+01
-8.242930458667084181e+00	-8.329814748098137045e+00	2.658789523471739713e+01
-8.251618887610188580e+00	-8.362915414422925409e+00	2.656541690582900728e+01
-8.262748540291461552e+00	-8.397662589835771740e+00	2.654699314484193451e+01
-8.276239945245892571e+00	-8.433744266652322352e+00	2.653286258072925818e+01
-8.291990377386536437e+00	-8.470830637131133045e+00	2.652322804757777419e+01
-8.309874403360996808e+00	-8.508576118950616163e+00	2.651825401686449979e+01
-8.329744574919958566e+00	-8.546621587936517273e+00	2.651806417123388826e+01
-8.351432276221615325e+00	-8.584596841357592822e+00	2.652273914784716169e+01
-8.374748732735213252e+00	-8.622123312554695218e+00	2.653231448616671884e+01
-8.399486190717160738e+00	-8.658817053399438635e+00	2.654677882167369418e+01
-8.425419276985389061e+00	-8.694291995059538536e+00	2.656607237317940573e+01
-8.452306548792803298e+00	-8.728163489797104546e+00	2.659008577673585449e+01
-8.479892242893233956e+00	-8.760052127124449584e+00	2.661865932330777085e+01
-8.507908231316354986e+00	-8.789587806743957898e+00	2.665158265995658127e+01
-8.536076188859114566e+00	-8.816414038542569998e+00	2.668859501492428876e+01
-8.564109973827459754e+00	-8.840192426827703898e+00	2.672938600533152353e+01
-8.591718219127484346e+00	-8.860607282405677410e+00	2.677359708190082443e+01
-8.618607125455303830e+00	-8.877370292535857743e+00	2.682082365793431578e+01
-8.644483442163359399e+00	-8.890225165849455990e+00	2.687061795956275390e+01
-8.669057614531968881e+00	-8.898952157675326546e+00	2.692249262101411134e+01
-8.692047068846305180e+00	-8.903372371583692768e+00	2.697592503245017426e+01
-8.713179599120044472e+00	-8.903351726067558758e+00	2.703036242908743958e+01
-8.732196811814795012e+00	-8.898804471821039286e+00	2.708522768933729807e+01
-8.748857577815419617e+00	-8.889696145649882197e+00	2.713992578724066007e+01
-8.762941434598864987e+00	-8.876045852131214886e+00	2.719385082137840826e+01
-8.774251876352099799e+00	-8.857927774008013344e+00	2.724639351970264656e+01
-8.782619466117690621e+00	-8.835471827005735079e+00	2.729694909844898731e+01
-8.787904702206494889e+00	-8.808863394072012909e+00	2.734492533459530250e+01
-8.790000571393047579e+00	-8.778342097455356097e+00	2.738975069634024706e+01
-8.788834723999277898e+00	-8.744199593759416800e+00	2.743088236579401595e+01
-8.784371210975292499e+00	-8.706776406077320729e+00	2.746781398333041935e+01
-8.776611730485495144e+00	-8.666457837253705776e+00	2.750008294441444079e+01
-8.765596341162316563e+00	-8.623669037824388539e+00	2.752727708744889767e+01
-8.751403610828523583e+00	-8.578869329772560448e+00	2.754904062518011898e+01
-8.734150182722927980e+00	-8.532545911486192125e+00	2.756507919200054246e+01
-8.713989755599254039e+00	-8.485207088917915641e+00	2.757516390426887654e+01
-8.691111488931120732e+00	-8.437375191888834891e+00	2.757913435941171443e+01
-8.665737859226892326e+00	-8.389579342012078556e+00	2.757690053071267755e+01
-8.638122007505410593e+00	-8.342348239484177697e+00	2.756844354682919018e+01
-8.608544630703287126e+00	-8.296203130045492813e+00	2.755381537665287794e+01
-8.577310480637507339e+00	-8.251651101181209924e+00	2.753313746966131603e+01
-8.544744542691876887e+00	-8.209178838914306553e+00	2.750659842807270650e+01
-8.511187972314120387e+00	-8.169246954415976703e+00	2.747445080883395363e+01
-8.476993870524305308e+00	-8.132284964418936113e+00	2.743700716997524225e+01
-8.442522979913768211e+00	-8.098686982467436124e+00	2.739463548671936621e+01
-8.408139380169135535e+00	-8.068808150788722600e+00	2.734775406785465890e+01
-8.374206257231094241e+00	-8.042961816357099281e+00	2.729682610250173980e+01
-8.341081813143695456e+00	-8.021417430717043828e+00	2.724235396204010229e+01
-8.309115374901029583e+00	-8.004399132290149765e+00	2.718487337234236989e+01
-8.278643750639941956e+00	-7.992084952910860629e+00	2.712494755847156469e+01
-8.249987870867034445e+00	-7.984606577647167747e+00	2.706316144858711681e+01
-8.223449741545048042e+00	-7.982049578731865935e+00	2.700011600694564251e+01
-8.199309725263729476e+00	-7.984454040587126045e+00	2.693642274849262463e+01
-8.177824156796068777e+00	-7.991815493199792009e+00	2.687269847044940008e+01
-8.159223290436441900e+00	-8.004086075071313644e+00	2.680956022021197782e+01
-8.143709568899929252e+00	-8.021175854091685764e+00	2.674762050436272176e+01
-8.131456197419105081e+00	-8.042954244375922102e+00	2.668748273107932434e+01
-8.122606002114785895e+00	-8.069251468738009692e+00	2.662973686800132711e+01
-8.117270548777108630e+00	-8.099860029455120625e+00	2.657495528985717925e+01
-8.115529496844910540e+00	-8.134536163723899094e+00	2.652368878493981796e+01
-8.117430163532809217e+00	-8.173001274210099254e+00	2.647646268684400184e+01
-8.122987274600538044e+00	-8.214943338878800461e+00	2.643377309768452221e+01
-8.132182881028363397e+00	-8.260018317456468750e+00	2.639608317120204717e+01
-8.144966424671174821e+00	-8.307851584059344319e+00	2.636381942860808891e+01
-8.161254940609991237e+00	-8.358039426405614591e+00	2.633736808658025552e+01
-8.180933389189553040e+00	-8.410150661319685028e+00	2.631707138533682055e+01
-8.203855116402566594e+00	-8.463728423659693689e+00	2.630322391502293655e+01
-8.229842447128278948e+00	-8.518292191084382736e+00	2.629606895053209925e+01
-8.258687421523889682e+00	-8.573340109952447108e+00	2.629579481813368602e+01
-8.290152690366745958e+00	-8.628351687844673990e+00	2.630253133159916601e+01
-8.323972590114538050e+00	-8.682790915447791136e+00	2.631634635056957450e+01
-8.359854422647863714e+00	-8.736109874584364832e+00	2.633724252925871312e+01
-8.397479967841514181e+00	-8.787752879794194172e+00	2.636515433872120084e+01
-8.436507259036782003e+00	-8.837161187907264903e+00	2.639994546021164012e+01
-8.476572651923829582e+00	-8.883778293425985240e+00	2.644140665989837302e+01
-8.517293216074044437e+00	-8.927055807313486469e+00	2.648925426555697626e+01
-8.558269475197988641e+00	-8.966459893192194386e+00	2.654312937296602826e+01
-8.599088516997408504e+00	-9.001478208426846095e+00	2.660259791263396068e+01
-8.639327486140352619e+00	-9.031627268773553041e+00	2.666715170528486922e+01
-8.678557464403672483e+00	-9.056460125159695451e+00	2.673621062638182266e+01
-8.716347730479274247e+00	-9.075574210926578900e+00	2.680912598517900847e+01
-8.752270378524004357e+00	-9.088619188981029495e+00	2.688518520191634664e+01
-8.785905259569707582e+00	-9.095304602439297170e+00	2.696361783767527243e+01
-8.816845193856666540e+00	-9.095407111323835281e+00	2.704360299538407375e+01
-8.844701385603382704e+00	-9.088777083546265345e+00	2.712427806825363419e+01
-8.869108955397670968e+00	-9.075344302542006858e+00	2.720474876481612725e+01
-8.889732490112104202e+00	-9.055122558034190305e+00	2.728410028952840705e+01
-8.906271496904313523e+00	-9.028212901612260310e+00	2.736140950686771944e+01
-8.918465637375108557e+00	-8.994805375667919378e+00	2.743575786765568836e+01
-8.926099611204389106e+00	-8.955179062595959749e+00	2.750624483190302527e+01
-8.929007556343545815e+00	-8.909700350109805100e+00	2.757200148572520604e+01
-8.927076835720171744e+00	-8.858819366289340635e+00	2.763220402360978767e+01
-8.920251088777089166e+00	-8.803064602037489195e+00	2.768608675386642304e+01
-8.908532440103130057e+00	-8.743035805773159197e+00	2.773295428614980551e+01
-8.891982776670133148e+00	-8.679395301763676684e+00	2.777219257634532568e+01
-8.870724029179488213e+00	-8.612857945621389177e+00	2.780327853568613961e+01
-8.844937420823677954e+00	-8.544179984370618541e+00	2.782578795652072046e+01
-8.814861677178372545e+00	-8.474147130752193391e+00	2.783940156446043801e+01
-8.780790222535754808e+00	-8.403562189393197102e+00	2.784390907263266257e+01
-8.743067419221498326e+00	-8.333232584387801012e+00	2.783921118473649869e+01
-8.702083935738128773e+00	-8.263958133064978284e+00	2.782531956549313534e+01
-8.658271355470812836e+00	-8.196519389764427288e+00	2.780235486583500659e+01
-8.612096158900174103e+00	-8.131666847903671780e+00	2.777054295203276979e+01
-8.564053227800524581e+00	-8.070111241038947725e+00	2.773020953976492819e+01
-8.514659029124366896e+00	-8.012515127246617297e+00	2.768177347356468587e+01
-8.464444638936591048e+00	-7.959485879640344486e+00	2.762573891776677470e+01
-8.413948763006965592e+00	-7.911570142954657214e+00	2.756268673665606528e+01
-8.363710901001734754e+00	-7.869249755436703353e+00	2.749326533956701013e+01
-8.314264786445232147e+00	-7.832939079916124037e+00	2.741818125258327044e+01
-8.266132215792321603e+00	-7.802983640354368866e+00	2.733818965424204706e+01
-8.219817358248526773e+00	-7.779659922148969287e+00	2.725408508065174829e+01
-8.175801614638571024e+00	-7.763176166945832790e+00	2.716669246824427120e+01
-8.134539069869298089e+00	-7.753673975912564131e+00	2.707685866252058915e+01
-8.096452560473624160e+00	-7.751230528920815210e+00	2.698544448091206149e+01
-8.061930357318344065e+00	-7.755861229934229328e+00	2.689331737923316012e+01
-8.031323444579932413e+00	-7.767522599797654692e+00	2.680134473569656350e+01
-8.004943360101703931e+00	-7.786115255061371698e+00	2.671038773521613052e+01
-7.983060549597670530e+00	-7.811486833871631674e+00	2.662129581043781812e+01
-7.965903178025066644e+00	-7.843434755785503754e+00	2.653490157494526258e+01
-7.953656335801110089e+00	-7.881708730230279514e+00	2.645201616841891123e+01
-7.946461575244026854e+00	-7.926012957025702299e+00	2.637342492299852736e+01
-7.944416713422194576e+00	-7.976007990941862857e+00	2.629988325438106855e+01
-7.947575841174161049e+00	-8.031312269919084201e+00	2.623211267988300222e+01
-7.955949484048653098e+00	-8.091503332772692403e+00	2.617079686840386898e+01
-7.969504868921056584e+00	-8.156118776555389971e+00	2.611657763357904827e+01
-7.988166259684489567e+00	-8.224657025984102532e+00	2.607005079110406243e+01
-8.011815336314450420e+00	-8.296578007258334608e+00	2.603176181402974976e+01
-8.040291603408839194e+00	-8.371303836024512890e+00	2.600220123562439056e+01
-8.073392826670406919e+00	-8.448219643969364867e+00	2.598179976809401026e+01
-8.110875508400303247e+00	-8.526674680280214247e+00	2.597092312699652439e+01
-8.152455425588295057e+00	-8.605983832616464824e+00	2.596986657552334421e+01
-8.197808266291112034e+00	-8.685429716800728173e+00	2.597884922984152922e+01
-8.246570411342073470e+00	-8.764265484542978157e+00	2.599800819616844905e+01
-8.298339918662163583e+00	-8.841718493429814529e+00	2.602739264179642475e+01
-8.352677776138929033e+00	-8.916994972339789882e+00	2.606695793527573457e+01
-8.409109495759015118e+00	-8.989285797560032876e+00	2.611656002449598191e+01
-8.467127125939116539e+00	-9.057773469411461775e+00	2.617595025424621014e+01
-8.526191760286351951e+00	-9.121640345530689586e+00	2.624477085540011956e+01
-8.585736618810786425e+00	-9.180078144776402382e+00	2.632255136423018982e+01
-8.645170771407347132e+00	-9.232298685111668846e+00	2.640870625025768348e+01
-8.703883562777779304e+00	-9.277545760400506936e+00	2.650253404201761143e+01
-8.761249782540051712e+00	-9.315107996171523297e+00	2.660321823958568643e+01
-8.816635603903199225e+00	-9.344332455156665773e+00	2.670983028819388494e+01
-8.869405289028545525e+00	-9.364638692766972028e+00	2.682133485659617733e+01
-8.918928629402387287e+00	-9.375532894408296514e+00	2.693659761548544651e+01
-8.964589055902978387e+00	-9.376621665182430121e+00	2.705439564455886980e+01
-9.005792316830923738e+00	-9.367624993090624130e+00	2.717343051232885642e+01
-9.041975584456894310e+00	-9.348387874573674594e+00	2.729234397246233357e+01
-9.072616813468572516e+00	-9.318890081059830521e+00	2.740973610787604287e+01
-9.097244140227697784e+00	-9.279253561369904091e+00	2.752418563420187780e+01
-9.115445082341917526e+00	-9.229747020267137003e+00	2.763427195420630866e+01
-9.126875276134439829e+00	-9.170787289229512140e+00	2.773859844205916758e+01
-9.131266477443947593e+00	-9.102937210500348542e+00	2.783581633933701838e+01
-9.128433550749587511e+00	-9.026899885962905046e+00	2.792464857153208868e+01
-9.118280184270918909e+00	-8.943509292180509718e+00	2.800391275191214291e+01
-9.100803095061877457e+00	-8.853717423576439316e+00	2.807254263438597164e+01
-9.076094527913333820e+00	-8.758578287025237330e+00	2.812960731163977357e+01
-9.044342903824524882e+00	-8.659229222035472517e+00	2.817432752927004458e+01
-9.005831535645619113e+00	-8.556870150292169797e+00	2.820608859773347632e+01
-8.960935397110274536e+00	-8.452741456863197556e+00	2.822444952529118467e+01
-8.910116003085565950e+00	-8.348101265334101129e+00	2.822914815768593755e+01
-8.853914529310419113e+00	-8.244202886012010012e+00	2.822010228311677693e+01
-8.792943364980578380e+00	-8.142273189127669397e+00	2.819740683237649748e+01
-8.727876347395287837e+00	-8.043492586266925315e+00	2.816132746229900974e+01
-8.659437971282452295e+00	-7.948977198980408332e+00	2.811229094582077792e+01
-8.588391894052247011e+00	-7.859763662189887867e+00	2.805087289619283197e+01
-8.515529070866010741e+00	-7.776796861875094002e+00	2.797778342130655105e+01
-8.441655849966918979e+00	-7.700920752473535913e+00	2.789385133501547287e+01
-8.367582340217580850e+00	-7.632872249936128561e+00	2.780000754711310762e+01
-8.294111331189435887e+00	-7.573278060606298823e+00	2.769726821626862545e+01
-8.222028004131122003e+00	-7.522654191177811533e+00	2.758671818670797293e+01
-8.152090622835791223e+00	-7.481407795690884655e+00	2.746949514692105510e+01
-8.085022340121300388e+00	-7.449840954115512837e+00	2.734677485472129277e+01
-8.021504201520722077e+00	-7.428155943501431047e+00	2.721975767478961927e+01
-7.962169375718793241e+00	-7.416461554965210645e+00	2.708965657870646027e+01
-7.907598593643434981e+00	-7.414780024519663115e+00	2.695768666844375616e+01
-7.858316736731057794e+00	-7.423054178621965704e+00	2.682505620593703100e+01
-7.814790480920148497e+00	-7.441154441651779194e+00	2.669295906581995581e+01
-7.777426876993311922e+00	-7.468885407741293392e+00	2.656256847651130926e+01
-7.746572730068110424e+00	-7.505991739310064581e+00	2.643503187635625551e+01
-7.722514630992305840e+00	-7.552163215817408570e+00	2.631146668541239109e+01
-7.705479489474815757e+00	-7.607038815927442243e+00	2.619295677821036250e+01
-7.695635422120078672e+00	-7.670209772589113406e+00	2.608054943665316827e+01
-7.693092857166981879e+00	-7.741221592326224865e+00	2.597525256338791166e+01
-7.697905730682906622e+00	-7.819575076824638593e+00	2.587803194289907438e+01
-7.710072665297079908e+00	-7.904726426727225252e+00	2.578980834893589247e+01
-7.729538041440094709e+00	-7.996086544799324791e+00	2.571145431176338292e+01
-7.756192891776017895e+00	-8.093019688919318000e+00	2.564379037657538873e+01
-7.789875571490347816e+00	-8.194841655357526733e+00	2.558758070507411730e+01
-7.830372179877065797e+00	-8.300817700141301714e+00	2.554352789590280182e+01
-7.877416731903489122e+00	-8.410160431385556024e+00	2.551226692681325048e+01
-7.930691101851695457e+00	-8.522027928424011023e+00	2.549435815287703377e+01
-7.989824784508926747e+00	-8.635522364153823460e+00	2.549027933155664272e+01
-8.054394542473415797e+00	-8.749689424501516655e+00	2.550041668790700200e+01
-8.123924030676226593e+00	-8.863518832130296232e+00	2.552505508233094744e+01
-8.197883510821633024e+00	-8.975946288721509347e+00	2.556436739965212723e+01
-8.275689788611620301e+00	-9.085857149162409385e+00	2.561840334184671164e+01
-8.356706524666698499e+00	-9.192092129115492227e+00	2.568707787702073375e+01
-8.440245085111577339e+00	-9.293455321785804912e+00	2.577015967274775932e+01
-8.525566108778999563e+00	-9.388724757194690795e+00	2.586725992030964250e+01
-8.611881973620569397e+00	-9.476665675045170545e+00	2.597782203418091740e+01
-8.698360343763029690e+00	-9.556046598007618798e+00	2.610111278349881658e+01
-8.784128969187488423e+00	-9.625658184640467852e+00	2.623621547327551440e+01
-8.868281890732786721e+00	-9.684334710360115395e+00	2.638202583567522552e+01
-8.949887172695518700e+00	-9.730977873068063388e+00	2.653725130799458398e+01
-9.027996242732772458e+00	-9.764582451891946846e+00	2.670041435604992586e+01
-9.101654863648690252e+00	-9.784263170479935212e+00	2.686986044204942203e+01
-9.169915694331814748e+00	-9.789281940817362582e+00	2.704377112878813705e+01
-9.231852318980369176e+00	-9.779074502744176556e+00	2.722018265383675839e+01
-9.286574537356749204e+00	-9.753275343472317616e+00	2.739701009871533799e+01
-9.333244617968306400e+00	-9.711739696673127753e+00	2.757207702398779503e+01
-9.371094125838787647e+00	-9.654561397834104497e+00	2.774315015230887838e+01
-9.399440853038319332e+00	-9.582085424844970944e+00	2.790797837377473201e+01
-9.417705310218984494e+00	-9.494914088925568763e+00	2.806433504254206923e+01
-9.425426188089643276e+00	-9.393906063318496535e+00	2.821006225531094458e+01
-9.422274175612528779e+00	-9.280167739861941101e+00	2.834311557713836294e+01
-9.408063532037470367e+00	-9.155036772046109661e+00	2.846160753310261882e+01
-9.382760856038334651e+00	-9.020058074342683696e+00	2.856384813609026097e+01
-9.346490577868769023e+00	-8.876952971398678116e+00	2.864838078449208325e+01
-9.299536817221760288e+00	-8.727582592753426738e+00	2.871401204204329716e+01
-9.242341394774927110e+00	-8.573906954096678135e+00	2.875983409734854490e+01
-9.175497950707102390e+00	-8.417941423244853283e+00	2.878523907354022171e+01
-9.099742297960878190e+00	-8.261712413911570962e+00	2.878992479023046158e+01
-9.015939309555946579e+00	-8.107214169513774493e+00	2.877389203513961036e+01
-8.925066795551728660e+00	-7.956368391608961588e+00	2.873743384378152044e+01
-8.828196955157451953e+00	-7.810988244562365956e+00	2.868111767661913092e+01
-8.726476084097942731e+00	-7.672747952128412763e+00	2.860576169455785944e+01
-8.621103270900990267e+00	-7.543158823204910490e+00	2.851240654519960316e+01
-8.513308826131382290e+00	-7.423552137544347396e+00	2.840228417467570665e+01
-8.404333157272679600e+00	-7.315068922020107500e+00	2.827678517507513334e+01
-8.295406733747421768e+00	-7.218656284556651315e+00	2.813742607734656431e+01
-8.187731688828344900e+00	-7.135069669636952661e+00	2.798581782337892676e+01
-8.082465486909205410e+00	-7.064880171509952511e+00	2.782363642239025481e+01
-7.980706955369280209e+00	-7.008485895086638884e+00	2.765259654055888916e+01
-7.883484849341016343e+00	-6.966126288186583082e+00	2.747442851211743786e+01
-7.791748993225573017e+00	-6.937898373924395123e+00	2.729085901421441562e+01
-7.706363931295455494e+00	-6.923773875805649070e+00	2.710359543100658541e+01
-7.628104925746474585e+00	-6.923616335430986091e+00	2.691431375351118405e+01
-7.557656066714925736e+00	-6.937197458123241844e+00	2.672464972442783804e+01
-7.495610205855757435e+00	-6.964212071015654537e+00	2.653619284083119112e+01
-7.442470392371746790e+00	-7.004291229122202367e+00	2.635048276851870952e+01
-7.398652476046792437e+00	-7.057013148401045655e+00	2.616900769400522719e+01
-7.364488543282218025e+00	-7.121911774500743419e+00	2.599320413684522890e+01
-7.340230866404070298e+00	-7.198482908184830720e+00	2.582445775921134157e+01
-7.326056070582146695e+00	-7.286187902173010045e+00	2.566410473511258061e+01
-7.322069253741233297e+00	-7.384455020007005821e+00	2.551343327294829422e+01
-7.328307830367810638e+00	-7.492678607602148766e+00	2.537368491813504789e+01
-7.344744908091244362e+00	-7.610216275320567547e+00	2.524605529447358876e+01
-7.371292044814176769e+00	-7.736384326098161068e+00	2.513169397214631573e+01
-7.407801272942575288e+00	-7.870451696889283255e+00	2.503170317629509967e+01
-7.454066315337246174e+00	-8.011632709811514985e+00	2.494713507357180404e+01
-7.509822954784673321e+00	-8.159078958847029384e+00	2.487898739629024547e+01
-7.574748555190908839e+00	-8.311870690193677191e+00	2.482819718698168643e+01
-7.648460768691185407e+00	-8.469008071044349606e+00	2.479563247301966555e+01
-7.730515498926501472e+00	-8.629402783519676490e+00	2.478208171477534805e+01
-7.820404227385818530e+00	-8.791870427466561111e+00	2.478824091508707284e+01
-7.917550847393893143e+00	-8.955124266441874425e+00	2.481469833645757816e+01
-8.021308189298691715e+00	-9.117770902631310292e+00	2.486191684906710009e+01
-8.130954460631953040e+00	-9.278308514377780369e+00	2.493021403079674059e+01
-8.245689866006536306e+00	-9.435128328428788791e+00	2.501974026261638429e+01
-8.364633712248760844e+00	-9.586520020290613786e+00	2.513045521023436990e+01
-8.486822343052946138e+00	-9.730681730960521136e+00	2.526210325522612621e+01
-8.611208281843703460e+00	-9.865735346316103715e+00	2.541418863268377493e+01
-8.736660988290942953e+00	-9.989747595468132957e+00	2.558595124105685414e+01
-8.861969649008662131e+00	-1.010075737567435894e+01	2.577634430245986508e+01
-8.985848421675232345e+00	-1.019680949493207400e+01	2.598401525286552527e+01
-9.106944529000916333e+00	-1.027599473356434956e+01	2.620729141113318406e+01
-9.223849549457259656e+00	-1.033649576298344286e+01	2.644417208938702402e+01
-9.335114170809877265e+00	-1.037663803107701455e+01	2.669232883762668962e+01
-9.439266556836590993e+00	-1.039494424675254969e+01	2.694911543481990179e+01
-9.534834325828187573e+00	-1.039019059959702673e+01	2.721158902205877794e+01
-9.620369953205070601e+00	-1.036146237415439408e+01	2.747654340264982054e+01
-9.694479195300003127e+00	-1.030820621162239625e+01	2.774055500305694721e+01
-9.755851896932242084e+00	-1.023027599075806293e+01	2.800004130771977273e+01
-9.803294306314823459e+00	-1.012796920093051867e+01	2.825133078034865974e+01
-9.835761795776392091e+00	-1.000205081284127751e+01	2.849074241645690009e+01
-9.852390697482880100e+00	-9.853762049599327000e+00	2.871467220885357818e+01
-9.852527832694525145e+00	-9.684812130880748882e+00	2.891968303657027661e+01
-9.835756262513147163e+00	-9.497351982421285754e+00	2.910259390072414831e+01
-9.801915834503960312e+00	-9.293930013956510194e+00	2.926056411377575373e+01
-9.751117252449216011e+00	-9.077431280344685049e+00	2.939116806654707403e+01
-9.683748655238762382e+00	-8.851002538193602831e+00	2.949245658186917751e+01
-9.600474043534246604e+00	-8.617966768634888197e+00	2.956300160409819711e+01
-9.502223316044311474e+00	-8.381731537647066688e+00	2.960192201402009715e+01
-9.390174138204587351e+00	-8.145696015149532343e+00	2.960888960236471945e+01
-9.265726325899080962e+00	-7.913161519644522635e+00	2.958411555726098641e+01
-9.130469845273625040e+00	-7.687250092226283193e+00	2.952831908548545314e+01
-8.986147869968890589e+00	-7.470834878064209761e+00	2.944268086707704413e+01
-8.834616570778422329e+00	-7.266485093276275009e+00	2.932878483761615840e+01
-8.677803423028207064e+00	-7.076427196889484073e+00	2.918855224216066446e+01
-8.517665800414334853e+00	-6.902522697765892445e+00	2.902417199538201587e+01
-8.356151490149491323e+00	-6.746261923000158589e+00	2.883803114345861829e+01
-8.195162533434558583e+00	-6.608772151888122615e+00	2.863264871907074394e+01
-8.036523495279915608e+00	-6.490837839575702262e+00	2.841061559704472117e+01
-7.881954929709494628e+00	-6.392930242248162642e+00	2.817454218708956049e+01
-7.733052460963361519e+00	-6.315243603305952469e+00	2.792701502734164976e+01
-7.591271575197620969e+00	-6.257735133497182467e+00	2.767056263744373013e+01
-7.457917931027576941e+00	-6.220166267024024975e+00	2.740763040034343234e+01
-7.334142764627221922e+00	-6.202143042944528339e+00	2.714056379293438681e+01
-7.220942792458952653e+00	-6.203153890912171953e+00	2.687159898181277384e+01
-7.119163902304274316e+00	-6.222603543995873565e+00	2.660285963075878612e+01
-7.029507866473434063e+00	-6.259842221387455830e+00	2.633635870969411030e+01
-6.952541301964836329e+00	-6.314189594545533524e+00	2.607400412428782488e+01
-6.888706131222906315e+00	-6.384953357333106538e+00	2.581760707373821262e+01
-6.838330853833926248e+00	-6.471442459078546428e+00	2.556889216648394125e+01
-6.801642014358388444e+00	-6.572975231557062870e+00	2.532950845877109103e+01
-6.778775336078256331e+00	-6.688882753899604516e+00	2.510104071311862128e+01
-6.769786077860390883e+00	-6.818507863502673239e+00	2.488502029168028784e+01
-6.774658256424618941e+00	-6.961200247489650828e+00	2.468293519656239354e+01
-6.793312455531122396e+00	-7.116308049591795637e+00	2.449623884218288339e+01
-6.825612014937189720e+00	-7.283166412241929066e+00	2.432635719336875013e+01
-6.871367454667663743e+00	-7.461083352914807953e+00	2.417469392872346035e+01
-6.930339044492377809e+00	-7.649323355808782310e+00	2.404263329492222212e+01
-7.002237475624018437e+00	-7.847089052146441368e+00	2.393154030811373545e+01
-7.086722633276260730e+00	-8.053501370850893792e+00	2.384275793845133151e+01
-7.183400507033724125e+00	-8.267578571238235696e+00	2.377760088865213817e+01
-7.291818313454175637e+00	-8.488214624699402577e+00	2.373734555395752466e+01
-7.411457944578698331e+00	-8.714157495988203550e+00	2.372321573652260440e+01
-7.541727899719648853e+00	-8.943987988096308683e+00	2.373636369086906583e+01
-7.681953908557314747e+00	-9.176099957283650355e+00	2.377784610867941950e+01
-7.831368513429948663e+00	-9.408682873590420215e+00	2.384859472228261623e+01
-7.989099949445995996e+00	-9.639707890638543830e+00	2.394938132913017625e+01
-8.154160743565251224e+00	-9.866918785918869617e+00	2.408077722730001824e+01
-8.325436547800613596e+00	-1.008782932284405298e+01	2.424310731688878917e+01
-8.501675825304957357e+00	-1.029972874611700107e+01	2.443639947407116964e+01
-8.681481117386161017e+00	-1.049969722307916342e+01	2.466033024897830472e+01
-8.863302727955460369e+00	-1.068463304966637750e+01	2.491416847304239113e+01
-9.045435760126551372e+00	-1.085129330907865786e+01	2.519671897242946201e+01
-9.226021515021761488e+00	-1.099634936051258016e+01	2.550626924285039010e+01
-9.403054299570843710e+00	-1.111645800308879295e+01	2.584054260001141756e+01
-9.574394669922638101e+00	-1.120834837495493197e+01	2.619666191108854036e+01
-9.737790040425867488e+00	-1.126892359707080615e+01	2.657112844731785373e+01
-9.890903396090362065e+00	-1.129537487284765973e+01	2.695982057132664877e+01
-1.003135054376609148e+01	-1.128530426655526853e+01	2.735801677358899298e+01
-1.015674591604500954e+01	-1.123685081176318334e+01	2.776044689714612446e+01
-1.026475640561682745e+01	-1.114881310363642086e+01	2.816137416431506679e+01
-1.035316207541878697e+01	-1.102076030773151594e+01	2.855470882255855258e+01
-1.041992189865005969e+01	-1.085312280120806605e+01	2.893415191486378291e+01
-1.046324198890586032e+01	-1.064725367325243610e+01	2.929336500274482802e+01
-1.048164315734051755e+01	-1.040545322648290139e+01	2.962615887512669488e+01
-1.047402416425475558e+01	-1.013095052375586924e+01	2.992669169403097840e+01
-1.043971680020486659e+01	-9.827838864914816952e+00	3.018966503247805733e+01
-1.037852900667586198e+01	-9.500965648001844954e+00	3.041050521113944427e+01
-1.029077267080845992e+01	-9.155781008976285662e+00	3.058551751285053655e+01
-1.017727350462524250e+01	-8.798153469275133531e+00	3.071200237065361449e+01
-1.003936150109023195e+01	-8.434164035869043730e+00	3.078832540935308870e+01
-9.878841754568112421e+00	-8.069892327838642743e+00	3.081393698784147617e+01
-9.697946811895166164e+00	-7.711209022458135998e+00	3.078934118120695729e+01
-9.499273032951462525e+00	-7.363588108077816052e+00	3.071601840145621765e+01
-9.285704540464097434e+00	-7.031950223417508639e+00	3.059630953009763843e+01
-9.060329108759438199e+00	-6.720545089262555116e+00	3.043327207610898810e+01
-8.826350706809749980e+00	-6.432877180162911657e+00	3.023052021282892099e+01
-8.587003354145066325e+00	-6.171674871790723493e+00	2.999206053921228587e+01
-8.345470505909631243e+00	-5.938899817754056620e+00	2.972213421287909085e+01
-8.104813437094072981e+00	-5.735790616768512429e+00	2.942507402608779188e+01
-7.867911155061516837e+00	-5.562933119445926167e+00	2.910518243044346676e+01
-7.637413351499957592e+00	-5.420349016522825636e+00	2.876663385047703869e+01
-7.415706918002244130e+00	-5.307594530304145408e+00	2.841340218517062866e+01
-7.204895679232434347e+00	-5.223861890556233512e+00	2.804921240365540314e+01
-7.006792300364814707e+00	-5.168077569306056773e+00	2.767751370849167003e+01
-6.822920827258938559e+00	-5.138992738256133563e+00	2.730147087908921577e+01
-6.654528018358657704e+00	-5.135262899748663123e+00	2.692397005659370990e+01
-6.502601506497658335e+00	-5.155514984821076396e+00	2.654763528366450842e+01
-6.367892854329999963e+00	-5.198401324897138132e+00	2.617485244571986414e+01
-6.250943701386713514e+00	-5.262640752338150207e+00	2.580779775750003679e+01
-6.152113406481857005e+00	-5.347047672813978636e+00	2.544846850194240417e+01
-6.071606833115069435e+00	-5.450550307448447818e+00	2.509871428372576574e+01
-6.009501180548407540e+00	-5.572199466171460891e+00	2.476026755868821283e+01
-5.965771009110713230e+00	-5.711169230816987685e+00	2.443477261560008529e+01
-5.940310831281340853e+00	-5.866750840216224283e+00	2.412381250819536049e+01
-5.932954832174829107e+00	-6.038340917230505589e+00	2.382893366420744385e+01
-5.943493440680397200e+00	-6.225424989780822926e+00	2.355166804261504865e+01
-5.971686595590440128e+00	-6.427557057989878864e+00	2.329355278184060651e+01
-6.017273641830383824e+00	-6.644335765065344290e+00	2.305614729240482674e+01
-6.079979854153879870e+00	-6.875377553279732545e+00	2.284104770878237645e+01
-6.159519624066465582e+00	-7.120287037738377123e+00	2.264989853652557628e+01
-6.255596365433656381e+00	-7.378624716911168058e+00	2.248440121993579410e+01
-6.367899200581407904e+00	-7.649872066559655792e+00	2.234631921901019069e+01
-6.496096487179232604e+00	-7.933394039150134525e+00	2.223747902761114048e+01
-6.639826242376322796e+00	-8.228399021218953280e+00	2.215976639343606891e+01
-6.798683520260586199e+00	-8.533896394631476312e+00	2.211511682126146283e+01
-6.972204807697675477e+00	-8.848652013544645811e+00	2.210549926345634120e+01
-7.159849528282372866e+00	-9.171142157152271324e+00	2.213289173920475861e+01
-7.360978791169363156e+00	-9.499506858715113466e+00	2.219924749499714167e+01
-7.574831597923938453e+00	-9.831503951749448689e+00	2.230645024944126575e+01
-7.800498833306489743e+00	-1.016446571778079644e+01	2.245625708917692620e+01
-8.036895521753919525e+00	-1.049526066168325400e+01	2.265022774233590752e+01
-8.282732035746853683e+00	-1.082026366206665990e+01	2.288963930256302959e+01
-8.536485198378834127e+00	-1.113533850807482217e+01	2.317538606705394599e+01
-8.796370529348433109e+00	-1.143583757725893690e+01	2.350786504417680334e+01
-9.060317234139484199e+00	-1.171662403687893850e+01	2.388684892987876651e+01
-9.325947914413429629e+00	-1.197212233178253626e+01	2.431134997579157186e+01
-9.590565356150341003e+00	-1.219640268846738707e+01	2.477948016484910809e+01
-9.851149089382046142e+00	-1.238330472118064485e+01	2.528831539978932597e+01
-1.010436465256190530e+01	-1.252660376676940501e+01	2.583377383835293628e+01
-1.034658856398265492e+01	-1.262022111967372417e+01	2.641052081325999978e+01
-1.057395181955176255e+01	-1.265847578023911346e+01	2.701191457828783982e+01
-1.078240421562049711e+01	-1.263637069886458164e+01	2.763000794657701675e+01
-1.096780086394490539e+01	-1.254990103064167606e+01	2.825562020157761722e+01
-1.112601088061458299e+01	-1.239636610565821151e+01	2.887849096446448982e+01
-1.125304640311894566e+01	-1.217466144431009312e+01	2.948752265215857449e+01
-1.134520790723806094e+01	-1.188552321556268154e+01	3.007111072477635005e+01
-1.139923943807052353e+01	-1.153169616569207179e+01	3.061755152141519787e+01
-1.141248511083267836e+01	-1.111799823869417381e+01	3.111550707953709249e+01
-1.138303642361882773e+01	-1.065126147472812335e+01	3.155449639933944894e+01
-1.130985892872975640e+01	-1.014013924016781232e+01	3.192537495361224842e+01
-1.119288695987356164e+01	-9.594783478088897866e+00	3.222076064683916030e+01
-1.103307661169509579e+01	-9.026410675260473582e+00	3.243536622913507728e+01
-1.083241001805163428e+01	-8.446789214438144455e+00	3.256620581689175964e+01
-1.059384793769028477e+01	-7.867691185939923670e+00	3.261265594882375751e+01
-1.032123226251524883e+01	-7.300356516973311116e+00	3.257636765511416144e+01
-1.001914468796105595e+01	-6.755015416932622863e+00	3.246104268186075359e+01
-9.692731760858212198e+00	-6.240506941875969105e+00	3.227210144185207952e+01
-9.347509278959988066e+00	-5.764018539146730902e+00	3.201628009479166082e+01
-8.989160204978661639e+00	-5.330956199225590275e+00	3.170119807245128030e+01
-8.623339804403354236e+00	-4.944940012997106393e+00	3.133493531306463353e+01
-8.255499825262729630e+00	-4.607907808564529084e+00	3.092565156870984922e+01
-7.890740623592909841e+00	-4.320301570336245511e+00	3.048127026245666826e+01
-7.533696718267243853e+00	-4.081307954052084241e+00	3.000923857562919395e+01
-7.188457841845727891e+00	-3.889124933877227352e+00	2.951636554621396513e+01
-6.858524551048877704e+00	-3.741230386520590478e+00	2.900873218338491455e+01
-6.546795134596049337e+00	-3.634633938203598813e+00	2.849166250062485517e+01
-6.255579014956804684e+00	-3.566099462152021449e+00	2.796974189955988166e+01
-5.986631059676326139e+00	-3.532331286911957857e+00	2.744686905270548749e+01
-5.741201082399888911e+00	-3.530121883134253569e+00	2.692632869702276821e+01
-5.520093162473325599e+00	-3.556462292770856681e+00	2.641087490643770863e+01
-5.323730075503078751e+00	-3.608618855476028120e+00	2.590281690453220165e+01
-5.152218953500373289e+00	-3.684181034113053421e+00	2.540410190500757892e+01
-5.005415161561641568e+00	-3.781085577435677525e+00	2.491639158072186433e+01
-4.882982203149045297e+00	-3.897622125003059601e+00	2.444113044802859847e+01
-4.784446195334446372e+00	-4.032424870609082390e+00	2.397960569368957451e+01
-4.709244062861910329e+00	-4.184454224328703731e+00	2.353299880814045153e+01
-4.656765079008589936e+00	-4.352971670501033508e+00	2.310242989204972019e+01
-4.626385738157834382e+00	-4.537510288303014505e+00	2.268899575147978354e+01
-4.617498193172352217e+00	-4.737842728526480585e+00	2.229380296363331126e+01
-4.629532646707764876e+00	-4.953947846294301627e+00	2.191799704097826762e+01
-4.661974166666418284e+00	-5.185976680393001637e+00	2.156278869274044752e+01
-4.714374418039076531e+00	-5.434218041787241660e+00	2.122947801143432756e+01
-4.786358780413893399e+00	-5.699063617966019457e+00	2.091947721805185623e+01
-4.877629264169105916e+00	-5.980972205659340624e+00	2.063433239252630358e+01
-4.987963558318129209e+00	-6.280432442326308262e+00	2.037574439820268779e+01
-5.117210446718947203e+00	-6.597923208913723414e+00	2.014558897663064840e+01
-5.265281722938424558e+00	-6.933870718240687125e+00	1.994593573433693479e+01
-5.432140622468650371e+00	-7.288601184791952292e+00	1.977906545592187371e+01
-5.617786678700980474e+00	-7.662287897859458852e+00	1.964748484598125344e+01
-5.822236800616828134e+00	-8.054891502539810233e+00	1.955393741394859930e+01
-6.045502270809126166e+00	-8.466092351602625854e+00	1.950140876042922145e+01
-6.287561278888476046e+00	-8.895213954461636874e+00	1.949312399415350683e+01
-6.548326546445792040e+00	-9.341136856703679214e+00	1.953253440550444608e+01
-6.827607577471580313e+00	-9.802202785472157842e+00	1.962328985743700116e+01
-7.125067098271638422e+00	-1.027610965405389720e+01	1.976919265707918427e+01
-7.440171353849864389e+00	-1.075979910342593548e+01	1.997412799685819351e+01
-7.772134128807471676e+00	-1.124933974206608944e+01	2.024196549380687671e+01
-8.119854690133333719e+00	-1.173981119222592362e+01	2.057642604744566839e+01
-8.481850340342592887e+00	-1.222519649806566377e+01	2.098090837446504864e+01
-8.856184956114899975e+00	-1.269829338001440178e+01	2.145827041889679876e+01
-9.240395798504851044e+00	-1.315065811724563716e+01	2.201056269482899097e+01
-9.631422030378930188e+00	-1.357259924917428506e+01	2.263871384789960572e+01
-1.002553975225846550e+01	-1.395324135224759488e+01	2.334217366375613878e+01
-1.041830991225737790e+01	-1.428068116965641110e+01	2.411852565064191367e+01
-1.080454703799728122e+01	-1.454225838484074806e+01	2.496309019337548207e+01
-1.117831817268162808e+01	-1.472496014955063970e+01	2.586854972549538090e+01
-1.153298237036852925e+01	-1.481597084143175636e+01	2.682463840063376637e+01
-1.186128121747485231e+01	-1.480336537906042871e+01	2.781794859963013167e+01
-1.215548963363340995e+01	-1.467692535382804486e+01	2.883191270773866677e+01
-1.240763320565287309e+01	-1.442903303733971221e+01	2.984701773574395745e+01
-1.260977318882155629e+01	-1.405557152107185104e+01	3.084129926712725123e+01
-1.275435302204658505e+01	-1.355673441266073809e+01	3.179113750487272227e+01
-1.283459116110800124e+01	-1.293763200761145526e+01	3.267234163286978799e+01
-1.284489524575834629e+01	-1.220857974130626644e+01	3.346146245562673016e+01
-1.278126369531313777e+01	-1.138497481258152888e+01	3.413722453070083418e+01
-1.264163480703997777e+01	-1.048671021361339584e+01	3.468192840490807072e+01
-1.242614234769732029e+01	-9.537138124460911470e+00	3.508265298282673683e+01
-1.213724192537367941e+01	-8.561666201576821678e+00	3.533209698701676871e+01
-1.177968435299399275e+01	-7.586135190043794552e+00	3.542894010010136441e+01
-1.136032943669897222e+01	-6.635168143578419553e+00	3.537767304761022302e+01
-1.088781330738691722e+01	-5.730688499171564310e+00	3.518792746721987186e+01
-1.037210082656538113e+01	-4.890773490878563834e+00	3.487341210668681413e+01
-9.823968092996699042e+00	-4.128948522038870195e+00	3.445061416347433436e+01
-9.254466135900916157e+00	-3.453952759596436994e+00	3.393744286911583430e+01
-8.674414798270468907e+00	-2.869934592339684176e+00	3.335197615628338497e+01
-8.093966777677390922e+00	-2.376982634715734566e+00	3.271142898317390291e+01
-7.522268363381225065e+00	-1.971871311716617781e+00	3.203140735695770758e+01
-6.967228658214764003e+00	-1.648899318387998747e+00	3.132545917459549401e+01
-6.435395724232087389e+00	-1.400717980574469390e+00	3.060489176426487035e+01
-5.931927949866325989e+00	-1.219075707550349552e+00	2.987880104594236741e+01
-5.460642725634728301e+00	-1.095435826108209776e+00	2.915424811467329391e+01
-5.024122035682076159e+00	-1.021452102137444751e+00	2.843652215420733143e+01
-4.623855042327613241e+00	-9.893061753759058163e-01	2.772943910850204574e+01
-4.260400155632442676e+00	-9.919234570462415190e-01	2.703563905095247222e+01
-3.933552485773822660e+00	-1.023089857849858397e+00	2.635685846597132098e+01
-3.642506222981426234e+00	-1.077492793927927073e+00	2.569416482721901929e+01
-3.386004880076076251e+00	-1.150708055648889561e+00	2.504814919334808820e+01
-3.162475197633357382e+00	-1.239150787458199510e+00	2.441907808528119617e+01
-2.970142756615841595e+00	-1.340005046983217207e+00	2.380700910906139001e+01
-2.807128985652579178e+00	-1.451142811746160000e+00	2.321187623896398122e+01
-2.671530368261937127e+00	-1.571040193593658874e+00	2.263355095016255092e+01
-2.561481350795109080e+00	-1.698696107721433979e+00	2.207188496219117013e+01
-2.475202826487741703e+00	-1.833556707791373253e+00	2.152673957425549744e+01
-2.411038214618105080e+00	-1.975447465737399932e+00	2.099800567726661171e+01
-2.367479139730034543e+00	-2.124513749986518096e+00	2.048561765916254629e+01
-2.343182600755683076e+00	-2.281170046885537150e+00	1.998956365604430729e+01
-2.336981345368668528e+00	-2.446057497072861242e+00	1.950989397296987704e+01
-2.347888960539087577e+00	-2.620009116155847639e+00	1.904672900811435454e+01
-2.375100976100763539e+00	-2.804021886219920656e+00	1.860026765027128448e+01
-2.417993067112679029e+00	-2.999234802146987455e+00	1.817079686322823662e+01
-2.476117240616110049e+00	-3.206911904525080903e+00	1.775870300046828376e+01
-2.549196707007006957e+00	-3.428429306147935396e+00	1.736448529000510987e+01
-2.637119966921099845e+00	-3.665265203846891584e+00	1.698877187429506108e+01
-2.739934490613678886e+00	-3.918991847314619914e+00	1.663233876893886887e+01
-2.857840226283772989e+00	-4.191268399687436919e+00	1.629613210328017914e+01
-2.991183043624139337e+00	-4.483833560474134394e+00	1.598129401440348474e+01
-3.140448095309138932e+00	-4.798496720373595537e+00	1.568919257220457553e+01
-3.306252957815584814e+00	-5.137126270553237006e+00	1.542145610516232423e+01
-3.489340289089350122e+00	-5.501633487420907187e+00	1.518001226010453308e+01
-3.690569608922505740e+00	-5.893950149811185923e+00	1.496713204696215449e+01
-3.910907663011373714e+00	-6.315997712158889499e+00	1.478547896826364827e+01
-4.151416667926125292e+00	-6.769645450697727718e+00	1.463816308270050115e+01
-4.413239546203285180e+00	-7.256654521116628231e+00	1.452879946288464730e+01
-4.697581043694619041e+00	-7.778604325357786564e+00	1.446156992826678156e+01
-5.005683371860936148e+00	-8.336797006767799445e+00	1.444128610053192396e+01
-5.338794735351622300e+00	-8.932135323803992222e+00	1.447345066174431416e+01
-5.698128794196859026e+00	-9.564968674511487023e+00	1.456431210301732371e+01
-6.084812782228321559e+00	-1.023490178852276422e+01	1.472090613342809995e+01
-6.499821682857765737e+00	-1.094056077159480012e+01	1.495107417912612036e+01
-6.943895591731469530e+00	-1.167931207376403790e+01	1.526344597202717601e+01
-7.417437239934725923e+00	-1.244693196671329893e+01	1.566736910418787332e+01
-7.920386712612582869e+00	-1.323722780377583064e+01	1.617276373710751614e+01
-8.452070821728908001e+00	-1.404161837517350619e+01	1.678987576032737650e+01
-9.011025577073368709e+00	-1.484868983136269982e+01	1.752889730338601026e+01
-9.594792002502302353e+00	-1.564375667524257807e+01	1.839942085086909174e+01
-1.019968846977632992e+01	-1.640847470888486725e+01	1.940969421114350979e+01
-1.082056709368718295e+01	-1.712057439086054345e+01	2.056565096948060756e+01
-1.145056782340451917e+01	-1.775380737177817281e+01	2.186970829691225049e+01
-1.208089177824188454e+01	-1.827822250729499487e+01	2.331935493097565271e+01
-1.270062485114719486e+01	-1.866090394753449289e+01	2.490560001505908971e+01
-1.329665276078592484e+01	-1.886730304154044902e+01	2.661141906686673764e+01
-1.385371778886137761e+01	-1.886326479610625739e+01	2.841041229111223743e+01
-1.435467248958586595e+01	-1.861777478756370385e+01	3.026597006592647077e+01
-1.478098271938364938e+01	-1.810632445801227064e+01	3.213129723987167097e+01
-1.511351689324651204e+01	-1.731461488232034185e+01	3.395064823173862578e+01
-1.533362669215389573e+01	-1.624211650773564486e+01	3.566203168863821560e+01
-1.542447567371207029e+01	-1.490482800648796768e+01	3.720143081570311949e+01
-1.537251090698966038e+01	-1.333650726862151359e+01	3.850826022591768094e+01
-1.516891054315284570e+01	-1.158775874657124660e+01	3.953140096017276761e+01
-1.481079536349468562e+01	-9.722693263084657644e+00	4.023483525478872025e+01
-1.430198515345368193e+01	-7.813389917806350837e+00	4.060178040155926027e+01
-1.365312562988894918e+01	-5.932951256526445505e+00	4.063640078427578572e+01
-1.288110819255269845e+01	-4.148358069787735580e+00	4.036266126397278242e+01
-1.200783318027620261e+01	-2.514426716198721046e+00	3.982054357924647547e+01
-1.105849253386845454e+01	-1.069891295038967183e+00	3.906045784750941152e+01
-1.005963240998550567e+01	1.639275231899188778e-01	3.813702928569873052e+01
-9.037276416667962664e+00	1.182036131391892120e+00	3.710342420839744904e+01
-8.015345161861977985e+00	1.992917379172718162e+00	3.600705201222071850e+01
-7.014518907758508171e+00	2.614781061450296651e+00	3.488700472832336175e+01
-6.051588910837628177e+00	3.071723499682258662e+00	3.377315400026705561e+01
-5.139257669785639138e+00	3.390373811971176377e+00	3.268653590440156620e+01
-4.286294521609957719e+00	3.597323229765679642e+00	3.164054594566504264e+01
-3.497932746472394161e+00	3.717394518893756938e+00	3.064250071677210840e+01
-2.776400019935779007e+00	3.772653471602558817e+00	2.969523326246384087e+01
-2.121494670781945313e+00	3.781993393523537250e+00	2.879851743961624777e+01
-1.531145864351397101e+00	3.761113964515025110e+00	2.795022619120875618e+01
-1.001919881464754969e+00	3.722740715255037802e+00	2.714720551776800406e+01
-5.294538217927756696e-01	3.676968990636970691e+00	2.638589066724760812e+01
-1.088115405498010224e-01	3.631653337180429375e+00	2.566271111030505025e+01
2.652349472232220506e-01	3.592793563760648734e+00	2.497433494704959855e+01
5.979908088769647634e-01	3.564890749229386646e+00	2.431779877812446600e+01
8.946808029122069739e-01	3.551261066608263572e+00	2.369056080373878359e+01
1.160338829281812645e+00	3.554304181144304131e+00	2.309050599812730908e+01
1.399735364468061682e+00	3.575727904557851389e+00	2.251592417468185658e+01
1.617334618477040742e+00	3.616733174253494720e+00	2.196547520496034167e+01
1.817274474054686229e+00	3.678164301081716658e+00	2.143815065892919591e+01
2.003363456757389471e+00	3.760629471172104665e+00	2.093323752181290587e+01
2.179090058198860813e+00	3.864596113524226606e+00	2.045028715367566718e+01
2.347640663731397570e+00	3.990465194445800279e+00	1.998909102498648238e+01
2.511923116802837974e+00	4.138627899133267896e+00	1.954966375092694975e+01
2.674593595035880789e+00	4.309507569829970741e+00	1.913223336960650656e+01
2.838084992515289784e+00	4.503589212450904711e+00	1.873723851907935867e+01
3.004635414508851188e+00	4.721438363808891481e+00	1.836533205733861962e+01
3.176315709438854995e+00	4.963710625246338104e+00	1.801739066052260796e+01
3.355055201019603306e+00	5.231152707655605916e+00	1.769452997196725619e+01
3.542664951683203611e+00	5.524595388744078406e+00	1.739812491860636712e+01
3.740857995389291091e+00	5.844938347586404959e+00	1.712983483158647857e+01
3.951266030609002389e+00	6.193126406925159699e+00	1.689163298012932657e+01
4.175452068240618431e+00	6.570116275467431599e+00	1.668584002849878800e+01
4.414918488963300192e+00	6.976832439246856588e+00	1.651516073084854241e+01
4.671109883991656275e+00	7.414110407175873441e+00	1.638272285946111140e+01
4.945409936310078081e+00	7.882625083866530602e+00	1.629211688483892928e+01
5.239131451065722977e+00	8.382801647936609868e+00	1.624743425165988242e+01
5.553498470752812111e+00	8.914705999885708110e+00	1.625330117778561601e+01
5.889619223666101355e+00	9.477911679342465590e+00	1.631490369674983398e+01
6.248448469233737868e+00	1.007134024072916034e+01	1.643799812342616562e+01
6.630737646383280115e+00	1.069307256759142177e+01	1.662889921857755127e+01
7.036971138504094725e+00	1.134012970223746919e+01	1.689443606471245474e+01
7.467286994877432527e+00	1.200822373410939825e+01	1.724186310908195452e+01
7.921380668800629188e+00	1.269148245371493822e+01	1.767871114917567610e+01
8.398390847292059647e+00	1.338215620897806168e+01	1.821256056049995919e+01
8.896767383460659318e+00	1.407032206495950533e+01	1.885071735257656655e+01
9.414122851610544629e+00	1.474360923870650453e+01	1.959977254500653387e+01
9.947071490320141152e+00	1.538698087874724152e+01	2.046502809772444209e+01
1.049106242916285048e+01	1.598262011185465425e+01	2.144977978656901030e+01
1.104021819743203103e+01	1.650998160257479697e+01	2.255446081341182563e+01
1.158719453794630816e+01	1.694608119477505070e+01	2.377567133679827549e+01
1.212308320362918224e+01	1.726610156295470944e+01	2.510514957684278770e+01
1.263738503956173531e+01	1.744438567274512408e+01	2.652877909612850971e+01
1.311808510288007490e+01	1.745586566642243298e+01	2.802577074288570458e+01
1.355186315923431017e+01	1.727792638177481876e+01	2.956819875073866299e+01
1.392446948148836050e+01	1.689262696919214335e+01	3.112109583006782998e+01
1.422128523025873825e+01	1.628910466315442207e+01	3.264330489122675516e+01
1.442806717354830681e+01	1.546587598383096562e+01	3.408922798538030463e+01
1.453184805457657269e+01	1.443265931991148321e+01	3.541149525093501893e+01
1.452192918111006392e+01	1.321130549827433320e+01	3.656440279519680558e+01
1.439086681282649138e+01	1.183547593458809999e+01	3.750776660100840587e+01
1.413532772500265189e+01	1.034887114681670006e+01	3.821066204417021339e+01
1.375668206718405706e+01	8.802071892512618234e+00	3.865443053989297795e+01
1.326122104971691229e+01	7.248355038145453122e+00	3.883438992297196535e+01
1.265993444855976691e+01	5.739099090690432448e+00	3.875989712780306462e+01
1.196785091277283364e+01	4.319512176671194581e+00	3.845273685422385768e+01
1.120301703916267044e+01	3.025349091886510244e+00	3.794415513978478316e+01
1.038525024443505451e+01	1.881050206256785762e+00	3.727111489646492259e+01
9.534830240617226949e+00	8.994112217472396420e-01	3.647244603331942869e+01
8.671288338730228418e+00	8.258376302485159748e-02	3.558548323076946218e+01
7.812417881159690936e+00	-5.760011974314461769e-01	3.464357946921769837e+01
6.973575973300577324e+00	-1.089265375859349128e+00	3.367463558422983283e+01
6.167291838384584501e+00	-1.474097745774971990e+00	3.270057230466201048e+01
5.403152879968629030e+00	-1.749254780420008704e+00	3.173753613133168372e+01
4.687912113929765034e+00	-1.933707023735724562e+00	3.079658113266281561e+01
4.025750200163216164e+00	-2.045471219192341650e+00	2.988458582804108232e+01
3.418628058227660471e+00	-2.100885224745029589e+00	2.900521836230630868e+01
2.866676729930391687e+00	-2.114241049477839418e+00	2.815982773681930595e+01
2.368584951989568754e+00	-2.097680383522434244e+00	2.734819667489831829e+01
1.921958418438368454e+00	-2.061265064212284059e+00	2.656913492767382934e+01
1.523636070173303159e+00	-2.013151781856094225e+00	2.582091944172481135e+01
1.169957284970363443e+00	-1.959819006653518603e+00	2.510160241351831445e+01
8.569796558079751936e-01	-1.906310802876535870e+00	2.440921363190920346e+01
5.806506099395241094e-01	-1.856475386189706311e+00	2.374188320858906209e+01
3.369380103266010340e-01	-1.813185851206544408e+00	2.309790754776270560e+01
1.219256241732864787e-01	-1.778536979921540029e+00	2.247577704113329489e+01
-6.812063623619615815e-02	-1.754016166799002407e+00	2.187417957513234867e+01
-2.367101892924767803e-01	-1.740648952979119146e+00	2.129199005283607704e+01
-3.871040656611410280e-01	-1.739121006493017818e+00	2.072825297155845448e+01
-5.223057597443286904e-01	-1.749879024819777973e+00	2.018216267292989130e+01
-6.450630862518735853e-01	-1.773213249218309473e+00	1.965304411337804424e+01
-7.578781025485171741e-01	-1.809324247976452416e+00	1.914033577098548733e+01
-8.630227170913107315e-01	-1.858376460647712891e+00	1.864357548825281796e+01
-9.625580914469509253e-01	-1.920540765085113621e+00	1.816238954100558090e+01
-1.058356358810767173e+00	-1.996028072912344742e+00	1.769648493248082488e+01
-1.152123530220924952e+00	-2.085115699081335983e+00	1.724564476936487623e+01
-1.245422747106966099e+00	-2.188167999226214633e+00	1.680972653196736033e+01
-1.339697272318890908e+00	-2.305652530468306427e+00	1.638866306736706946e+01
-1.436292798133832482e+00	-2.438152769329862579e+00	1.598246618742022562e+01
-1.536478795253435559e+00	-2.586378214299945633e+00	1.559123282683511391e+01
-1.641468737158086499e+00	-2.751172508524993621e+00	1.521515380017119412e+01
-1.752439114294777278e+00	-2.933520036903677131e+00	1.485452528495335400e+01
-1.870547206555667197e+00	-3.134551277200847696e+00	1.450976324815602325e+01
-1.996947613620185358e+00	-3.355547011148202863e+00	1.418142112368143692e+01
-2.132807553372987108e+00	-3.597941322143587417e+00	1.387021113827588081e+01
-2.279320930250047006e+00	-3.863323113040658452e+00	1.357702977150266932e+01
-2.437721148529107928e+00	-4.153435661092124143e+00	1.330298791981541662e+01
-2.609292599785409728e+00	-4.470173476161740211e+00	1.304944641149493201e+01
-2.795380687423042687e+00	-4.815575429811937980e+00	1.281805758141141993e+01
-2.997400161661932128e+00	-5.191812761858730418e+00	1.261081365126842968e+01
-3.216841421681611912e+00	-5.601170130735479091e+00	1.243010265530623926e+01
-3.455274292586998808e+00	-6.046017336525538965e+00	1.227877257835357838e+01
-3.714348596980852957e+00	-6.528768692739570056e+00	1.216020419644320860e+01
-3.995790606556724800e+00	-7.051826239006217634e+00	1.207839277886296614e+01
-4.301394169801674217e+00	-7.617502062371205973e+00	1.203803825389960380e+01
-4.633004959058627747e+00	-8.227913933680229164e+00	1.204464256326345861e+01
-4.992495856520787534e+00	-8.884847295622961383e+00	1.210461160667570368e+01
-5.381731000431004830e+00	-9.589575429581334021e+00	1.222535724821783809e+01
-5.802515443346037749e+00	-1.034262851446542442e+01	1.241539212411136184e+01
-6.256526750457976682e+00	-1.114350150810413176e+01	1.268440623296107894e+01
-6.745224226222592101e+00	-1.199029071404935465e+01	1.304330927152022923e+01
-7.269730875005268267e+00	-1.287925013336746716e+01	1.350421620728736016e+01
-7.830682800841488600e+00	-1.380426210198663384e+01	1.408034558445357831e+01
-8.428040730956002591e+00	-1.475622346522153450e+01	1.478579074591954878e+01
-9.060859004382555426e+00	-1.572236016877697651e+01	1.563511423072563211e+01
-9.727009120821996646e+00	-1.668550143269612107e+01	1.664270662124626554e+01
-1.042285835200940980e+01	-1.762337138119904978e+01	1.782184588187086405e+01
-1.114290965492837415e+01	-1.850799225396887238e+01	1.918339628811230924e+01
-1.187941791483242326e+01	-1.930533851767788889e+01	2.073410396490924867e+01
-1.262200997511697054e+01	-1.997543128776677790e+01	2.247448725455318908e+01
-1.335735210638195092e+01	-2.047310774479576523e+01	2.439639360918881295e+01
-1.406892767022333146e+01	-2.074972306149653889e+01	2.648040688022307165e+01
-1.473700720935065256e+01	-2.075601628778467855e+01	2.869343795802112140e+01
-1.533890811719405534e+01	-2.044626412304088348e+01	3.098699958438552216e+01
-1.584964371777873815e+01	-1.978362836010061088e+01	3.329680997270201459e+01
-1.624304218201092453e+01	-1.874626656741856223e+01	3.554441866025543106e+01
-1.649336462055168795e+01	-1.733336079637158278e+01	3.764141300068443030e+01
-1.657736423813367566e+01	-1.556983378763171011e+01	3.949637091309750048e+01
-1.647661119308347821e+01	-1.350834016932436654e+01	4.102407075909290057e+01
-1.617978409070756740e+01	-1.122733126714330965e+01	4.215567548028658251e+01
-1.568453880835114234e+01	-8.824700225180276192e+00	4.284794157339963050e+01
-1.499855495003405537e+01	-6.407622064607306100e+00	4.308930050317611204e+01
-1.413946166149137973e+01	-4.080368816416598321e+00	4.290115957510703737e+01
-1.313355237698390177e+01	-1.932621383012521399e+00	4.233392783368361023e+01
-1.201345927758676346e+01	-3.074124946648559842e-02	4.145870381994600962e+01
-1.081518747477473497e+01	1.586422065728406938e+00	4.035669327655412530e+01
-9.575026520724421175e+00	2.906957388613336413e+00	3.910880574631870843e+01
-8.326828129790644795e+00	3.941558911072977622e+00	3.778743195615850681e+01
-7.099989425704282375e+00	4.717125959271773361e+00	3.645143430972826337e+01
-5.918277887206676802e+00	5.270005641990105794e+00	3.514435911238236088e+01
-4.799449534286998720e+00	5.640128611100965195e+00	3.389516547629067844e+01
-3.755491719748202506e+00	5.866662816987236795e+00	3.272048628667933201e+01
-2.793276266074658398e+00	5.985273660445455945e+00	3.162750888109609093e+01
-1.915421273422647008e+00	6.026747268466408514e+00	3.061681799062041875e+01
-1.121204419233741589e+00	6.016602884260838557e+00	2.968482985553494657e+01
-4.074236888842835969e-01	5.975327242215057844e+00	2.882567702586175074e+01
2.308514042256505361e-01	5.918937973589943446e+00	2.803255132090887614e+01
7.996600611620798826e-01	5.859673448672632290e+00	2.729858712860751524e+01
1.305661399913135234e+00	5.806685632782281559e+00	2.661739127817110528e+01
1.755763823200049867e+00	5.766670964847211422e+00	2.598332110570382270e+01
2.156854537364766067e+00	5.744412373654902204e+00	2.539159505441847031e+01
2.515610320993779681e+00	5.743227750339975124e+00	2.483829983324324786e+01
2.838372063928399136e+00	5.765331528550385443e+00	2.432033960673638262e+01
3.131068010390597678e+00	5.812120665914713769e+00	2.383535770892395433e+01
3.399173275943009109e+00	5.884397241778646759e+00	2.338165016972270749e+01
3.647695672526572785e+00	5.982538982581205644e+00	2.295808241818907192e+01
3.881180003532036071e+00	6.106627402199467092e+00	2.256401517567080006e+01
4.103724743398779573e+00	6.256541484174372947e+00	2.219924209256003422e+01
4.319006417476338733e+00	6.432023206884904809e+00	2.186393954691853025e+01
4.530308096417195785e+00	6.632719819564871777e+00	2.155862777428113830e+01
4.740549268731963473e+00	6.858206628831333695e+00	2.128414181453947407e+01
4.952315004741900673e+00	7.107993128642944747e+00	2.104161041653689779e+01
5.167882817132005258e+00	7.381514568786756492e+00	2.083244087697366709e+01
5.389245992297480470e+00	7.678110479425543922e+00	2.065830770182920517e+01
5.618132441010287081e+00	7.996991232577270736e+00	2.052114289671803249e+01
5.856018320166985092e+00	8.337193417387783967e+00	2.042312557440473597e+01
6.104135829889065334e+00	8.697524637672811920e+00	2.036666838924534773e+01
6.363474710667439638e+00	9.076498321162405958e+00	2.035439806102579041e+01
6.634777071716936092e+00	9.472259283815704478e+00	2.038912694001955828e+01
6.918525292926813286e+00	9.882501151718610544e+00	2.047381221166541820e+01
7.214922878805992923e+00	1.030437734593052213e+01	2.061149898173573547e+01
7.523868325518446198e+00	1.073440822283877871e+01	2.080524318254288474e+01
7.844922315250479450e+00	1.116838816989712591e+01	2.105801008707448219e+01
8.177268900715144895e+00	1.160129800399968580e+01	2.137254433384626040e+01
8.519671811043599163e+00	1.202722989505676310e+01	2.175120791022293432e+01
8.870427619444916090e+00	1.243933417430965349e+01	2.219578371027584751e+01
9.227318274931390008e+00	1.282979963742256935e+01	2.270724429299580294e+01
9.587566411180507231e+00	1.318988105564821645e+01	2.328548853428257814e+01
9.947797875627278685e+00	1.350998916283011120e+01	2.392905316083925271e+01
1.030401700434756229e+01	1.377985883438575954e+01	2.463481172797715857e+01
1.065160118735138184e+01	1.398880981781944577e+01	2.539768029666220528e+01
1.098532205039818876e+01	1.412611043606065842e+01	2.621035639580140852e+01
1.129940088896443484e+01	1.418144744517561939e+01	2.706312491532155562e+01
1.158760554458555347e+01	1.414549424237050523e+01	2.794376997251812611e+01
1.184339441436404883e+01	1.401055501372901269e+01	2.883763370248902191e+01
1.206011047430054539e+01	1.377124520045830813e+01	2.972785930156102552e+01
1.223122394691632131e+01	1.342515100784498827e+01	3.059584467885047587e+01
1.235061665300918854e+01	1.297339592178222567e+01	3.142191378624674769e+01
1.241289457988649225e+01	1.242103450862859582e+01	3.218618574274399435e+01
1.241370857276070261e+01	1.177719734037725985e+01	3.286959008827240325e+01
1.235005744952235851e+01	1.105492864472731007e+01	3.345494507649153348e+01
1.222054456904285402e+01	1.027069050749344115e+01	3.392799172992903323e+01
1.202555916288791238e+01	9.443550731013354849e+00	3.427826650150851862e+01
1.176735831970045609e+01	8.594118571160541009e+00	3.449970491414863005e+01
1.145003434484646476e+01	7.743333818477887043e+00	3.459089851077666822e+01
1.107936429220960761e+01	6.911240337175205362e+00	3.455497362914608317e+01
1.066255189670616765e+01	6.115878526172085827e+00	3.439911397652253555e+01
1.020788455965275965e+01	5.372410892234271707e+00	3.413379832856128360e+01
9.724337192910910588e+00	4.692555730810482828e+00	3.377185942908803895e+01
9.221159046700867279e+00	4.084355100317035081e+00	3.332748388034353582e+01
8.707478652062484059e+00	3.552255787520036900e+00	3.281526476508704349e+01
8.191956365608239921e+00	3.097445078184595246e+00	3.224939356816713598e+01
7.682505236865875275e+00	2.718362160495534585e+00	3.164304359095768149e+01
7.186090929228841517e+00	2.411301524233948612e+00	3.100796193372389098e+01
6.708611988729352049e+00	2.171033629317620228e+00	3.035425790906080579e+01
6.254854152788178467e+00	1.991385264691581725e+00	2.969035607296190094e+01
5.828507263978519148e+00	1.865742105018101116e+00	2.902307252042258057e+01
5.432230748082477412e+00	1.787454827799321633e+00	2.835777209042099756e+01
5.067753156054162211e+00	1.750145274017421926e+00	2.769856897953327035e+01
4.735992367850488272e+00	1.747919601330276684e+00	2.704854118720867007e+01
4.437185091198466935e+00	1.775501422074012403e+00	2.640993793266098066e+01
4.171016724286021216e+00	1.828300404846041394e+00	2.578436717239119602e+01
3.936745092342023078e+00	1.902431816585915536e+00	2.517295681555983933e+01
3.733313764766412302e+00	1.994700982241893961e+00	2.457648794846345908e+01
3.559452486513960512e+00	2.102564419077925795e+00	2.399550146121390526e+01
3.413763679770357218e+00	2.224076997698383185e+00	2.343038121873875923e+01
3.294795011563159903e+00	2.357832213980060487e+00	2.288141768439255230e+01
3.201098731804850051e+00	2.502900686637647976e+00	2.234885601291704660e+01
3.131278927288129843e+00	2.658770378274249779e+00	2.183293234519084081e+01
3.084028072386741925e+00	2.825290764398148635e+00	2.133390155612448069e+01
3.058154341587882463e+00	3.002622204096224046e+00	2.085205916192322917e+01
3.052601127838716621e+00	3.191191045129039949e+00	2.038775956537078571e+01
3.066460119567748777e+00	3.391650472039035691e+00	1.994143235159744521e+01
3.098979154814877290e+00	3.604846730465298243e+00	1.951359795990055090e+01
3.149565912379919563e+00	3.831790093377111628e+00	1.910488375105014924e+01
3.217788330479638859e+00	4.073629741686832340e+00	1.871604125602459945e+01
3.303372471600358296e+00	4.331631585340148582e+00	1.834796521818137194e+01
3.406198382974337413e+00	4.607157929418635334e+00	1.800171491117374600e+01
3.526294337618767205e+00	4.901647775145213437e+00	1.767853811338567382e+01
3.663829681371411962e+00	5.216596423460921450e+00	1.737989802984663967e+01
3.819106355580363044e+00	5.553532907400700935e+00	1.710750335751075113e+01
3.992549010762396655e+00	5.913993609881378788e+00	1.686334157119172517e+01
4.184693470674295313e+00	6.299490219713937300e+00	1.664971534485591320e+01
4.396173145578259778e+00	6.711469938383558542e+00	1.646928179251874269e+01
4.627702824858789477e+00	7.151265576329317142e+00	1.632509388621704360e+01
4.880059100005841977e+00	7.620032880593169189e+00	1.622064295136058121e+01
5.154056478064574343e+00	8.118672137361544472e+00	1.615990051186062004e+01
5.450518043994271089e+00	8.647730830665667057e+00	1.614735691243780380e+01
5.770239322661410597e+00	9.207283972536828287e+00	1.618805303290457687e+01
6.113943787648952188e+00	9.796788741478712481e+00	1.628759997884943189e+01
6.482228283031927774e+00	1.041491040754165454e+01	1.645217984406224687e+01
6.875496495482900094e+00	1.105931736768809692e+01	1.668851847571120928e+01
7.293878582703420044e+00	1.172644470980088727e+01	1.700381866600371694e+01
7.737135195413166855e+00	1.241122837793846401e+01	1.740563946138212259e+01
8.204544513665696925e+00	1.310681609212144672e+01	1.790170457595964493e+01
8.694771671511272615e+00	1.380426707438708966e+01	1.849962067552120359e+01
9.205721211798854497e+00	1.449226069383411541e+01	1.920648529514862091e+01
9.734375160002381122e+00	1.515684453534292864e+01	2.002836544908848282e+01
1.027662209753643552e+01	1.578126490355959710e+01	2.096963305204989325e+01
1.082708637813875185e+01	1.634593649783494129e+01	2.203215389490168974e+01
1.137897139010837044e+01	1.682862098556997665e+01	2.321434501446096021e+01
1.192393634965453053e+01	1.720489308734805789e+01	2.451014240022306723e+01
1.245203202342388238e+01	1.744897255536556102e+01	2.590795740317061302e+01
1.295172607661804953e+01	1.753498464391276812e+01	2.738974382958061682e+01
1.341005193334752121e+01	1.743867350503201763e+01	2.893034254030232333e+01
1.381291409051597086e+01	1.713952735216913226e+01	3.049730547826416682e+01
1.414557541668128771e+01	1.662318141835706342e+01	3.205141052983447025e+01
1.439333601684886510e+01	1.588385427223639113e+01	3.354804407518923171e+01
1.454238784238761717e+01	1.492646710340916627e+01	3.493953425753352349e+01
1.458079576848977155e+01	1.376802844618919508e+01	3.617836161622926738e+01
1.449951903625971461e+01	1.243787795725635448e+01	3.722097282101085369e+01
1.429335492835937771e+01	1.097650246817298836e+01	3.803172195799363209e+01
1.396166968234073913e+01	9.432867818609064869e+00	3.858632638987003105e+01
1.350878949596757117e+01	7.860511218374853115e+00	3.887421491145821761e+01
1.294396166820829919e+01	6.312931304463097248e+00	3.889929951356680249e+01
1.228085863183377846e+01	4.839000840279165772e+00	3.867899860373000109e+01
1.153667285267831666e+01	3.479138110056790190e+00	3.824170056335645285e+01
1.073091937841616428e+01	2.262795240410875763e+00	3.762317119118184650e+01
9.884106964615636315e+00	1.207512545834072970e+00	3.686257994846015862e+01
9.016447522737479403e+00	3.194505384453528718e-01	3.599880677287612230e+01
8.146747824308267383e+00	-4.049521820606475364e-01	3.506752168640354483e+01
7.291577823671375747e+00	-9.766758294596366019e-01	3.409928044994564544e+01
6.464752458358274723e+00	-1.411642851856800718e+00	3.311863756215555554e+01
5.677112927336767534e+00	-1.728433670972133962e+00	3.214410428240421425e+01
4.936558267505877673e+00	-1.946414814201098853e+00	3.118869588981729279e+01
4.248260959335180331e+00	-2.084362496633483719e+00	3.026080746900546359e+01
3.614998613738313882e+00	-2.159563872738641699e+00	2.936520257561158331e+01
3.037542365090618368e+00	-2.187320288194333884e+00	2.850396441885772703e+01
2.515056099762123409e+00	-2.180755218040176580e+00	2.767732290739266787e+01
2.045474967981893322e+00	-2.150832155959618852e+00	2.688432148832030677e+01
1.625844255587742149e+00	-2.106502909720461503e+00	2.612332190087334638e+01
1.252609539056921850e+00	-2.054926017552733075e+00	2.539236444922557467e+01
9.218559833959563132e-01	-2.001713265724365698e+00	2.468940989004829945e+01
6.294990584839240677e-01	-1.951177260052817442e+00	2.401249041477020185e+01
3.714314266302499168e-01	-1.906564152156311476e+00	2.335979465292689738e+01
1.436318687515937276e-01	-1.870263329715541545e+00	2.272970735110336093e+01
-5.775765109511982187e-02	-1.843990876598098128e+00	2.212081976187838706e+01
-2.363809736454176580e-01	-1.828946644241304709e+00	2.153192254464582334e+01
-3.956375407050063409e-01	-1.825946482263997694e+00	2.096198945226523236e+01
-5.386684348609054318e-01	-1.835532029286974565e+00	2.041015732333033839e+01
-6.683547943035124117e-01	-1.858060795748926353e+00	1.987570585917064747e+01
-7.873253944480538280e-01	-1.893779297184989385e+00	1.935803922231602670e+01
-8.979707847217474059e-01	-1.942881855994085916e+00	1.885667052157839407e+01
-1.002461891848981157e+00	-2.005557464901222442e+00	1.837120963021638431e+01
-1.102771449154205330e+00	-2.082026844355315376e+00	1.790135441868327959e+01
-1.200696988674316401e+00	-2.172571556133795934e+00	1.744688529394027299e+01
-1.297884445420264266e+00	-2.277556771059463525e+00	1.700766286440217812e+01
-1.395851677984184303e+00	-2.397449037219948398e+00	1.658362855087576904e+01
-1.496011413907760712e+00	-2.532830159285256677e+00	1.617480801003876323e+01
-1.599693288445510397e+00	-2.684408079578730622e+00	1.578131730868883409e+01
-1.708164767558832509e+00	-2.853025445732301435e+00	1.540337187194961288e+01
-1.822650835376179446e+00	-3.039666354858741038e+00	1.504129831959820507e+01
-1.944352387324435716e+00	-3.245461575741904081e+00	1.469554939762400281e+01
-2.074463306166182353e+00	-3.471692362892182970e+00	1.436672230481700652e+01
-2.214186211838782281e+00	-3.719792782477571169e+00	1.405558080511870855e+01
-2.364746868902661170e+00	-3.991350261786857700e+00	1.376308160394478541e+01
-2.527407208191081001e+00	-4.288103841167932195e+00	1.349040554791012170e+01
-2.703476871488766253e+00	-4.611939338817665046e+00	1.323899427752375502e+01
-2.894323118221655999e+00	-4.964880321135766827e+00	1.301059301349422448e+01
-3.101378838513066949e+00	-5.349073389619177554e+00	1.280730017675100285e+01
-3.326148293623678143e+00	-5.766765833040042644e+00	1.263162451119923624e+01
-3.570210047565314682e+00	-6.220273133788068343e+00	1.248655026883848684e+01
-3.835216356187590048e+00	-6.711933143476110253e+00	1.237561078957707217e+01
-4.122888034916441846e+00	-7.244042942593898360e+00	1.230297040755402271e+01
-4.435003525684187764e+00	-7.818773468072207855e+00	1.227351396650897009e+01
-4.773380519922989507e+00	-8.438055943443044882e+00	1.229294222799643777e+01
-5.139848062274994689e+00	-9.103433019950482930e+00	1.236786997744028760e+01
-5.536206558042543691e+00	-9.815866421807822206e+00	1.250592151081838210e+01
-5.964172544419071187e+00	-1.057549194701607576e+01	1.271581522469767656e+01
-6.425304484678771466e+00	-1.138131217955277563e+01	1.300742501979617138e+01
-6.920905254166171972e+00	-1.223081765032911150e+01	1.339180095640630341e+01
-7.451896493782466102e+00	-1.311952908897294989e+01	1.388112492628805761e+01
-8.018659753301514925e+00	-1.404045775466268786e+01	1.448856905268590012e+01
-8.620839553437631864e+00	-1.498348885258346286e+01	1.522801545120320554e+01
-9.257104483352215141e+00	-1.593470625979924549e+01	1.611358681260804815e+01
-9.924864660996918886e+00	-1.687569688528108358e+01	1.715892985990067388e+01
-1.061994788342533624e+01	-1.778290145563688185e+01	1.837619127700134314e+01
-1.133624324064649080e+01	-1.862711591186351257e+01	1.977463312239324011e+01
-1.206533050776819316e+01	-1.937329234942594880e+01	2.135885882550502757e+01
-1.279612669193396890e+01	-1.998083505812198624e+01	2.312666981282321998e+01
-1.351459752855276975e+01	-2.040462421240816937e+01	2.506665449705887383e+01
-1.420360019693830900e+01	-2.059700780912848117e+01	2.715572966114290665e+01
-1.484294095815732639e+01	-2.051095451454979468e+01	2.935700299282099834e+01
-1.540974231379657411e+01	-2.010442581637944670e+01	3.161848059155159163e+01
-1.587921066405486137e+01	-1.934578302338281119e+01	3.387325592614737957e+01
-1.622586789998765511e+01	-1.821969851179695254e+01	3.604181383149094842e+01
-1.642525096116858663e+01	-1.673264743761832563e+01	3.803688286890527337e+01
-1.645599060881356124e+01	-1.491673776334591395e+01	3.977081853686792812e+01
-1.630206532426679544e+01	-1.283056559270498198e+01	4.116482777196721088e+01
-1.595491535111061410e+01	-1.055612111356462179e+01	4.215860899968451037e+01
-1.541503592735601558e+01	-8.191565821634583244e+00	4.271845908569287786e+01
-1.469268891678387234e+01	-5.840794407405484279e+00	4.284189059629543550e+01
-1.380749946584603371e+01	-3.601713648648340982e+00	4.255746712664123521e+01
-1.278692088412626404e+01	-1.555674316410156965e+00	4.191976607117213405e+01
-1.166379622735465382e+01	2.397919015301765988e-01	4.100068875410801184e+01
-1.047343741446617038e+01	1.753767826946645902e+00	3.987923154627177524e+01
-9.250716890324888197e+00	2.980394029995475869e+00	3.863197266518240980e+01
-8.027605798292851702e+00	3.934123780808275850e+00	3.732595014027096880e+01
-6.831432840382738902e+00	4.643433057206485692e+00	3.601465110128975766e+01
-5.683946250623816532e+00	5.144514234010026499e+00	3.473692734562716566e+01
-4.601100202160432140e+00	5.475992420938951888e+00	3.351808206940246748e+01
-3.593390939850493737e+00	5.675124981980217420e+00	3.237219892226138995e+01
-2.666539347667422621e+00	5.775483932105196949e+00	3.130490295007701107e+01
-1.822337019690160709e+00	5.805855630350169605e+00	3.031599563683066378e+01
-1.059517754686127633e+00	5.790002319911041972e+00	2.940166577673475246e+01
-3.745657472264107835e-01	5.746953194477795179e+00	2.855617724789303935e+01
2.375861469440098128e-01	5.691566911997490763e+00	2.777305788251608476e+01
7.829842234493579189e-01	5.635190425910239220e+00	2.704587280331633536e+01
1.268204843695446060e+00	5.586309187072809657e+00	2.636868202764809510e+01
1.700015278033182531e+00	5.551134548743522856e+00	2.573627512166498121e+01
2.085127205104216674e+00	5.534106872040420733e+00	2.514425879960299426e+01
2.430025171797836947e+00	5.538311639996864599e+00	2.458905458536603916e+01
2.740853818617739801e+00	5.565815355768785722e+00	2.406784686651885963e+01
3.023349972332844526e+00	5.617931771524013129e+00	2.357850825330460154e+01
3.282808152251961431e+00	5.695429623309187228e+00	2.311951917684901758e+01
3.524070299357684011e+00	5.798692149407589369e+00	2.268989162838222029e+01
3.751532484362674502e+00	5.927837179901401576e+00	2.228910220644172568e+01
3.969162953916547387e+00	6.082804993976477448e+00	2.191703658802005350e+01
4.180527157922540482e+00	6.263419674285318983e+00	2.157394566459745988e+01
4.388816409558818243e+00	6.469428424216827622e+00	2.126041249422080526e+01
4.596877611024619448e+00	6.700522262364872361e+00	2.097732862928662811e+01
4.807242076158645183e+00	6.956340647677382805e+00	2.072587808244392349e+01
5.022151933310518679e+00	7.236461890692442722e+00	2.050752704856121866e+01
5.243582929048710817e+00	7.540380646968968925e+00	2.032401741292278174e+01
5.473262700840736628e+00	7.867473353072012010e+00	2.017736198090988964e+01
5.712683766063864077e+00	8.216952148461937000e+00	2.006983922141129639e+01
5.963110604303671458e+00	8.587807634398519241e+00	2.000398510082667869e+01
6.225580307313156148e+00	8.978740770428839113e+00	1.998257928591165111e+01
6.500896353624724178e+00	9.388084327855281686e+00	2.000862261360490280e+01
6.789615151047780017e+00	9.813714645693277561e+00	2.008530228024481801e+01
7.092025100512329594e+00	1.025295501477647520e+01	2.021594072489527605e+01
7.408118091938744598e+00	1.070247290225789527e+01	2.040392372895450279e+01
7.737553572970659488e+00	1.115817447374810278e+01	2.065260291446029584e+01
8.079615663048404173e+00	1.161510151472314156e+01	2.096516772240343585e+01
8.433164248215877734e+00	1.206733791014578649e+01	2.134448226050947994e+01
8.796581614408868433e+00	1.250793527358470847e+01	2.179288334497150714e+01
9.167716980326453324e+00	1.292887000331000813e+01	2.231193788077943196e+01
9.543832282624808983e+00	1.332104674003220879e+01	2.290216070815683125e+01
9.921553728365548608e+00	1.367436550468314671e+01	2.356269844122902057e+01
1.029683490599730789e+01	1.397787110787938047e+01	2.429099079436166519e+01
1.066493852618551585e+01	1.422000295135340764e+01	2.508242838122747642e+01
1.102044496870230539e+01	1.438896014143939794e+01	2.593003458948374629e+01
1.135729648597601482e+01	1.447318993896212014e+01	2.682420800093805369e+01
1.166888583127462553e+01	1.446199622296435017e+01	2.775256946589941620e+01
1.194819687044359746e+01	1.434624864727061677e+01	2.869996226642483705e+01
1.218800204812630028e+01	1.411915329118665241e+01	2.964865230467853152e+01
1.238111717243233478e+01	1.377702398161408581e+01	3.057876544002067476e+01
1.252070785335051006e+01	1.331997377106679536e+01	3.146897924777306699e+01
1.260063444512213948e+01	1.275243327624910528e+01	3.229745657325315022e+01
1.261581432823483695e+01	1.208340215025311259e+01	3.304297090644275414e+01
1.256257311043666469e+01	1.132635628256686289e+01	3.368613445217779656e+01
1.243895142764968398e+01	1.049876792202863207e+01	3.421060703508421597e+01
1.224493307708757861e+01	9.621245850352027063e+00	3.460414678778132469e+01
1.198256435441402346e+01	8.716360037372053782e+00	3.485936930850886739e+01
1.165594392270982738e+01	7.807268095299334298e+00	3.497411337989147029e+01
1.127107633996877745e+01	6.916296669679988796e+00	3.495136456713347428e+01
1.083559837293989858e+01	6.063640095952035125e+00	3.479875275166637749e+01
1.035840254524111259e+01	5.266318152452745593e+00	3.452770170335734434e+01
9.849194105962276069e+00	4.537489351541903027e+00	3.415235433247296726e+01
9.318023630520238854e+00	3.886157137734641331e+00	3.368841717619664422e+01
8.774836981241678657e+00	3.317247509676719552e+00	3.315206013052074496e+01
8.229078034085182125e+00	2.831990156951209592e+00	3.255897774807818479e+01
7.689369246371784428e+00	2.428508418935764190e+00	3.192367649147006503e+01
7.163283163628182848e+00	2.102517361284188091e+00	3.125900901895375483e+01
6.657206583393783461e+00	1.848040143315508033e+00	3.057594052057148915e+01
6.176289939385956274e+00	1.658074059962559632e+00	2.988350803697240821e+01
5.724468351443616321e+00	1.525162401967881554e+00	2.918892233897938837e+01
5.304537756496042533e+00	1.441851294930084348e+00	2.849776121920757532e+01
4.918269110339446470e+00	1.401028850170722651e+00	2.781420947382340358e+01
4.566545084322574333e+00	1.396156239727896375e+00	2.714131087632142325e+01
4.249506199863106737e+00	1.421407103297573915e+00	2.648120821938468694e+01
3.966696290206553677e+00	1.471734183144857155e+00	2.583535717915362184e+01
3.717200079500384113e+00	1.542881647784144494e+00	2.520470742843010470e+01
3.499768236328760107e+00	1.631359448998967565e+00	2.458984987915190246e+01
3.312927357595780720e+00	1.734393205249546543e+00	2.399113238269133674e+01
3.155073942361157346e+00	1.849860145220667773e+00	2.340874806902995431e+01
3.024552562647108367e+00	1.976218937070650439e+00	2.284280121344090730e+01
2.919719200089462507e+00	2.112438935759622716e+00	2.229335548558312752e+01
2.838991173656478573e+00	2.257932541970308016e+00	2.176046897998016405e+01
2.780885310487861695e+00	2.412492951486526316e+00	2.124421977785774729e+01
2.744046074587727979e+00	2.576238521778059010e+00	2.074472509848672530e+01
2.727265319306761082e+00	2.749564222695802140e+00	2.026215645213895300e+01
2.729495209645665277e+00	2.933100104011874265e+00	1.979675265103805515e+01
2.749855699082285998e+00	3.127676346397056939e+00	1.934883208466798621e+01
2.787637763813763048e+00	3.334294216890021811e+00	1.891880531923013820e+01
2.842303409121389013e+00	3.554102087047708913e+00	1.850718882611295513e+01
2.913483276914020870e+00	3.788375561794079527e+00	1.811462046490433409e+01
3.000972505402026869e+00	4.038500685790632261e+00	1.774187722556490243e+01
3.104725323440887585e+00	4.305959122963907149e+00	1.738989565517013602e+01
3.224848703393189631e+00	4.592314128171702592e+00	1.705979534135442321e+01
3.361595245871040749e+00	4.899196034972878699e+00	1.675290578221858695e+01
3.515355324781224589e+00	5.228285859146726722e+00	1.647079692600436829e+01
3.686648378217774802e+00	5.581295454721805882e+00	1.621531359733213051e+01
3.876113085868178043e+00	5.959942450316593643e+00	1.598861392205632725e+01
4.084496022313019559e+00	6.365917933374751314e+00	1.579321169798201829e+01
4.312638213419193178e+00	6.800844536689099051e+00	1.563202240676924148e+01
4.561458845746184210e+00	7.266222219235000779e+00	1.550841218950519185e+01
4.831935183095065867e+00	7.763358634198618269e+00	1.542624857258195803e+01
5.125077528205420840e+00	8.293280566912962115e+00	1.538995098038688880e+01
5.441897832076175057e+00	8.856622549843711667e+00	1.540453804642585389e+01
5.783370303852928274e+00	9.453488495336806352e+00	1.547566736726279046e+01
6.150382123001316259e+00	1.008328214462092376e+01	1.560966156489535450e+01
6.543672125163277009e+00	1.074450248326675172e+01	1.581351227339414400e+01
6.963755160973624569e+00	1.143450125883643587e+01	1.609485091504772569e+01
7.410829770759905344e+00	1.214920168007303936e+01	1.646187191268721861e+01
7.884666961691218390e+00	1.288278069455529540e+01	1.692319044379236459e+01
8.384478334977625735e+00	1.362732243109750208e+01	1.748761330782715717e+01
8.908762744589612481e+00	1.437245799148083059e+01	1.816379855778032493e+01
9.455132269278735180e+00	1.510501726113327514e+01	1.895977823327115885e+01
1.002012076846418864e+01	1.580873201400228112e+01	1.988232030912735127e+01
1.059898189301799754e+01	1.646404600248478900e+01	2.093611286624881274e+01
1.118548830396467686e+01	1.704810566070945654e+01	2.212276799076747480e+01
1.177175003963915501e+01	1.753502170309193531e+01	2.343966763317990143e+01
1.234807720598443304e+01	1.789650241325983870e+01	2.487871062168745340e+01
1.290291972671197307e+01	1.810295661138346546e+01	2.642506934456724110e+01
1.342292341517912213e+01	1.812513908349149716e+01	2.805612270487593918e+01
1.389314498201036052e+01	1.793635438496255929e+01	2.974078945040865918e+01
1.429746592230558022e+01	1.751514043893611827e+01	3.143952631495628225e+01
1.461923337396863332e+01	1.684822393177714872e+01	3.310525538363725673e+01
1.484213242974948521e+01	1.593339249358834842e+01	3.468541939851098732e+01
1.495125843613337224e+01	1.478179976804130291e+01	3.612521447760284588e+01
1.493431256932416495e+01	1.341915995532436412e+01	3.737182009231679558e+01
1.478279730792418434e+01	1.188535144974980540e+01	3.837917294236042665e+01
1.449305272210674644e+01	1.023216583694425452e+01	3.911258781413861385e+01
1.406696403359049796e+01	8.519290967881293142e+00	3.955240828649726126e+01
1.351219672701957819e+01	6.809024939527382081e+00	3.969595115386516682e+01
1.284187954827035938e+01	5.160554761125729861e+00	3.955730898161235132e+01
1.207374706955589616e+01	3.624773515074382502e+00	3.916502777751905029e+01
1.122884971410774568e+01	2.240488565820330624e+00	3.855814247274695106e+01
1.033001359927900431e+01	1.032525729295992400e+00	3.778137790691652498e+01
9.400264812280703097e+00	1.178280402168407903e-02	3.688040860639139140e+01
8.461416611454801284e+00	-8.231169494318897328e-01	3.589791572363928651e+01
7.532963255366132316e+00	-1.483161332936286048e+00	3.487087095699889971e+01
6.631350796535890879e+00	-1.985909904121273772e+00	3.382913883034785130e+01
5.769624726470174103e+00	-2.352601449337516026e+00	3.279522304549704614e+01
4.957402108889405135e+00	-2.605741809366534323e+00	3.178483817193736627e+01
4.201087717063811233e+00	-2.767314038626543127e+00	3.080795943848204743e+01
3.504247541494775575e+00	-2.857605737310481064e+00	2.987005387008840884e+01
2.868062213614249956e+00	-2.894560996704577338e+00	2.897328195457783551e+01
2.291799892582367271e+00	-2.893529718708704568e+00	2.811754671465274313e+01
1.773266931453259865e+00	-2.867288357001763099e+00	2.730133783278774828e+01
1.309211402607757702e+00	-2.826226328257996023e+00	2.652236647652317814e+01
8.956676295211822847e-01	-2.778618718397302789e+00	2.577801368524124825e+01
5.282389947293337773e-01	-2.730930919059645134e+00	2.506562687184736404e+01
2.023220033504358750e-01	-2.688121106755287482e+00	2.438270076114160290e+01
-8.672230766013649950e-02	-2.653921303400496257e+00	2.372697547136628415e+01
-3.434422072341724586e-01	-2.631087755844605969e+00	2.309647857734273657e+01
-5.722067620952158151e-01	-2.621617640492334367e+00	2.248953175954794759e+01
-7.771478499349276925e-01	-2.626932735982387079e+00	2.190473702093598263e+01
-9.621263385396736645e-01	-2.648032613812238978e+00	2.134095283586454528e+01
-1.130716966066930285e+00	-2.685620734336042759e+00	2.079726704296264472e+01
-1.286207342893841421e+00	-2.740207050558398194e+00	2.027297070021418079e+01
-1.431607313660297143e+00	-2.812190598294217914e+00	1.976753531593424640e+01
-1.569665642123689198e+00	-2.901925258822862119e+00	1.928059467533752880e+01
-1.702891603793606379e+00	-3.009771515813363774e+00	1.881193173909412764e+01
-1.833579594995582207e+00	-3.136136643621021403e+00	1.836147066604864619e+01
-1.963835299858126104e+00	-3.281505384309806761e+00	1.792927380495374479e+01
-2.095602308303293970e+00	-3.446462806437086357e+00	1.751554343367945066e+01
-2.230688358116672987e+00	-3.631710692189585199e+00	1.712062804442972919e+01
-2.370790591523964430e+00	-3.838078468916805708e+00	1.674503304209594035e+01
-2.517519379263248425e+00	-4.066529381944757660e+00	1.638943581409962746e+01
-2.672420379531399437e+00	-4.318162291547150033e+00	1.605470522619148355e+01
-2.836994570732974452e+00	-4.594209160562036764e+00	1.574192568690950367e+01
-3.012716029715880595e+00	-4.896027971695207093e+00	1.545242599329288957e+01
-3.201047223913813244e+00	-5.225090465418783303e+00	1.518781321157440267e+01
-3.403451548064310384e+00	-5.582963710278145086e+00	1.495001184651198756e+01
-3.621402764285694076e+00	-5.971284097007460545e+00	1.474130849539084309e+01
-3.856390897557870900e+00	-6.391721876693414295e+00	1.456440204517114978e+01
-4.109923995471425506e+00	-6.845933834488971748e+00	1.442245922327645502e+01
-4.383524979373180308e+00	-7.335501102521559957e+00	1.431917491316943192e+01
-4.678722591688018184e+00	-7.861848476561914545e+00	1.425883604142643080e+01
-4.997035180175407376e+00	-8.426140934286967976e+00	1.424638696499877000e+01
-5.339945755586563259e+00	-9.029152406848300672e+00	1.428749305145973381e+01
-5.708866420712737089e+00	-9.671101315562905754e+00	1.438859745249223998e+01
-6.105089910197754044e+00	-1.035144709182998568e+01	1.455696381395155115e+01
-6.529725628360977474e+00	-1.106864206673036222e+01	1.480069474099623505e+01
-6.983617272197916392e+00	-1.181983406432582662e+01	1.512871216999670132e+01
-7.467238951410707593e+00	-1.260051720373298778e+01	1.555068138968428038e+01
-7.980566776642935345e+00	-1.340413240015037566e+01	1.607685544573775616e+01
-8.522923338993679820e+00	-1.422162558917743524e+01	1.671781144802356067e+01
-9.092793564012055185e+00	-1.504098161453133287e+01	1.748404566322907172e+01
-9.687612369063982598e+00	-1.584676581751437219e+01	1.838539157360109400e+01
-1.030352771390902156e+01	-1.661972415449211837e+01	1.943022642576727677e+01
-1.093514735796733106e+01	-1.733651590818751842e+01	2.062444017122539108e+01
-1.157528421298935051e+01	-1.796967908485719079e+01	2.197015991315656436e+01
-1.221472370017613507e+01	-1.848795342164951094e+01	2.346425717450700077e+01
-1.284204667232347319e+01	-1.885710234131754603e+01	2.509671786393464643e+01
-1.344355223922288012e+01	-1.904137216484711459e+01	2.684902628222330989e+01
-1.400333423178530268e+01	-1.900569019620767719e+01	2.869279956532248121e+01
-1.450356982822754048e+01	-1.871861825555713921e+01	3.058899292214794485e+01
-1.492507467096050000e+01	-1.815593567668997110e+01	3.248805235048833850e+01
-1.524816077153344729e+01	-1.730453115534088937e+01	3.433138295125834816e+01
-1.545379780991419238e+01	-1.616606639231814668e+01	3.605438769927476272e+01
-1.552502466815458781e+01	-1.475969693852244369e+01	3.759108839342044206e+01
-1.544849189519137411e+01	-1.312308113011418342e+01	3.887998065661838609e+01
-1.521595081868365540e+01	-1.131105738887696077e+01	3.987036969729145142e+01
-1.482546147570298523e+01	-9.391757199852396099e+00	4.052811186682929190e+01
-1.428209104811792685e+01	-7.440489229404121829e+00	4.083959846889663226e+01
-1.359793086624654634e+01	-5.532321193569507578e+00	4.081306382390006604e+01
-1.279136989897884291e+01	-3.734686421011836011e+00	4.047686062291693787e+01
-1.188570155118214267e+01	-2.101378162744376610e+00	3.987506030478230201e+01
-1.090726921233836677e+01	-6.689301542676080459e-01	3.906135598333926851e+01
-9.883435306531291431e+00	5.442510229129797761e-01	3.809255163203209094e+01
-8.840666673586865087e+00	1.536299324014009704e+00	3.702283258225105556e+01
-7.802970073826777764e+00	2.318614883886476186e+00	3.589961453493777555e+01
-6.790811578055452102e+00	2.911833293156476543e+00	3.476125098977402672e+01
-5.820547090934258705e+00	3.341858775259875181e+00	3.363643131347141235e+01
-4.904306504314845050e+00	3.636511326356044016e+00	3.254483322661460676e+01
-4.050224721247755788e+00	3.823038764635605880e+00	3.149851686295216879e+01
-3.262898372659419621e+00	3.926506171849559745e+00	3.050360975706907851e+01
-2.543957918208521463e+00	3.968931352152213599e+00	2.956196057886439377e+01
-1.892668991172447912e+00	3.968977658456007696e+00	2.867257514682474451e+01
-1.306504326209602329e+00	3.942017503117732247e+00	2.783275795825077026e+01
-7.816521432768689381e-01	3.900412303575859774e+00	2.703895567428605062e+01
-3.134456985915961003e-01	3.853896156970317399e+00	2.628733907008530579e+01
1.032884869645952497e-01	3.809988933384337972e+00	2.557417586535392218e+01
4.739585316065694776e-01	3.774394641095592640e+00	2.489604787494774385e+01
8.040021425554717549e-01	3.751362140598305306e+00	2.424995934354086202e+01
1.098738142359755088e+00	3.743998926416955086e+00	2.363337395983405287e+01
1.363264220765475043e+00	3.754536722990302167e+00	2.304420862057936148e+01
1.602391470987957645e+00	3.784551886491820394e+00	2.248080383246853842e+01
1.820607512538343853e+00	3.835145496282520661e+00	2.194188413090085987e+01
2.022061310912761645e+00	3.907088553950791798e+00	2.142651702815182801e+01
2.210564035216564527e+00	4.000937524364464259e+00	2.093407554504355872e+01
2.389601384131354589e+00	4.117124933877659210e+00	2.046420703624233184e+01
2.562353739105985184e+00	4.256029097506108805e+00	2.001680950899210742e+01
2.731721274945997369e+00	4.418026386577341924e+00	1.959201572010467274e+01
2.900351786109131691e+00	4.603528818079584362e+00	1.919018482758434274e+01
3.070669489306177002e+00	4.813009161604859365e+00	1.881190112853188978e+01
3.244903456536045283e+00	5.047015218682266990e+00	1.845797932927685636e+01
3.425114632750667631e+00	5.306174425063123756e+00	1.812947579184796254e+01
3.613220611981913244e+00	5.591189449795105126e+00	1.782770522915148703e+01
3.811017495763232343e+00	5.902825006669011110e+00	1.755426234034497313e+01
4.020198246853809998e+00	6.241885646373303231e+00	1.731104785747641728e+01
4.242366986805759410e+00	6.609183856550346015e+00	1.710029838844364036e+01
4.479048673780217982e+00	7.005497360813844665e+00	1.692461926445143661e+01
4.731693542483580650e+00	7.431514081157403417e+00	1.678701930529975783e+01
5.001675596350962927e+00	7.887762823796891531e+00	1.669094597231429589e+01
5.290284319095555965e+00	8.374527391039823243e+00	1.664031875148856798e+01
5.598708626289982782e+00	8.891741552918663416e+00	1.663955775975291118e+01
5.928011918952851289e+00	9.438862197078881522e+00	1.669360345565096893e+01
6.279096946765454490e+00	1.001471810986117639e+01	1.680792192754512726e+01
6.652659063075026857e+00	1.061733236128968372e+01	1.698848850880095895e+01
7.049126392896492455e+00	1.124371735487758706e+01	1.724174044386137439e+01
7.468585489094602181e+00	1.188964349511688745e+01	1.757448707382895137e+01
7.910691289696830886e+00	1.254938540573341221e+01	1.799376369235131179e+01
8.374560701300488574e+00	1.321545401569172462e+01	1.850661315287814190e+01
8.858650032739612712e+00	1.387832891965630466e+01	1.911977799858743765e+01
9.360617921431281019e+00	1.452621341969522639e+01	1.983928610874995613e+01
9.877177471257676089e+00	1.514484453251935747e+01	2.066991568489894249e+01
1.040394417738384369e+01	1.571740152378951727e+01	2.161453220580569123e+01
1.093528991202441070e+01	1.622456801332442211e+01	2.267330231254719308e+01
1.146421772215441237e+01	1.664481216805124220e+01	2.384280888910216589e+01
1.198227716674409571e+01	1.695495348645010836e+01	2.511511868241885637e+01
1.247954479871469680e+01	1.713107842698979866e+01	2.647688798739773830e+01
1.294469816154220787e+01	1.714984508866720603e+01	2.790862999157298319e+01
1.336521285425470751e+01	1.699017420958158553e+01	2.938430251159777384e+01
1.372770898978739496e+01	1.663525749026393186e+01	3.087139611103272685e+01
1.401846383983504829e+01	1.607472801329464573e+01	3.233169571471673009e+01
1.422409025718100750e+01	1.530674353574245039e+01	3.372283932390077865e+01
1.433235558503715268e+01	1.433965426967993118e+01	3.500069621509157258e+01
1.433308545350143071e+01	1.319289305200797102e+01	3.612243788663057131e+01
1.421906621335208420e+01	1.189676815828955547e+01	3.705000110312749229e+01
1.398683640784583204e+01	1.049097482754386768e+01	3.775348691538326307e+01
1.363725024981563649e+01	9.021860820353124311e+00	3.821395690606684070e+01
1.317571130686938474e+01	7.538739348460931744e+00	3.842512441264366174e+01
1.261201411102853953e+01	6.089767658984430732e+00	3.839360887728903293e+01
1.195978946582412838e+01	4.718026564145779034e+00	3.813769368501170476e+01
1.123561317565629381e+01	3.458399477086773643e+00	3.768482743844593585e+01
1.045789180579934197e+01	2.335665734602297761e+00	3.706834547797697610e+01
9.645669198679637901e+00	1.363951318593345619e+00	3.632399409954916791e+01
8.817497410671009561e+00	5.474068704472873081e-01	3.548679540913673236e+01
7.990488356648637769e+00	-1.182151896000530611e-01	3.458863016220258402e+01
7.179618002023768319e+00	-6.434967636774905353e-01	3.365670542481586125e+01
6.397306525453641868e+00	-1.043191637042250264e+00	3.271288048164858964e+01
5.653256709204052655e+00	-1.334257131261164186e+00	3.177369179253352982e+01
4.954505325157530393e+00	-1.534251044394636887e+00	3.085085845163560592e+01
4.305629688202313510e+00	-1.660154467749680007e+00	2.995205150703466757e+01
3.709051272607114313e+00	-1.727601032288068383e+00	2.908175018970860393e+01
3.165386042117595888e+00	-1.750447691143004469e+00	2.824206230407542151e+01
2.673802668791536163e+00	-1.740605420618005938e+00	2.743343807553571878e+01
2.232361859850581887e+00	-1.708050618555143396e+00	2.665524792787156727e+01
1.838320612010009292e+00	-1.660950380001846360e+00	2.590622259507966518e+01
1.488393512808823704e+00	-1.605850534597569101e+00	2.518477004527805718e+01
1.178969108068184335e+00	-1.547890329234861140e+00	2.448919085298813414e+01
9.062831643378798097e-01	-1.491020070656010388e+00	2.381781498413048581e+01
6.665528408384907566e-01	-1.438207431249163282e+00	2.316908099462647286e+01
4.560768136297253528e-01	-1.391624729067747923e+00	2.254157519200964188e+01
2.713066593599780529e-01	-1.352813871838413506e+00	2.193404450391673066e+01
1.088946062401388859e-01	-1.322828391905342960e+00	2.134539326287422867e+01
-3.427769357440929587e-02	-1.302353600183066673e+00	2.077467113578477509e+01
-1.610852842352750169e-01	-1.291806740269054954e+00	2.022105707336972102e+01
-2.741574298386529884e-01	-1.291419405190226577e+00	1.968384239178228512e+01
-3.758836273738103695e-01	-1.301304575098345628e+00	1.916241483744315843e+01
-4.684257221462638787e-01	-1.321510565028630513e+00	1.865624462456861110e+01
-5.537342064345005532e-01	-1.352064012971289086e+00	1.816487287583884225e+01
-6.335671870881793843e-01	-1.393003835974374383e+00	1.768790255717293292e+01
-7.095108519767988620e-01	-1.444407863312942242e+00	1.722499181119274425e+01
-7.830005531104131666e-01	-1.506413637080789014e+00	1.677584951012524428e+01
-8.553418615074507292e-01	-1.579234661127645545e+00	1.634023283080067657e+01
-9.277311414694702218e-01	-1.663173184068833077e+00	1.591794667635128313e+01
-1.001275345729406574e+00	-1.758630423440580959e+00	1.550884481405817006e+01
-1.077010853500524057e+00	-1.866114976479810839e+00	1.511283265571964662e+01
-1.155921265798452779e+00	-1.986250017721687300e+00	1.472987166962709082e+01
-1.238954140990776276e+00	-2.119779752913995896e+00	1.435998547854490681e+01
-1.327036702183098216e+00	-2.267575480130167076e+00	1.400326776486072688e+01
-1.421090579977805080e+00	-2.430641499195456134e+00	1.365989217244292320e+01
-1.522045671899570074e+00	-2.610121005699574948e+00	1.333012446558196906e+01
-1.630853205279570561e+00	-2.807302001287242721e+00	1.301433727988348998e+01
-1.748498084880337755e+00	-3.023623142077775938e+00	1.271302787929886868e+01
-1.876010590600081684e+00	-3.260679325423648578e+00	1.242683941849119655e+01
-2.014477464082438551e+00	-3.520226673969674369e+00	1.215658630067049195e+01
-2.165052385071162266e+00	-3.804186405744320432e+00	1.190328431706334733e+01
-2.328965787138478127e+00	-4.114646868498421206e+00	1.166818635283738814e+01
-2.507533895274472346e+00	-4.453862752075067100e+00	1.145282454063610800e+01
-2.702166780954531777e+00	-4.824250157908405612e+00	1.125905982829462992e+01
-2.914375118649918939e+00	-5.228375780468616618e+00	1.108913998787116029e+01
-3.145775184831788529e+00	-5.668937919207132303e+00	1.094576710725013236e+01
-3.398091458269322906e+00	-6.148736366318606983e+00	1.083217554080570899e+01
-3.673155949074251581e+00	-6.670627379173973637e+00	1.075222110438779310e+01
-3.972903092084223875e+00	-7.237458921969587067e+00	1.071048191395247606e+01
-4.299358675072760150e+00	-7.851980131396934404e+00	1.071237059060661956e+01
-4.654620820705178019e+00	-8.516717524810148987e+00	1.076425645589934454e+01
-5.040830491115674938e+00	-9.233808857169105266e+00	1.087359464337096959e+01
-5.460128327721017527e+00	-1.000478383184643860e+01	1.104905652659578585e+01
-5.914593878133559635e+00	-1.083027925993529550e+01	1.130065222516137524e+01
-6.406162416313732955e+00	-1.170967506851478035e+01	1.163983086440922321e+01
-6.936513681533837961e+00	-1.264063732423920783e+01	1.207953737856708187e+01
-7.506926045804375391e+00	-1.361855601889599043e+01	1.263419565410962342e+01
-8.118089043113537073e+00	-1.463587002729601494e+01	1.331957658485948315e+01
-8.769867141531785038e+00	-1.568128117177025160e+01	1.415249643839153748e+01
-9.461008544555632227e+00	-1.673887602482449211e+01	1.515027688323392496e+01
-1.018879529258251893e+01	-1.778720066660522647e+01	1.632988548972929621e+01
-1.094863582998478968e+01	-1.879837273780062645e+01	1.770666890791949655e+01
-1.173360952076637354e+01	-1.973736834646911120e+01	1.929259742117021403e+01
-1.253398540333664712e+01	-2.056168728100544740e+01	2.109396957939763340e+01
-1.333675559110352715e+01	-2.122167125306368263e+01	2.310859229319605035e+01
-1.412524715729954217e+01	-2.166180963135388993e+01	2.532256856410509371e+01
-1.487890340470497641e+01	-2.182338534282774134e+01	2.770699980967286535e+01
-1.557335159851725237e+01	-2.164874670469384199e+01	3.021513454954477496e+01
-1.618089110913491169e+01	-2.108728854586606616e+01	3.278073235210280245e+01
-1.667153085280802571e+01	-2.010285056429446726e+01	3.531858141774788606e+01
-1.701466282395666951e+01	-1.868170249960380858e+01	3.772808778545679331e+01
-1.718136679152138413e+01	-1.683968413869378367e+01	3.990050837430093367e+01
-1.714719852623862550e+01	-1.462661730346248312e+01	4.172964971436095283e+01
-1.689514040396101180e+01	-1.212610083694923091e+01	4.312477506317682696e+01
-1.641823644725983300e+01	-9.449487845872731384e+00	4.402335907417036509e+01
-1.572136158712112319e+01	-6.724239987823249720e+00	4.440069534525270711e+01
-1.482164942719133549e+01	-4.078584969915696412e+00	4.427367088286629837e+01
-1.374734298146377220e+01	-1.625772673023183845e+00	4.369740564625127632e+01
-1.253518595061971297e+01	5.484612470888703406e-01	4.275549638312516265e+01
-1.122682123084885397e+01	2.392605544179687183e+00	4.154645665739753468e+01
-9.864878553345999279e+00	3.889515960778334946e+00	4.016979911114031410e+01
-8.489439101933566434e+00	5.051156703670724113e+00	3.871477454300241305e+01
-7.135379521373137024e+00	5.910269396371687023e+00	3.725343663363917557e+01
-5.830814629598654264e+00	6.511434524987899763e+00	3.583816732645333047e+01
-4.596589714139998506e+00	6.903349186901283296e+00	3.450269372697708548e+01
-3.446595824035870059e+00	7.133217846028525599e+00	3.326518824662233698e+01
-2.388614457029430316e+00	7.243355425803953196e+00	3.213215248768431564e+01
-1.425417468746092098e+00	7.269623063253242812e+00	3.110217214596299584e+01
-5.559134155461584736e-01	7.241145736299842817e+00	3.016905473777455526e+01
2.237924996384416110e-01	7.180792345214673134e+00	2.932419154733076994e+01
9.194924841960647743e-01	7.106020980398754183e+00	2.855818543344665983e+01
1.538145333816333782e+00	7.029828297486347743e+00	2.786187795677679802e+01
2.087313630183335267e+00	6.961654532274293317e+00	2.722693064760264647e+01
2.574747720392430939e+00	6.908174368914909991e+00	2.664609997116951945e+01
3.008090385244678977e+00	6.873952135354466364e+00	2.611331654702279792e+01
3.394676560255657893e+00	6.861965757549930878e+00	2.562364908798361895e+01
3.741405479985085325e+00	6.874015527374073287e+00	2.517320790995141166e+01
4.054666484723983721e+00	6.911037126265195063e+00	2.475902324862920523e+01
4.340303548878105211e+00	6.973337553118070353e+00	2.437891960469377040e+01
4.603606949302101903e+00	7.060770058492095380e+00	2.403139783612981972e+01
4.849323260221101606e+00	7.172861202913255241e+00	2.371553055692722012e+01
5.081677054490317147e+00	7.308900364164117036e+00	2.343087258371021875e+01
5.304399385457696958e+00	7.467999660026499953e+00	2.317738592464395353e+01
5.520759412914577169e+00	7.649130374802417087e+00	2.295537757010612623e+01
5.733596509103360717e+00	7.851140538698759386e+00	2.276544773548440759e+01
5.945350912062900228e+00	8.072757239217228431e+00	2.260844596423066832e+01
6.158091544778333315e+00	8.312576473865032511e+00	2.248543245651506339e+01
6.373540037687003057e+00	8.569042826752818698e+00	2.239764204189012275e+01
6.593090316593584355e+00	8.840420925999968205e+00	2.234644830404254989e+01
6.817823377534223184e+00	9.124760486149751770e+00	2.233332546379195094e+01
7.048517088395776398e+00	9.419856742546626194e+00	2.235980572724134419e+01
7.285651053810861200e+00	9.723208232255274197e+00	2.242742992069661767e+01
7.529406771655302144e+00	1.003197416063983738e+01	2.253768938774916819e+01
7.779663510553755934e+00	1.034293400416109954e+01	2.269195735355982535e+01
8.035990559914489850e+00	1.065245252100922713e+01	2.289140831358276174e+01
8.297636756023964111e+00	1.095645394146420060e+01	2.313692453284718553e+01
8.563518474567988648e+00	1.125040973948521561e+01	2.342898950495992239e+01
8.832207601059710811e+00	1.152934497030756233e+01	2.376756927136805331e+01
9.101921337984496319e+00	1.178786858912830482e+01	2.415198388172056809e+01
9.370516063098877524e+00	1.202023330339578067e+01	2.458077299800252291e+01
9.635487787128568016e+00	1.222043018581781126e+01	2.505156167466245876e+01
9.893982026997491630e+00	1.238232229870854972e+01	2.556093458288825815e+01
1.014281605416859833e+01	1.249981976971721132e+01	2.610432920032175375e+01
1.037851642572345945e+01	1.256709597422399050e+01	2.667596046689418898e+01
1.059737438057351255e+01	1.257884067490820890e+01	2.726879072116338776e+01
1.079552101000698272e+01	1.253054125294293364e+01	2.787455891168584188e+01
1.096902303430057835e+01	1.241877785945763968e+01	2.848388163914022542e+01
1.111399851681628448e+01	1.224151299240702073e+01	2.908643511980688601e+01
1.122674996437535810e+01	1.199835147938144253e+01	2.967122146757362700e+01
1.130391011587596672e+01	1.169074410907217221e+01	3.022691491147052645e+01
1.134259351519558656e+01	1.132210820803178386e+01	3.074227429674819234e+01
1.134054498447920700e+01	1.089784209939963056e+01	3.120659855264155880e+01
1.129627469597124900e+01	1.042521792707165851e+01	3.161019325486253706e+01
1.120916901908129049e+01	9.913148400676243810e+00	3.194481065545100762e+01
1.107956695724078600e+01	9.371836422817249712e+00	3.220402411461428471e+01
1.090879390379843272e+01	8.812330391911839200e+00	3.238350168306664045e+01
1.069914755260977302e+01	8.246019923617446068e+00	3.248115265375470528e+01
1.045383478971054103e+01	7.684114589898367598e+00	3.249713415132449512e+01
1.017686276972932369e+01	7.137150469548269704e+00	3.243372022778869024e+01
9.872891539711218911e+00	6.614565341677002053e+00	3.229505091826858632e+01
9.547058919907797758e+00	6.124373969524203432e+00	3.208679077228546106e+01
9.204790424869438326e+00	5.672961906865514159e+00	3.181573365373457918e+01
8.851607573069045998e+00	5.265002001799377496e+00	3.148939229159912401e+01
8.492947015942078792e+00	4.903484669444107880e+00	3.111560751509568590e+01
8.134000781292280990e+00	4.589842927267881123e+00	3.070220461757881480e+01
7.779584995889840648e+00	4.324147153289225720e+00	3.025671467999204722e+01
7.434041211629779156e+00	4.105342645111628386e+00	2.978616880261414579e+01
7.101171354977964256e+00	3.931504693764902747e+00	2.929696454476463785e+01
6.784204688856657839e+00	3.800089972090206825e+00	2.879479738548901224e+01
6.485793217180012782e+00	3.708168390876048992e+00	2.828464602128533656e+01
6.208030734549616625e+00	3.652625154625791737e+00	2.777079864587470936e+01
5.952490176557233781e+00	3.630327793587635909e+00	2.725690753820629197e+01
5.720273938260273638e+00	3.638257021442766970e+00	2.674606071945246200e+01
5.512072246578522794e+00	3.673603213095108622e+00	2.624086154826918005e+01
5.328225343230181821e+00	3.733832163340903065e+00	2.574350943393527302e+01
5.168786025241254301e+00	3.816724743916152907e+00	2.525587702893302833e+01
5.033579897108744206e+00	3.920395341120936017e+00	2.477958112375684863e+01
4.922261441509963475e+00	4.043293744866997663e+00	2.431604592696410450e+01
4.834364671845666983e+00	4.184194658278309831e+00	2.386655847106254313e+01
4.769347670488931712e+00	4.342178348701876800e+00	2.343231658500036474e+01
4.726630738310226398e+00	4.516605267763452503e+00	2.301447028360069424e+01
4.705628191255549098e+00	4.707086795128738288e+00	2.261415761405131164e+01
4.705774051642867661e+00	4.913453644827242783e+00	2.223253603370300979e+01
4.726542010961304996e+00	5.135722931142826297e+00	2.187081032434193162e+01
4.767460102979456771e+00	5.374064426782879877e+00	2.153025791489877250e+01
4.828120535359799348e+00	5.628766155187923559e+00	2.121225231376370601e+01
4.908185097342611769e+00	5.900199133563628351e+00	2.091828515918163944e+01
5.007386500964713605e+00	6.188780814681338782e+00	2.064998718857337323e+01
5.125525932336375767e+00	6.494936555873079165e+00	2.040914820534277041e+01
5.262466994690045752e+00	6.819058267534725992e+00	2.019773588016634847e+01
5.418126121974514042e+00	7.161459259004168132e+00	2.001791295492001055e+01
5.592459435677479718e+00	7.522324209682349050e+00	1.987205211123896120e+01
5.785445913077966296e+00	7.901653156217490981e+00	1.976274741147884839e+01
5.997066637391919031e+00	8.299198417887822643e+00	1.969282080760669018e+01
6.227279815441509214e+00	8.714393505564327569e+00	1.966532173615792800e+01
6.475991184453791405e+00	9.146273307714912093e+00	1.968351727326474787e+01
6.743019396779903474e+00	9.593385262877760056e+00	1.975086972070044666e+01
7.028055983389688954e+00	1.005369186504779577e+01	1.987099785433303722e+01
7.330619571555499370e+00	1.052446576808574008e+01	2.004761743423102871e+01
7.650004191208523707e+00	1.100218002317610910e+01	2.028445602465703956e+01
7.985221774405282247e+00	1.148239766043262122e+01	2.058513681537671403e+01
8.334939363008016855e+00	1.195966695338919550e+01	2.095302613471528730e+01
8.697412122046134897e+00	1.242743128245380646e+01	2.139103991628512702e+01
9.070414038086902053e+00	1.287796546509147610e+01	2.190140579653689201e+01
9.451169180787360347e+00	1.330235355519743301e+01	2.248538009130889392e+01
9.836287618228368501e+00	1.369052607689323686e+01	2.314292294380187798e+01
1.022171146409485587e+01	1.403137688521093196e+01	2.387234071026245630e+01
1.060267800620646383e+01	1.431298053917670110e+01	2.466991224316571873e+01
1.097370825950348738e+01	1.452292921596617603e+01	2.552952492330038936e+01
1.132863035514975714e+01	1.464880265134727466e+01	2.644235637649029513e+01
1.166064758476950836e+01	1.467877431319177717e+01	2.739664743575580985e+01
1.196246025761173470e+01	1.460234138627004441e+01	2.837761899106916630e+01
1.222644837047756639e+01	1.441114545067549990e+01	2.936758717759069626e+01
1.244491807849735920e+01	1.409982665597934570e+01	3.034632488568561826e+01
1.261040893624555714e+01	1.366683017954058066e+01	3.129170027753114525e+01
1.271605106057505985e+01	1.311506501179296791e+01	3.218059380539168046e+01
1.275595245569684977e+01	1.245230791874619491e+01	3.299005573212909326e+01
1.272558800200178375e+01	1.169125570285557103e+01	3.369862142350545042e+01
1.262215477208716230e+01	1.084916006167790137e+01	3.428766022314649575e+01
1.244485530104623550e+01	9.947030256152611827e+00	3.474260609945162770e+01
1.219507279655687348e+01	9.008452380994812714e+00	3.505391431690873105e+01
1.187641075500066812e+01	8.058137871231098259e+00	3.521761374778225218e+01
1.149458346662371078e+01	7.120363037122769079e+00	3.523537754192057037e+01
1.105716142367361599e+01	6.217482896070134046e+00	3.511410609530624782e+01
1.057319357091326850e+01	5.368689872300016930e+00	3.486509000605219910e+01
1.005274320105194263e+01	4.589143718419696150e+00	3.450288002801108433e+01
9.506383252788717542e+00	3.889534451347050670e+00	3.404402305080396474e+01
8.944698372644550588e+00	3.276071111737262065e+00	3.350582300773332634e+01
8.377835646553821292e+00	2.750831139646477297e+00	3.290525738753532181e+01
7.815135195863087247e+00	2.312368426281863787e+00	3.225813428480356038e+01
7.264858518904964590e+00	1.956465790840249408e+00	3.157852456216823001e+01
6.734019246098492673e+00	1.676926386426061732e+00	3.087845978377052347e+01
6.228309960131249490e+00	1.466321086731489087e+00	3.016785580694219959e+01
5.752111072791273649e+00	1.316637096719109667e+00	2.945460611486345215e+01
5.308563675184057473e+00	1.219800166353358861e+00	2.874478619800890300e+01
4.899687324300987967e+00	1.168064715124540021e+00	2.804291661864887431e+01
4.526525063383343372e+00	1.154281287849337145e+00	2.735224355121609818e+01
4.189300685829942417e+00	1.172059332974728862e+00	2.667500804750160981e+01
3.887576550544420861e+00	1.215846636598188146e+00	2.601268667254938549e+01
3.620403559149797612e+00	1.280946497136020490e+00	2.536619528772746790e+01
3.386457852948419944e+00	1.363491391708830269e+00	2.473605429197689176e+01
3.184161206824461132e+00	1.460388623537063335e+00	2.412251778531866719e+01
3.011783948495721397e+00	1.569250021783093585e+00	2.352567136400376313e+01
2.867530555824458816e+00	1.688314633227144812e+00	2.294550412899361191e+01
2.749608963564727393e+00	1.816370700438866947e+00	2.238196047185959614e+01
2.656285137252141215e+00	1.952681111876836351e+00	2.183497667766593153e+01
2.585924734714610818e+00	2.096914898977356057e+00	2.130450662782529392e+01
2.537023751140885519e+00	2.249086169209825847e+00	2.079054007709976304e+01
2.508229992947779596e+00	2.409501018090689950e+00	2.029311622353998956e+01
2.498357095462070632e+00	2.578712378312579379e+00	1.981233464107431175e+01
2.506392623747121462e+00	2.757482372976863605e+00	1.934836511987199259e+01
2.531501598670095721e+00	2.946751487716156248e+00	1.890145755692242702e+01
2.573026587574701818e+00	3.147613720241180690e+00	1.847195274489967431e+01
2.630485300841349794e+00	3.361296772189181770e+00	1.806029470308915563e+01
2.703566447976132991e+00	3.589146291249478704e+00	1.766704506086785997e+01
2.792124432303467518e+00	3.832613131155853115e+00	1.729289992399351661e+01
2.896173302188706167e+00	4.093242557057655162e+00	1.693870961065128355e+01
3.015880227675601155e+00	4.372664270620961524e+00	1.660550162346654446e+01
3.151558631970137192e+00	4.672582051495441924e+00	1.629450721232898402e+01
3.303660973922667665e+00	4.994761699344975270e+00	1.600719186795596016e+01
3.472771046464898426e+00	5.341015804287288837e+00	1.574529005383927149e+01
3.659595522247137467e+00	5.713183665082939733e+00	1.551084441854178131e+01
3.864954336530717516e+00	6.113104406857633677e+00	1.530624961148440200e+01
4.089769343563409265e+00	6.542581018898375511e+00	1.513430062821560718e+01
4.335050511096905979e+00	7.003332637451659792e+00	1.499824530324980110e+01
4.601878723732381715e+00	7.496931944510178525e+00	1.490184010830579275e+01
4.891384045810161396e+00	8.024724058321400122e+00	1.484940774870438673e+01
5.204718047061285269e+00	8.587722789047607108e+00	1.484589411635546341e+01
5.543018521259917009e+00	9.186479684012729408e+00	1.489692087810541921e+01
5.907364637535198248e+00	9.820920989754560182e+00	1.500882826862295261e+01
6.298720272757134531e+00	1.049014766471785087e+01	1.518870043232781164e+01
6.717863011953205898e+00	1.119219411114328722e+01	1.544436284939737192e+01
7.165296121872214208e+00	1.192374267408724364e+01	1.578433796062244454e+01
7.641140777093717418e+00	1.267979360571490766e+01	1.621774113862104016e+01
8.145006059955836264e+00	1.345329465597732366e+01	1.675409486211162147e+01
8.675834919557985359e+00	1.423474136439544324e+01	1.740303481713217337e+01
9.231725564041731502e+00	1.501176915650013832e+01	1.817387854056024210e+01
9.809729923287571651e+00	1.576877203166002772e+01	1.907502653071905740e+01
1.040563413412481708e+01	1.648660010440495682e+01	2.011316952166953698e+01
1.101373073115283141e+01	1.714240882771462182e+01	2.129228657854723039e+01
1.162659854080900956e+01	1.770975423389368331e+01	2.261244004461523716e+01
1.223491411011747765e+01	1.815904665871272172e+01	2.406840829596409392e+01
1.282732736497700188e+01	1.845848306027489372e+01	2.564824760862039099e+01
1.339044293450679035e+01	1.857556520772808284e+01	2.733193889364877194e+01
1.390895516182891889e+01	1.847926589686439769e+01	2.909034654225808580e+01
1.436598623533246766e+01	1.814281742622452498e+01	3.088477980780607624e+01
1.474366935442167303e+01	1.754696218185320689e+01	3.266747738448480476e+01
1.502399863716482642e+01	1.668333512727382484e+01	3.438330184847844606e+01
1.518993228617572555e+01	1.555747459327956683e+01	3.597280323033478311e+01
1.522668651688610986e+01	1.419083643534888672e+01	3.737657842433991107e+01
1.512310150873238790e+01	1.262118586831117995e+01	3.854053925589739293e+01
1.487290994469026728e+01	1.090091755839092080e+01	3.942137782441309923e+01
1.447571070606033317e+01	9.093217144539226027e+00	3.999129332944040982e+01
1.393746134990822227e+01	7.266460040808929932e+00	4.024103334406161281e+01
1.327036121899829269e+01	5.487706149242876030e+00	4.018056504446975907e+01
1.249209571202275093e+01	3.816424107834269996e+00	3.983718780337546406e+01
1.162452855160390364e+01	2.299547036746380613e+00	3.925148135698680818e+01
1.069203040011815098e+01	9.686199035575948635e-01	3.847195585104011428e+01
9.719689350462095589e+00	-1.607309985581417688e-01	3.754947392304284648e+01
8.731647315560071121e+00	-1.087302888495710107e+00	3.653240689976554734e+01
7.749752295154492820e+00	-1.821449537626793624e+00	3.546314815427345479e+01
6.792632111876364398e+00	-2.381610537627112834e+00	3.437618816565166924e+01
5.875207846926016941e+00	-2.790905437104557407e+00	3.329760118511504885e+01
5.008596518522959506e+00	-3.074241463260237062e+00	3.224558266626697645e+01
4.200312720344639317e+00	-3.256143154241296411e+00	3.123161662565779295e+01
3.454667132886045877e+00	-3.359319726899160141e+00	3.026190121515127274e+01
2.773268446907525053e+00	-3.403867687488349780e+00	2.933876299524944642e+01
2.155554833467937748e+00	-3.406956502339593573e+00	2.846189979761454936e+01
1.599303699887184571e+00	-3.382843440729456752e+00	2.762938211445183967e+01
1.101088985825520394e+00	-3.343087700766146586e+00	2.683840455315043272e+01
6.566713171663536297e-01	-3.296866624233373955e+00	2.608581393325828657e+01
2.613175230263808380e-01	-3.251328047133552612e+00	2.536845569817171864e+01
-8.994703398961251262e-02	-3.211938080275337448e+00	2.468338269478324776e+01
-4.021461386181850450e-01	-3.182801898367412896e+00	2.402796592135016951e+01
-6.802117145931079190e-01	-3.166947261055627294e+00	2.339993958516190986e+01
-9.288852692393598787e-01	-3.166567938265159921e+00	2.279740514269032658e+01
-1.152653536141939883e+00	-3.183228396130262539e+00	2.221881213065377736e+01
-1.355711022140772215e+00	-3.218033178575987918e+00	2.166292800580071187e+01
-1.541943237784293874e+00	-3.271765230296583837e+00	2.112880494638410767e+01
-1.714925437035522915e+00	-3.344997505477817157e+00	2.061574848118878123e+01
-1.877932643879752339e+00	-3.438181938053814335e+00	2.012329068228511986e+01
-2.033957573297158650e+00	-3.551719414214161930e+00	1.965116926075926429e+01
-2.185733757388859111e+00	-3.686013895174568233e+00	1.919931304258248872e+01
-2.335761771167430112e+00	-3.841513341933215475e+00	1.876783381374568904e+01
-2.486336928244008426e+00	-4.018739616943057591e+00	1.835702428600826508e+01
-2.639577197113913254e+00	-4.218309086932205076e+00	1.796736185544645181e+01
-2.797450386095742481e+00	-4.440945224795471269e+00	1.759951783952414317e+01
-2.961799869965715537e+00	-4.687484100901567530e+00	1.725437193808137692e+01
-3.134368293059300647e+00	-4.958873257857456807e+00	1.693303173649791304e+01
-3.316818789539116352e+00	-5.256164069533027394e+00	1.663685713117279619e+01
-3.510753317538507279e+00	-5.580497286593131712e+00	1.636748958895169181e+01
-3.717727714443969766e+00	-5.933081058896091164e+00	1.612688613523856418e+01
-3.939263048889181995e+00	-6.315160293024855598e+00	1.591735788085875747e+01
-4.176852773302749178e+00	-6.727975746423458858e+00	1.574161272207750528e+01
-4.431965070614820590e+00	-7.172710777939321325e+00	1.560280155233132326e+01
-4.706039641347270930e+00	-7.650423175095406592e+00	1.550456687122514232e+01
-5.000477994722084318e+00	-8.161958979742635734e+00	1.545109202012037564e+01
-5.316626093224139815e+00	-8.707844772057013571e+00	1.544714835866403924e+01
-5.655747961107427280e+00	-9.288154510143426634e+00	1.549813645924710670e+01
-6.018988616011027304e+00	-9.902346857348556242e+00	1.561011576921093003e+01
-6.407324440144780198e+00	-1.054906911016320947e+01	1.578981511170781005e+01
-6.821498907146622770e+00	-1.122592457959598811e+01	1.604461382598181274e+01
-7.261941474391559126e+00	-1.192920187100583718e+01	1.638248029775712311e+01
-7.728667514052986576e+00	-1.265356733384856547e+01	1.681185120645040598e+01
-8.221157496032544643e+00	-1.339172648174105795e+01	1.734143128267434975e+01
-8.738214394603396329e+00	-1.413406693799784541e+01	1.797989023586725565e+01
-9.277799648942840705e+00	-1.486830494238237499e+01	1.873543163499568465e+01
-9.836850178286793422e+00	-1.557916998420299137e+01	1.961520921703845133e+01
-1.041108215887841304e+01	-1.624817759144368878e+01	2.062457119758671098e+01
-1.099479170213493973e+01	-1.685355776771808323e+01	2.176612500211274792e+01
-1.158066830869325337e+01	-1.737042376103007513e+01	2.303863601926598648e+01
-1.215964385392693536e+01	-1.777127862961556204e+01	2.443580675621149467e+01
-1.272080733149579856e+01	-1.802695904802981630e+01	2.594502797967361474e+01
-1.325142250314920034e+01	-1.810809848897138608e+01	2.754624881168324180e+01
-1.373709010173141820e+01	-1.798714599115858448e+01	2.921117099393562455e+01
-1.416209569067413554e+01	-1.764089488052402643e+01	3.090301951506278755e+01
-1.450997560965912392e+01	-1.705335753007664934e+01	3.257715639826710685e+01
-1.476431380170087593e+01	-1.621867967777137309e+01	3.418276165536741473e+01
-1.490975038930792529e+01	-1.514365054858397741e+01	3.566568416413762321e+01
-1.493314040523553032e+01	-1.384927966859251214e+01	3.697236086410300260e+01
-1.482475433157122779e+01	-1.237093162640568167e+01	3.805444037788203104e+01
-1.457937206105467354e+01	-1.075667622470631102e+01	3.887348867514521089e+01
-1.419710247741983800e+01	-9.063823092493183964e+00	3.940498858038203167e+01
-1.368377453892717277e+01	-7.354006945273385831e+00	3.964085778775654489e+01
-1.305079777956179399e+01	-5.687558141746901441e+00	3.958994184052533427e+01
-1.231447381578030509e+01	-4.118102687953649088e+00	3.927634980331291104e+01
-1.149483670299763993e+01	-2.688298517169350532e+00	3.873597223127354994e+01
-1.061418288441481117e+01	-1.427333055533590356e+00	3.801189937650320871e+01
-9.695497901526689333e+00	-3.503784149526174563e-01	3.714962176101590785e+01
-8.760985952869281945e+00	5.402267550338356594e-01	3.619281228051874422e+01
-7.830864682078970240e+00	1.252595620524694198e+00	3.518022078687515375e+01
-6.922518651818603708e+00	1.802343038014146304e+00	3.414387523043225769e+01
-6.050032482835328906e+00	2.209630516405141076e+00	3.310849054506034861e+01
-5.224066182911282219e+00	2.496599548599812479e+00	3.209180373823043908e+01
-4.451999609760172838e+00	2.685392088473810279e+00	3.110549131979071547e+01
-3.738260439936774482e+00	2.796794629027290924e+00	3.015635422099251173e+01
-3.084754933040367852e+00	2.849436819525287934e+00	2.924753278671543910e+01
-2.491335757783802229e+00	2.859425780509535553e+00	2.837960294443956499e+01
-1.956259603954468407e+00	2.840288706596863388e+00	2.755148103697423778e+01
-1.476604772899335227e+00	2.803111624241146238e+00	2.676111961711529830e+01
-1.048633133185286948e+00	2.756787141134545926e+00	2.600600967689359067e+01
-6.680911057533036601e-01	2.708309626522598101e+00	2.528352081543750884e+01
-3.304510325257135062e-01	2.663077974435670292e+00	2.459111533955873341e+01
-3.109813182957510413e-02	2.625182500133274921e+00	2.392647012478921553e+01
2.345299313667099095e-01	2.597663883441232002e+00	2.328753478384642861e+01
4.708433265741621687e-01	2.582739386043944929e+00	2.267254853048421737e+01
6.820329325211403892e-01	2.581995941904197789e+00	2.208003231721819404e+01
8.720292334594461625e-01	2.596552111676336150e+00	2.150876791795813148e+01
1.044481521281135139e+00	2.627192031926675941e+00	2.095777177106201350e+01
1.202752572345689330e+00	2.674474884145110032e+00	2.042626853322983393e+01
1.349924803525631489e+00	2.738823385342791905e+00	1.991366726691438771e+01
1.488814661707347664e+00	2.820594562748898859e+00	1.941954181710928395e+01
1.621992651811502872e+00	2.920135736589954512e+00	1.894361606224450512e+01
1.751806960289348014e+00	3.037828261214286396e+00	1.848575420893485344e+01
1.880409090381841786e+00	3.174121198589058945e+00	1.804595603110415070e+01
2.009780301202563457e+00	3.329556734254891293e+00	1.762435684731260821e+01
2.141757944507796108e+00	3.504788799118125908e+00	1.722123202555719956e+01
2.278061029968829310e+00	3.700596030539635262e+00	1.683700585997891963e+01
2.420314530025909683e+00	3.917889889515763002e+00	1.647226474974157995e+01
2.570072065974895015e+00	4.157718441865528192e+00	1.612777470713233896e+01
2.728836703563958466e+00	4.421266003308470971e+00	1.580450331594939151e+01
2.898079633538409805e+00	4.709848532971684598e+00	1.550364634197349822e+01
3.079256523481737062e+00	5.024904327940165949e+00	1.522665925513762453e+01
3.273821303927579862e+00	5.367979212813489553e+00	1.497529394711991735e+01
3.483237094816170831e+00	5.740705022218487663e+00	1.475164090460972055e+01
3.708983887556402514e+00	6.144769730461389301e+00	1.455817700852166929e+01
3.952562471846901015e+00	6.581877082104558241e+00	1.439781894693465247e+01
4.215493932872666605e+00	7.053693014939643291e+00	1.427398191911026260e+01
4.499313841079364273e+00	7.561775544215159073e+00	1.419064282241583541e+01
4.805560011392943309e+00	8.107484107628138759e+00	1.415240639203423179e+01
5.135752421016462677e+00	8.691863687516466541e+00	1.416457172776489415e+01
5.491363547666463063e+00	9.315498393090612339e+00	1.423319519954848289e+01
5.873777032208877813e+00	9.978328709650098105e+00	1.436514376661815717e+01
6.284232199953000197e+00	1.067942647636468045e+01	1.456813016230818292e+01
6.723751627594168667e+00	1.141672210099703832e+01	1.485071808827743922e+01
7.193048674934455988e+00	1.218667993654345949e+01	1.522228147494677231e+01
7.692411801095356161e+00	1.298392065023121944e+01	1.569289704770398508e+01
8.221562686008942578e+00	1.380079448360428174e+01	1.627314412778496333e+01
8.779485865768476671e+00	1.462691734540031874e+01	1.697378034353372911e+01
9.364229013731661055e+00	1.544869356821435780e+01	1.780525776270874161e+01
9.972675469179931085e+00	1.624886564299179881e+01	1.877704258353452715e+01
1.060029448656111839e+01	1.700615259836664350e+01	1.989670549583031089e+01
1.124088029774167019e+01	1.769506415293828638e+01	2.116876261651734481e+01
1.188629868326133199e+01	1.828600472854076742e+01	2.259327269757521606e+01
1.252626928778927606e+01	1.874580443741100666e+01	2.416423925400053108e+01
1.314822280275144983e+01	1.903882411331610669e+01	2.586792893708879149e+01
1.373728293380791499e+01	1.912876532584750322e+01	2.768129828577940188e+01
1.427643117301187381e+01	1.898125862878640646e+01	2.957081067505347960e+01
1.474691391858932654e+01	1.856719033761621063e+01	3.149200347825987123e+01
1.512894156049201477e+01	1.786655568726692067e+01	3.339019932168357485e+01
1.540270297316950554e+01	1.687241002502270604e+01	3.520270347457364579e+01
1.554967367835482506e+01	1.559427490254574167e+01	3.686265457347629138e+01
1.555413380077391672e+01	1.406021828810493091e+01	3.830438643585312519e+01
1.540474224950701831e+01	1.231685805164248748e+01	3.946975361482164857e+01
1.509595382972056576e+01	1.042680349010927365e+01	4.031447552200753393e+01
1.462903879575943655e+01	8.463547916033682839e+00	4.081331390061818354e+01
1.401248970778686065e+01	6.504447775329474268e+00	4.096295852702295548e+01
1.326168551454112254e+01	4.622970068152408629e+00	4.078191149817367034e+01
1.239781396990225204e+01	2.881643461836120412e+00	4.030734167038711746e+01
1.144619691909563919e+01	1.326985702282904578e+00	3.958960566371218448e+01
1.043427579741436517e+01	-1.285324115508235110e-02	3.868564027723252252e+01
9.389562893557419798e+00	-1.127693885989565548e+00	3.765255310840770164e+01
8.337837215602721841e+00	-2.022749492077642763e+00	3.654247399033467758e+01
7.301778544834685469e+00	-2.714779572656173645e+00	3.539923264908358647e+01
6.300122733085599336e+00	-3.227907358982800012e+00	3.425690792195676693e+01
5.347319723878759312e+00	-3.589821163772404233e+00	3.313991406235196280e+01
4.453605635113643046e+00	-3.828770590581244804e+00	3.206411333916665996e+01
3.625368012544154084e+00	-3.971482465365963943e+00	3.103844509363338489e+01
2.865682964753142326e+00	-4.041922457215606279e+00	3.006666890806300430e+01
2.174922422556267776e+00	-4.060727411479661875e+00	2.914896216498000570e+01
1.551357439152674766e+00	-4.045109173117703349e+00	2.828324167304882764e+01
9.917107779256369993e-01	-4.009052172152149929e+00	2.746617351554960607e+01
4.916344829178582732e-01	-3.963667635648912224e+00	2.669389246540600169e+01
4.610427106118125673e-02	-3.917609684268370529e+00	2.596247959646851911e+01
-3.502671244717739385e-01	-3.877494203495915670e+00	2.526825408024274822e+01
-7.029898323741881061e-01	-3.848287669341965422e+00	2.460793133137081767e+01
-1.017519616070965860e+00	-3.833650690496159363e+00	2.397869087379914177e+01
-1.299132723513485299e+00	-3.836231792773143301e+00	2.337818733598235710e+01
-1.552842630439451144e+00	-3.857912955583155501e+00	2.280452882230145306e+01
-1.783349662953821690e+00	-3.900011317326821381e+00	2.225623935563021405e+01
-1.995015828391121682e+00	-3.963442540245796231e+00	2.173221629069826477e+01
-2.191858499576589292e+00	-4.048851391933228072e+00	2.123168938825243401e+01
-2.377557788812253214e+00	-4.156714669435229048e+00	2.075418532563705654e+01
-2.555473476874550620e+00	-4.287420953894094389e+00	2.029949949638417550e+01
-2.728668224576504819e+00	-4.441330992311646852e+00	1.986767575013433529e+01
-2.899934501350018845e+00	-4.618821830114144156e+00	1.945899402541373036e+01
-3.071823234226431332e+00	-4.820317190832396292e+00	1.907396546256331149e+01
-3.246672629887027650e+00	-5.046306021740128323e+00	1.871333442710814765e+01
-3.426635969072337584e+00	-5.297350590906948042e+00	1.837808683436535162e+01
-3.613707431255798852e+00	-5.574085022444422499e+00	1.806946417924871184e+01
-3.809745190374661306e+00	-5.877204683137986940e+00	1.778898269426873924e+01
-4.016491139650994135e+00	-6.207446377000027660e+00	1.753845704855691423e+01
-4.235586663385897843e+00	-6.565558858945522047e+00	1.732002793280269515e+01
-4.468583882941860708e+00	-6.952262742887614699e+00	1.713619272324109488e+01
-4.716951768936436196e+00	-7.368198456501851901e+00	1.698983815574070277e+01
-4.982076437692978033e+00	-7.813860495812386731e+00	1.688427353955981047e+01
-5.265254843504918902e+00	-8.289515879718257096e+00	1.682326246689581950e+01
-5.567680947126252278e+00	-8.795104435228674689e+00	1.681105019326368222e+01
-5.890423295936494164e+00	-9.330118417449565271e+00	1.685238283852942232e+01
-6.234392808087800830e+00	-9.893459071496147672e+00	1.695251325702575329e+01
-6.600299434428635870e+00	-1.048326819975962643e+01	1.711718682928534108e+01
-6.988596310961734837e+00	-1.109673377391863447e+01	1.735259854824667158e+01
-7.399410057257425066e+00	-1.172987034124996697e+01	1.766531067212625672e+01
-7.832456085656679612e+00	-1.237727767935046685e+01	1.806211804223435635e+01
-8.286938245026059136e+00	-1.303188514274335397e+01	1.854984619288287817e+01
-8.761432934797788619e+00	-1.368469470137169530e+01	1.913506606886056005e+01
-9.253759111455179820e+00	-1.432454299544889409e+01	1.982370920539655756e+01
-9.760837499854551069e+00	-1.493791181987909233e+01	2.062056958350429881e+01
-1.027854493185700591e+01	-1.550882691304928684e+01	2.152868429132220385e+01
-1.080157312997623364e+01	-1.601889573671756395e+01	2.254859602393434415e+01
-1.132330539065036668e+01	-1.644754416643555217e+01	2.367751770559220859e+01
-1.183572926822888505e+01	-1.677251659542378093e+01	2.490844396361165991e+01
-1.232940800094837464e+01	-1.697069963211205490e+01	2.622928541880525799e+01
-1.279353716406474284e+01	-1.701931126103871961e+01	2.762213717494426035e+01
-1.321611457376214105e+01	-1.689746016938102358e+01	2.906282668773734201e+01
-1.358424913332402895e+01	-1.658802117491532613e+01	3.052090879601660589e+01
-1.388462633748315866e+01	-1.607969443189139724e+01	3.196027428111588620e+01
-1.410413314692398323e+01	-1.536902820170009498e+01	3.334049925411573412e+01
-1.423062265240159441e+01	-1.446210679417212930e+01	3.461897633996454715e+01
-1.425377106657864701e+01	-1.337556417983831025e+01	3.575373608644365930e+01
-1.416595037790461298e+01	-1.213660874717155380e+01	3.670670624207565425e+01
-1.396301621483130617e+01	-1.078185497389747738e+01	3.744700435928425009e+01
-1.364490009073792365e+01	-9.354949673655822195e+00	3.795376491128703833e+01
-1.321590504902971297e+01	-7.903218899507219675e+00	3.821801153761216341e+01
-1.268463643407746311e+01	-6.473784007802422025e+00	3.824321907547989241e+01
-1.206355119144995847e+01	-5.109731068853703206e+00	3.804444838765402892e+01
-1.136816917919033365e+01	-3.846916585021752155e+00	3.764621797239188794e+01
-1.061604391977347461e+01	-2.711849040676561629e+00	3.707951732463580186e+01
-9.825624431863783315e+00	-1.720845003383017602e+00	3.637849768278394436e+01
-9.015146489015705811e+00	-8.803968380064268739e-01	3.557736691667100359e+01
-8.201671523914777495e+00	-1.884821420782589740e-01	3.470788760563432618e+01
-7.400352585731125643e+00	3.635615869500431474e-01	3.379768692936655583e+01
-6.623961168463008420e+00	7.889752456705161343e-01	3.286939777965976361e+01
-5.882667527049656009e+00	1.103632511276473771e+00	3.194050952697423895e+01
-5.184037523217043031e+00	1.324403260507320379e+00	3.102373310653101157e+01
-4.533193444844606290e+00	1.467910686746751070e+00	3.012767258259642134e+01
-3.933083031685470576e+00	1.549683093921300436e+00	2.925762432379079669e+01
-3.384806419124793297e+00	1.583649671863452291e+00	2.841637316026337956e+01
-2.887960810025968605e+00	1.581906600600925250e+00	2.760490501232947125e+01
-2.440974068963279286e+00	1.554677346188614084e+00	2.682299735297407395e+01
-2.041408927448089994e+00	1.510400243321813774e+00	2.606967874269374619e+01
-1.686228010371099595e+00	1.455890490413517480e+00	2.534356696521873431e+01
-1.372016160292637732e+00	1.396538067600149535e+00	2.464310440100666710e+01
-1.095160737503358961e+00	1.336515536821807126e+00	2.396671207865970743e+01
-8.519931100708423299e-01	1.278979395708604860e+00	2.331288287411194915e+01
-6.388958594928976220e-01	1.226255686778002119e+00	2.268023147152872099e+01
-4.523807048658076146e-01	1.180005349047212881e+00	2.206751520137342837e+01
-2.891420994745055317e-01	1.141367879008656994e+00	2.147363645443732594e+01
-1.460911016261892681e-01	1.111083735643591641e+00	2.089763439514938881e+01
-2.037361789921118826e-02	1.089596974133509866e+00	2.033867129136136498e+01
9.062344130406091436e-02	1.077140114555074080e+00	1.979601693769660642e+01
1.892751086291622475e-01	1.073803445184585037e+00	1.926903330740771381e+01
2.777279422847045431e-01	1.079590957424519271e+00	1.875716063173648607e+01
3.579142437986860270e-01	1.094464995436432941e+00	1.825990548343921915e+01
4.315693189624607573e-01	1.118381531116294347e+00	1.777683105030795119e+01
5.002505401778440941e-01	1.151317776417699168e+00	1.730754955775347881e+01
5.653572638018296015e-01	1.193293639749108737e+00	1.685171668444388615e+01
6.281509013965574928e-01	1.244388332865321578e+00	1.640902777274057556e+01
6.897746445434339568e-01	1.304753246062823058e+00	1.597921563857135219e+01
7.512725046953728780e-01	1.374622036202572062e+00	1.556204981455585212e+01
8.136074578460927853e-01	1.454318715731495404e+00	1.515733710340312079e+01
8.776785836346330250e-01	1.544264391686925642e+00	1.476492336838740194e+01
9.443371644398622644e-01	1.644983180893352159e+00	1.438469653999304221e+01
1.014401766085211154e+00	1.757107719708530746e+00	1.401659087079738875e+01
1.088672361447543091e+00	1.881384591676997342e+00	1.366059252401396584e+01
1.167943584470488627e+00	2.018679911746629863e+00	1.331674663546063364e+01
1.253017217198102662e+00	2.169985228291848145e+00	1.298516604521313766e+01
1.344714018307477277e+00	2.336423830596115803e+00	1.266604195530845622e+01
1.443884999536341196e+00	2.519257475678509106e+00	1.235965683513748203e+01
1.551422247150557876e+00	2.719893469755181314e+00	1.206639996813538573e+01
1.668269369411020220e+00	2.939891950723965586e+00	1.178678611337379145e+01
1.795431627542314779e+00	3.180973112284404714e+00	1.152147784463782010e+01
1.933985776016523772e+00	3.445023979690500671e+00	1.127131222784290010e+01
2.085089596383921329e+00	3.734104181921329424e+00	1.103733260447390307e+01
2.249991054937662049e+00	4.050449953235438549e+00	1.082082636172796342e+01
2.430036944767439699e+00	4.396475323876414265e+00	1.062336968429320194e+01
2.626680782678337156e+00	4.774769107064984475e+00	1.044688038945088238e+01
2.841489615117001932e+00	5.188085835565170889e+00	1.029368003201676451e+01
3.076149237161818650e+00	5.639328220319150375e+00	1.016656650580381793e+01
3.332467135477551690e+00	6.131517966507434636e+00	1.006889832912442806e+01
3.612372218580540029e+00	6.667750857053355240e+00	1.000469163182644117e+01
3.917910082427821461e+00	7.251130868622622572e+00	9.978730485569991870e+00
4.251232161047301616e+00	7.884676695223740595e+00	9.996690530911642725e+00
4.614576614464945159e+00	8.571192410474260726e+00	1.006527470591418272e+01
5.010238194065876449e+00	9.313092125658931408e+00	1.019235807006199046e+01
5.440523587225182034e+00	1.011216648183858524e+01	1.038713597906174257e+01
5.907687876686522621e+00	1.096927683846524282e+01	1.066026586512407270e+01
6.413846772864394197e+00	1.188396144141633037e+01	1.102398721244740720e+01
6.960858239719588170e+00	1.285393727533765684e+01	1.149219655089016534e+01
7.550166143281394682e+00	1.387448269916835741e+01	1.208044402083665325e+01
8.182597798870091310e+00	1.493769079787619347e+01	1.280580507410898328e+01
8.858107098770702237e+00	1.603159374945942162e+01	1.368656541121153403e+01
9.575455763839574530e+00	1.713917717735219881e+01	1.474164045566146797e+01
1.033182790519083660e+01	1.823733375875761453e+01	1.598963523361242522e+01
1.112237849054751493e+01	1.929585063961887670e+01	1.744744160038208847e+01
1.193972570545465040e+01	2.027658761886425509e+01	1.912827587400904150e+01
1.277341189679561140e+01	2.113308126866357739e+01	2.103909370056778982e+01
1.360937883398240800e+01	2.181089568935341205e+01	2.317739658850460671e+01
1.442953051951950805e+01	2.224911310039084711e+01	2.552758284293803470e+01
1.521148877760664142e+01	2.238338015763503108e+01	2.805720477366018883e+01
1.592867791560948021e+01	2.215084465833310645e+01	3.071376448307435680e+01
1.655089458988184248e+01	2.149706940785265630e+01	3.342296508552362866e+01
1.704551207167892457e+01	2.038454947882301838e+01	3.608953190430014502e+01
1.737941581239333289e+01	1.880180184674498989e+01	3.860167493058260391e+01
1.752165441582850036e+01	1.677127465901332570e+01	4.083981158335202366e+01
1.744661644014698254e+01	1.435381449914473251e+01	4.268921859530576057e+01
1.713733624604675754e+01	1.164750472777554258e+01	4.405495209556494274e+01
1.658835309421963444e+01	8.779638555739092354e+00	4.487607857264931255e+01
1.580748164037158077e+01	5.892378668092693061e+00	4.513563100113900362e+01
1.481597134314369235e+01	3.124743156944897571e+00	4.486330039847855033e+01
1.364684852452381314e+01	5.950339708286311868e-01	4.412975722753092356e+01
1.234166706915429401e+01	-1.612119905094232308e+00	4.303401998694111796e+01
1.094628837172944102e+01	-3.451447399941676597e+00	4.168734020244710337e+01
9.506514794562329840e+00	-4.915188654921776035e+00	4.019773345385166863e+01
8.064344449613919608e+00	-6.025616103764246390e+00	3.865839676597665431e+01
6.655348394276103363e+00	-6.824889770741472184e+00	3.714145088640910330e+01
5.307324577774346075e+00	-7.365036277816224164e+00	3.569666819950041514e+01
4.040088492215288873e+00	-7.699873078059889409e+00	3.435375167808520303e+01
2.866092335187770956e+00	-7.879571537649546542e+00	3.312645543468879339e+01
1.791525947904039073e+00	-7.947704768553483845e+00	3.201713707235943218e+01
8.176028762582866483e-01	-7.940195773882140706e+00	3.102085483344816197e+01
-5.817698875575616491e-02	-7.885492412149178953e+00	3.012860936601229866e+01
-8.409085310950985548e-01	-7.805399127196167797e+00	2.932966689625470380e+01
-1.537357590705205501e+00	-7.716163853558453134e+00	2.861308094727820617e+01
-2.155238216990530198e+00	-7.629576968542719939e+00	2.796859510912822699e+01
-2.702672092145749438e+00	-7.553958049067365010e+00	2.738710823618851720e+01
-3.187800687837910818e+00	-7.494982923232283767e+00	2.686085277557391038e+01
-3.618518911377348157e+00	-7.456346837055702004e+00	2.638339894922948758e+01
-4.002301703945183142e+00	-7.440280383428801159e+00	2.594956301965028445e+01
-4.346099571893544677e+00	-7.447942253797371848e+00	2.555527064248048319e+01
-4.656283840083927039e+00	-7.479713203400509158e+00	2.519740656085269492e+01
-4.938626776415585340e+00	-7.535412776776772681e+00	2.487366840504931531e+01
-5.198305376451703985e+00	-7.614456498276779506e+00	2.458243358179398896e+01
-5.439920488634211182e+00	-7.715967472155422335e+00	2.432264277970504196e+01
-5.667525186986332564e+00	-7.838853106300962992e+00	2.409370039218444148e+01
-5.884657978917795518e+00	-7.981855089390048619e+00	2.389539037689534950e+01
-6.094377689965020828e+00	-8.143578776185602663e+00	2.372780518792699667e+01
-6.299297798587079278e+00	-8.322506675922566544e+00	2.359128507166556687e+01
-6.501618686320628449e+00	-8.516999691589891341e+00	2.348636497862790051e+01
-6.703156786847555004e+00	-8.725289032655833665e+00	2.341372646811017333e+01
-6.905370011428383137e+00	-8.945461247845541308e+00	2.337415218717021048e+01
-7.109379135070098776e+00	-9.175438543008549885e+00	2.336848074673105558e+01
-7.315985075863943976e+00	-9.412956421007121932e+00	2.339756007854356668e+01
-7.525682210378262127e+00	-9.655540674576407412e+00	2.346219763820726811e+01
-7.738668056798077011e+00	-9.900485852914203022e+00	2.356310613405871379e+01
-7.954849836409689345e+00	-1.014483748270269281e+01	2.370084382963065295e+01
-8.173848601038990580e+00	-1.038538052546128831e+01	2.387574891259120591e+01
-8.395001793481220886e+00	-1.061863676001817502e+01	2.408786796988539081e+01
-8.617365290134916478e+00	-1.084087394650946834e+01	2.433687927757532776e+01
-8.839716155772372019e+00	-1.104812970071433753e+01	2.462201241585617950e+01
-9.060557510266567860e+00	-1.123625291792274083e+01	2.494196665079002528e+01
-9.278127051032186046e+00	-1.140096525903181401e+01	2.529483155784085113e+01
-9.490410871832148487e+00	-1.153794457144945085e+01	2.567801444197024807e+01
-9.695164241793879256e+00	-1.164293109557658390e+01	2.608818014279770736e+01
-9.889940927172149898e+00	-1.171185585978381027e+01	2.652120967066433366e+01
-1.007213242043331647e+01	-1.174098879119400429e+01	2.697218463475588379e+01
-1.023901805750938543e+01	-1.172710182790701161e+01	2.743540440906423683e+01
-1.038782643454914734e+01	-1.166763985413575533e+01	2.790444224725640510e+01
-1.051580777650780796e+01	-1.156088982909415819e+01	2.837224494957798271e+01
-1.062031598176644209e+01	-1.140613636744783754e+01	2.883127812845412308e+01
-1.069889802033458182e+01	-1.120379063984421641e+01	2.927371566430239014e+01
-1.074938728228554474e+01	-1.095547919345303534e+01	2.969166780250417048e+01
-1.076999647340229416e+01	-1.066408047789760261e+01	3.007743790934586414e+01
-1.075940487385182465e+01	-1.033369968354495505e+01	3.042379373169396573e+01
-1.071683435482113822e+01	-9.969576905809509171e+00	3.072423574027023463e+01
-1.064210860991997620e+01	-9.577929305031817719e+00	3.097324341594933372e+01
-1.053569067943116089e+01	-9.165734218418876367e+00	3.116648065326880612e+01
-1.039869503332993261e+01	-8.740466269182254777e+00	3.130094401999751597e+01
-1.023287215691516394e+01	-8.309806504629948520e+00	3.137504227480751595e+01
-1.004056559168664187e+01	-7.881344678360754585e+00	3.138860177344420421e+01
-9.824643500354053316e+00	-7.462296447873424832e+00	3.134279934608416340e+01
-9.588408795105991089e+00	-7.059255364709755121e+00	3.124003091046724734e+01
-9.335493452066367936e+00	-6.677995402279263359e+00	3.108372954834390711e+01
-9.069743647087657124e+00	-6.323334078191389374e+00	3.087815030479864831e+01
-8.795102690198030260e+00	-5.999059882986365722e+00	3.062814022701056160e+01
-8.515498409476863984e+00	-5.707921652348519892e+00	3.033891120431131583e+01
-8.234740733764029486e+00	-5.451672489422828782e+00	3.001583042001225721e+01
-7.956433909329909682e+00	-5.231157355808244702e+00	2.966423931786843937e+01
-7.683906253977743184e+00	-5.046431680830877120e+00	2.928930763296882134e+01
-7.420158796663056222e+00	-4.896898174179864505e+00	2.889592487792362263e+01
-7.167832734414736784e+00	-4.781450143797322916e+00	2.848862818206443848e+01
-6.929194475352995042e+00	-4.698611591575759583e+00	2.807156281703560552e+01
-6.706136186975271585e+00	-4.646666748895563970e+00	2.764847017152703046e+01
-6.500189243167301179e+00	-4.623774150441845698e+00	2.722269727238823833e+01
-6.312547733894755986e+00	-4.628062557224493112e+00	2.679722200608901517e+01
-6.144099216227729698e+00	-4.657707866650660833e+00	2.637468875326592865e+01
-5.995460081270023167e+00	-4.710991523556002925e+00	2.595744999674538533e+01
-5.867013225498620699e+00	-4.786341878405552919e+00	2.554761042155899986e+01
-5.758946090789313743e+00	-4.882360480529380986e+00	2.514707096263965269e+01
-5.671287529763320734e+00	-4.997835520994144076e+00	2.475757108809774110e+01
-5.603942328886403423e+00	-5.131744632326356026e+00	2.438072828983839813e+01
-5.556722559230398595e+00	-5.283249085366249709e+00	2.401807427600969902e+01
-5.529375211843984061e+00	-5.451681159509354835e+00	2.367108772885540091e+01
-5.521605806610521583e+00	-5.636526149977402866e+00	2.334122372578950788e+01
-5.533097840947209356e+00	-5.837400149751428735e+00	2.302994004421097429e+01
-5.563528071827631649e+00	-6.054024428361459265e+00	2.273872060488521285e+01
-5.612577707481014144e+00	-6.286196940162338542e+00	2.246909627490011729e+01
-5.679939630749146318e+00	-6.533761240257907943e+00	2.222266316536043718e+01
-5.765321791700022125e+00	-6.796572872327889314e+00	2.200109843280420918e+01
-5.868446899762808755e+00	-7.074463122920783498e+00	2.180617343449841172e+01
-5.989048522078606496e+00	-7.367199914751438428e+00	2.163976390081224821e+01
-6.126863661345889334e+00	-7.674445541703038387e+00	2.150385657519058213e+01
-6.281621849381604505e+00	-7.995710937169566712e+00	2.140055153543463362e+01
-6.453030758160400282e+00	-8.330306224486687228e+00	2.133205915122723084e+01
-6.640758304793028977e+00	-8.677287436149068611e+00	2.130069035657907861e+01
-6.844411217928633384e+00	-9.035399523296852919e+00	2.130883863081594498e+01
-7.063510048465455604e+00	-9.403016127426024440e+00	2.135895180308928332e+01
-7.297460656361512754e+00	-9.778077072863986530e+00	2.145349154752045706e+01
-7.545522298011760221e+00	-1.015802518082042205e+01	2.159487825528904281e+01
-7.806772586292626492e+00	-1.053974481847418332e+01	2.178541890727693797e+01
-8.080069809510781909e+00	-1.091950558338906951e+01	2.202721569417370162e+01
-8.364013386898610847e+00	-1.129291566903744837e+01	2.232205352560135481e+01
-8.656903615112494066e+00	-1.165489071556671341e+01	2.267126533640302810e+01
-8.956702325157916533e+00	-1.199964523214372569e+01	2.307557534557446388e+01
-9.260996615856496916e+00	-1.232071483734586970e+01	2.353492225462611032e+01
-9.566968438005433839e+00	-1.261101838786684937e+01	2.404826686223116283e+01
-9.871373432991575214e+00	-1.286296926603272794e+01	2.461339173389374224e+01
-1.017053301629569084e+01	-1.306864432203231097e+01	2.522670430717182199e+01
-1.046034414686935321e+01	-1.322001683289058427e+01	2.588305888885409800e+01
-1.073631141547147649e+01	-1.330925599017410121e+01	2.657561696528277295e+01
-1.099360587294173897e+01	-1.332908962862874525e+01	2.729576843100606354e+01
-1.122715424851043942e+01	-1.327321917547048535e+01	2.803313786717372835e+01
-1.143176074120644437e+01	-1.313676654425351842e+01	2.877569887082914235e+01
-1.160226132151115230e+01	-1.291672283982555491e+01	2.951001470241404689e+01
-1.173370747334259256e+01	-1.261235975965998257e+01	3.022161454835254091e+01
-1.182157270197433085e+01	-1.222555840977447517e+01	3.089550148803205687e+01
-1.186197127275434582e+01	-1.176100901218227257e+01	3.151677173898006856e+01
-1.185187504669713832e+01	-1.122624046865428937e+01	3.207130694711258201e+01
-1.178931158889285413e+01	-1.063145185182846397e+01	3.254648518361974396e+01
-1.167352561518641529e+01	-9.989138028670399905e+00	3.293184540900778501e+01
-1.150508685653481322e+01	-9.313526411261776161e+00	3.321963767846271054e+01
-1.128593081200750881e+01	-8.619867298645607079e+00	3.340519924460008383e+01
-1.101932446067131899e+01	-7.923641578662433460e+00	3.348711484015860407e+01
-1.070975617247043132e+01	-7.239762175109086151e+00	3.346714526202504913e+01
-1.036275677273429707e+01	-6.581846626200342776e+00	3.334993737430776406e+01
-9.984665758080900844e+00	-5.961627162345218167e+00	3.314255530156253826e+01
-9.582361898507333109e+00	-5.388543932436277828e+00	3.285389189757299988e+01
-9.162980101900227936e+00	-4.869541005324145466e+00	3.249402838133082838e+01
-8.733636192242618890e+00	-4.409058668915811552e+00	3.207360771777246100e+01
-8.301178439909937978e+00	-4.009194004257288668e+00	3.160327574358511171e+01
-7.871979996344673047e+00	-3.669987715057724031e+00	3.109322672779926577e+01
-7.451780768215978235e+00	-3.389789648653201759e+00	3.055287106976651046e+01
-7.045581656259700232e+00	-3.165657396752459274e+00	2.999062569145715429e+01
-6.657589230308976092e+00	-2.993749664222836504e+00	2.941381468111161013e+01
-6.291205273700361644e+00	-2.869686193634394478e+00	2.882865979879407448e+01
-5.949053365693765194e+00	-2.788856642735282776e+00	2.824033729111281588e+01
-5.633033693397917041e+00	-2.746670282601965773e+00	2.765307806552785408e+01
-5.344397352318321914e+00	-2.738745809234549800e+00	2.707029133598574333e+01
-5.083832198009944570e+00	-2.761045676366056245e+00	2.649469612457046352e+01
-4.851553545845555426e+00	-2.809962342699373838e+00	2.592844950802502879e+01
-4.647394425530936957e+00	-2.882365100619772580e+00	2.537326458732015766e+01
-4.470891493039820475e+00	-2.975616204755905159e+00	2.483051449578598024e+01
-4.321363964211428765e+00	-3.087564300489380908e+00	2.430132124594731380e+01
-4.197983997839224379e+00	-3.216522028314064308e+00	2.378662989937110339e+01
-4.099837800886708017e+00	-3.361233410625067197e+00	2.328726955999047377e+01
-4.025977361860544335e+00	-3.520835380552221672e+00	2.280400319877036708e+01
-3.975463163729711979e+00	-3.694816681687202564e+00	2.233756846882857161e+01
-3.947398515525461171e+00	-3.882976394563466993e+00	2.188871159391272769e+01
-3.940956303429261620e+00	-4.085383538439200990e+00	2.145821620826027853e+01
-3.955399026930255690e+00	-4.302338543752089350e+00	2.104692876206335939e+01
-3.990092978612438834e+00	-4.534336870401681985e+00	2.065578182887394476e+01
-4.044517367791363505e+00	-4.782034635277744528e+00	2.028581638459040803e+01
-4.118269094540001340e+00	-5.046215785033523638e+00	1.993820388297098845e+01
-4.211063763589353748e+00	-5.327760085135619939e+00	1.961426873053098774e+01
-4.322733395743980189e+00	-5.627610975084854417e+00	1.931551155784384832e+01
-4.453221153678067701e+00	-5.946742147472615869e+00	1.904363348359870045e+01
-4.602573253057522962e+00	-6.286121534307211434e+00	1.880056135785706317e+01
-4.770928081182491454e+00	-6.646671221338848135e+00	1.858847373483572696e+01
-4.958502395198126855e+00	-7.029221658578047816e+00	1.840982704409038817e+01
-5.165574321536118951e+00	-7.434458397714688971e+00	1.826738108112887460e+01
-5.392462729153976397e+00	-7.862859477423715049e+00	1.816422250163280339e+01
-5.639502403980950263e+00	-8.314621518371442477e+00	1.810378445428008121e+01
-5.907014315419999662e+00	-8.789572616791739179e+00	1.808985980329490673e+01
-6.195270145557173258e+00	-9.287070290721382904e+00	1.812660455507915458e+01
-6.504450160073593779e+00	-9.805883108166153050e+00	1.821852710471316428e+01
-6.834593454882849528e+00	-1.034405530647953064e+01	1.837045776635620697e+01
-7.185539640042517995e+00	-1.089875481665053414e+01	1.858749178467359897e+01
-7.556861157703319343e+00	-1.146610677741856499e+01	1.887489772639782259e+01
-7.947785719674843818e+00	-1.204101701895892518e+01	1.923798197339832328e+01
-8.357108849603251954e+00	-1.261699326624292006e+01	1.968189922530422464e+01
-8.783097291267218054e+00	-1.318597606954150869e+01	2.021139883377239599e+01
-9.223385169094648006e+00	-1.373819672690463634e+01	2.083049793386673088e+01
-9.674866324875646129e+00	-1.426208554990125954e+01	2.154207535338087354e+01
-1.013358824737820818e+01	-1.474426027132384576e+01	2.234738591579855793e+01
-1.059465544977277141e+01	-1.516963030511688970e+01	2.324550375944193803e+01
-1.105215293530718412e+01	-1.552165649712524775e+01	2.423271623800906838e+01
-1.149910329148899102e+01	-1.578280589503622622e+01	2.530190691009669379e+01
-1.192747355184371472e+01	-1.593523434739437228e+01	2.644198620496984375e+01
-1.232824963139877994e+01	-1.596171368725672757e+01	2.763744929509307724e+01
-1.269159603698457417e+01	-1.584679270632548231e+01	2.886815843120709957e+01
-1.300711570391866445e+01	-1.557814161821240084e+01	3.010945556095197162e+01
-1.326421829534803720e+01	-1.514798087649450764e+01	3.133270328594257847e+01
-1.345259455346268496e+01	-1.455444402874590182e+01	3.250632134010229635e+01
-1.356277950099100593e+01	-1.380268244929831489e+01	3.359732809465961623e+01
-1.358676979582173772e+01	-1.290550235737962659e+01	3.457331474019535733e+01
-1.351864305197752714e+01	-1.188334619210066911e+01	3.540468533236586524e+01
-1.335511336598984045e+01	-1.076349975097498479e+01	3.606690952889252344e+01
-1.309595200448835506e+01	-9.578519840749802228e+00	3.654248264564770210e+01
-1.274420878811450031e+01	-8.364015215076534560e+00	3.682229299457326732e+01
-1.230618943081070427e+01	-7.156043623798153064e+00	3.690617000248701629e+01
-1.179117485010944932e+01	-5.988473036024080542e+00	3.680251873261673978e+01
-1.121090466870091262e+01	-4.890667930687361498e+00	3.652710688454710919e+01
-1.057888099489955813e+01	-3.885795427555678749e+00	3.610121706330832581e+01
-9.909572438165170638e+00	-2.989919361014237165e+00	3.554947127821625941e+01
-9.217607130450076625e+00	-2.211899842390780524e+00	3.489765510414866156e+01
-8.517036401644146437e+00	-1.553982095253011675e+00	3.417081888011164637e+01
-7.820730971005033005e+00	-1.012871384001842845e+00	3.339183636130680100e+01
-7.139945012304713678e+00	-5.810616539471924469e-01	3.258049003157582746e+01
-6.484056676468961555e+00	-2.482065678591077185e-01	3.175305584501311884e+01
-5.860471665607976277e+00	-2.374234090334964575e-03	3.092229570016132101e+01
-5.274661922456211904e+00	1.689098197438026749e-01	3.009773721515415801e+01
-4.730304748236210166e+00	2.778692676672945283e-01	2.928612114168068103e+01
-4.229487346645859347e+00	3.359280244236124702e-01	2.849191622766970156e+01
-3.772945809538912343e+00	3.533742787847641842e-01	2.771782878859091781e+01
-3.360313800706544729e+00	3.391943691003322381e-01	2.696526167475580138e+01
-2.990362983725856960e+00	3.010319706649484117e-01	2.623470015069396766e+01
-2.661223488286776462e+00	2.452327777128829045e-01	2.552601874905501589e+01
-2.370577861686810728e+00	1.769422797897950983e-01	2.483871363673624444e+01
-2.115825847539150040e+00	1.002321023198424893e-01	2.417207058953182752e+01
-1.894220052553250877e+00	1.823746140440538066e-02	2.352528073018059729e+01
-1.702974301157485160e+00	-6.670594291402220932e-02	2.289751603545568059e+01
-1.539347465333138931e+00	-1.529328741217533538e-01	2.228797526785524852e+01
-1.400706006212000254e+00	-2.393314533140081246e-01	2.169590913578300473e+01
-1.284568550922201124e+00	-3.252399181530174488e-01	2.112063156917299622e+01
-1.188635687645282824e+00	-4.103577223359611281e-01	2.056152225492679264e+01
-1.110807891114350632e+00	-4.946705462080938087e-01	2.001802411472258925e+01
-1.049194156623725060e+00	-5.783882587465188907e-01	1.948963825104523551e+01
-1.002113566836004388e+00	-6.618945943366276730e-01	1.897591801470322537e+01
-9.680916695860667387e-01	-7.457071982503242769e-01	1.847646321677909143e+01
-9.458532224524924814e-01	-8.304466925161475555e-01	1.799091507205335816e+01
-9.343125694588579888e-01	-9.168134779199761386e-01	1.751895217388360848e+01
-9.325626603049698149e-01	-1.005571090391176092e+00	1.706028762296883272e+01
-9.398635033135904759e-01	-1.097535052260218302e+00	1.661466733257606521e+01
-9.556306582082532142e-01	-1.193566288209573223e+00	1.618186948620853016e+01
-9.794242212083852372e-01	-1.294568303744333404e+00	1.576170511238751715e+01
-1.010938629461979987e+00	-1.401487445099074192e+00	1.535401975256710116e+01
-1.049993511025689497e+00	-1.515315670043514196e+00	1.495869622373570351e+01
-1.096525726927471966e+00	-1.637095356747002350e+00	1.457565851165568382e+01
-1.150582689909424916e+00	-1.767925761269826035e+00	1.420487687091089235e+01
-1.212316997045465028e+00	-1.908970802432118363e+00	1.384637425254331866e+01
-1.281982377584130361e+00	-2.061467905042417836e+00	1.350023422873450762e+01
-1.359930930329959153e+00	-2.226737667970593026e+00	1.316661063711635471e+01
-1.446611604094022452e+00	-2.406194141253015673e+00	1.284573922570850080e+01
-1.542569857809921841e+00	-2.601355494716055095e+00	1.253795164422325215e+01
-1.648448421500535055e+00	-2.813854837105101314e+00	1.224369219962778921e+01
-1.764989063060991681e+00	-3.045450895956051784e+00	1.196353787430929216e+01
-1.893035246350497580e+00	-3.298038189616850691e+00	1.169822219443598144e+01
-2.033535540677132936e+00	-3.573656207361751935e+00	1.144866363387792063e+01
-2.187547607345594614e+00	-3.874496952750245971e+00	1.121599934384071240e+01
-2.356242541886059527e+00	-4.202909987993424856e+00	1.100162510672704741e+01
-2.540909286496796149e+00	-4.561403828778066938e+00	1.080724251826491589e+01
-2.742958740724923405e+00	-4.952642161948565658e+00	1.063491449378283349e+01
-2.963927082847287675e+00	-5.379432871056220478e+00	1.048713025531164078e+01
-3.205477661668180822e+00	-5.844707231692245486e+00	1.036688095917130426e+01
-3.469400618670587466e+00	-6.351485851284445872e+00	1.027774702869200496e+01
-3.757609141931973262e+00	-6.902826947000527902e+00	1.022399800485602661e+01
-4.072130922438828904e+00	-7.501751353570062619e+00	1.021070523447875189e+01
-4.415092965551952631e+00	-8.151137213064945541e+00	1.024386686246840306e+01
-4.788697390303251922e+00	-8.853575626043493685e+00	1.033054321895288830e+01
-5.195185213877276276e+00	-9.611176685537822451e+00	1.047899857625628428e+01
-5.636784361043330804e+00	-1.042531339397200441e+01	1.069884211427421050e+01
-6.115637264336197809e+00	-1.129628922201429120e+01	1.100115643006768629e+01
-6.633702460104006882e+00	-1.222291394166314582e+01	1.139859566122648005e+01
-7.192623608259920864e+00	-1.320197257027954763e+01	1.190542685778607357e+01
-7.793558504461883807e+00	-1.422757491205229208e+01	1.253747731933484388e+01
-8.436960145220924190e+00	-1.529037991431509624e+01	1.331193717376511998e+01
-9.122302122130340862e+00	-1.637670212192639241e+01	1.424695106876443518e+01
-9.847742122109945484e+00	-1.746752977521885342e+01	1.536091712896394412e+01
-1.060972088742083663e+01	-1.853751876520606601e+01	1.667139875650079972e+01
-1.140250067519935939e+01	-1.955407654993815569e+01	1.819355155210654829e+01
-1.221765826267323973e+01	-2.047671613492290277e+01	1.993798324284756518e+01
-1.304356404989820639e+01	-2.125693863004200779e+01	2.190801243054337277e+01
-1.386490150791258635e+01	-2.183898154427550153e+01	2.409638814427786357e+01
-1.466230951154887840e+01	-2.216182366787981906e+01	2.648169075391497884e+01
-1.541226092718197194e+01	-2.216282463220446886e+01	2.902485924109630133e+01
-1.608731729768422269e+01	-2.178324240550832513e+01	3.166655860628537411e+01
-1.665690980846663294e+01	-2.097555906455456665e+01	3.432635081175357072e+01
-1.708877473407542524e+01	-1.971202892502803294e+01	3.690474699080860432e+01
-1.735110015317068743e+01	-1.799319648187911014e+01	3.928904160707757143e+01
-1.741530978604152935e+01	-1.585449160148317915e+01	4.136322040974444292e+01
-1.725922796758569433e+01	-1.336870045371982485e+01	4.302117214881678819e+01
-1.687017521619910809e+01	-1.064247510461484580e+01	4.418113197521901014e+01
-1.624740520504068186e+01	-7.806265037384831018e+00	4.479822538292881262e+01
-1.540329118827509625e+01	-4.998926641790541581e+00	4.487177222396943677e+01
-1.436285473362664078e+01	-2.350129171092107061e+00	4.444504128567943013e+01
-1.316158217737318736e+01	3.534951136587860532e-02	4.359723767348690160e+01
-1.184188900849927961e+01	2.087839270048408302e+00	4.242984678974728752e+01
-1.044891618064451144e+01	3.775727318286294487e+00	4.105100316682973016e+01
-9.026451830751430094e+00	5.101658426738731933e+00	3.956165032967295048e+01
-7.613640805002414247e+00	6.094248640319187338e+00	3.804604237492152663e+01
-6.242851860470254088e+00	6.798175735460854519e+00	3.656736022354472482e+01
-4.938749100877142695e+00	7.265041585214996545e+00	3.516770868600352884e+01
-3.718370032267928948e+00	7.546386317646338604e+00	3.387098371937965879e+01
-2.591894397276502282e+00	7.689227353690617051e+00	3.268704201622927741e+01
-1.563782222179790349e+00	7.733818259570353071e+00	3.161598195268228295e+01
-6.340221740047760068e-01	7.713026159907924395e+00	3.065184363896539210e+01
2.006826593864941000e-01	7.652709174999820618e+00	2.978545667297358079e+01
9.458853109478267962e-01	7.572598981316305711e+00	2.900643620379288024e+01
1.608556677984674721e+00	7.487353259287404583e+00	2.830446265165898012e+01
2.196436336114947707e+00	7.407582272379301003e+00	2.767002095359580593e+01
2.717550929741383126e+00	7.340754229332294933e+00	2.709476432342155405e+01
3.179871259700474351e+00	7.291946927584180393e+00	2.657163569372515255e+01
3.591078826488844911e+00	7.264447604367392231e+00	2.609484469439636456e+01
3.958415704276699643e+00	7.260218757114978771e+00	2.565976722617862649e+01
4.288596009560527555e+00	7.280252711179404201e+00	2.526281087370292511e+01
4.587761679722415664e+00	7.324837167712111352e+00	2.490127233495882919e+01
4.861469228521385411e+00	7.393751036410706412e+00	2.457320147446783665e+01
5.114697409310317688e+00	7.486406281888769776e+00	2.427727912261236654e+01
5.351868296568162542e+00	7.601948127341481509e+00	2.401271111656250312e+01
5.576876279645494705e+00	7.739323095713344536e+00	2.377913836283252635e+01
5.793120961252279599e+00	7.897322096196059960e+00	2.357656121662574478e+01
6.003541074746657991e+00	8.074604034601916780e+00	2.340527575071067901e+01
6.210647370732184314e+00	8.269704151833327188e+00	2.326581921627970218e+01
6.416553048842298601e+00	8.481030384684826728e+00	2.315892198125468937e+01
6.623000782426551325e+00	8.706850420046615469e+00	2.308546334573636116e+01
6.831385746188558095e+00	8.945271716910669468e+00	2.304642880974996899e+01
7.042774343260769676e+00	9.194216555959606296e+00	2.304286657042080932e+01
7.257918564530653427e+00	9.451394111739617188e+00	2.307584124365464362e+01
7.477266119251550158e+00	9.714271603145972378e+00	2.314638304552928005e+01
7.700966667640992469e+00	9.980046743209401328e+00	2.325543094901912156e+01
7.928874675197833177e+00	1.024562395691655503e+01	2.340376867871832900e+01
8.160549603369705807e+00	1.050759713859400257e+01	2.359195285129287001e+01
8.395254356892134950e+00	1.076224204131823292e+01	2.382023314536611025e+01
8.631953125334744570e+00	1.100552167987663488e+01	2.408846512125224137e+01
8.869309980788933956e+00	1.123310832029249440e+01	2.439601722907394787e+01
9.105689814739289289e+00	1.144042564069722800e+01	2.474167464697908159e+01
9.339163397335083161e+00	1.162271438409134916e+01	2.512354385647194022e+01
9.567518496010709583e+00	1.177512417954720370e+01	2.553896322935569430e+01
9.788279064364358462e+00	1.189283308597675060e+01	2.598442626383518572e+01
9.998734466525597497e+00	1.197119473716083071e+01	2.645552530649316125e+01
1.019598049358912029e+01	1.200591071329565551e+01	2.694692442080838646e+01
1.037697351555977399e+01	1.199322298679982701e+01	2.745237026091077936e+01
1.053859846268377964e+01	1.193011814992044606e+01	2.796474911905453453e+01
1.067775043140744629e+01	1.181453191721864293e+01	2.847619650799322599e+01
1.079142857998856542e+01	1.164553952335986331e+01	2.897826257988463183e+01
1.087683967432569432e+01	1.142351562049326041e+01	2.946213239729683053e+01
1.093150726894245039e+01	1.115024666760797700e+01	2.991889480547352775e+01
1.095338120880900235e+01	1.082898007578820021e+01	3.033984790598612946e+01
1.094094109550692195e+01	1.046439781418132320e+01	3.071682363106053515e+01
1.089328676737436297e+01	1.006250776289636306e+01	3.104250954566924392e+01
1.081020886692656369e+01	9.630453395532910577e+00	3.131074364268785359e+01
1.069223331978719926e+01	9.176250558754531994e+00	3.151675823662649734e+01
1.054063504368393289e+01	8.708468057214048486e+00	3.165735241420598101e+01
1.035741834503694392e+01	8.235875206399091653e+00	3.173097866112583176e+01
1.014526403117315922e+01	7.767083386038240000e+00	3.173773750973553476e+01
9.907445966659667036e+00	7.310209213022991648e+00	3.167928316738585082e+01
9.647722291295998787e+00	6.872584129123604058e+00	3.155865171314169970e+01
9.370208475078758426e+00	6.460529453234009623e+00	3.138003030296573925e+01
9.079240572894283545e+00	6.079208272792943291e+00	3.114848997314753376e+01
8.779237342884149697e+00	5.732557210989494223e+00	3.086970568957785233e+01
8.474569329694684683e+00	5.423293365349309170e+00	3.054968544220619719e+01
8.169441733260146776e+00	5.152985571206919246e+00	3.019452608766181712e+01
7.867796117054823846e+00	4.922175185442124956e+00	2.981020823066692671e+01
7.573234023893554046e+00	4.730529940704684577e+00	2.940243668526989040e+01
7.288963615574667543e+00	4.577014829085213066e+00	2.897652780185365984e+01
7.017768736925722450e+00	4.460065924621276601e+00	2.853734075094970279e+01
6.761998455695278132e+00	4.377755934144153649e+00	2.808924698522622165e+01
6.523574203540166039e+00	4.327943495039960453e+00	2.763613055679117281e+01
6.304011132690145125e+00	4.308401353221297470e+00	2.718141156022777238e+01
6.104450154743259915e+00	4.316921246063240680e+00	2.672808541486454104e+01
5.925697263875258081e+00	4.351395425463111977e+00	2.627877168253555595e+01
5.768267080034043204e+00	4.409876250521517882e+00	2.583576736142939367e+01
5.632427997082790405e+00	4.490616206842322988e+00	2.540110088592914295e+01
5.518246818058743841e+00	4.592091166090763288e+00	2.497658424977713665e+01
5.425631252861945697e+00	4.713009797863215944e+00	2.456386167249074148e+01
5.354369107362073166e+00	4.852311894873493792e+00	2.416445401422872408e+01
5.304163386113215140e+00	5.009158065285562067e+00	2.377979871476120621e+01
5.274662854030450099e+00	5.182912856024621817e+00	2.341128541108993844e+01
5.265487854229867537e+00	5.373122951363090927e+00	2.306028760834966818e+01
5.276251363943189610e+00	5.579491677865695998e+00	2.272819087423184214e+01
5.306575395335440426e+00	5.801850661989862878e+00	2.241641802937056482e+01
5.356102922000882671e+00	6.040129142401771567e+00	2.212645174023051098e+01
5.424505544040971294e+00	6.294321140944399318e+00	2.185985480580737317e+01
5.511487103731314008e+00	6.564450446006099504e+00	2.161828827738676395e+01
5.616783437958792646e+00	6.850533160135176658e+00	2.140352736879131612e+01
5.740158410176430692e+00	7.152537410773038395e+00	2.121747490581600104e+01
5.881396310236091551e+00	7.470339721281437306e+00	2.106217182780339314e+01
6.040290651340626482e+00	7.803677494198714371e+00	2.093980398988542291e+01
6.216629335626435271e+00	8.152097078822002629e+00	2.085270421961803677e+01
6.410176109945991740e+00	8.514896994220997328e+00	2.080334825655161879e+01
6.620648198373491944e+00	8.891066075053327467e+00	2.079434285145945083e+01
6.847689986041475940e+00	9.279216624488615395e+00	2.082840393352524089e+01
7.090842649886189619e+00	9.677513123927065308e+00	2.090832238819632494e+01
7.349509697290277366e+00	1.008359769337799960e+01	2.103691465814288364e+01
7.622918496899049323e+00	1.049451434887460621e+01	2.121695513452076653e+01
7.910078082096605456e+00	1.090663518708943869e+01	2.145108721654318629e+01
8.209733792595889312e+00	1.131559294991838449e+01	2.174171007990617710e+01
8.520319708328138120e+00	1.171622596282776563e+01	2.209083873031712741e+01
8.839910333778099982e+00	1.210254313545717153e+01	2.249993597116264255e+01
9.166173613946007492e+00	1.246771843255220524e+01	2.296971664009296532e+01
9.496328095806626735e+00	1.280412575426919908e+01	2.349992701452736910e+01
9.827107861652883969e+00	1.310342619197774816e+01	2.408910575247500319e+01
1.015473969468536986e+01	1.335671972611743108e+01	2.473433712751422320e+01
1.047493769782857598e+01	1.355477209286317297e+01	2.543101247625933681e+01
1.078292113733203550e+01	1.368832421451136483e+01	2.617262130532757070e+01
1.107346144504996843e+01	1.374848577589318666e+01	2.695059870018756953e+01
1.134096387813429097e+01	1.372720596647283742e+01	2.775425950452527957e+01
1.157958808696814579e+01	1.361780324763384620e+01	2.857085087367437026e+01
1.178340960303471618e+01	1.341552303539515734e+01	2.938575180344324522e+01
1.194662094627076065e+01	1.311807899396004728e+01	3.018283983249550317e+01
1.206376675103969021e+01	1.272612260336799750e+01	3.094503066700362481e+01
1.213000233627252022e+01	1.224357974692041218e+01	3.165497644643629371e+01
1.214136007733730871e+01	1.167779522110827450e+01	3.229588473395467219e+01
1.209500359171440564e+01	1.103943843484039178e+01	3.285239665498894368e+01
1.198944707602700355e+01	1.034214650078684627e+01	3.331144371139943416e+01
1.182471701850298729e+01	9.601912303027777540e+00	3.366299368885342602e+01
1.160243654695546667e+01	8.836260201514898327e+00	3.390060060536956144e+01
1.132581891241141037e+01	8.063284158372475474e+00	3.402169307022899858e+01
1.099956543700751688e+01	7.300645264193387440e+00	3.402756747821641170e+01
1.062967341972610313e+01	6.564632582525255167e+00	3.392309150673111873e+01
1.022316933600601807e+01	5.869380973182950711e+00	3.371616166097396672e+01
9.787790499723710624e+00	5.226314277329898061e+00	3.341698838533960014e+01
9.331642877484329190e+00	4.643847660005192779e+00	3.303729799742479400e+01
8.862863355736415372e+00	4.127346523610789575e+00	3.258954053923957161e+01
8.389311672523852792e+00	3.679308351725750104e+00	3.208617857566341058e+01
7.918311340444042834e+00	3.299713012000192958e+00	3.153910883806993937e+01
7.456451507599657802e+00	2.986478225404641584e+00	3.095924235498993227e+01
7.009454179380155914e+00	2.735958971958420527e+00	3.035624466204466998e+01
6.582104658637982553e+00	2.543439492298724680e+00	2.973841940741400336e+01
6.178238142004056854e+00	2.403580512573673555e+00	2.911270761113050298e+01
5.800772379061018391e+00	2.310798981408090036e+00	2.848477062714325569e+01
5.451775039295725378e+00	2.259570550952882506e+00	2.785912598356648928e+01
5.132554590461441357e+00	2.244654979908129011e+00	2.723930979687689558e+01
4.843764629406110522e+00	2.261251270048633355e+00	2.662804554680548463e+01
4.585513293470362406e+00	2.305093001883544712e+00	2.602740526127279352e+01
4.357471264311680414e+00	2.372495665835342216e+00	2.543895470898287314e+01
4.158973704464046683e+00	2.460367521799067259e+00	2.486387860378011538e+01
3.989113086197548785e+00	2.566194310789932320e+00	2.430308499968209546e+01
3.846821208656787228e+00	2.688006487745314921e+00	2.375729011580955330e+01
3.730939736565639819e+00	2.824335886514677707e+00	2.322708599208156954e+01
3.640279351560543830e+00	2.974167072963067149e+00	2.271299387855681218e+01
3.573668123700796340e+00	3.136887194388074729e+00	2.221550632165368810e+01
3.529990030769524001e+00	3.312236929144743769e+00	2.173512070579748467e+01
3.508214720607045756e+00	3.500264174378389104e+00	2.127236666996814307e+01
3.507419665984180313e+00	3.701281355467248790e+00	2.082782943390576946e+01
3.526805834932487116e+00	3.915826662825694360e+00	2.040217069305856512e+01
3.565707917721807618e+00	4.144629083522858082e+00	1.999614840390507098e+01
3.623600034301912576e+00	4.388576762772289364e+00	1.961063649336429648e+01
3.700097707148950477e+00	4.648687974048730354e+00	1.924664528716745338e+01
3.794956733838928287e+00	4.926083771336374539e+00	1.890534325449898390e+01
3.908069437588673090e+00	5.221961222205937503e+00	1.858808049769637094e+01
4.039458616050399797e+00	5.537565959543853999e+00	1.829641426139057003e+01
4.189269350399745129e+00	5.874162630132511609e+00	1.803213657831155103e+01
4.357758678373021333e+00	6.233001651045688263e+00	1.779730399042475852e+01
4.545282975640287937e+00	6.615280505320514592e+00	1.759426906337170848e+01
4.752282728608310691e+00	7.022097617020810034e+00	1.742571312605076983e+01
4.979264217449560270e+00	7.454396649634786876e+00	1.729467928921869202e+01
5.226777460668082576e+00	7.912898886653589869e+00	1.720460429757725507e+01
5.495389603266633394e+00	8.398021207151217027e+00	1.715934711645393662e+01
5.785652763655091846e+00	8.909777106568320448e+00	1.716321131315602599e+01
6.098065197946414884e+00	9.447658299654488445e+00	1.722095723283583268e+01
6.433024508117222595e+00	1.001049477231414286e+01	1.733779866622822752e+01
6.790771534536914622e+00	1.059629184949734082e+01	1.751937715788668370e+01
7.171323566032957508e+00	1.120204408360677206e+01	1.777170533971796473e+01
7.574395617790338875e+00	1.182352774814679996e+01	1.810106878555277987e+01
7.999308830825984984e+00	1.245507668278050240e+01	1.851387404866594366e+01
8.444885616021437613e+00	1.308935042688103856e+01	1.901642907675983096e+01
8.909332097107398596e+00	1.371710921131402117e+01	1.961464158471296315e+01
9.390109808528061208e+00	1.432701754795154514e+01	2.031362190740754414e+01
9.883800582470410490e+00	1.490550671566510488e+01	2.111718029117671946e+01
1.038597119578987993e+01	1.543673582297951619e+01	2.202721565239411206e+01
1.089104765850884426e+01	1.590270012667871491e+01	2.304300474708959001e+01
1.139221290532583097e+01	1.628354184083642053e+01	2.416041846027103546e+01
1.188134579887688957e+01	1.655811972610756655e+01	2.537111585497150656e+01
1.234902319159995798e+01	1.670488534476917408e+01	2.666179565757030190e+01
1.278460940691688030e+01	1.670309165591912404e+01	2.801361573273862859e+01
1.317645763181710450e+01	1.653432002111140875e+01	2.940191762823507560e+01
1.351224387074653421e+01	1.618425373858292460e+01	3.079640615738084364e+01
1.377944485753017290e+01	1.564455398159522304e+01	3.216192183898123602e+01
1.396595576993667720e+01	1.491461871696334640e+01	3.345989607263606302e+01
1.406082206463934448e+01	1.400294585920485169e+01	3.465048969764465880e+01
1.405503444409589520e+01	1.292780287779981663e+01	3.569529043847905569e+01
1.394231128746628734e+01	1.171694912732036897e+01	3.656030418982440722e+01
1.371977507145169639e+01	1.040627537874782682e+01	3.721885439780685800e+01
1.338842510218130855e+01	9.037406537416615038e+00	3.765394512629740831e+01
1.295332324570483884e+01	7.654521259402438105e+00	3.785968081522072026e+01
1.242344304707459912e+01	6.300819719818128384e+00	3.784147800952037954e+01
1.181118071434895178e+01	5.015161107116811401e+00	3.761502454039692367e+01
1.113157875362573712e+01	3.829361571850363077e+00	3.720418157738184561e+01
1.040135703544819989e+01	2.766497235218887685e+00	3.663821445384467523e+01
9.637871055425268452e+00	1.840340736034622449e+00	3.594882652917155497e+01
8.858118023486204251e+00	1.055839677373286101e+00	3.516744099275803137e+01
8.077890188874912170e+00	4.103808981973157133e-01	3.432305286624169582e+01
7.311139259807152513e+00	-1.044921779041692034e-01	3.344080716461152747e+01
6.569576116036020430e+00	-5.012322447874411058e-01	3.254130126888915697e+01
5.862495279953674476e+00	-7.945641658577492494e-01	3.164049593020845563e+01
5.196789335372532292e+00	-1.000042426274548424e+00	3.075006261703018140e+01
4.577106159207824376e+00	-1.132956962809694046e+00	2.987798834887615129e+01
4.006099847006072245e+00	-1.207584913567212759e+00	2.902928575668568811e+01
3.484731370948743745e+00	-1.236743279555381214e+00	2.820669764817999692e+01
3.012583905898331249e+00	-1.231578704548969005e+00	2.741132784086227048e+01
2.588167644853601068e+00	-1.201528674778791883e+00	2.664316538550475855e+01
2.209198012890361884e+00	-1.154396233544464190e+00	2.590149458826908457e+01
1.872838588246879210e+00	-1.096492131352663435e+00	2.518519882894760187e+01
1.575905516286924879e+00	-1.032810527525242383e+00	2.449297404842650749e+01
1.315033911905708175e+00	-9.672150068215292773e-01	2.382347031247891067e+01
1.086809020032984519e+00	-9.026200750216022417e-01	2.317537915390435543e+01
8.878661105275258425e-01	-8.411594597336270462e-01	2.254748203547776342e+01
7.149635535014104981e-01	-7.843368059588725627e-01	2.193867231981310084e+01
5.650335175553822253e-01	-7.331571541276550308e-01	2.134796020674438211e+01
4.352144503870785108e-01	-6.882393281533624174e-01	2.077446752437333188e+01
3.228690725330344291e-01	-6.499103734204902949e-01	2.021741715848892440e+01
2.255911279376819623e-01	-6.182837166467834988e-01	1.967612028327706497e+01
1.412036434792354189e-01	-5.933229453391845043e-01	1.914996336211182637e+01
6.775098459739342660e-02	-5.748931417038473102e-01	1.863839604562788566e+01
3.486571967269341821e-03	-5.628016314336131698e-01	1.814092052732710414e+01
-5.314224837281891073e-02	-5.568298712181519727e-01	1.765708255437937879e+01
-1.035110106573522148e-01	-5.567580313839177730e-01	1.718646407456725811e+01
-1.488357127300087845e-01	-5.623836513942899185e-01	1.672867738356375256e+01
-1.901905065964368813e-01	-5.735355682306185754e-01	1.628336058545993836e+01
-2.285250127598550396e-01	-5.900841484069039300e-01	1.585017416884845076e+01
-2.646809263245599175e-01	-6.119486979537741567e-01	1.542879851364070376e+01
-2.994077034874813581e-01	-6.391027835184590611e-01	1.501893216876428205e+01
-3.333772114905791395e-01	-6.715780727649295345e-01	1.462029077079039574e+01
-3.671972976180141734e-01	-7.094671935711668320e-01	1.423260650418538198e+01
-4.014242872133294560e-01	-7.529260185045246745e-01	1.385562803308103774e+01
-4.365744603424489556e-01	-8.021757026684858127e-01	1.348912086134179233e+01
-4.731345845750526413e-01	-8.575047379323430530e-01	1.313286810221472933e+01
-5.115715999107817158e-01	-9.192712332958310473e-01	1.278667166140819056e+01
-5.523415632492866267e-01	-9.879055881442871945e-01	1.245035385875412537e+01
-5.958979657387867279e-01	-1.063913690839134230e+00	1.212375953451013544e+01
-6.426995382488214226e-01	-1.147880747900395182e+00	1.180675870776567749e+01
-6.932176592139788207e-01	-1.240475827434098788e+00	1.149924987729596992e+01
-7.479434760359908729e-01	-1.342457182913114444e+00	1.120116408056254009e+01
-8.073948467237032078e-01	-1.454678408393406563e+00	1.091246985545211245e+01
-8.721232028906735767e-01	-1.578095462128911608e+00	1.063317928291297498e+01
-9.427204288144973576e-01	-1.713774580585762930e+00	1.036335532812667637e+01
-1.019825843991623904e+00	-1.862901087059078753e+00	1.010312074460055065e+01
-1.104133368298369389e+00	-2.026789076103027387e+00	9.852668861075883910e+00
-1.196398939078835211e+00	-2.206891923902458696e+00	9.612276637045269467e+00
-1.297448237561197537e+00	-2.404813531898575718e+00	9.382320450699458192e+00
-1.408184766994935444e+00	-2.622320151766781127e+00	9.163295175065554687e+00
-1.529598305472120057e+00	-2.861352558197640228e+00	8.955837205665574174e+00
-1.662773730744672163e+00	-3.124038224009155318e+00	8.760752227634247546e+00
-1.808900180071120412e+00	-3.412702999720841124e+00	8.579048652650488549e+00
-1.969280462036092416e+00	-3.729881593617362601e+00	8.411977815791543023e+00
-2.145340575194219390e+00	-4.078325871454101303e+00	8.261082196924569132e+00
-2.338639104820207759e+00	-4.461009625473172591e+00	8.128253114441539751e+00
-2.550876156885504287e+00	-4.881127972695002981e+00	8.015799519450492738e+00
-2.783901338466454156e+00	-5.342088898170588962e+00	7.926529675909293360e+00
-3.039720094436867637e+00	-5.847493618217910694e+00	7.863847613791031144e+00
-3.320497446814972164e+00	-6.401101352365754948e+00	7.831866236465107711e+00
-3.628557837370050443e+00	-7.006772705530502243e+00	7.835538770911926854e+00
-3.966379324186095623e+00	-7.668384116766717717e+00	7.880809752044938499e+00
-4.336579803444157832e+00	-8.389703677787604619e+00	7.974785758064506069e+00
-4.741892190878502333e+00	-9.174216037421926373e+00	8.125924417156674906e+00
-5.185124575532844560e+00	-1.002488111511984670e+01	8.344237446803939307e+00
-5.669100229491545129e+00	-1.094380807862279958e+01	8.641499208465708293e+00
-6.196571014404670841e+00	-1.193182281063556438e+01	9.031445873476247499e+00
-6.770096194027759751e+00	-1.298790450938504115e+01	9.529941085804603418e+00
-7.391877025563488246e+00	-1.410846621987581884e+01	1.015507118592003089e+01
-8.063535944994720595e+00	-1.528645675091319767e+01	1.092711591055793008e+01
-8.785828025586567946e+00	-1.651027032880351086e+01	1.186831866404930835e+01
-9.558272255908262238e+00	-1.776246940532774943e+01	1.300235456292723590e+01
-1.037869197085021078e+01	-1.901836049412568741e+01	1.435336695186760281e+01
-1.124265882317775933e+01	-2.024451889764234025e+01	1.594441970885246462e+01
-1.214284483062421671e+01	-2.139744146995389329e+01	1.779520422527304646e+01
-1.306830449455718401e+01	-2.242261957146154572e+01	1.991886424400515310e+01
-1.400373600224762072e+01	-2.325446080295887086e+01	2.231788433587230358e+01
-1.492880848231874502e+01	-2.381762467187608578e+01	2.497915966022710066e+01
-1.581769010127447928e+01	-2.403042389403864831e+01	2.786865304439072233e+01
-1.663896348055089547e+01	-2.381089570949399459e+01	3.092645404927846897e+01
-1.735615670344520467e+01	-2.308585513186450555e+01	3.406353176127898053e+01
-1.792912654628713653e+01	-2.180260050629511070e+01	3.716187456222242247e+01
-1.831647394228793502e+01	-1.994193041695920954e+01	4.007978320280304274e+01
-1.847901958975506176e+01	-1.752992077016332217e+01	4.266351387319581079e+01
-1.838410970779588638e+01	-1.464494796128738408e+01	4.476503545138469775e+01
-1.801019353314503491e+01	-1.141639597174107479e+01	4.626349525574895694e+01
-1.735081377700463889e+01	-8.012941170546515224e+00	4.708576284629887709e+01
-1.641702651635882759e+01	-4.621276589458991779e+00	4.722029605175054456e+01
-1.523745152366884348e+01	-1.419662724225845718e+00	4.671960695913612227e+01
-1.385567264372454410e+01	1.446924938836118280e+00	4.568991546093947420e+01
-1.232541288546847724e+01	3.883512466667146334e+00	4.427088423267067441e+01
-1.070452035025491533e+01	5.850131003793725526e+00	4.261152080420998089e+01
-9.049055214850051598e+00	7.355722911724177138e+00	4.084884308054402879e+01
-7.408577402192628725e+00	8.444864587434803838e+00	3.909378100785261978e+01
-5.823233203229885468e+00	9.182307294356963467e+00	3.742550553890272624e+01
-4.322679153471200131e+00	9.639353389527048677e+00	3.589266013899259633e+01
-2.926475899171375517e+00	9.884134230114341335e+00	3.451872457358715707e+01
-1.645414886242803743e+00	9.976061791392588418e+00	3.330885338312354094e+01
-4.832672184792643488e-01	9.963653837333382057e+00	3.225635865761928045e+01
5.614248871020002252e-01	9.884586885053225913e+00	3.134793049946199162e+01
1.493741086897122816e+00	9.766944901175834914e+00	3.056737572380124845e+01
2.321061468324994159e+00	9.630925506122634872e+00	2.989803668217093602e+01
3.052047872104758142e+00	9.490561652976865048e+00	2.932419574482313251e+01
3.695899250191968743e+00	9.355240948394719425e+00	2.883177592928916866e+01
4.261833420012243856e+00	9.230946938576897409e+00	2.840859274532039791e+01
4.758744771868709478e+00	9.121223927019318722e+00	2.804434315841456993e+01
5.194992687383770402e+00	9.027901510016391740e+00	2.773045629313712368e+01
5.578283569647032536e+00	8.951625270777057608e+00	2.745988384706871699e+01
5.915617739760034688e+00	8.892238228685261703e+00	2.722687578656352159e+01
6.213279788652557478e+00	8.849050919518838043e+00	2.702676583145370159e+01
6.476856901739185268e+00	8.821030172214197052e+00	2.685577827899886927e+01
6.711274228786686891e+00	8.806929473999915103e+00	2.671086017381152189e+01
6.920839753308009712e+00	8.805377888187928548e+00	2.658953872111194272e+01
7.109293566796001329e+00	8.814939874200350189e+00	2.648980181673459100e+01
7.279858197536436037e+00	8.834154897747104940e+00	2.640999875567574051e+01
7.435287867557502928e+00	8.861563184695505413e+00	2.634875803836857600e+01
7.577915399271303087e+00	8.895722146085750737e+00	2.630491939383289335e+01
7.709696073952748030e+00	8.935216698909691502e+00	2.627747749198399063e+01
7.832248136448442644e+00	8.978665782094056524e+00	2.626553521830778948e+01
7.946889901013004298e+00	9.024726709814558490e+00	2.626826477743151500e+01
8.054673581893160517e+00	9.072098534230992328e+00	2.628487525131369296e+01
8.156416077126943165e+00	9.119525248917629057e+00	2.631458555232117646e+01
8.252726994306012642e+00	9.165799411405147978e+00	2.635660197920113745e+01
8.344034236015925643e+00	9.209766569377455525e+00	2.641009980668481560e+01
8.430607469352079164e+00	9.250330720132383888e+00	2.647420852044653472e+01
8.512579794430109814e+00	9.286460903373031428e+00	2.654800045183747770e+01
8.589967905324401798e+00	9.317198914491401140e+00	2.663048267426515636e+01
8.662691006241102443e+00	9.341668024084967215e+00	2.672059209777254907e+01
8.730588708025489808e+00	9.359082497123512923e+00	2.681719374228026354e+01
8.793438086935292830e+00	9.368757621726576446e+00	2.691908218484230275e+01
8.850970040414420481e+00	9.370119884355856854e+00	2.702498616395411801e+01
8.902885024808563585e+00	9.362716868030615203e+00	2.713357628667671406e+01
8.948868209130768747e+00	9.346226406375157225e+00	2.724347572507016935e+01
8.988604028855206707e+00	9.320464502644957960e+00	2.735327371111603867e+01
9.021790076234182720e+00	9.285391522876798476e+00	2.746154154903333833e+01
9.048150220898444118e+00	9.241116198741984533e+00	2.756685076687100988e+01
9.067446818682798337e+00	9.187897030048745250e+00	2.766779293266851525e+01
9.079491839819393562e+00	9.126140758906446493e+00	2.776300057210925232e+01
9.084156731728098677e+00	9.056397695033140849e+00	2.785116855234644007e+01
9.081380828058602361e+00	8.979353800053758050e+00	2.793107524792078067e+01
9.071178125258118286e+00	8.895819581274329479e+00	2.800160278554036708e+01
9.053642270859739938e+00	8.806715993930254172e+00	2.806175567916898927e+01
9.028949643166791716e+00	8.713057695717051132e+00	2.811067721710658773e+01
8.997360448421817480e+00	8.615934128560867933e+00	2.814766304745271697e+01
8.959217816435723236e+00	8.516489010646814961e+00	2.817217152352236553e+01
8.914944935856832231e+00	8.415898898730102218e+00	2.818383050976668258e+01
8.865040332144159763e+00	8.315351521021796088e+00	2.818244050275037438e+01
8.810071451031923573e+00	8.216024581660590798e+00	2.816797408064016750e+01
8.750666764094789940e+00	8.119065699320371365e+00	2.814057184798813793e+01
8.687506657617348083e+00	8.025574068345596501e+00	2.810053518050774102e+01
8.621313398690173102e+00	7.936584327162282904e+00	2.804831618874313293e+01
8.552840491537384793e+00	7.853052993836811879e+00	2.798450540398533803e+01
8.482861741767328212e+00	7.775847691980386500e+00	2.790981774113981118e+01
8.412160336788634396e+00	7.705739251395295142e+00	2.782507731094471382e+01
8.341518228249301004e+00	7.643396635950095330e+00	2.773120164002404664e+01
8.271706069019380436e+00	7.589384533785223930e+00	2.762918581592977674e+01
8.203473915495964164e+00	7.544163347815892706e+00	2.752008701130126056e+01
8.137542858727957906e+00	7.508091251182712256e+00	2.740500976309034087e+01
8.074597697973432631e+00	7.481427924204655966e+00	2.728509229614611797e+01
8.015280720596555497e+00	7.464339565960629308e+00	2.716149409155127259e+01
7.960186605132962612e+00	7.456904772721976826e+00	2.703538481427990448e+01
7.909858421891864388e+00	7.459120893799526364e+00	2.690793463615879588e+01
7.864784669082630408e+00	7.470910509015888934e+00	2.678030592162973988e+01
7.825397253075956350e+00	7.492127716811102900e+00	2.665364618705384103e+01
7.792070299449471271e+00	7.522563973937963944e+00	2.652908219979339322e+01
7.765119666898320894e+00	7.561953283237798473e+00	2.640771505069520941e+01
7.744803028532269096e+00	7.609976582156948943e+00	2.629061601189152952e+01
7.731320383894736636e+00	7.666265239215650062e+00	2.617882297965986993e+01
7.724814869426827713e+00	7.730403617023856810e+00	2.607333729791525911e+01
7.725373744186530445e+00	7.801930707747961158e+00	2.597512076025442695e+01
7.733029440542673605e+00	7.880340889809270166e+00	2.588509259601442736e+01
7.747760585469332995e+00	7.965083893101598811e+00	2.580412625750279432e+01
7.769492916232559665e+00	8.055564094498452121e+00	2.573304584068448619e+01
7.798100034059149088e+00	8.151139296375726317e+00	2.567262198979806342e+01
7.833403960290806545e+00	8.251119168818211946e+00	2.562356715757703185e+01
7.875175481143546818e+00	8.354763561522041471e+00	2.558653011722297066e+01
7.923134289181396284e+00	8.461280914360061800e+00	2.556208965050113235e+01
7.976948951699262658e+00	8.569827016057107727e+00	2.555074736895188892e+01
8.036236758135046898e+00	8.679504377973396245e+00	2.555291966294175054e+01
8.100563520118882366e+00	8.789362503741433130e+00	2.556892881677773133e+01
8.169443418481137087e+00	8.898399344120244692e+00	2.559899337786335494e+01
8.242339011045046959e+00	9.005564228148481121e+00	2.564321792404414069e+01
8.318661532755390553e+00	9.109762554318823646e+00	2.570158243555128408e+01
8.397771634911734395e+00	9.209862506571523610e+00	2.577393154532660446e+01
8.478980722077713139e+00	9.304704026766088987e+00	2.585996401220397800e+01
8.561553052546550191e+00	9.393110225349177611e+00	2.595922283267438502e+01
8.644708769826813466e+00	9.473901342960525440e+00	2.607108647495440223e+01
8.727628027140184486e+00	9.545911286192913181e+00	2.619476177890701862e+01
8.809456353045456822e+00	9.608006650271741833e+00	2.632927911112328090e+01
8.889311382768084968e+00	9.659108011255831627e+00	2.647349038948301825e+01
8.966291045616859634e+00	9.698213123710008432e+00	2.662607058871393662e+01
9.039483253426174869e+00	9.724421502250146787e+00	2.678552330100898615e+01
9.107977078308572061e+00	9.736959705049700986e+00	2.695019084775955420e+01
9.170875340982684421e+00	9.735206484951248740e+00	2.711826931590987400e+01
9.227308455379541030e+00	9.718716841982836030e+00	2.728782872417669836e+01
9.276449294039871063e+00	9.687243913913835769e+00	2.745683831301758460e+01
9.317528756027266823e+00	9.640757593252272883e+00	2.762319670487358536e+01
9.349851639749767074e+00	9.579458772696812119e+00	2.778476640980477086e+01
9.372812353044471578e+00	9.503788206332004052e+00	2.793941187279342486e+01
9.385909938373224293e+00	9.414429135739981191e+00	2.808503999315629329e+01
9.388761858109900160e+00	9.312303067213331786e+00	2.821964181643133784e+01
9.381115979020243856e+00	9.198558389455634199e+00	2.834133392767323656e+01
9.362860220063783601e+00	9.074551873930305490e+00	2.844839798273492093e+01
9.334029385450435257e+00	8.941823478837946482e+00	2.853931681608865389e+01
9.294808794789187090e+00	8.802065253955175805e+00	2.861280566771340972e+01
9.245534440705785784e+00	8.657085486318031542e+00	2.866783727590320296e+01
9.186689545267009649e+00	8.508769506103348590e+00	2.870365987595373980e+01
9.118897541350643010e+00	8.359038762783834287e+00	2.871980750571011853e+01
9.042911663493962138e+00	8.209809866215339369e+00	2.871610241975287181e+01
8.959601483766100216e+00	8.062955258314790541e+00	2.869264982216072823e+01
8.869936861220969249e+00	7.920267041988026335e+00	2.864982551036306901e+01
8.774969879297675135e+00	7.783425259090835269e+00	2.858825734986611877e+01
8.675815417276991681e+00	7.653971601236420064e+00	2.850880174840805736e+01
8.573631035672933720e+00	7.533289184692295137e+00	2.841251645399208670e+01
8.469596850574870217e+00	7.422588654118649210e+00	2.830063105970988957e+01
8.364896030929248383e+00	7.322900528812423815e+00	2.817451656422778683e+01
8.260696480717566459e+00	7.235073394369895716e+00	2.803565522314335823e+01
8.158134172082800006e+00	7.159777290662801441e+00	2.788561175160817029e+01
8.058298483940800949e+00	7.097511464537074488e+00	2.772600672398736776e+01
7.962219782000428125e+00	7.048615545898729629e+00	2.755849278340294006e+01
7.870859358390258187e+00	7.013283165378592976e+00	2.738473404222229135e+01
7.785101739089091311e+00	6.991577051941542997e+00	2.720638883966883270e+01
7.705749270374336213e+00	6.983444717666674073e+00	2.702509583597532128e+01
7.633518815103569999e+00	6.988733940996188387e+00	2.684246327040845514e+01
7.569040327692832193e+00	7.007207385631331498e+00	2.666006109531013379e+01
7.512857033486682212e+00	7.038555827837440049e+00	2.647941561876172045e+01
7.465426912921757641e+00	7.082409600195025412e+00	2.630200624077691884e+01
7.427125181649084418e+00	7.138347987273847117e+00	2.612926384671171220e+01
7.398247462211561043e+00	7.205906423324196730e+00	2.596257042083646738e+01
7.379013358322824345e+00	7.284581441225769005e+00	2.580325945680568012e+01
7.369570166613119255e+00	7.373833404943513692e+00	2.565261676473862806e+01
7.369996490446158788e+00	7.473087125495978533e+00	2.551188130236951679e+01
7.380305553951140851e+00	7.581730514934520215e+00	2.538224568691235916e+01
7.400448050049479143e+00	7.699111476742777960e+00	2.526485607272172729e+01
7.430314392718808669e+00	7.824533267407661974e+00	2.516081110641398411e+01
7.469736280187693644e+00	7.957248595730180618e+00	2.507115969573718672e+01
7.518487511741942519e+00	8.096452756569156861e+00	2.499689735191185846e+01
7.576284036224663510e+00	8.241276126564763160e+00	2.493896088893310647e+01
7.642783245258673475e+00	8.390776382813470491e+00	2.489822128958338254e+01
7.717582559014153354e+00	8.543930842570057749e+00	2.487547457932298300e+01
7.800217387369743349e+00	8.699629363062490128e+00	2.487143058885285640e+01
7.890158584939017672e+00	8.856668284616096898e+00	2.488669953726247641e+01
7.986809554906725950e+00	9.013745945505567292e+00	2.492177643360189521e+01
8.089503193966610439e+00	9.169460339972985707e+00	2.497702337854838817e+01
8.197498908567247611e+00	9.322309526918447276e+00	2.505264995211411971e+01
8.309979970402366689e+00	9.470695419656363967e+00	2.514869199961363577e+01
8.426051515327767305e+00	9.612931589186388237e+00	2.526498927641519998e+01
8.544739522713628688e+00	9.747255685813518866e+00	2.540116258025126683e+01
8.664991139023618061e+00	9.871847017091724297e+00	2.555659118320162548e+01
8.785676726830429217e+00	9.984849704386508762e+00	2.573039156563460494e+01
8.905594024586036994e+00	1.008440166735086407e+01	2.592139863926641397e+01
9.023474788862520413e+00	1.016866944925380878e+01	2.612815080986003125e+01
9.137994254901649072e+00	1.023588859451907851e+01	2.634888035187724853e+01
9.247783688863391305e+00	1.028440892716089650e+01	2.658151062459796776e+01
9.351446212693142357e+00	1.031274366697597600e+01	2.682366162750193439e+01
9.447575958121426254e+00	1.031962088048964254e+01	2.707266524896663640e+01
9.534780450358248061e+00	1.030403532667467914e+01	2.732559128805111470e+01
9.611705937989890813e+00	1.026529836343034674e+01	2.757928491432457818e+01
9.677065180533936939e+00	1.020308327666792714e+01	2.783041567800975713e+01
9.729666990147336492e+00	1.011746322927620945e+01	2.807553751098454953e+01
9.768446614060223965e+00	1.000893904871200490e+01	2.831115840562577546e+01
9.792495857525402414e+00	9.878454315486170145e+00	2.853381767855499618e+01
9.801091703321478832e+00	9.727395698272072622e+00	2.874016799069945804e+01
9.793722102816538211e+00	9.557577197762265442e+00	2.892705868312009798e+01
9.770107612311111467e+00	9.371207874629829959e+00	2.909161657855228000e+01
9.730217638542983494e+00	9.170843681445145279e+00	2.923132025832699910e+01
9.674280242833200205e+00	8.959325103668007273e+00	2.934406399653259712e+01
9.602784728916681445e+00	8.739703334963740744e+00	2.942820802814042125e+01
9.516476589521387197e+00	8.515158559190673770e+00	2.948261261723243720e+01
9.416344786488316743e+00	8.288914490966551085e+00	2.950665440957685703e+01
9.303601756936140887e+00	8.064153572110299706e+00	2.950022470400004693e+01
9.179656938453556236e+00	7.843937104469858035e+00	2.946371044456124721e+01
9.046084955055185617e+00	7.631134136042122762e+00	2.939795980366319839e+01
8.904589873153879509e+00	7.428362163204806023e+00	2.930423509268008786e+01
8.756967102158972338e+00	7.237941755587847581e+00	2.918415632768423862e+01
8.605064567501859329e+00	7.061866157978526459e+00	2.903963905683515634e+01
8.450744726549526575e+00	6.901785884289108886e+00	2.887283002575397717e+01
8.295848842323485073e+00	6.759007388073072775e+00	2.868604395562142173e+01
8.142164696898444021e+00	6.634504144642091816e+00	2.848170419948101895e+01
7.991398641672808445e+00	6.528937953922049786e+00	2.826228940276017099e+01
7.845152572897732490e+00	6.442687982613400699e+00	2.803028760335394409e+01
7.704906113869299134e+00	6.375884994093476088e+00	2.778815853500426414e+01
7.572004001891716740e+00	6.328448330140708400e+00	2.753830429959888448e+01
7.447648434716615640e+00	6.300123463750235686e+00	2.728304808474448606e+01
7.332895937619977822e+00	6.290518287206931625e+00	2.702462023885755826e+01
7.228658172578673380e+00	6.299136687216043917e+00	2.676515077702506673e+01
7.135706024042410611e+00	6.325408349619484838e+00	2.650666726474415213e+01
7.054676256600117767e+00	6.368714100071938944e+00	2.625109699344250558e+01
6.986080040947300063e+00	6.428406404225796678e+00	2.600027239809591251e+01
6.930312677275149547e+00	6.503824911053474267e+00	2.575593874999529120e+01
6.887663900652982285e+00	6.594307123237834745e+00	2.551976326585143440e+01
6.858328222911467265e+00	6.699194422194142184e+00	2.529334489077661630e+01
6.842414842839734668e+00	6.817833769224943552e+00	2.507822412430465420e+01
6.839956735478255112e+00	6.949575457725782890e+00	2.487589235669503651e+01
6.850918607703007979e+00	7.093767314320353456e+00	2.468780026214983891e+01
6.875203478364742438e+00	7.249745749341816925e+00	2.451536485408222887e+01
6.912657705462449620e+00	7.416824048608857467e+00	2.435997484535520385e+01
6.963074339777090671e+00	7.594278287456093679e+00	2.422299397532633236e+01
7.026194734544991327e+00	7.781331241897419204e+00	2.410576196872949595e+01
7.101708385280233848e+00	7.977134676982221784e+00	2.400959278301917976e+01
7.189251014450432464e+00	8.180750414147553329e+00	2.393576978575640268e+01
7.288400954420144906e+00	8.391130621913186260e+00	2.388553748770904051e+01
7.398673921169448775e+00	8.607097840709126757e+00	2.386008944724600056e+01
7.519516313123416396e+00	8.827325344728388146e+00	2.386055196499803444e+01
7.650297216283913571e+00	9.050318561546344398e+00	2.388796321340086592e+01
7.790299350810157009e+00	9.274398411748645543e+00	2.394324750347827191e+01
7.938709256904005862e+00	9.497687591031665377e+00	2.402718449182250993e+01
8.094607090316772613e+00	9.718100987628753629e+00	2.414037328540665683e+01
8.256956480047970004e+00	9.933341595451699035e+00	2.428319162147360188e+01
8.424594991588342907e+00	1.014090342975888426e+01	2.445575059347985203e+01
8.596225835405396865e+00	1.033808305345239198e+01	2.465784576759702063e+01
8.770411557210096021e+00	1.052200134850278879e+01	2.488890598730175086e+01
8.945570536339365830e+00	1.068963708386312028e+01	2.514794168693930487e+01
9.119977191091741986e+00	1.083787360115686482e+01	2.543349510756430121e+01
9.291766832098254270e+00	1.096355952594368510e+01	2.574359539347042158e+01
9.458946101482798241e+00	1.106358378551170141e+01	2.607572209197554969e+01
9.619409869885688025e+00	1.113496435781935823e+01	2.642678101094650245e+01
9.770965318679055045e+00	1.117494909694909211e+01	2.679309662182888729e+01
9.911363696506057863e+00	1.118112571649066567e+01	2.717042513556764405e+01
1.003833989850451935e+01	1.115153664127444699e+01	2.755399193232701194e+01
1.014965957278151265e+01	1.108479308066946878e+01	2.793855611944925244e+01
1.024317292357030773e+01	1.098018149456698112e+01	2.831850358977873228e+01
1.031687378066997596e+01	1.083775480615249620e+01	2.868796807684969608e+01
1.036896188321822798e+01	1.065840045995108554e+01	2.904097745224936133e+01
1.039790574089151320e+01	1.044387790011494133e+01	2.937162006465095487e+01
1.040250295681385673e+01	1.019681935966823083e+01	2.967422353727446449e+01
1.038193459709929378e+01	9.920690013102898774e+00	2.994353643092581052e+01
1.033581013869965481e+01	9.619706431842354633e+00	3.017490186305432331e+01
1.026419976801392409e+01	9.298715640255593939e+00	3.036441182306217001e+01
1.016765135523809072e+01	8.963040530995396438e+00	3.050903170891649197e+01
1.004719027281382182e+01	8.618300529130440424e+00	3.060668654525998278e+01
9.904301298445483681e+00	8.270218766821027856e+00	3.065630326754255464e+01
9.740893045283037566e+00	7.924428300134950476e+00	3.065780704410373048e+01
9.559246570768229034e+00	7.586289875617458378e+00	3.061207341540377058e+01
9.361950901253152324e+00	7.260732438473350037e+00	3.052084157219845295e+01
9.151829054975172184e+00	6.952125163801019525e+00	3.038659693342915702e+01
8.931858665857756563e+00	6.664186640584293997e+00	3.021243300389358311e+01
8.705091463330409951e+00	6.399933385193884661e+00	3.000190314764570587e+01
8.474575655516757067e+00	6.161666551332096731e+00	2.975887244547134003e+01
8.243284745098291566e+00	5.950992909743269443e+00	2.948737841088392742e+01
8.014055561562789975e+00	5.768874142999556476e+00	2.919150731937640231e+01
7.789537419706466181e+00	5.615697342974648620e+00	2.887529059826524858e+01
7.572153412033284070e+00	5.491359280861858316e+00	2.854262344391798578e+01
7.364073998916141228e+00	5.395357408430111690e+00	2.819720582582148083e+01
7.167202339867538186e+00	5.326881451402143419e+00	2.784250445850961952e+01
6.983170251020998975e+00	5.284900661023007373e+00	2.748173323662803114e+01
6.813343292021199815e+00	5.268243104853498338e+00	2.711784902196373181e+01
6.658833273304429312e+00	5.275664648292496928e+00	2.675355947673986279e+01
6.520516410803235630e+00	5.305906398104367483e+00	2.639133975848367086e+01
6.399055409533349170e+00	5.357740289165462855e+00	2.603345522455516559e+01
6.294923897496560450e+00	5.430003176107806695e+00	2.568198774351887081e+01
6.208431825357685341e+00	5.521620251826858450e+00	2.533886369796685401e+01
6.139750668004603007e+00	5.631618882400162285e+00	2.500588223213189210e+01
6.088937489444158579e+00	5.759134059229687352e+00	2.468474271095257322e+01
6.055957146422711546e+00	5.903406662581729414e+00	2.437707069565125195e+01
6.040702098038613244e+00	6.063775642072462446e+00	2.408444199786324447e+01
6.043009452441998164e+00	6.239665080036731482e+00	2.380840455221125751e+01
6.062675015201471673e+00	6.430566938354366435e+00	2.355049795339112606e+01
6.099464207516761327e+00	6.636020117851456845e+00	2.331227054808159949e+01
6.153119798550230612e+00	6.855586296737927299e+00	2.309529396445622496e+01
6.223366448369000103e+00	7.088822871904280731e+00	2.290117491215545442e+01
6.309912090722527900e+00	7.335253212963176672e+00	2.273156400144266698e+01
6.412446202946592955e+00	7.594334360898492342e+00	2.258816121889406858e+01
6.530635018741782538e+00	7.865422267718125582e+00	2.247271756455066694e+01
6.664113743639417109e+00	8.147734687355162819e+00	2.238703220809161465e+01
6.812475838010991325e+00	8.440311898528232604e+00	2.233294436619712187e+01
6.975259444062715808e+00	8.741975575322411984e+00	2.231231894869064902e+01
7.151931057188685159e+00	9.051286329248808826e+00	2.232702487924440149e+01
7.341866584394697526e+00	9.366500735484228457e+00	2.237890488377157183e+01
7.544329999503650797e+00	9.685529032144803097e+00	2.246973547814698335e+01
7.758449902767766027e+00	1.000589514719741935e+01	2.260117590532754051e+01
7.983194427210731803e+00	1.032470125844916353e+01	2.277470490625123745e+01
8.217345110334575153e+00	1.063859971259413939e+01	2.299154450189218579e+01
8.459470570560531755e+00	1.094377578844524379e+01	2.325257046331764244e+01
8.707901092349002781e+00	1.123594543507453380e+01	2.355820990119261538e+01
8.960705526621556061e+00	1.151037266925768598e+01	2.390832745840440055e+01
9.215672240885169231e+00	1.176191167013112349e+01	2.430210296499766542e+01
9.470296183809765012e+00	1.198507862398103718e+01	2.473790510770288620e+01
9.721774427826892051e+00	1.217415788583869407e+01	2.521316762203392514e+01
9.967012773628072253e+00	1.232334586444781444e+01	2.572427660970301844e+01
1.020264608271004647e+01	1.242693404680667868e+01	2.626647960897011913e+01
1.042507487911970898e+01	1.247952965660700109e+01	2.683382869752636779e+01
1.063052035686843766e+01	1.247630859154261351e+01	2.741917079742657037e+01
1.081509918033585471e+01	1.241329067224539351e+01	2.801419803686886567e+01
1.097491832952680824e+01	1.228762223375391116e+01	2.860956907297229179e+01
1.110618871994951817e+01	1.209784630349560963e+01	2.919510837059139163e+01
1.120535447830412679e+01	1.184413684941486089e+01	2.976008447186337946e+01
1.126923271541519966e+01	1.152847177673083401e+01	3.029356053787116210e+01
1.129515662154676292e+01	1.115472038448189629e+01	3.078480159137689753e+01
1.128111299784027644e+01	1.072862547929173083e+01	3.122371407105771013e+01
1.122586424598542187e+01	1.025766839741551628e+01	3.160128598021658419e+01
1.112904466112843060e+01	9.750816238192541618e+00	3.190999161222142178e+01
1.099122181883484117e+01	9.218163363040117630e+00	3.214412482989649078e+01
1.081391597325536935e+01	8.670491776906381176e+00	3.230002980353745556e+01
1.059957355362046982e+01	8.118785249357838296e+00	3.237620770389978730e+01
1.035149472319420738e+01	7.573738042430196771e+00	3.237329085860295663e+01
1.007371905511780596e+01	7.045299689547675825e+00	3.229389028521472937e+01
9.770877118560793662e+00	6.542292248784670861e+00	3.214233592862417055e+01
9.448018631583181559e+00	6.072126772872961986e+00	3.192433916577364172e+01
9.110429445712160401e+00	5.640633209595423025e+00	3.164661270905684631e+01
8.763449822100486841e+00	5.252004799482472563e+00	3.131648345695790070e+01
8.412305319838685236e+00	4.908846387878878836e+00	3.094152964841778797e+01
8.061959426642705040e+00	4.612307468901608587e+00	3.052926619852473067e+01
7.716994230868595039e+00	4.362275979495740863e+00	3.008689302578493496e+01
7.381522405731309355e+00	4.157607805296560599e+00	2.962111217445950473e+01
7.059130945687834391e+00	3.996368968863828641e+00	2.913801186445707003e+01
6.752854748005433727e+00	3.876071531485702160e+00	2.864301000661693308e+01
6.465176426353460570e+00	3.793889284408863638e+00	2.814084641019047694e+01
6.198047712159000966e+00	3.746844422655775553e+00	2.763561167208824898e+01
5.952927383208677981e+00	3.731960940850726605e+00	2.713080111381022874e+01
5.730830738972882976e+00	3.746384109952754837e+00	2.662938357288346580e+01
5.532386076070870295e+00	3.787467976371833522e+00	2.613387684516783338e+01
5.357894266100966973e+00	3.852834434188384449e+00	2.564642370066764698e+01
5.207388282909708899e+00	3.940408219436739579e+00	2.516886437580258473e+01
5.080690276562411789e+00	4.048432362010110808e+00	2.470280311881769109e+01
4.977464485107181424e+00	4.175468399731357749e+00	2.424966766900867654e+01
4.897264876569598968e+00	4.320385175582629245e+00	2.381076148895971656e+01
4.839576906470901996e+00	4.482339430023706051e+00	2.338730918578549023e+01
4.803853158826182579e+00	4.660750755135099510e+00	2.298049591372565814e+01
4.789542918457073917e+00	4.855272853189648075e+00	2.259150171008216645e+01
4.796115911930331599e+00	5.065762471497382791e+00	2.222153173658598746e+01
4.823080567887036985e+00	5.292246882629853211e+00	2.187184332512731899e+01
4.869997199361318252e+00	5.534890347559011659e+00	2.154377059464690092e+01
4.936486514181087415e+00	5.793959635308459255e+00	2.123874723780151186e+01
5.022233826293824421e+00	6.069788369750999557e+00	2.095832788500344179e+01
5.126989280639541846e+00	6.362739724949546094e+00	2.070420824500048340e+01
5.250564325070541827e+00	6.673166788916659264e+00	2.047824399475947743e+01
5.392824571455153482e+00	7.001369758457502535e+00	2.028246814219055594e+01
5.553679090155388742e+00	7.347549015210754320e+00	2.011910630551086143e+01
5.733066082660925211e+00	7.711753070286864187e+00	1.999058903363956574e+01
5.930934781423519375e+00	8.093820363117330885e+00	1.989955992376357585e+01
6.147223339592900793e+00	8.493313977416033111e+00	1.984887786765886730e+01
6.381832403375214291e+00	8.909448519799870070e+00	1.984161127405302949e+01
6.634594015017679425e+00	9.341008729907665398e+00	1.988102157397265657e+01
6.905235486506677844e+00	9.786259899342375945e+00	1.997053273473153823e+01
7.193337927790247832e+00	1.024285092332770652e+01	2.011368291806741126e+01
7.498289227343994057e+00	1.070771185185488861e+01	2.031405387499729898e+01
7.819231489795083867e+00	1.117694920364687938e+01	2.057517326243379330e+01
8.155003261180263863e+00	1.164574410193691278e+01	2.090038492325464148e+01
8.504077345255929288e+00	1.210826050195737302e+01	2.129268246865310488e+01
8.864495660926074549e+00	1.255757336759545062e+01	2.175450246546565580e+01
9.233803431593011979e+00	1.298562949187153848e+01	2.228747543099979467e+01
9.608986037620864451e+00	1.338325648663575684e+01	2.289213596288941943e+01
9.986413082522354046e+00	1.374023786391601298e+01	2.356759794393897778e+01
1.036179556066172047e+01	1.404547346407332142e+01	2.431120701838592524e+01
1.073016335100288110e+01	1.428724391684347594e+01	2.511819037307984104e+01
1.108587140758694112e+01	1.445359435810850002e+01	2.598133284646332797e+01
1.142264370263909790e+01	1.453284525931568716e+01	2.689071758376229937e+01
1.173366385830675718e+01	1.451422618478538773e+01	2.783357727963086603e+01
1.201172009095462023e+01	1.438861140552949713e+01	2.879430628574016993e+01
1.224940922241210828e+01	1.414931544376623407e+01	2.975468186410685334e+01
1.243939984454752157e+01	1.379288412724267410e+01	3.069433204966800588e+01
1.257474827281703611e+01	1.331979654917225098e+01	3.159146622058620579e+01
1.264925310045255813e+01	1.273498074713855743e+01	3.242385270299295286e+01
1.265782586512115770e+01	1.204804661447438185e+01	3.316998849840359043e+01
1.259684794005648101e+01	1.127315800695491887e+01	3.381036566575996005e+01
1.246447894674632551e+01	1.042850349920833786e+01	3.432870578563255748e+01
1.226088140199252763e+01	9.535378263964567225e+00	3.471301782544926340e+01
1.198833108818973159e+01	8.616949327251969493e+00	3.495634306022060400e+01
1.165119291209595609e+01	7.696830396289893628e+00	3.505708580585702094e+01
1.125575666051534895e+01	6.797627411114452123e+00	3.501888588500339239e+01
1.080994373557525989e+01	5.939622421508066630e+00	3.485005659853388238e+01
1.032291160416854048e+01	5.139738933136412946e+00	3.456267543092161532e+01
9.804594337065328347e+00	4.410882360202523778e+00	3.417145958393164307e+01
9.265223139379047623e+00	3.761686959720060841e+00	3.369257587893121553e+01
8.714869521413149300e+00	3.196640232561415385e+00	3.314252357086310496e+01
8.163046592527976486e+00	2.716509610927165141e+00	3.253719549256491206e+01
7.618392894367895352e+00	2.318971132765740517e+00	3.189117843400869035e+01
7.088450718207679913e+00	1.999336160114389083e+00	3.121730903717474703e+01
6.579539262398350630e+00	1.751285432960671296e+00	3.052646536355431195e+01
6.096713879454582319e+00	1.567542798085113320e+00	2.982755104496662923e+01
5.643796771317635574e+00	1.440446811891664458e+00	2.912761885793461403e+01
5.223461775375038307e+00	1.362401827075865102e+00	2.843208115365558797e+01
4.837355780545120609e+00	1.326208214905307381e+00	2.774496208795191166e+01
4.486241023981139442e+00	1.325283223937294030e+00	2.706915735881202068e+01
4.170145243976755012e+00	1.353790236135605785e+00	2.640667833172872037e+01
3.888509743192639867e+00	1.406696161544915613e+00	2.575886723976714521e+01
3.640328385027867597e+00	1.479775865669003210e+00	2.512657776778134533e+01
3.424273133091981336e+00	1.569580112153470264e+00	2.451032063958735563e+01
3.238803830998130184e+00	1.673380463801601881e+00	2.391037709821238622e+01
3.082261494278477176e+00	1.789101522380059928e+00	2.332688485157184388e+01
2.952945497088635296e+00	1.915248135959554787e+00	2.275990161989829375e+01
2.849175760975727112e+00	2.050832903758187165e+00	2.220945127728449719e+01
2.769341475253972895e+00	2.195307485355705079e+00	2.167555704571131159e+01
2.711938076264146069e+00	2.348499832314042468e+00	2.115826550000350181e+01
2.675594251869135576e+00	2.510558436973207463e+00	2.065766442029193328e+01
2.659090670379542942e+00	2.681903961327086972e+00	2.017389686743221944e+01
2.661371999474297478e+00	2.863188099966207378e+00	1.970717329600199008e+01
2.681553609523488646e+00	3.055259186831675855e+00	1.925778307058239847e+01
2.718924167254307189e+00	3.259133828586530335e+00	1.882610640909474853e+01
2.772945133387529459e+00	3.475973700221981932e+00	1.841262752847278961e+01
2.843247990070974840e+00	3.707066541588711406e+00	1.801794959584655587e+01
2.929629845222748497e+00	3.953810323656788750e+00	1.764281197505964371e+01
3.032047893066152522e+00	4.217699491924710387e+00	1.728811018695014923e+01
3.150613052952008442e+00	4.500312126389609091e+00	1.695491895684495276e+01
3.285582960295768462e+00	4.803296770180483399e+00	1.664451868954350999e+01
3.437354341284240000e+00	5.128357561474607529e+00	1.635842567630687228e+01
3.606454663303276575e+00	5.477236146269158112e+00	1.609842628479569271e+01
3.793532811599864552e+00	5.851688645064929695e+00	1.586661529419744809e+01
3.999348394946371066e+00	6.253455688586539551e+00	1.566543839308440411e+01
4.224759124310388358e+00	6.684223223350524101e+00	1.549773863085101056e+01
4.470705534214402199e+00	7.145571419055273488e+00	1.536680627208398953e+01
4.738192122698489328e+00	7.638908596006688256e+00	1.527643100569045664e+01
5.028263770029309576e+00	8.165386653861103738e+00	1.523095475612481842e+01
5.341976058412488904e+00	8.725794063098918585e+00	1.523532237157787605e+01
5.680357858881132316e+00	9.320422145311773932e+00	1.529512615368501649e+01
6.044364287524196300e+00	9.948900223848742286e+00	1.541663847097835216e+01
6.434817881156650543e+00	1.060999543204049722e+01	1.560682449508908753e+01
6.852335636245035388e+00	1.130137375115322484e+01	1.587332436905590782e+01
7.297239447735853979e+00	1.201932052939271678e+01	1.622439086906870287e+01
7.769447555901540348e+00	1.275842171881229348e+01	1.666876496361129867e+01
8.268344972192615216e+00	1.351121186521233142e+01	1.721546788643565762e+01
8.792631661494587192e+00	1.426780206534660245e+01	1.787348496484399618e+01
9.340148701879789073e+00	1.501551121188027338e+01	1.865131440262864970e+01
9.907684952879836970e+00	1.573853723622717382e+01	1.955635492304759282e+01
1.049077018121456994e+01	1.641772161662869678e+01	2.059411162280698449e+01
1.108346532475598245e+01	1.703047912999101143e+01	2.176721210961882491e+01
1.167816670527948553e+01	1.755098322328708704e+01	2.307424781166765015e+01
1.226544835708024550e+01	1.795071094309662030e+01	2.450849070176157340e+01
1.283397461568188369e+01	1.819945310352374435e+01	2.605658443519985923e+01
1.337052246446607029e+01	1.826687603275216887e+01	2.769736851981224390e+01
1.386015782129467944e+01	1.812467068246769841e+01	2.940105646490414770e+01
1.428660910741198187e+01	1.774923533844185286e+01	3.112903825016510595e+01
1.463287173051496914e+01	1.712470952143494074e+01	3.283459067239102325e+01
1.488205550960696577e+01	1.624602297443417243e+01	3.446472891765321123e+01
1.501845225608968626e+01	1.512147819861906584e+01	3.596329675457819519e+01
1.502875485034262404e+01	1.377429949553581068e+01	3.727516761380820753e+01
1.490330931486194288e+01	1.224261429794284339e+01	3.835114459708400148e+01
1.463723981317003364e+01	1.057752505803136600e+01	3.915287424772770919e+01
1.423126833765616617e+01	8.839276857749863936e+00	3.965692480058301328e+01
1.369206918966553665e+01	7.091955840882605777e+00	3.985721582488618964e+01
1.303205785478724366e+01	5.397538087762391079e+00	3.976525937947064904e+01
1.226860587808475778e+01	3.810307297786369674e+00	3.940813019815153950e+01
1.142277602005491843e+01	2.372585692738523377e+00	3.882458695087614586e+01
1.051775698732327946e+01	1.112391513316463243e+00	3.806015036646167005e+01
9.577220439922598416e+00	4.316543007954742883e-02	3.716208479230637352e+01
8.623814938938293650e+00	-8.347392816730542231e-01	3.617510603928812429e+01
7.677959516877159274e+00	-1.531397904746499616e+00	3.513832959034620274e+01
6.757023774714792985e+00	-2.064161981827079106e+00	3.408361022900292880e+01
5.874905199060605376e+00	-2.454591351543517597e+00	3.303512442833473983e+01
5.041955544000193079e+00	-2.725854224847490848e+00	3.200987274490353229e+01
4.265174567115424864e+00	-2.900771683768032183e+00	3.101873308058589274e+01
3.548579942027079159e+00	-3.000518202532601375e+00	3.006774049322050857e+01
2.893670127571111195e+00	-3.043888444902870027e+00	2.915935806717437373e+01
2.299914270323712984e+00	-3.046997558515252003e+00	2.829359789687608995e+01
1.765223087439816485e+00	-3.023280082857723094e+00	2.746892930930169641e+01
1.286372770410062483e+00	-2.983672699586313204e+00	2.668296532660204434e+01
8.593682234104249584e-01	-2.936893997174999882e+00	2.593294948817592882e+01
4.797420013518824411e-01	-2.889761481942791477e+00	2.521607899155930710e+01
1.427916530224150327e-01	-2.847508228761414628e+00	2.452970276528665394e+01
-1.562383351559679667e-01	-2.814077851687561971e+00	2.387142958846666119e+01
-4.220222868091273449e-01	-2.792387482847408009e+00	2.323917522972772431e+01
-6.590588064129554446e-01	-2.784555349585412287e+00	2.263117092386256957e+01
-8.716084607302011511e-01	-2.792093536917101382e+00	2.204594945257403893e+01
-1.063656968348891230e+00	-2.816068609875447937e+00	2.148232010417315863e+01
-1.238898132501546900e+00	-2.857233680163330458e+00	2.093933993699728546e+01
-1.400731687267725345e+00	-2.916135729024520451e+00	2.041628595558231751e+01
-1.552272091443404944e+00	-2.993201857426206480e+00	1.991263084634712044e+01
-1.696365068041685076e+00	-3.088807813156100757e+00	1.942802361874843697e+01
-1.835609342553126577e+00	-3.203331747996875034e+00	1.896227568559773857e+01
-1.972381583097501334e+00	-3.337195742386269703e+00	1.851535244990204632e+01
-2.108862999026378304e+00	-3.490897226462247538e+00	1.808737023427789836e+01
-2.247066421769965405e+00	-3.665032035557413526e+00	1.767859831007260851e+01
-2.388862983148710040e+00	-3.860310466832195697e+00	1.728946579736109612e+01
-2.536007731517058605e+00	-4.077567349028196730e+00	1.692057327232224395e+01
-2.690163693268172285e+00	-4.317766793959590288e+00	1.657270900637858091e+01
-2.852924003337314218e+00	-4.582001959454501616e+00	1.624686985182955468e+01
-3.025831798949032869e+00	-4.871489811000585313e+00	1.594428686661592387e+01
-3.210397600154188069e+00	-5.187560514470590078e+00	1.566645582366709455e+01
-3.408113891585828448e+00	-5.531640715576832790e+00	1.541517276511300238e+01
-3.620466573984928882e+00	-5.905229553645325424e+00	1.519257472312763113e+01
-3.848942871950968403e+00	-6.309865809246133495e+00	1.500118561736862510e+01
-4.095035165680484646e+00	-6.747084090772100140e+00	1.484396712724805489e+01
-4.360240058189646106e+00	-7.218357422412055691e+00	1.472437399013950099e+01
-4.646051794611887331e+00	-7.725023011445316001e+00	1.464641264769779738e+01
-4.953948916295230376e+00	-8.268187366157565776e+00	1.461470139264113399e+01
-5.285372761281464271e+00	-8.848606347798124716e+00	1.463452908492241633e+01
-5.641696119933130582e+00	-9.466535243482651296e+00	1.471190802388708008e+01
-6.024180032288082742e+00	-1.012154366047733234e+01	1.485361458841367543e+01
-6.433916395107007524e+00	-1.081229014880497630e+01	1.506720869949447916e+01
-6.871753770476804135e+00	-1.153625222714512333e+01	1.536101995204946391e+01
-7.338203616143635699e+00	-1.228940929286852324e+01	1.574408439731886489e+01
-7.833324183816124275e+00	-1.306587924188729666e+01	1.622601154357434083e+01
-8.356579689623242047e+00	-1.385751513462533424e+01	1.681675649419018015e+01
-8.906673234123450911e+00	-1.465347663872669415e+01	1.752626789371669602e+01
-9.481353574583774702e+00	-1.543980296646355654e+01	1.836397961064127671e+01
-1.007719851377175324e+01	-1.619903010043300640e+01	1.933811458489495649e+01
-1.068938167243787873e+01	-1.690991518774425373e+01	2.045477548944208124e+01
-1.131143502396851552e+01	-1.754735388184268174e+01	2.171681200204218598e+01
-1.193502690975593161e+01	-1.808259907084704210e+01	2.312248215871817436e+01
-1.254978412586504177e+01	-1.848390614702370272e+01	2.466396862463403039e+01
-1.314319632798090787e+01	-1.871773182153302173e+01	2.632587090089401372e+01
-1.370064987733611872e+01	-1.875058857759704978e+01	2.808386816541621300e+01
-1.420564374736221147e+01	-1.855159220811885845e+01	2.990382389240091499e+01
-1.464023859343787670e+01	-1.809562584630603155e+01	3.174166200773935387e+01
-1.498577731872469165e+01	-1.736688134254991311e+01	3.354435468086796135e+01
-1.522388772110721433e+01	-1.636234788288925301e+01	3.525228890673088955e+01
-1.533773373728541856e+01	-1.509464408368933519e+01	3.680309583181639965e+01
-1.531342477192580986e+01	-1.359350224353037184e+01	3.813673358412903269e+01
-1.514143251908626553e+01	-1.190528614935892904e+01	3.920125763937338093e+01
-1.481781788211353224e+01	-1.009020242111062515e+01	3.995839096664060008e+01
-1.434505633601324170e+01	-8.217327801831597611e+00	4.038784849825707823e+01
-1.373228348259507747e+01	-6.358110677918332954e+00	4.048948488129618539e+01
-1.299486620212740284e+01	-4.579438101723704690e+00	4.028274410194090649e+01
-1.215332339208703338e+01	-2.937517558709551224e+00	3.980349517087038436e+01
-1.123174280874928499e+01	-1.473625443437202032e+00	3.909894196327257987e+01
-1.025593107221807720e+01	-2.122845731957052617e-01	3.822168700088325721e+01
-9.251566422315839588e+00	8.381674457647134702e-01	3.722408636807360693e+01
-8.242593035507784549e+00	1.683158248501177123e+00	3.615377636666192984e+01
-7.250017907106887982e+00	2.338409268945520925e+00	3.505081926639552137e+01
-6.291175189501647225e+00	2.826210835667483323e+00	3.394647882582075482e+01
-5.379436586984733815e+00	3.172052127849812386e+00	3.286332436063959506e+01
-4.524287715501278839e+00	3.401951056571301812e+00	3.181622096721755710e+01
-3.731663838294020596e+00	3.540588362421796642e+00	3.081376830028204239e+01
-3.004438618222438961e+00	3.610182852952584120e+00	2.985984224413018140e+01
-2.342976471104936564e+00	3.629958843043719963e+00	2.895501452365667916e+01
-1.745682939690070823e+00	3.616035020198193450e+00	2.809773520470744756e+01
-1.209511143701244240e+00	3.581580816790860489e+00	2.728524410035708314e+01
-7.304019476520338117e-01	3.537119956366508777e+00	2.651422702110080820e+01
-3.036497572501795639e-01	3.490896642027276453e+00	2.578125739339596123e+01
7.580488267756607668e-02	3.449250469068044112e+00	2.508307115953472177e+01
4.131494413166139079e-01	3.416969138862666622e+00	2.441672035198126167e+01
7.135314110712192015e-01	3.397603747320641077e+00	2.377964360910109320e+01
9.819386446961613224e-01	3.393741278355649982e+00	2.316968348400723343e+01
1.223118908062110322e+00	3.407234610103767825e+00	2.258507248260194089e+01
1.441530478266276116e+00	3.439393266325883936e+00	2.202440313024916207e+01
1.641316757072236898e+00	3.491139383798409046e+00	2.148659220096694256e+01
1.826299019744854091e+00	3.563133643622404367e+00	2.097084544268618700e+01
1.999982482132609096e+00	3.655875687962753418e+00	2.047662646953542165e+01
2.165571802715623662e+00	3.769783083757819231e+00	2.000363171492071146e+01
2.325992930819843263e+00	3.905252349743213003e+00	1.955177221656918007e+01
2.483918872712180370e+00	4.062705007267939372e+00	1.912116234513898405e+01
2.641797486167756226e+00	4.242621081381828141e+00	1.871211524181227759e+01
2.801879845689163595e+00	4.445561976627971035e+00	1.832514458538871338e+01
2.966248058783044428e+00	4.672184180823252042e+00	1.796097228434715731e+01
3.136841670987065012e+00	4.923244803751264165e+00	1.762054172609005676e+01
3.315481984263485060e+00	5.199599528072473831e+00	1.730503627282401169e+01
3.503893738644384026e+00	5.502193128389783361e+00	1.701590274103488909e+01
3.703723677618923737e+00	5.832042293209373618e+00	1.675487961544525817e+01
3.916555539177968726e+00	6.190210056536786354e+00	1.652402970740367749e+01
4.143920990913850133e+00	6.577770706140517731e+00	1.632577684996326539e+01
4.387305962436516715e+00	6.995763582719608742e+00	1.616294600240068391e+01
4.648151724464826273e+00	7.445133722705917556e+00	1.603880578529927803e+01
4.927849924288935313e+00	7.926656840636057133e+00	1.595711194652601428e+01
5.227730615923647406e+00	8.440845722055016154e+00	1.592214952403209338e+01
5.549042126536784636e+00	8.987834751912119557e+00	1.593877047228090937e+01
5.892921389074317950e+00	9.567239111864424217e+00	1.601242220043229381e+01
6.260353161353328311e+00	1.017798525692843015e+01	1.614916078031370716e+01
6.652116370910838405e+00	1.081810979209567591e+01	1.635564048409693427e+01
7.068715713029321890e+00	1.148452503981982176e+01	1.663906880488917395e+01
7.510296645708371521e+00	1.217275171795687250e+01	1.700711326591931183e+01
7.976542152933221885e+00	1.287662260443348572e+01	1.746774331908136801e+01
8.466550198083249157e+00	1.358796627219775033e+01	1.802898783467823307e+01
8.978691805494699807e+00	1.429628735970972819e+01	1.869858671446160869e+01
9.510451360916203356e+00	1.498846971857646260e+01	1.948351498844315088e+01
1.005825319668223017e+01	1.564854118607453159e+01	2.038936076603224024e+01
1.061728199562146102e+01	1.625755313825230175e+01	2.141954640848463853e+01
1.118130910988454474e+01	1.679364292127196379e+01	2.257439736804660768e+01
1.174254249102328629e+01	1.723235989341198504e+01	2.385008731607846855e+01
1.229152423126215687e+01	1.754734155472771562e+01	2.523752267004861238e+01
1.281710596360871257e+01	1.771141870957453790e+01	2.672127367958010780e+01
1.330653723820529599e+01	1.769820022995156350e+01	2.827870861421029502e+01
1.374570353737992257e+01	1.748413176211606768e+01	2.987953305955994665e+01
1.411954635985353690e+01	1.705093540224074999e+01	3.148596283096683734e+01
1.441268526409225892e+01	1.638822391021271585e+01	3.305374693117301632e+01
1.461023912870430408e+01	1.549596103187690055e+01	3.453418663307230219e+01
1.469881131902156390e+01	1.438634112935043596e+01	3.587715683761631169e+01
1.466756430005445111e+01	1.308462929719230416e+01	3.703493420307110284e+01
1.450927079976823642e+01	1.162857822051731560e+01	3.796640892346464113e+01
1.422120154184314345e+01	1.006623917859439210e+01	3.864106670165356405e+01
1.380570530551826813e+01	8.452289244964333648e+00	3.904204961399234719e+01
1.327036369946287486e+01	6.843333523117788530e+00	3.916769629551696141e+01
1.262766068182836676e+01	5.292906272620067298e+00	3.903122908300051819e+01
1.189418524090753593e+01	3.846991032257394139e+00	3.865863644767056684e+01
1.108946582004252157e+01	2.540763158693996715e+00	3.808517885318898522e+01
1.023459555390766873e+01	1.396963065292507800e+00	3.735120419522603896e+01
9.350832305046152371e+00	4.259355058381512071e-01	3.649802109910952197e+01
8.458342625125352399e+00	-3.729595514454017158e-01	3.556444739127484667e+01
7.575212407468277398e+00	-1.009056833982330925e+00	3.458439738263516716e+01
6.716785483323216788e+00	-1.497748353128903309e+00	3.358559330595404901e+01
5.895332099678005200e+00	-1.857943189929408989e+00	3.258926498852458309e+01
5.120004570717263448e+00	-2.109916170037888783e+00	3.161057737001094381e+01
4.397012496641748314e+00	-2.273678734711353400e+00	3.065949546720850805e+01
3.729943373506438231e+00	-2.367880295405019098e+00	2.974183278499931404e+01
3.120161006615292276e+00	-2.409170868992613457e+00	2.886029751045235869e+01
2.567227819054501481e+00	-2.411921827764703874e+00	2.801542336581155013e+01
2.069312854372580723e+00	-2.388198562424805438e+00	2.720633249650913399e+01
1.623561712692842107e+00	-2.347893113129842835e+00	2.643132030898703633e+01
1.226416230110573657e+00	-2.298945699140469756e+00	2.568827750270662236e+01
8.738800371854693605e-01	-2.247604902247141379e+00	2.497497649853374924e+01
5.617315432422083088e-01	-2.198693776725187732e+00	2.428925250476231312e+01
2.856890112454686936e-01	-2.155862399787115802e+00	2.362910738397713217e+01
4.153387014221024409e-02	-2.121816615891927604e+00	2.299276002807269847e+01
-1.748011784612035213e-01	-2.098518749185359411e+00	2.237866184556609994e+01
-3.671729355336190714e-01	-2.087359727032745749e+00	2.178549116964865817e+01
-5.391916146835318280e-01	-2.089304124263815510e+00	2.121213634013902194e+01
-6.942028656415601962e-01	-2.105010674691298433e+00	2.065767401659078217e+01
-8.352836465465340865e-01	-2.134931205325957038e+00	2.012134689499407258e+01
-9.652484024244764038e-01	-2.179390994226942713e+00	1.960254330452768556e+01
-1.086662661604723024e+00	-2.238653400882006927e+00	1.910078001135029169e+01
-1.201861735532451458e+00	-2.312971367663907429e+00	1.861568881907770745e+01
-1.312972698745596967e+00	-2.402628099214066726e+00	1.814700711609467731e+01
-1.421938238792443965e+00	-2.507968924796949217e+00	1.769457228730350451e+01
-1.530541307392894401e+00	-2.629426052866924657e+00	1.725831981355984013e+01
-1.640429781940297538e+00	-2.767537644699760158e+00	1.683828487601867963e+01
-1.753140568216243755e+00	-2.922962367321886745e+00	1.643460733012532415e+01
-1.870122748126808121e+00	-3.096490334417748791e+00	1.604753999168609724e+01
-1.992759506755902299e+00	-3.289051104649808988e+00	1.567746027024532296e+01
-2.122388666545293123e+00	-3.501719175541770479e+00	1.532488528340785017e+01
-2.260321717444941036e+00	-3.735717182002919134e+00	1.499049068381530425e+01
-2.407861263900739068e+00	-3.992416774589635509e+00	1.467513352404508353e+01
-2.566316814969628712e+00	-4.273336905184753398e+00	1.437987956996762051e+01
-2.737018823991141048e+00	-4.580138976947941032e+00	1.410603554539464355e+01
-2.921330839286821135e+00	-4.914618009699648127e+00	1.385518684336298811e+01
-3.120659556328103879e+00	-5.278688618506988561e+00	1.362924126180099726e+01
-3.336462462545992214e+00	-5.674364188202382309e+00	1.343047929817100616e+01
-3.570252635111631268e+00	-6.103727135509750212e+00	1.326161144641631040e+01
-3.823600085151443118e+00	-6.568887569861965758e+00	1.312584274803594830e+01
-4.098128833622495470e+00	-7.071926983515003151e+00	1.302694451266057385e+01
-4.395508648611746061e+00	-7.614822817880805061e+00	1.296933258131207367e+01
-4.717440065538651695e+00	-8.199348876034493472e+00	1.295815067690489286e+01
-5.065630946588235872e+00	-8.826945613839791704e+00	1.299935616734318344e+01
-5.441762413313391278e+00	-9.498553413875937323e+00	1.309980382701332147e+01
-5.847441513369646238e+00	-1.021440115458872810e+01	1.326732076843167363e+01
-6.284137477491554158e+00	-1.097374194446115503e+01	1.351076245699313105e+01
-6.753097924188514511e+00	-1.177452813165941414e+01	1.384003545248021894e+01
-7.255240944935604119e+00	-1.261301912226720745e+01	1.426606712180465664e+01
-7.791018762668764808e+00	-1.348331885257333695e+01	1.480069603941741363e+01
-8.360248771659222200e+00	-1.437684591215827368e+01	1.545644937768059535e+01
-8.961908485709127348e+00	-1.528174948986160153e+01	1.624616595655240658e+01
-9.593892586124374233e+00	-1.618229984549888201e+01	1.718241711478787082e+01
-1.025273331206182448e+01	-1.705830412946611929e+01	1.827667451547821287e+01
-1.093329039380225431e+01	-1.788462771916321969e+01	1.953817803610499837e+01
-1.162842412633835032e+01	-1.863093700989076851e+01	2.097247311226864497e+01
-1.232867541469359196e+01	-1.926181827188973017e+01	2.257962162858547828e+01
-1.302198970041320614e+01	-1.973746094483078295e+01	2.435215017346052946e+01
-1.369353682485496293e+01	-2.001510896408098716e+01	2.627288845969328079e+01
-1.432569403877756464e+01	-2.005146052921839939e+01	2.831296684100453831e+01
-1.489827068782164865e+01	-1.980611125184107735e+01	3.043037090107702269e+01
-1.538905474422359099e+01	-1.924596690376216301e+01	3.256956097617567991e+01
-1.577474596017744801e+01	-1.835029499453018786e+01	3.466270316781618988e+01
-1.603230086361272200e+01	-1.711576754578118553e+01	3.663296129266083057e+01
-1.614064753182956835e+01	-1.556054754244475902e+01	3.840001156304178664e+01
-1.608263753289108777e+01	-1.372631285736021667e+01	3.988745638750423694e+01
-1.584700506533800102e+01	-1.167723320610380000e+01	4.103121106912936966e+01
-1.543002787941458109e+01	-9.495404195842944262e+00	4.178740040757828922e+01
-1.483656551105741705e+01	-7.273050427148666230e+00	4.213807395338984207e+01
-1.408021400266654233e+01	-5.102715318780750131e+00	4.209332241232908700e+01
-1.318246413427796249e+01	-3.067318209851240596e+00	4.168916674042344539e+01
-1.217094954183528976e+01	-1.232075531914899935e+00	4.098166478635416610e+01
-1.107706214084325147e+01	3.602370942416148747e-01	4.003863907780876019e+01
-9.933332217334765346e+00	1.690162254859914004e+00	3.893090488682008754e+01
-8.770982770115297811e+00	2.759063729080034832e+00	3.772472822170136197e+01
-7.617978120195764369e+00	3.584427328555200631e+00	3.647661271573447550e+01
-6.497737575320667425e+00	4.194329557288033250e+00	3.523072056498218529e+01
-5.428530862059797180e+00	4.622219508832439594e+00	3.401858071983742349e+01
-4.423455824970573325e+00	4.902717825578470467e+00	3.286038655949024445e+01
-3.490838459915668768e+00	5.068687699704543803e+00	3.176713049271121747e+01
-2.634885843953647555e+00	5.149505262782271942e+00	3.074296142283630928e+01
-1.856446733280055827e+00	5.170284112389873066e+00	2.978736305648656568e+01
-1.153773648713062983e+00	5.151762714339973570e+00	2.889695051326430786e+01
-5.232200124077592829e-01	5.110593865860614038e+00	2.806682916243326886e+01
4.016137541907804920e-02	5.059837590753983427e+00	2.729154717881210601e+01
5.421289969525685537e-01	5.009523739243627816e+00	2.656571371592360720e+01
9.888684711816744244e-01	4.967204183696483533e+00	2.588436421191958559e+01
1.386702042433155313e+00	4.938452997132881883e+00	2.524314733445948278e+01
1.741877137903127926e+00	4.927297799381475940e+00	2.463839422362529064e+01
2.060419204050962794e+00	4.936579863872763596e+00	2.406711572356503481e+01
2.348035270033142830e+00	4.968247968138802761e+00	2.352695998675610412e+01
2.610056539843709000e+00	5.023594045611076808e+00	2.301615217850392270e+01
2.851410290420445914e+00	5.103439351155782511e+00	2.253343004482589507e+01
3.076613196493979352e+00	5.208279295879091109e+00	2.207798346035460924e+01
3.289779806432490350e+00	5.338394045277586208e+00	2.164940224959423176e+01
3.494641230316999803e+00	5.493930787205415278e+00	2.124763410088689142e+01
3.694570186005841528e+00	5.674962442065632828e+00	2.087295286987099630e+01
3.892609411611820835e+00	5.881526576057307665e+00	2.052593668728312437e+01
4.091501128056369119e+00	6.113647402237377904e+00	2.020745481287934098e+01
4.293715755474470264e+00	6.371343002450347903e+00	1.991866194544778068e+01
4.501478480172058205e+00	6.654619257727307335e+00	1.966099858969421987e+01
4.716792557927583118e+00	6.963451419096193362e+00	1.943619601113105588e+01
4.941458444044443787e+00	7.297753774127706983e+00	1.924628422182502163e+01
5.177087977052770462e+00	7.657337463874708483e+00	1.909360129172615217e+01
5.425112925734964620e+00	8.041856185950390312e+00	1.898080204248043046e+01
5.686787251756507011e+00	8.450739298281904510e+00	1.891086383142048888e+01
5.963182456409047205e+00	8.883111742228654961e+00	1.888708665813037868e+01
6.255175384991008336e+00	9.337700274476496531e+00	1.891308421795383410e+01
6.563427873939557067e+00	9.812725790985146190e+00	1.899276179095429740e+01
6.888357665644115890e+00	1.030578211635993391e+01	1.913027601374832187e+01
7.230100110715698136e+00	1.081370260732477639e+01	1.932997068487851422e+01
7.588460360376606317e+00	1.133241738036321067e+01	1.959628189089745831e+01
7.962856062375267108e+00	1.185680602406661599e+01	1.993360505364851321e+01
8.352251058544402085e+00	1.238055338282663165e+01	2.034611620415917344e+01
8.755081290972624330e+00	1.289601943935623929e+01	2.083754018596503954e+01
9.169175105810985826e+00	1.339413842411468458e+01	2.141085997442062450e+01
9.591671437641355880e+00	1.386436682678598942e+01	2.206796434492461501e+01
1.001894097655581994e+01	1.429470452811669645e+01	2.280923624878013101e+01
1.044651733171190777e+01	1.467181703930270231e+01	2.363309192747022891e+01
1.086904730247098705e+01	1.498128867756642535e+01	2.453549127565241506e+01
1.128027143998053106e+01	1.520803488283833538e+01	2.550945307621519120e+01
1.167304778426631096e+01	1.533689498735296297e+01	2.654462357814362150e+01
1.203943250457497705e+01	1.535341282264367280e+01	2.762696154781098556e+01
1.237083053638184715e+01	1.524479040708464339e+01	2.873861425726181196e+01
1.265822652345212695e+01	1.500096978493038336e+01	2.985806260190767603e+01
1.289250084959995313e+01	1.461576231398405668e+01	3.096060480840589690e+01
1.306482699603836295e+01	1.408790869076718799e+01	3.201922275867161716e+01
1.316713516551124563e+01	1.342192510385366866e+01	3.300583098550642802e+01
1.319261415934548864e+01	1.262858132079645657e+01	3.389284849336107186e+01
1.313621087549058508e+01	1.172487474286456255e+01	3.465496623149498845e+01
1.299507726222798354e+01	1.073341559757404617e+01	3.527092255321083769e+01
1.276891109576258998e+01	9.681219438131797972e+00	3.572506269849748151e+01
1.246014192999951042e+01	8.598000855687418564e+00	3.600846157936928904e+01
1.207392782256830088e+01	7.514155167931650503e+00	3.611943901880873398e+01
1.161795055710463664e+01	6.458678409523919584e+00	3.606338725162895997e+01
1.110202334234656441e+01	5.457291281306549280e+00	3.585194277788889394e+01
1.053755013624256343e+01	4.530993848464563101e+00	3.550164121591309652e+01
9.936894507464764104e+00	3.695194705812038904e+00	3.503226819313671569e+01
9.312724527299492294e+00	2.959453686919925275e+00	3.446514520018772743e+01
8.677397443261535059e+00	2.327777987267317439e+00	3.382156554707458440e+01
8.042435497662113519e+00	1.799339827454999874e+00	3.312153494148604693e+01
7.418125930641402022e+00	1.369450285021208025e+00	3.238289434960342561e+01
6.813258366079383066e+00	1.030627159910447288e+00	3.162083010399990357e+01
6.234995245462489066e+00	7.736243783290486231e-01	3.084772185632191110e+01
5.688858158749145133e+00	5.883328122000908156e-01	3.007324855762036009e+01
5.178805624094239946e+00	4.645053143567552389e-01	2.930466443777606855e+01
4.707375593120491253e+00	3.922942259340832516e-01	2.854716486456470648e+01
4.275867456401850397e+00	3.626141783860928336e-01	2.780427874027160939e+01
3.884542128600274591e+00	3.673568182522178316e-01	2.707824352791447708e+01
3.532823597565468710e+00	3.994892685509574548e-01	2.637033690339229253e+01
3.219490164664017495e+00	4.530674983032211278e-01	2.568115326932792897e+01
2.942847898027937781e+00	5.231918657478094037e-01	2.501082337518211318e+01
2.700882294799924921e+00	6.059268685621269634e-01	2.435918145658981970e+01
2.491386752176145247e+00	6.982018233012639019e-01	2.372588745865499860e+01
2.312068259288657224e+00	7.977044786964199163e-01	2.311051294786184940e+01
2.160631881229433393e+00	9.027757120839704497e-01	2.251259903959723729e+01
2.034846264314887243e+00	1.012310489564482996e+00	2.193169368306246270e+01
1.932592686839846863e+00	1.125668089066226063e+00	2.136737437471535728e+01
1.851900227062484694e+00	1.242593045955280529e+00	2.081926107930908287e+01
1.790969508951764322e+00	1.363147235872766982e+00	2.028702296976341657e+01
1.748187281643864610e+00	1.487652830358029865e+00	1.977038161851642784e+01
1.722133836515281180e+00	1.616645443927370973e+00	1.926911249832592787e+01
1.711584997256490048e+00	1.750836557382510206e+00	1.878304606620192985e+01
1.715510153269092175e+00	1.891084192543614595e+00	1.831206928345896401e+01
1.733067557196544373e+00	2.038370785702114940e+00	1.785612813699906454e+01
1.763597880047101496e+00	2.193787230146351686e+00	1.741523154236767468e+01
1.806616815057026537e+00	2.358522109971586289e+00	1.698945690221633242e+01
1.861807344548482623e+00	2.533855211905530869e+00	1.657895754365980778e+01
1.929012131284187470e+00	2.721154467062617766e+00	1.618397224840588322e+01
2.008226364862030433e+00	2.921875531156148398e+00	1.580483710832151800e+01
2.099591281491442363e+00	3.137563252273145142e+00	1.544199997740771302e+01
2.203388478569612730e+00	3.369854293354454633e+00	1.509603784250625580e+01
2.320035060048097009e+00	3.620480165878110057e+00	1.476767749449096989e+01
2.450079570631098491e+00	3.891269885605773027e+00	1.445781994490335620e+01
2.594198602128566122e+00	4.184151373697717169e+00	1.416756909547813059e+01
2.753193879285481316e+00	4.501150589126246437e+00	1.389826522414913867e+01
2.927989550269557650e+00	4.844387181956782307e+00	1.365152389313832693e+01
3.119629313438279983e+00	5.216065191169048987e+00	1.342928090137062114e+01
3.329272901211356661e+00	5.618456963436950780e+00	1.323384387844282628e+01
3.558191307433915984e+00	6.053878028108146125e+00	1.306795102735468461e+01
3.807759979501339043e+00	6.524650116393505783e+00	1.293483733521393120e+01
4.079448993190555761e+00	7.033048850026072607e+00	1.283830823941829458e+01
4.374808978874107801e+00	7.581231843403517523e+00	1.278282019917599754e+01
4.695451265327048596e+00	8.171142073227347424e+00	1.277356679585845356e+01
5.043020346117078390e+00	8.804380403043115422e+00	1.281656776328193281e+01
5.419156351809681915e+00	9.482040175949276062e+00	1.291875659611021199e+01
5.825444734223641063e+00	1.020449593404355504e+01	1.308805994016805307e+01
6.263349854205632283e+00	1.097113780168918495e+01	1.333345865260757712e+01
6.734128648953987550e+00	1.178004321977120483e+01	1.366501605384933171e+01
7.238720106035708923e+00	1.262757904831418010e+01	1.409385334101494536e+01
7.777606000263555863e+00	1.350793029200980300e+01	1.463204537588594789e+01
8.350638429438181021e+00	1.441255783004730873e+01	1.529240232261384236e+01
8.956830369499094502e+00	1.532959778685303753e+01	1.608809454549066231e+01
9.594107111234489338e+00	1.624323097432001717e+01	1.703207113405733963e+01
1.025901949754304177e+01	1.713307350785936123e+01	1.813621877491350887e+01
1.094642489857467282e+01	1.797367001185737934e+01	1.941021117188623890e+01
1.164914940990294312e+01	1.873420809475443605e+01	2.086001512929763990e+01
1.235765527838809241e+01	1.937861351923947595e+01	2.248605441751934819e+01
1.305975110247323023e+01	1.986622177136794676e+01	2.428109360264283367e+01
1.374039816936270242e+01	2.015323947288306883e+01	2.622799595306635112e+01
1.438168229971473977e+01	2.019518748978014244e+01	2.829763064859737653e+01
1.496303281872127933e+01	1.995043132057448432e+01	3.044734054381120103e+01
1.546177266890659929e+01	1.938473063861239964e+01	3.262049955748176444e+01
1.585406846587718022e+01	1.847647219448061051e+01	3.474773381810586415e+01
1.611630883873752396e+01	1.722191713311815420e+01	3.675028430896869480e+01
1.622686966817558840e+01	1.563947511828598813e+01	3.854569157957327263e+01
1.616813021318662891e+01	1.377184473887800564e+01	4.005547522937707328e+01
1.592850166575576587e+01	1.168498135858508036e+01	4.121384549514927187e+01
1.550414963503869714e+01	9.463363945193984605e+00	4.197591468613911303e+01
1.490007106605422571e+01	7.201883579937687685e+00	4.232363114803096238e+01
1.413025231744257226e+01	4.995633523842218260e+00	4.226794567681817938e+01
1.321679043808253695e+01	2.929580463953747937e+00	4.184655518739108970e+01
1.218806944066965769e+01	1.070214477303283340e+00	4.111770407117914061e+01
1.107628394433302077e+01	-5.392825486866141826e-01	4.015153338725861687e+01
9.914727295031056542e+00	-1.879828064762941064e+00	3.902095952546566338e+01
8.735271759051656204e+00	-2.953727866360980947e+00	3.779389070868479195e+01
7.566371796510392045e+00	-3.779713556885497816e+00	3.652791148733469839e+01
6.431763261170803325e+00	-4.387169910925705629e+00	3.526772490741041821e+01
5.349869943961152785e+00	-4.810741072334231205e+00	3.404496230159372061e+01
4.333808842331614564e+00	-5.086031282907633511e+00	3.287961476629961055e+01
3.391824829807689845e+00	-5.246644146292168465e+00	3.178229656701999772e+01
2.527977932197703836e+00	-5.322466578926395186e+00	3.075670573869198421e+01
1.742933481085294112e+00	-5.338930825866892604e+00	2.980187361607721286e+01
1.034747050390075529e+00	-5.316946976149675486e+00	2.891400363384041583e+01
3.995776477361003831e-01	-5.273235132029800987e+00	2.808785020491937701e+01
-1.677036302404897317e-01	-5.220853810491851377e+00	2.731767657105401881e+01
-6.730186482656259628e-01	-5.169789553547256666e+00	2.659786969827375103e+01
-1.122695738793789033e+00	-5.127528256415384789e+00	2.592329816119224972e+01
-1.523178990555948520e+00	-5.099568016902978229e+00	2.528949034047347411e+01
-1.880817893190651402e+00	-5.089858250404845741e+00	2.469269518173562261e+01
-2.201721928912070858e+00	-5.101164048705070009e+00	2.412987196595038952e+01
-2.491666140891370951e+00	-5.135361865820662786e+00	2.359864172810861049e+01
-2.756035713384300312e+00	-5.193675400962495914e+00	2.309722202604285357e+01
-2.999799682142120005e+00	-5.276860958863069051e+00	2.262435866349607139e+01
-3.227505809814215088e+00	-5.385350820999983412e+00	2.217926227621168778e+01
-3.443290310932791698e+00	-5.519361960999298766e+00	2.176155386193177321e+01
-3.650897475939442582e+00	-5.678976152814169787e+00	2.137122087606245202e+01
-3.853705343626915081e+00	-5.864196321007464796e+00	2.100858401232016348e+01
-4.054754441364970319e+00	-6.074982929309794777e+00	2.067427392369502215e+01
-4.256777290159452498e+00	-6.311273303457904937e+00	2.036921667828842786e+01
-4.462226891489297742e+00	-6.572986021923219013e+00	2.009462651817996814e+01
-4.673302804532689869e+00	-6.860011863082424277e+00	1.985200437878419777e+01
-4.891973710387663488e+00	-7.172192252331078599e+00	1.964314054879072913e+01
-5.119995564582005443e+00	-7.509285697174972185e+00	1.947011974979697868e+01
-5.358924577841301939e+00	-7.870922330677773360e+00	1.933532675069704254e+01
-5.610124353124948726e+00	-8.256546411717533118e+00	1.924145037753744347e+01
-5.874766558984207521e+00	-8.665346472950663070e+00	1.919148341693934867e+01
-6.153824550380853076e+00	-9.096172794785381654e+00	1.918871543102260091e+01
-6.448059374821306200e+00	-9.547442059847178086e+00	1.923671490506779591e+01
-6.757997643323893300e+00	-1.001702946535480088e+01	1.933929645134524478e+01
-7.083900825526984413e+00	-1.050214931241461080e+01	1.950046803018760500e+01
-7.425725674215747141e+00	-1.099922623466593485e+01	1.972435238966271598e+01
-7.783075730260765823e+00	-1.150376086162771294e+01	2.001507627790307353e+01
-8.155144243397460357e+00	-1.201019591330579672e+01	2.037662061325998053e+01
-8.540649410388294172e+00	-1.251179153938281630e+01	2.081262494214904990e+01
-8.937763623287747095e+00	-1.300052212948973107e+01	2.132614048527924666e+01
-9.344039473907946203e+00	-1.346701069617087398e+01	2.191932825626385650e+01
-9.756336596134239869e+00	-1.390052095722263736e+01	2.259310256707491149e+01
-1.017075503224307909e+01	-1.428903086061432504e+01	2.334672613481384573e+01
-1.058258261508020404e+01	-1.461941363781565428e+01	2.417737127411306020e+01
-1.098626571735374924e+01	-1.487775234442227124e+01	2.507967230829460803e+01
-1.137541438006060091e+01	-1.504980978100626565e+01	2.604530685316044725e+01
-1.174285392015516649e+01	-1.512166612850784908e+01	2.706265674538701305e+01
-1.208073514099043422e+01	-1.508052031634240109e+01	2.811661085375180136e+01
-1.238071365852563055e+01	-1.491562766479157354e+01	2.918857855958281888e+01
-1.263420505915222414e+01	-1.461931688007508079e+01	3.025678032094842251e+01
-1.283271624124451016e+01	-1.418799745779111277e+01	3.129686646266467065e+01
-1.296824436289917060e+01	-1.362303996520669003e+01	3.228288448817872336e+01
-1.303372392312992289e+01	-1.293139463934690170e+01	3.318856907122241751e+01
-1.302349099475162042e+01	-1.212581692464939742e+01	3.398887221079581167e+01
-1.293372358774139741e+01	-1.122459852234272937e+01	3.466159366415566723e+01
-1.276281108120153007e+01	-1.025076042605891402e+01	3.518892750784615231e+01
-1.251160601568726882e+01	-9.230743585207392243e+00	3.555872399877636525e+01
-1.218351977263928099e+01	-8.192718382815217026e+00	3.576528709942847684e+01
-1.178443963365687530e+01	-7.164705909825988428e+00	3.580958835657366279e+01
-1.132246626127378697e+01	-6.172742625210209333e+00	3.569886707797633107e+01
-1.080749389766742929e+01	-5.239313571553921633e+00	3.544568499414139495e+01
-1.025067586505607764e+01	-4.382228484457011852e+00	3.506658706987299468e+01
-9.663831126996171861e+00	-3.614033264357797037e+00	3.458056923032732755e+01
-9.058851340732333668e+00	-2.941957834100314528e+00	3.400755952049550501e+01
-8.447161990069131932e+00	-2.368322369591611132e+00	3.336708549478206720e+01
-7.839278028021380074e+00	-1.891272740005949915e+00	3.267724135164267807e+01
-7.244477499219836858e+00	-1.505698059009035639e+00	3.195400145315161211e+01
-6.670599555198756470e+00	-1.204194332826551195e+00	3.121086819148715819e+01
-6.123959032961535875e+00	-9.779682301989250925e-01	3.045880131862945106e+01
-5.609359952685275097e+00	-8.176125624421504146e-01	2.970635546123436654e+01
-5.130185213660962695e+00	-7.137208169247903911e-01	2.895994979272899883e+01
-4.688538773987345643e+00	-6.573364064303901522e-01	2.822420313157361349e+01
-4.285418537231650227e+00	-6.402511916097634037e-01	2.750228310634556905e+01
-3.920901802669461311e+00	-6.551779317172663486e-01	2.679623465914942315e+01
-3.594329415574241793e+00	-6.958246093494142581e-01	2.610726796412530248e+01
-3.304478934951759150e+00	-7.568973875793614248e-01	2.543599735613673118e+01
-3.049720780214519422e+00	-8.340553409616356939e-01	2.478263082138032658e+01
-2.828154236289230905e+00	-9.238355639686006704e-01	2.414711441642591083e+01
-2.637722369057168059e+00	-1.023562755180142281e+00	2.352923836957855741e+01
-2.476306407669465415e+00	-1.131253407221192164e+00	2.292871232601662257e+01
-2.341801107624637890e+00	-1.245521494771182347e+00	2.234521686889175740e+01
-2.232173146339292202e+00	-1.365490053821534655e+00	2.177843757115866907e+01
-2.145504837087516492e+00	-1.490711199102650264e+00	2.122808674343320590e+01
-2.080025473289029758e+00	-1.621095813594635171e+00	2.069391695086959615e+01
-2.034132507319590388e+00	-1.756853243980253110e+00	2.017572939165909318e+01
-2.006404580985656771e+00	-1.898440743445365175e+00	1.967337941172524651e+01
-1.995608197231627523e+00	-2.046522032935351287e+00	1.918678078485832117e+01
-2.000699580801999833e+00	-2.201934137703358108e+00	1.871590990277356070e+01
-2.020823036492135572e+00	-2.365661547982814028e+00	1.826081067272915703e+01
-2.055306887641203506e+00	-2.538816713996058461e+00	1.782160068561454480e+01
-2.103657870276689046e+00	-2.722625889016287104e+00	1.739847907011655082e+01
-2.165554672150648674e+00	-2.918419359536647661e+00	1.699173636710902358e+01
-2.240841140889248351e+00	-3.127625133366012555e+00	1.660176672499162009e+01
-2.329519540136924860e+00	-3.351765182593267944e+00	1.622908271715735040e+01
-2.431744104382559168e+00	-3.592453348924509182e+00	1.587433310595877956e+01
-2.547815028836754259e+00	-3.851394005248179209e+00	1.553832391453802408e+01
-2.678172926477896620e+00	-4.130380521346053158e+00	1.522204321102272573e+01
-2.823393685964712407e+00	-4.431292495412026078e+00	1.492669005146795591e+01
-2.984183566909443641e+00	-4.756090578091356491e+00	1.465370806031739725e+01
-3.161374268027635104e+00	-5.106807523166210672e+00	1.440482413980746301e+01
-3.355917593541492661e+00	-5.485533839271780288e+00	1.418209277895387466e+01
-3.568879218114521468e+00	-5.894396080369389779e+00	1.398794635975096945e+01
-3.801430904340008077e+00	-6.335525389963603260e+00	1.382525170708207085e+01
-4.054840352902367329e+00	-6.811013398283357390e+00	1.369737286418057565e+01
-4.330457657440466512e+00	-7.322851960928893789e+00	1.360823964960806087e+01
-4.629697087789309329e+00	-7.872852529453633785e+00	1.356242090163808811e+01
-4.954012631955741597e+00	-8.462540183223236312e+00	1.356520036047346167e+01
-5.304865387082490891e+00	-9.093016578930649629e+00	1.362265177652084347e+01
-5.683680506267307031e+00	-9.764785382629007415e+00	1.374170794277839747e+01
-6.091790993903477336e+00	-1.047753329498568142e+01	1.393021579521582254e+01
-6.530365224011697833e+00	-1.122985980908452142e+01	1.419696636960459202e+01
-7.000314682518980369e+00	-1.201894971905165654e+01	1.455168413620496004e+01
-7.502178186172248076e+00	-1.284018465182591306e+01	1.500495502215972010e+01
-8.035978832737614042e+00	-1.368669423491845905e+01	1.556806640373224049e+01
-8.601050372955699075e+00	-1.454885484486534786e+01	1.625272592436426677e+01
-9.195830820146664308e+00	-1.541375525711129058e+01	1.707062005785654435e+01
-9.817623263843126225e+00	-1.626466499371073127e+01	1.803276947738892844e+01
-1.046232743682988620e+01	-1.708056348632236165e+01	1.914863904963565844e+01
-1.112415104177913427e+01	-1.783581621670195361e+01	2.042496932617652661e+01
-1.179531755927141567e+01	-1.850011590815215712e+01	2.186431852972746270e+01
-1.246579739415948929e+01	-1.903883786291465441e+01	2.346334457473946600e+01
-1.312310144103500598e+01	-1.941397975806962961e+01	2.521092012912463076e+01
-1.375218927273846781e+01	-1.958585374121539502e+01	2.708626114667435658e+01
-1.433555571958616071e+01	-1.951565430037113558e+01	2.905735423906622117e+01
-1.485356557766465890e+01	-1.916892015127267968e+01	3.108007209778184077e+01
-1.528510103502546080e+01	-1.851973042087657717e+01	3.309843470013345978e+01
-1.560856397361057191e+01	-1.755523222154761598e+01	3.504645895292622981e+01
-1.580323079840427702e+01	-1.627982884579044054e+01	3.685188954466784139e+01
-1.585089060314289355e+01	-1.471814602256885962e+01	3.844178857659700554e+01
-1.573761614508548945e+01	-1.291584807805530843e+01	3.974950330010737787e+01
-1.545543933838247064e+01	-1.093759786894970354e+01	4.072203063950026092e+01
-1.500365519143919357e+01	-8.861976162161811388e+00	4.132642788605652129e+01
-1.438948728851145553e+01	-6.773905111180473781e+00	4.155387240085369172e+01
-1.362792907077835736e+01	-4.755833313846764554e+00	4.142036083883206743e+01
-1.274071949508519808e+01	-2.879357724549747033e+00	4.096380140599590192e+01
-1.175458331803165279e+01	-1.198882574266400880e+00	4.023814771344294172e+01
-1.069901324365512707e+01	2.516495210366993529e-01	3.930591996500292851e+01
-9.603946967185944317e+00	1.458754900199044968e+00	3.823070706395299112e+01
-8.497676780447445566e+00	2.426719031987246034e+00	3.707099605956102550e+01
-7.405237199203976495e+00	3.173275767575993722e+00	3.587609785494465342e+01
-6.347385902525979340e+00	3.724786738100301697e+00	3.468429372757941564e+01
-5.340168638463351769e+00	4.111816788467102413e+00	3.352283702555153866e+01
-4.394970095770306173e+00	4.365627431374377032e+00	3.240920501147128618e+01
-3.518910343055837942e+00	4.515754398776001821e+00	3.135298349371369753e+01
-2.715443868872653876e+00	4.588585337749488069e+00	3.035789407533082596e+01
-1.985040948210439637e+00	4.606726774475075281e+00	2.942364858111984560e+01
-1.325864175941888101e+00	4.588919514024170532e+00	2.854747446061587368e+01
-7.343858069452822157e-01	4.550289086629665469e+00	2.772527047685199619e+01
-2.059183175877874472e-01	4.502768621137881233e+00	2.695242083600716398e+01
2.649503762847794652e-01	4.455583777536608281e+00	2.622432774692133606e+01
6.840137164099624467e-01	4.415732590077358743e+00	2.553673001189521230e+01
1.057185603776702010e+00	4.388424368767432249e+00	2.488586963907408034e+01
1.390309480275774945e+00	4.377462262938306203e+00	2.426855728645921317e+01
1.689024758542028160e+00	4.385566242106340162e+00	2.368217513646647276e+01
1.958678906898459360e+00	4.414639710660841487e+00	2.312464482520834963e+01
2.204274987274697395e+00	4.465985866999259812e+00	2.259437916454832163e+01
2.430446075247153725e+00	4.540480756312038402e+00	2.209022968163130685e+01
2.641449543353642238e+00	4.638709729507831447e+00	2.161143719236133975e+01
2.841175561969061292e+00	4.761073295321985199e+00	2.115758933940864850e+01
3.033165335304353505e+00	4.907867461907052586e+00	2.072858688268074445e+01
3.220635547964623591e+00	5.079342769349283415e+00	2.032461920507689612e+01
3.406506270103089484e+00	5.275745383978733827e+00	1.994614872971012787e+01
3.593430181490653741e+00	5.497342878646148456e+00	1.959390354038866988e+01
3.783821451206203168e+00	5.744436657124578183e+00	1.926887731114780067e+01
3.979882971798040625e+00	6.017362383785253677e+00	1.897233557974272244e+01
4.183630912996761708e+00	6.316479238960290843e+00	1.870582737069463519e+01
4.396915745593114266e+00	6.642148325797591291e+00	1.847120113277237508e+01
4.621439003613561525e+00	6.994700100298644863e+00	1.827062386414397821e+01
4.858765113282069947e+00	7.374390282846378319e+00	1.810660212430825666e+01
5.110327630238501229e+00	7.781343344520214700e+00	1.798200334803315670e+01
5.377429201666672931e+00	8.215482361976842896e+00	1.790007545767985420e+01
5.661234517697689483e+00	8.676443830042096295e+00	1.786446219281425130e+01
5.962755448932130165e+00	9.163475956636373709e+00	1.787921081914689125e+01
6.282827499702554164e+00	9.675319105426261501e+00	1.794876792851616543e+01
6.622076660274925253e+00	1.021006748701810807e+01	1.807795789730233693e+01
6.980875742949243623e+00	1.076501204645331988e+01	1.827193725623742893e+01
7.359289373299651160e+00	1.133646589832699014e+01	1.853611680428999975e+01
7.757007025802384881e+00	1.191957578966709796e+01	1.887604189928290310e+01
8.173263902188855567e+00	1.250812610267431779e+01	1.929722019327934390e+01
8.606750122237402323e+00	1.309434600207725552e+01	1.980488548631472412e+01
9.055509710221388175e+00	1.366873557048058530e+01	2.040368683093468150e+01
9.516832296247308420e+00	1.421993309141931583e+01	2.109729418000300782e+01
9.987142375764509694e+00	1.473465269729753935e+01	2.188791652917127806e+01
1.046189340791781319e+01	1.519772864868179774e+01	2.277573653879181137e+01
1.093547693199421111e+01	1.559230823685537892e+01	2.375827781695191021e+01
1.140116006248032754e+01	1.590023770533333014e+01	2.482973781798055768e+01
1.185106782676562709e+01	1.610268199405231471e+01	2.598034026147491815e+01
1.227622924349429567e+01	1.618100641959427577e+01	2.719578435174489783e+01
1.266670696110429439e+01	1.611792371199018348e+01	2.845689022505778354e+01
1.301182863619288277e+01	1.589887152892828226e+01	2.973955512756763397e+01
1.330053292546642218e+01	1.551353488140779291e+01	3.101513511074801244e+01
1.352183312106055979e+01	1.495737049444137767e+01	3.225134427214972277e+01
1.366538685839864087e+01	1.423293711161511155e+01	3.341371159796860013e+01
1.372214188372028865e+01	1.335080310723855668e+01	3.446755382726557571e+01
1.368500800607211509e+01	1.232980816358280762e+01	3.538032031168381764e+01
1.354948802182318346e+01	1.119651265641928362e+01	3.612406240329084994e+01
1.331419048528279347e+01	9.983778667635757387e+00	3.667770380023853249e+01
1.298114930351808916e+01	8.728574867247017366e+00	3.702876874932422169e+01
1.255589185989098233e+01	7.469251166955386267e+00	3.717428082236643405e+01
1.204722779059742344e+01	6.242645876306786690e+00	3.712067385210048798e+01
1.146676959916836047e+01	5.081431062543717125e+00	3.688273124934398339e+01
1.082823574550589640e+01	4.012054425442675765e+00	3.648174479920643876e+01
1.014661761349957381e+01	3.053510558997990287e+00	3.594321137683653689e+01
9.437306908049414744e+00	2.217008168768412890e+00	3.529443396962566482e+01
8.715277034121314159e+00	1.506439966162143040e+00	3.456235728071894897e+01
7.994393327325396648e+00	9.194479495170352346e-01	3.377186962844592699e+01
7.286898789544560273e+00	4.488275095834622919e-01	3.294467815097969776e+01
6.603091661548450730e+00	8.402554215701391049e-02	3.209874919105605073e+01
5.951185049609307498e+00	-1.874588793269627018e-01	3.124822383369832579e+01
5.337320656715680123e+00	-3.788921017025942417e-01	3.040367767925291886e+01
4.765699380873853030e+00	-5.033951659811984891e-01	2.957258890913640670e+01
4.238789926188347934e+00	-5.733060742277911181e-01	2.875989766262122416e+01
3.757580326146733984e+00	-5.997834790580423014e-01	2.796856995183852135e+01
3.321843945626256289e+00	-5.926046349612476005e-01	2.720011084521442513e+01
2.930399087567505667e+00	-5.601075191516693419e-01	2.645499848778459651e+01
2.581348426895587966e+00	-5.092317337432882285e-01	2.573303029248476292e+01
2.272290410831700136e+00	-4.456210295227111540e-01	2.503358532923595803e+01
2.000499266796258890e+00	-3.737592631182080072e-01	2.435581380458274126e+01
1.763073413804812084e+00	-2.971197523670131568e-01	2.369876719909625606e+01
1.557054097187629660e+00	-2.183146628647570364e-01	2.306148263853521385e+01
1.379517221182390951e+00	-1.392361293190995664e-01	2.244303361916258410e+01
1.227641886132242011e+00	-6.118445982694058205e-02	2.184255712615745182e+01
1.098759251536323811e+00	1.501873260528481524e-02	2.125926500154619347e+01
9.903851996432199156e-01	8.893299469629004084e-02	2.069244542366892148e+01
9.002399791485269365e-01	1.604166037291609448e-01	2.014145868343674195e+01
8.262576416065903206e-01	2.295581684014768031e-01	1.960573011474944494e+01
7.665876942860789800e-01	2.966208831014255365e-01	1.908474203449742745e+01
7.195910131676136468e-01	3.619979447478134382e-01	1.857802582362591792e+01
6.838317063256336148e-01	4.261776447364964415e-01	1.808515477958806983e+01
6.580663001667198531e-01	4.897167235394198626e-01	1.760573803947643512e+01
6.412313425039898318e-01	5.532206914172798085e-01	1.713941566668749061e+01
6.324302773953188739e-01	6.173299552273847635e-01	1.668585487532352118e+01
6.309202451785254073e-01	6.827107350720114098e-01	1.624474730734693040e+01
6.360992941678740298e-01	7.500498968311333226e-01	1.581580725690356459e+01
6.474943544342000035e-01	8.200529619017117300e-01	1.539877073946159669e+01
6.647502151809512316e-01	8.934446803339912702e-01	1.499339532047184065e+01
6.876196616962552133e-01	9.709716661255505255e-01	1.459946064270990007e+01
7.159548621391848000e-01	1.053406692858366744e+00	1.421676961945460604e+01
7.497000452111030055e-01	1.141554333999143189e+00	1.384515029013937060e+01
7.888854740899070572e-01	1.236257705333540624e+00	1.348445836525945474e+01
8.336226972142704028e-01	1.338406127722145955e+00	1.313458051811767824e+01
8.841010402650579802e-01	1.448943577282007622e+00	1.279543851296107881e+01
9.405852939667529444e-01	1.568877827783838885e+00	1.246699429306001150e+01
1.003414547348461472e+00	1.699290216896494510e+00	1.214925618939254015e+01
1.073002114303264865e+00	1.841345983986100610e+00	1.184228645205944908e+01
1.149836501271548350e+00	1.996305132138706862e+00	1.154621035372283266e+01
1.234483364358264224e+00	2.165533760012653630e+00	1.126122716867513240e+01
1.327588403923703142e+00	2.350515788412953277e+00	1.098762339410348510e+01
1.429881142372628089e+00	2.552864969580534549e+00	1.072578865322211072e+01
1.542179525093418713e+00	2.774337010425899308e+00	1.047623480463094658e+01
1.665395273626666839e+00	3.016841559190068800e+00	1.023961887972331652e+01
1.800539902183007079e+00	3.282453691353338865e+00	1.001677058094065131e+01
1.948731281100040347e+00	3.573424375831082411e+00	9.808725198030460390e+00
2.111200590573144353e+00	3.892189194569621424e+00	9.616762935617261476e+00
2.289299450972792194e+00	4.241374312093634913e+00	9.442455789386327680e+00
2.484506937084876466e+00	4.623798326700310213e+00	9.287723252323855760e+00
2.698436076046419885e+00	5.042468157315841637e+00	9.154898263368062672e+00
2.932839284173362149e+00	5.500566499571609924e+00	9.046804906564199555e+00
3.189612005713186704e+00	6.001427585882197491e+00	8.966849394857648647e+00
3.470793563730087961e+00	6.548496966790468221e+00	8.919125776290277585e+00
3.778563904036126075e+00	7.145269751582514317e+00	8.908537503081038977e+00
4.115234488790765255e+00	7.795200164727862813e+00	8.940935391553177070e+00
4.483231056384474833e+00	8.501573363088303026e+00	9.023271410309609664e+00
4.885065287054857208e+00	9.267328219076210516e+00	9.163765939091938151e+00
5.323291580256992894e+00	1.009481726838327198e+01	9.372083335363887713e+00
5.800444149069621247e+00	1.098548741508530213e+01	9.659506430499908092e+00
6.318948475671189335e+00	1.193946262709700790e+01	1.003909445601357042e+01
6.880999890813771280e+00	1.295500836791451071e+01	1.052580029854996546e+01
7.488400738523845135e+00	1.402785794661272334e+01	1.113651131623874946e+01
8.142346459332733488e+00	1.515038497828225950e+01	1.188996277750788444e+01
8.843150311227686799e+00	1.631061617388220952e+01	1.280645430508619320e+01
9.589896897493138894e+00	1.749109809554967754e+01	1.390727847371336168e+01
1.038001701729879223e+01	1.866766457901589149e+01	1.521374963042202566e+01
1.120878177347050197e+01	1.980820289746235474e+01	1.674570568781278013e+01
1.206872388586968725e+01	2.087159015808489926e+01	1.851935595314163052e+01
1.294901051309120810e+01	2.180706700912152840e+01	2.054437931664096340e+01
1.383481616269424030e+01	2.255442544513467595e+01	2.282026011987414194e+01
1.470677709093828334e+01	2.304548868080449964e+01	2.533200707936341445e+01
1.554064824992490479e+01	2.320740956563649249e+01	2.804565110036012499e+01
1.630732438149606267e+01	2.296824099305094080e+01	3.090425547402851336e+01
1.697341604265155013e+01	2.226495222210324698e+01	3.382554454399674171e+01
1.750256966059671981e+01	2.105350878767966094e+01	3.670254024336352217e+01
1.785766357330501464e+01	1.931980553146669877e+01	3.940858853663650052e+01
1.800387776912118198e+01	1.708930011681684391e+01	4.180762735519049755e+01
1.791242000389074818e+01	1.443249876380443908e+01	4.376935463825755335e+01
1.756442787988211762e+01	1.146350074145867559e+01	4.518723574568421242e+01
1.695433516603977253e+01	8.330026106948064779e+00	4.599559048859007504e+01
1.609190426013060105e+01	5.195693119335047960e+00	4.618118863584997058e+01
1.500228314605104529e+01	2.218036719506975896e+00	4.578562229734544076e+01
1.372385850339663804e+01	-4.723930640230458167e-01	4.489727589961905352e+01
1.230423334665466939e+01	-2.786627368775075553e+00	4.363503499568982846e+01
1.079514727511169525e+01	-4.682532284788119448e+00	4.212841547839894929e+01
9.247379319121714403e+00	-6.160890220473081769e+00	4.049936438124252192e+01
7.706552365162234963e+00	-7.255144955081037850e+00	3.884952544507296324e+01
6.210382633137907504e+00	-8.018717865326376426e+00	3.725428705632111814e+01
4.787472583291479289e+00	-8.513257322839608676e+00	3.576272215882048044e+01
3.457399592678370048e+00	-8.799762944681836174e+00	3.440136049856873512e+01
2.231683338942349604e+00	-8.933085927038407092e+00	3.317963324586581564e+01
1.115206412344273756e+00	-8.959348079934329689e+00	3.209537423691145364e+01
1.077509631164135229e-01	-8.915426475234518477e+00	3.113947538172135410e+01
-7.945667807186795883e-01	-8.829655025442781024e+00	3.029937911539784423e+01
-1.598075605191089821e+00	-8.723088372574618887e+00	2.956145218007440789e+01
-2.310576881929442550e+00	-8.610904302472379257e+00	2.891244979773319912e+01
-2.940609623983736043e+00	-8.503712405362019666e+00	2.834031632576564874e+01
-3.496919902121564228e+00	-8.408667906680946658e+00	2.783454107474545225e+01
-3.988094702577502648e+00	-8.330367193701199824e+00	2.738623824581402744e+01
-4.422321951689871966e+00	-8.271540921769325649e+00	2.698807020455542016e+01
-4.807243848697817512e+00	-8.233576306031268999e+00	2.663409254212634281e+01
-5.149877094431162483e+00	-8.216903045218492352e+00	2.631956938452736239e+01
-5.456579689509895914e+00	-8.221274126120341919e+00	2.604078687683934135e+01
-5.733049133170940337e+00	-8.245967410211735071e+00	2.579487946501885176e+01
-5.984340960875019988e+00	-8.289928379825729721e+00	2.557967539281949954e+01
-6.214899702770090961e+00	-8.351869572881112092e+00	2.539356302975411595e+01
-6.428596689781192808e+00	-8.430338320669001462e+00	2.523537702101130620e+01
-6.628770852869974028e+00	-8.523761398774508891e+00	2.510430196608081843e+01
-6.818269907460427603e+00	-8.630472972046327129e+00	2.499979084381558891e+01
-6.999490213919017378e+00	-8.748730600382858213e+00	2.492149536353556627e+01
-7.174414252565401107e+00	-8.876722925143401000e+00	2.486920562440601046e+01
-7.344645119823201007e+00	-9.012571853793097887e+00	2.484279678510533174e+01
-7.511437793220190784e+00	-9.154331507100829768e+00	2.484218081367674813e+01
-7.675727164608254327e+00	-9.299985815832863878e+00	2.486726176791702514e+01
-7.838153029730714927e+00	-9.447446397150596198e+00	2.491789343413727664e+01
-7.999082366472703320e+00	-9.594552162350789004e+00	2.499383852225928138e+01
-8.158629346060511267e+00	-9.739071973400934112e+00	2.509472897903125244e+01
-8.316673608794554085e+00	-9.878711547766272361e+00	2.522002734121633338e+01
-8.472877402691725734e+00	-1.001112568473337561e+01	2.536898940820811177e+01
-8.626702230895890722e+00	-1.013393672978040350e+01	2.554062886658804388e+01
-8.777425680784341822e+00	-1.024475998691465861e+01	2.573368484066168449e+01
-8.924159111397372612e+00	-1.034123651584878267e+01	2.594659365998740341e+01
-9.065866851842514507e+00	-1.042107339967654056e+01	2.617746640783581213e+01
-9.201387506625916757e+00	-1.048209113447548368e+01	2.642407401768628361e+01
-9.329457869410873627e+00	-1.052227727958101511e+01	2.668384178771535886e+01
-9.448739810427888131e+00	-1.053984493269509137e+01	2.695385515293809320e+01
-9.557850322654608988e+00	-1.053329398800721783e+01	2.723087836012216201e+01
-9.655394689189868984e+00	-1.050147254326581603e+01	2.751138730767661045e+01
-9.740002474597464044e+00	-1.044363530177845689e+01	2.779161723041009679e+01
-9.810365757315564039e+00	-1.035949543567536324e+01	2.806762513570621564e+01
-9.865278725151544137e+00	-1.024926620816194855e+01	2.833536596618909442e+01
-9.903677473452583868e+00	-1.011368875876647699e+01	2.859078043458877971e+01
-9.924678601983973891e+00	-9.954042882360877087e+00	2.882989143573535884e+01
-9.927615030021664566e+00	-9.772138395795144206e+00	2.904890499512227464e+01
-9.912067366599012885e+00	-9.570285761890785281e+00	2.924431097903784149e+01
-9.877889206128189770e+00	-9.351245961779659055e+00	2.941297837712155072e+01
-9.825224881693337409e+00	-9.118161063563247737e+00	2.955223995930084868e+01
-9.754518499880328264e+00	-8.874468386222801541e+00	2.965996154915638527e+01
-9.666513488514574703e+00	-8.623802445957213791e+00	2.973459203514051907e+01
-9.562242384258839323e+00	-8.369889848450084102e+00	2.977519149222462502e+01
-9.443007130677964156e+00	-8.116442836694323759e+00	2.978143628973126766e+01
-9.310350701279599406e+00	-7.867057252459572325e+00	2.975360165971057924e+01
-9.166021356397596520e+00	-7.625120215512461996e+00	2.969252372352053726e+01
-9.011931242309083601e+00	-7.393731927397348969e+00	2.959954426321910859e+01
-8.850111310817910137e+00	-7.175644778931769885e+00	2.947644245525675899e+01
-8.682664657629295846e+00	-6.973221530412056168e+00	2.932535828517941567e+01
-8.511720344907571345e+00	-6.788412899693700986e+00	2.914871242103296467e+01
-8.339389600386184043e+00	-6.622753581851220872e+00	2.894912698264357331e+01
-8.167725998532688436e+00	-6.477374649147671803e+00	2.872935098948057231e+01
-7.998690863594187128e+00	-6.353029512267835521e+00	2.849219341183192711e+01
-7.834124728461551612e+00	-6.250130187681744331e+00	2.824046580469757828e+01
-7.675725274383570884e+00	-6.168790494735620022e+00	2.797693557628051053e+01
-7.525031796418775620e+00	-6.108872951589091826e+00	2.770429011558930199e+01
-7.383415911935807152e+00	-6.070036484900259488e+00	2.742511133021644198e+01
-7.252077969232252563e+00	-6.051782541571972374e+00	2.714185965072600482e+01
-7.132048426466224278e+00	-6.053497723371044970e+00	2.685686624228432606e+01
-7.024193356156706258e+00	-6.074491599316899304e+00	2.657233200872845558e+01
-6.929223180472725119e+00	-6.114028843514601519e+00	2.629033194939518125e+01
-6.847703746776912404e+00	-6.171355269951100730e+00	2.601282350019041445e+01
-6.780068899094331414e+00	-6.245717676884121161e+00	2.574165762348769348e+01
-6.726633776873310211e+00	-6.336377669220258468e+00	2.547859157640493422e+01
-6.687608166108004681e+00	-6.442619803202529916e+00	2.522530245959024242e+01
-6.663109329817457294e+00	-6.563754504467746109e+00	2.498340081106323396e+01
-6.653173847282486619e+00	-6.699116261424312491e+00	2.475444365020568327e+01
-6.657768088696669473e+00	-6.848057605073401000e+00	2.453994648915882948e+01
-6.676797040334342626e+00	-7.009939367519279152e+00	2.434139391021910725e+01
-6.710111273052836722e+00	-7.184117676964069332e+00	2.416024835885332323e+01
-6.757511913443959628e+00	-7.369928107924242688e+00	2.399795682523405205e+01
-6.818753532891987490e+00	-7.566667371160979982e+00	2.385595508661029385e+01
-6.893544916718886917e+00	-7.773572906385761705e+00	2.373566916314362274e+01
-6.981547715685574751e+00	-7.989800738958092730e+00	2.363851360649817579e+01
-7.082373018012826371e+00	-8.214401985243975801e+00	2.356588619959142861e+01
-7.195575914735941048e+00	-8.446298444779655412e+00	2.351915860444235307e+01
-7.320648167740312573e+00	-8.684257804568122907e+00	2.349966246104115797e+01
-7.457009131423093962e+00	-8.926869104110361164e+00	2.350867042305715060e+01
-7.603995128691821037e+00	-9.172519269744192627e+00	2.354737162711791143e+01
-7.760847542797058018e+00	-9.419371721619453908e+00	2.361684114427234249e+01
-7.926699960679298052e+00	-9.665348280754891164e+00	2.371800306975882222e+01
-8.100564792686856919e+00	-9.908115846933057469e+00	2.385158708625846913e+01
-8.281319898111476618e+00	-1.014507956440954928e+01	2.401807860258324112e+01
-8.467695864741283884e+00	-1.037338441777688658e+01	2.421766293889903565e+01
-8.658264720044844154e+00	-1.058992737251254113e+01	2.445016451169640703e+01
-8.851430985291614206e+00	-1.079138225249083760e+01	2.471498256974209085e+01
-9.045426112011536901e+00	-1.097423948066000854e+01	2.501102573704530485e+01
-9.238307448876383887e+00	-1.113486254431601630e+01	2.533664840421660713e+01
-9.427962958420346595e+00	-1.126956252773588218e+01	2.568959282712984304e+01
-9.612122915351900332e+00	-1.137469123490540923e+01	2.606694156712124766e+01
-9.788379747307251577e+00	-1.144675227515023508e+01	2.646508553826699028e+01
-9.954217000091549750e+00	-1.148252800870949741e+01	2.687971328838664675e+01
-1.010704810095334416e+01	-1.147921849891958601e+01	2.730582709006861108e+01
-1.024426514074996852e+01	-1.143458670384094233e+01	2.773779081687581893e+01
-1.036329729705906644e+01	-1.134710224074516915e+01	2.816941331548014915e+01
-1.046167779142767706e+01	-1.121607441279370576e+01	2.859406900216596625e+01
-1.053711745356427976e+01	-1.104176408380041607e+01	2.900485474779144113e+01
-1.058758211658789250e+01	-1.082546371794991025e+01	2.939477892212336840e+01
-1.061137027672409516e+01	-1.056953571704574024e+01	2.975697502890971435e+01
-1.060718682075625985e+01	-1.027740123388809224e+01	3.008492907635502078e+01
-1.057420826206944398e+01	-9.953474899339965987e+00	3.037270716708585283e+01
-1.051213492579649689e+01	-9.603045153049858840e+00	3.061516823210868665e+01
-1.042122594852183326e+01	-9.232104688423527605e+00	3.080814675883210896e+01
-1.030231382251200323e+01	-8.847140322835304715e+00	3.094859197415874874e+01
-1.015679647254433249e+01	-8.454895721083715898e+00	3.103465318658442840e+01
-9.986606397398270829e+00	-8.062123216063916686e+00	3.106570553645455490e+01
-9.794158079264835948e+00	-7.675342038674314082e+00	3.104231568265888086e+01
-9.582276475205784294e+00	-7.300619411057694741e+00	3.096615225579439823e+01
-9.354110768790976138e+00	-6.943388307121344916e+00	3.083985051150245127e+01
-9.113038522624012927e+00	-6.608311661536115267e+00	3.066684393171609102e+01
-8.862565836515223339e+00	-6.299198030085205957e+00	3.045117719146806579e+01
-8.606229055872221423e+00	-6.018968857420851748e+00	3.019731486836038314e+01
-8.347503036027084988e+00	-5.769673218196811781e+00	2.990995872749246587e+01
-8.089720054244057934e+00	-5.552542623250546150e+00	2.959388377528806302e+01
-7.836002311144707022e+00	-5.368076461607220295e+00	2.925380004911468035e+01
-7.589209726190958349e+00	-5.216147896165388431e+00	2.889424379740034965e+01
-7.351903543188401002e+00	-5.096120379955568325e+00	2.851949871879197218e+01
-7.126325226865117379e+00	-5.006966131442327494e+00	2.813354554274089026e+01
-6.914389317322838124e+00	-4.947379580426206402e+00	2.774003657364155728e+01
-6.717688343633175130e+00	-4.915880668003018705e+00	2.734229088341893643e+01
-6.537507576070159310e+00	-4.910904709982567340e+00	2.694330552817950775e+01
-6.374847289461400557e+00	-4.930877144033920523e+00	2.654577833721165803e+01
-6.230450274918652553e+00	-4.974272782846604457e+00	2.615213831692134150e+01
-6.104832525711447744e+00	-5.039660158331629169e+00	2.576458038028312103e+01
-5.998315288973465442e+00	-5.125732180778924452e+00	2.538510183407212040e+01
-5.911056978154011432e+00	-5.231324695449074191e+00	2.501553874522891263e+01
-5.843083749883517974e+00	-5.355424653755032516e+00	2.465760091035389578e+01
-5.794317840270669429e+00	-5.497169585280848203e+00	2.431290464175557275e+01
-5.764603014771687128e+00	-5.655839913558588172e+00	2.398300295294981410e+01
-5.753726704650377499e+00	-5.830845447300546880e+00	2.366941298236230296e+01
-5.761438578915394793e+00	-6.021707134529483696e+00	2.337364064973092326e+01
-5.787465434476803949e+00	-6.228034915589851117e+00	2.309720261156068233e+01
-5.831522382588108400e+00	-6.449502270612310184e+00	2.284164558589726823e+01
-5.893320371390528223e+00	-6.685817840137810109e+00	2.260856306659767156e+01
-5.972570118265256411e+00	-6.936694312843304289e+00	2.239960935437841627e+01
-6.068982537723060844e+00	-7.201814627921388379e+00	2.221651070462142741e+01
-6.182265746742893420e+00	-7.480795437049782670e+00	2.206107323629690953e+01
-6.312118715773582522e+00	-7.773147717715847449e+00	2.193518706697350495e+01
-6.458221615967809193e+00	-8.078234432760911687e+00	2.184082593979199061e+01
-6.620222897647119353e+00	-8.395225198954738843e+00	2.178004139430285946e+01
-6.797723127777881125e+00	-8.723048070803725906e+00	2.175495031124704326e+01
-6.990255622080465692e+00	-9.060338777129269161e+00	2.176771444260229060e+01
-7.197263937585345772e+00	-9.405388080918077875e+00	2.182051033916590299e+01
-7.418076351918618805e+00	-9.756088380994924592e+00	2.191548793295821440e+01
-7.651877554826249650e+00	-1.010988124795983722e+01	2.205471595484908320e+01
-7.897677924139608230e+00	-1.046370829090180798e+01	2.224011241436548403e+01
-8.154280960815828649e+00	-1.081396857829870406e+01	2.247335859601127339e+01
-8.420249722564115302e+00	-1.115648676029373476e+01	2.275579550314446919e+01
-8.693873426337077603e+00	-1.148649700728796930e+01	2.308830248255714324e+01
-8.973135784432166417e+00	-1.179864880246611136e+01	2.347115896628095655e+01
-9.255687086235560912e+00	-1.208704136985814159e+01	2.390389193442380744e+01
-9.538822514597818270e+00	-1.234529390142335004e+01	2.438511386371063594e+01
-9.819469653280371801e+00	-1.256665853505456099e+01	2.491235855112771347e+01
-1.009418854145779143e+01	-1.274418196477813581e+01	2.548192516985018941e+01
-1.035918788378982569e+01	-1.287091936610066867e+01	2.608874398116144988e+01
-1.061036103202090963e+01	-1.294020077437138916e+01	2.672627989868933440e+01
-1.084334500625595687e+01	-1.294594506791415967e+01	2.738649203422045986e+01
-1.105360501242177662e+01	-1.288301040260535579e+01	2.805986777970210966e+01
-1.123654555144013401e+01	-1.274756275068132361e+01	2.873554818963065927e+01
-1.138764727136425314e+01	-1.253743691579386876e+01	2.940155681459193104e+01
-1.150262623580721488e+01	-1.225245820028243138e+01	3.004513638718717772e+01
-1.157760943225473582e+01	-1.189468922364897452e+01	3.065318707121789643e+01
-1.160931741139416040e+01	-1.146856669479979907e+01	3.121278723352308759e+01
-1.159524233973472462e+01	-1.098089836015935639e+01	3.171176450814177272e+01
-1.153380794177718727e+01	-1.044070128675846121e+01	3.213927352465006493e+01
-1.142449727627531431e+01	-9.858878415372906545e+00	3.248632953393703104e+01
-1.126793539018507317e+01	-9.247749035809805562e+00	3.274624642130250152e+01
-1.106591675474754588e+01	-8.620467565240369723e+00	3.291493441564787759e+01
-1.082137183579682826e+01	-7.990380338601934085e+00	3.299102687942205847e+01
-1.053827268607733814e+01	-7.370378958169086836e+00	3.297582496008239161e+01
-1.022148331328651238e+01	-6.772309165912014706e+00	3.287307034100611958e+01
-9.876565898549062084e+00	-6.206486002502239252e+00	3.268857600632935601e+01
-9.509557908944380245e+00	-5.681350843508538695e+00	3.242975936426191197e+01
-9.126737202400796889e+00	-5.203286803102080249e+00	3.210512903049079370e+01
-8.734392162470925314e+00	-4.776589596638701529e+00	3.172377555165393304e+01
-8.338611905887702846e+00	-4.403574540740645027e+00	3.129490852505353615e+01
-7.945108169372996798e+00	-4.084789160775015304e+00	3.082747030562919832e+01
-7.559076268513198471e+00	-3.819295694928123819e+00	3.032984258989246484e+01
-7.185098211154691050e+00	-3.604988159672568138e+00	2.980964916251969044e+01
-6.827087206006479114e+00	-3.438913208471464422e+00	2.927364775912826289e+01
-6.488269806252978000e+00	-3.317571033173715822e+00	2.872769717707353365e+01
-6.171199928945052093e+00	-3.237180366620961092e+00	2.817678245300738737e+01
-5.877797972712643038e+00	-3.193898964340372348e+00	2.762508053747041714e+01
-5.609408071875416013e+00	-3.183996983264837599e+00	2.707605056811257072e+01
-5.366866963014357950e+00	-3.203985107444529579e+00	2.653253568324853617e+01
-5.150578777457375246e+00	-3.250702113979842878e+00	2.599686657480763685e+01
-4.960591111109621920e+00	-3.321368057922157391e+00	2.547096011645852087e+01
-4.796668805790875290e+00	-3.413609705002311756e+00	2.495640909880109248e+01
-4.658362895712018670e+00	-3.525464583285986109e+00	2.445456122000736343e+01
-4.545073064469415058e+00	-3.655369342070488248e+00	2.396658700631903116e+01
-4.456102692229522155e+00	-3.802137216204386938e+00	2.349353733823382129e+01
-4.390706144627008811e+00	-3.964928448037623898e+00	2.303639183627667109e+01
-4.348128374968069920e+00	-4.143216612197055504e+00	2.259609962300122277e+01
-4.327637198690968745e+00	-4.336752971722375172e+00	2.217361402320711150e+01
-4.328548775994109477e+00	-4.545530288876154401e+00	2.176992267202777143e+01
-4.350246927282314324e+00	-4.769746921910821058e+00	2.138607433004638025e+01
-4.392196926745165264e+00	-5.009771550921606753e+00	2.102320349657361120e+01
-4.453954389162809058e+00	-5.266108477021148815e+00	2.068255369141652622e+01
-4.535169797948642945e+00	-5.539363113286722928e+00	2.036550005411680431e+01
-4.635589129482450943e+00	-5.830207017923956236e+00	2.007357169058599666e+01
-4.755050918326601206e+00	-6.139341596812132096e+00	1.980847397634727258e+01
-4.893479986175154117e+00	-6.467459414256672368e+00	1.957211079437651335e+01
-5.050877928983306120e+00	-6.815201891648307253e+00	1.936660643154114325e+01
-5.227310325249805878e+00	-7.183112043003376357e+00	1.919432656617285815e+01
-5.422890497025163015e+00	-7.571580799187567656e+00	1.905789743415120441e+01
-5.637759527241403390e+00	-7.980785421473349572e+00	1.896022184521611464e+01
-5.872062116664597653e+00	-8.410618521421431737e+00	1.890449021905200766e+01
-6.125917757140281417e+00	-8.860606320371788414e+00	1.889418420888345551e+01
-6.399386613463431850e+00	-9.329815043648562067e+00	1.893306977200248298e+01
-6.692429456481944428e+00	-9.816744812474619053e+00	1.902517573614732171e+01
-7.004860992081211712e+00	-1.031921114705143872e+01	1.917475302076198673e+01
-7.336296007578233969e+00	-1.083421531868439303e+01	1.938620875402856569e+01
-7.686087938688849874e+00	-1.135780638877687565e+01	1.966400867243569550e+01
-8.053259783697653162e+00	-1.188493994888717609e+01	2.001254054808924820e+01
-8.436427800216605988e+00	-1.240934140917818951e+01	2.043593118089205518e+01
-8.833719161112764340e+00	-1.292338519976914668e+01	2.093781002476536557e+01
-9.242685764978402219e+00	-1.341800537680794214e+01	2.152101418606129002e+01
-9.660217726161356211e+00	-1.388265762257974600e+01	2.218723281062530006e+01
-1.008246171580319483e+01	-1.430535701276241412e+01	2.293659426408466118e+01
-1.050475124549911676e+01	-1.467281938747423631e+01	2.376720743918226120e+01
-1.092155805969662907e+01	-1.497073552285138831e+01	2.467467919413480715e+01
-1.132647580601210535e+01	-1.518420501010661283e+01	2.565164307211907513e+01
-1.171224872642155646e+01	-1.529834903928079015e+01	2.668734905819066228e+01
-1.207085875770748018e+01	-1.529910649210240692e+01	2.776737814932540616e+01
-1.239368353114697285e+01	-1.517419488221587720e+01	2.887355570993583598e+01
-1.267173466625386347e+01	-1.491418720323600589e+01	2.998413967125318180e+01
-1.289597991995207771e+01	-1.451362041665456104e+01	3.107434889624331475e+01
-1.305774396962232586e+01	-1.397201679615920966e+01	3.211726958577034452e+01
-1.314917125227601424e+01	-1.329467410714859632e+01	3.308513218655294708e+01
-1.316372153776327281e+01	-1.249307462646265598e+01	3.395089117691854597e+01
-1.309665684663321095e+01	-1.158478513665314757e+01	3.468997446456263134e+01
-1.294546967563520390e+01	-1.059277428653546060e+01	3.528201240135997807e+01
-1.271020013672522886e+01	-9.544155836476054589e+00	3.571232551368763808e+01
-1.239359570670031196e+01	-8.468462270125872493e+00	3.597295910041463429e+01
-1.200108236304286713e+01	-7.395641330658653700e+00	3.606310725754043034e+01
-1.154053825980444614e+01	-6.354024774354153138e+00	3.598886119434941122e+01
-1.102188691125941666e+01	-5.368526943954047503e+00	3.576232692641790578e+01
-1.045655091452887930e+01	-4.459286779002486156e+00	3.540025863585344723e+01
-9.856824500976239634e+00	-3.640882099147625617e+00	3.492242133050648789e+01
-9.235230260793377610e+00	-2.922142356389979767e+00	3.434991571242232311e+01
-8.603921470353038004e+00	-2.306491595417580420e+00	3.370367003553280938e+01
-7.974178482859492156e+00	-1.792687388678104288e+00	3.300324188127517289e+01
-7.356029373441353769e+00	-1.375793077249263696e+00	3.226599751231447044e+01
-6.758005743822145028e+00	-1.048227116400641368e+00	3.150666710154127159e+01
-6.187027881079994351e+00	-8.007640810977542101e-01	3.073722353867782431e+01
-5.648401501081770526e+00	-6.234036567812952789e-01	2.996700528386048035e+01
-5.145901716651723135e+00	-5.060652642335492502e-01	2.920299759444735344e+01
-4.681918071409906013e+00	-4.390995377272685629e-01	2.845019526972301449e+01
-4.257636218041642273e+00	-4.136307686602015421e-01	2.771198684248783195e+01
-3.873235673103498033e+00	-4.217570134805629367e-01	2.699051904681412140e+01
-3.528087807141204735e+00	-4.566390197377380167e-01	2.628701754693553383e+01
-3.220942928400857941e+00	-5.125081546053964487e-01	2.560205341453677974e+01
-2.950099451021311658e+00	-5.846195640306497410e-01	2.493575424513432282e+01
-2.713551462322245644e+00	-6.691716655825794557e-01	2.428796453796562105e+01
-2.509113482648278826e+00	-7.632079414887077418e-01	2.365836284125494160e+01
-2.334522928532321906e+00	-8.645124653915606805e-01	2.304654405763920622e+01
-2.187521882218245839e+00	-9.715069054668046267e-01	2.245207496934655467e+01
-2.065920384543101562e+00	-1.083153910466744030e+00	2.187453005605842904e+01
-1.967643737135465809e+00	-1.198869703583026469e+00	2.131351343689565780e+01
-1.890766333780221853e+00	-1.318447240640523210e+00	2.076867151817261714e+01
-1.833534424466251922e+00	-1.441990292653570593e+00	2.023969980533764002e+01
-1.794380011284983700e+00	-1.569858165238090741e+00	1.972634639994254968e+01
-1.771927826680294471e+00	-1.702620369988101290e+00	1.922841396257863877e+01
-1.764997081011075108e+00	-1.841020340126492627e+00	1.874576136631521095e+01
-1.772599406922616971e+00	-1.985947178479563480e+00	1.827830586593963602e+01
-1.793934184078311622e+00	-2.138414399257952958e+00	1.782602633640255263e+01
-1.828382205596275734e+00	-2.299544646695772521e+00	1.738896796091623642e+01
-1.875498449706225479e+00	-2.470559421861541871e+00	1.696724865052852849e+01
-1.935004546921757163e+00	-2.652772908162206456e+00	1.656106743267501713e+01
-2.006781383045801892e+00	-2.847589044377636380e+00	1.617071504063802223e+01
-2.090862149178985163e+00	-3.056501042245773458e+00	1.579658695731242801e+01
-2.187426038485663859e+00	-3.281092576040841813e+00	1.543919920654248301e+01
-2.296792692241181655e+00	-3.523039877478836956e+00	1.509920723705913304e+01
-2.419417410764947096e+00	-3.784113944124453788e+00	1.477742830249744266e+01
-2.555887064100897721e+00	-4.066182006483463951e+00	1.447486780127716699e+01
-2.706916558339154122e+00	-4.371207290688331248e+00	1.419275009692361422e+01
-2.873345631574071746e+00	-4.701245951659089428e+00	1.393255438578963279e+01
-3.056135663582573603e+00	-5.058439826172470788e+00	1.369605620550217218e+01
-3.256366079841563455e+00	-5.445003355513200916e+00	1.348537517004995046e+01
-3.475229807408727112e+00	-5.863202641536823911e+00	1.330302945657988545e+01
-3.714027090821536703e+00	-6.315324116232472029e+00	1.315199742684036366e+01
-3.974156793362630502e+00	-6.803629713083174657e+00	1.303578650401659189e+01
-4.257104085334685095e+00	-7.330294723176255189e+00	1.295850899039220216e+01
-4.564423149118842282e+00	-7.897323704209755491e+00	1.292496383174585084e+01
-4.897713204627933692e+00	-8.506438907769489077e+00	1.294072231766898895e+01
-5.258585774942089230e+00	-9.158934750260907975e+00	1.301221423508619068e+01
-5.648620672473970927e+00	-9.855490972970851971e+00	1.314680892134989065e+01
-6.069307702523659032e+00	-1.059593648503183339e+01	1.335288282789052694e+01
-6.521970580774476112e+00	-1.137895573090602142e+01	1.363986143211123903e+01
-7.007669095787631086e+00	-1.220173018635311557e+01	1.401821847288587364e+01
-7.527075204844179801e+00	-1.305950986760570487e+01	1.449940946163446576e+01
-8.080318671120332752e+00	-1.394511437185049907e+01	1.509570934041140333e+01
-8.666798241193349739e+00	-1.484837103567436856e+01	1.581991645260035284e+01
-9.284955520641451798e+00	-1.575551059197953840e+01	1.668487764057519129e+01
-9.932011027775260459e+00	-1.664855956423849292e+01	1.770278410441630257e+01
-1.060366588142158406e+01	-1.750479458689930823e+01	1.888418762423741981e+01
-1.129377875196935577e+01	-1.829635692773345923e+01	2.023669627152298389e+01
-1.199403656954576647e+01	-1.899016370539370513e+01	2.176333365305029943e+01
-1.269364928313055962e+01	-1.954829011071347011e+01	2.346059272396497519e+01
-1.337911336588885014e+01	-1.992902364875913079e+01	2.531629010351969100e+01
-1.403410439417587874e+01	-2.008879000173321927e+01	2.730743131314110528e+01
-1.463957295493161226e+01	-1.998509791423103721e+01	2.939842388038963961e+01
-1.517412545086155440e+01	-1.958052365089989877e+01	3.154010090476801764e+01
-1.561476527086538901e+01	-1.884753906201431661e+01	3.367009963636102299e+01
-1.593804264998028231e+01	-1.777369092255220906e+01	3.571511706292747590e+01
-1.612160747723747534e+01	-1.636631536534139997e+01	3.759537333057124897e+01
-1.614607826604786922e+01	-1.465572378735776127e+01	3.923121784553205771e+01
-1.599704281817885843e+01	-1.269576532591424289e+01	4.055124589875429564e+01
-1.566691506895239705e+01	-1.056097949201645747e+01	4.150069118591652284e+01
-1.515632151125880256e+01	-8.340227875277209435e+00	4.204844743945182728e+01
-1.447471214766064307e+01	-6.127597735260914114e+00	4.219108709779028743e+01
-1.364000070642067008e+01	-4.012202749879351771e+00	4.195280293863780940e+01
-1.267722091076653790e+01	-2.068918302984877222e+00	4.138118616769091318e+01
-1.161639064998837156e+01	-3.518665889959162740e-01	4.053983127633127026e+01
-1.048993824388912621e+01	1.108327864802105989e+00	3.949950817373606782e+01
-9.330111633020003126e+00	2.303535891929980650e+00	3.832979338218497389e+01
-8.166746880525003860e+00	3.244281787028851838e+00	3.709261532245835014e+01
-7.025644013769618113e+00	3.954409847363569153e+00	3.583840299017076347e+01
-5.927638627656299342e+00	4.465564039344005032e+00	3.460477002370169686e+01
-4.888318360956269260e+00	4.812415298143370990e+00	3.341715830823068956e+01
-3.918244995046305412e+00	5.029099089385246302e+00	3.229067651552556839e+01
-3.023510586603149974e+00	5.146927316314601875e+00	3.123243174949074330e+01
-2.206466796311374878e+00	5.193190959302030230e+00	3.024384490243828338e+01
-1.466501020750034190e+00	5.190768742442036121e+00	2.932265552470420999e+01
-8.007740444308271144e-01	5.158257811788409697e+00	2.846449762526766136e+01
-2.048708588089033222e-01	5.110394810090666873e+00	2.766404348390014434e+01
3.266557080810537084e-01	5.058602584990001816e+00	2.691577373444856747e+01
7.998503957719484969e-01	5.011558246125039418e+00	2.621445426304383020e+01
1.221021180807257522e+00	4.975724358307521911e+00	2.555539973631442408e+01
1.596491498557284006e+00	4.955816201730117498e+00	2.493459187366043750e+01
1.932423968874567466e+00	4.955197019845911655e+00	2.434870549273465912e+01
2.234701273971702040e+00	4.976203539880048154e+00	2.379508093215988751e+01
2.508851500562536696e+00	5.020408884459749643e+00	2.327166940760030656e+01
2.760007238952257858e+00	5.088831588634128877e+00	2.277696858813175140e+01
2.992889673920445137e+00	5.182099317808101624e+00	2.230995895611066970e+01
3.211810638309210653e+00	5.300574975474419581e+00	2.187004686612617732e+01
3.420687072025731634e+00	5.444451712596803716e+00	2.145701714716043540e+01
3.623063536082838709e+00	5.613822164042779228e+00	2.107099615572115070e+01
3.822139398878832584e+00	5.808726154098196481e+00	2.071242503205403906e+01
4.020798074400769195e+00	6.029180166629908300e+00	2.038204226735792446e+01
4.221636283623682928e+00	6.275191062786346308e+00	2.008087436012949567e+01
4.426991761539949444e+00	6.546755833517002188e+00	1.981023318371813957e+01
4.638968168737655162e+00	6.843848577427962709e+00	1.957171860610630887e+01
4.859456209606685562e+00	7.166395382688049764e+00	1.936722482790494126e+01
5.090150126914822160e+00	7.514237358022926472e+00	1.919894878717371611e+01
5.332558850025632680e+00	7.887081703922212306e+00	1.906939878543587952e+01
5.588011135415290376e+00	8.284440452310725789e+00	1.898140119323955943e+01
5.857654067104833828e+00	8.705556353367821742e+00	1.893810267839783279e+01
6.142444295731132264e+00	9.149315386849837139e+00	1.894296485576211708e+01
6.443131404843002841e+00	9.614145571560943182e+00	1.899974758413695142e+01
6.760232821514796875e+00	1.009790220576694608e+01	1.911247634869658540e+01
7.093999759940011529e+00	1.059774047460457957e+01	1.928538830367557111e+01
7.444373831406468689e+00	1.110997760267549239e+01	1.952285068144405855e+01
7.810934208533371503e+00	1.162994851216856773e+01	1.982924451909864061e+01
8.192835638896891481e+00	1.215186136200022204e+01	2.020880619454607086e+01
8.588738211207225248e+00	1.266866245116897538e+01	2.066541936179282146e+01
8.996730635203400439e+00	1.317192375656279246e+01	2.120235088020621816e+01
9.414249947339339286e+00	1.365177069983128533e+01	2.182192668208343633e+01
9.838002022588533180e+00	1.409687225691151902e+01	2.252514771339202682e+01
1.026388904602083230e+01	1.449451961303263126e+01	2.331125260163253898e+01
1.068695210272201201e+01	1.483082224751892930e+01	2.417724290558239630e+01
1.110133911720170374e+01	1.509105024472755652e+01	2.511739870732270319e+01
1.150031022995428920e+01	1.526014708717722712e+01	2.612282634781291080e+01
1.187629391567658388e+01	1.532342640986193238e+01	2.718109482568945623e+01
1.222100716509511820e+01	1.526744773115511755e+01	2.827603018507593191e+01
1.252565122170111778e+01	1.508103958514761089e+01	2.938774434119157419e+01
1.278119005804576780e+01	1.475640517326958445e+01	3.049297161865426631e+01
1.297871156956814964e+01	1.429020968086354770e+01	3.156576825651563922e+01
1.310986138069768892e+01	1.368451680680252913e+01	3.257859431428015284e+01
1.316732692330817223e+01	1.294742427094787018e+01	3.350374438790839093e+01
1.314533665807214291e+01	1.209325401165926728e+01	3.431502920698633119e+01
1.304012839343085517e+01	1.114218962222873799e+01	3.498954633078442811e+01
1.285033451631064416e+01	1.011932191035382544e+01	3.550933096272056133e+01
1.257723325571496176e+01	9.053154542603804700e+00	3.586266382220758686e+01
1.222482538440384658e+01	7.973717428146004593e+00	3.604484294189294502e+01
1.179971458877806256e+01	6.910512251768595071e+00	3.605830001286928876e+01
1.131079435507711572e+01	5.890550727024867150e+00	3.591204587385730207e+01
1.076876999227189025e+01	4.936729981683255275e+00	3.562053968951681071e+01
1.018556599121302675e+01	4.066724290532567565e+00	3.520216499286439671e+01
9.573681821144980120e+00	3.292475779482995524e+00	3.467754213879759106e+01
8.945561216978781260e+00	2.620264383846804712e+00	3.406790324512182622e+01
8.313031533665583339e+00	2.051253740628921740e+00	3.339370962007813404e+01
7.686853754361917090e+00	1.582360421671183737e+00	3.267362075480463091e+01
7.076404421092843400e+00	1.207282424999134296e+00	3.192384902075475850e+01
6.489492221483472711e+00	9.175421751674449622e-01	3.115787215426894363e+01
5.932297216851869948e+00	7.034368856000947634e-01	3.038643553200091318e+01
5.409411183726692052e+00	5.548320680972392838e-01	2.961775926314921392e+01
4.923953272163746675e+00	4.617724969096989041e-01	2.885786677154357704e+01
4.477735194638341909e+00	4.149138129723766721e-01	2.811096492671804725e+01
4.071453056471745491e+00	4.057959592652943814e-01	2.737982423395335729e+01
3.704887346751100097e+00	4.269881648548445874e-01	2.666612611362036844e+01
3.377097428561474324e+00	4.721368080443922310e-01	2.597075996066194392e+01
3.086601366509766020e+00	5.359448531517736480e-01	2.529406431251484833e+01
2.831535715173966850e+00	6.141068525270481082e-01	2.463601409846119950e+01
2.609792828909275109e+00	7.032182462572658110e-01	2.399636025731387434e+01
2.419135370644074357e+00	8.006727666946774624e-01	2.337472986861371638e+01
2.257289110249134811e+00	9.045575847639319989e-01	2.277069518112001489e+01
2.122015957700614575e+00	1.013552537134603915e+00	2.218381922049635335e+01
2.011169615644013309e+00	1.126837296033041280e+00	2.161368450846338973e+01
1.922736383682916106e+00	1.244008559797661784e+00	2.105991015193823301e+01
1.854863601294390651e+00	1.365008106768653251e+00	2.052216135338139935e+01
1.805878051841816934e+00	1.490061732920620274e+00	2.000015434861388641e+01
1.774296419949697334e+00	1.619628572391017984e+00	1.949365892993006000e+01
1.758829635193829510e+00	1.754359991742069580e+00	1.900250005804524278e+01
1.758382670848653628e+00	1.895067087230296821e+00	1.852655958493992117e+01
1.772051112486817903e+00	2.042695750949583111e+00	1.806577877207238814e+01
1.799115576333094380e+00	2.198308271226480315e+00	1.762016206500064186e+01
1.839034845822433040e+00	2.363070469600920376e+00	1.718978244925052934e+01
1.891438408200281751e+00	2.538243432572406366e+00	1.677478864069631825e+01
1.956118910637494324e+00	2.725178957298213245e+00	1.637541433882624275e+01
2.033024915303566438e+00	2.925317886126705513e+00	1.599198977934217147e+01
2.122254212385880301e+00	3.140190546883610878e+00	1.562495585340390392e+01
2.224047845835653181e+00	3.371418537100522972e+00	1.527488110695180268e+01
2.338784914962140249e+00	3.620717084350381754e+00	1.494248198917788706e+01
2.466978131900964488e+00	3.889897175012450248e+00	1.462864677950875603e+01
2.609270036212112842e+00	4.180866563151080406e+00	1.433446368256024783e+01
2.766429688906009599e+00	4.495628641938209213e+00	1.406125363463267774e+01
2.939349584209229427e+00	4.836277973231656091e+00	1.381060840565056580e+01
3.129042423111472182e+00	5.204991016329668874e+00	1.358443459596925251e+01
3.336637282433291940e+00	5.604010263189874941e+00	1.338500410231484850e+01
3.563374580508950284e+00	6.035619562506234992e+00	1.321501153865909295e+01
3.810599078708678977e+00	6.502107887443775880e+00	1.307763891418962743e+01
4.079749959582188445e+00	7.005718162626810575e+00	1.297662754760376735e+01
4.372346779886650658e+00	7.548577012555059085e+00	1.291635667481738459e+01
4.689969803153491767e+00	8.132600435647718840e+00	1.290192740623571943e+01
5.034232866402914119e+00	8.759369476796980081e+00	1.293924950695442000e+01
5.406746527442320982e+00	9.429969033276849544e+00	1.303512677969452405e+01
5.809068778025773483e+00	1.014478210611909326e+01	1.319733447172565377e+01
6.242640110835105283e+00	1.090323130657647077e+01	1.343467893129004054e+01
6.708699230409242098e+00	1.170345956881791061e+01	1.375702553511400872e+01
7.208175264250108683e+00	1.254194329144292297e+01	1.417527556611706174e+01
7.741552066969390467e+00	1.341303422552238445e+01	1.470126622075878409e+01
8.308700282824689864e+00	1.430843228303476522e+01	1.534756047898038744e+01
8.908673482845697933e+00	1.521660123847159696e+01	1.612708579457427049e+01
9.539466258408287658e+00	1.612215438554666136e+01	1.705257373595506465e+01
1.019773507112212485e+01	1.700525887631388855e+01	1.813574907215485865e+01
1.087848745164130193e+01	1.784113646392310315e+01	1.938621989276545676e+01
1.157475235286948134e+01	1.859977408736135729e+01	2.081003519968347604e+01
1.227725452631866965e+01	1.924599696638286872e+01	2.240790934971318293e+01
1.297412877032508938e+01	1.974009219919722113e+01	2.417317044104672874e+01
1.365072511321230309e+01	2.003918907200471011e+01	2.608957696668875670e+01
1.428957150909154450e+01	2.009958377806147212e+01	2.812926256412340820e+01
1.487057273598853691e+01	1.988011687374595837e+01	3.025119952853409444e+01
1.537152714976427959e+01	1.934654944168560675e+01	3.240068727681801164e+01
1.576902937895641266e+01	1.847663110773644846e+01	3.451042104711655156e+01
1.603978955183441713e+01	1.726523458904551234e+01	3.650361350541031413e+01
1.616233405555552594e+01	1.572862053258587345e+01	3.829936942693444735e+01
1.611896270325856051e+01	1.390671583486311391e+01	3.982003743712532895e+01
1.589773801641901585e+01	1.186238125051305126e+01	4.099965537734693299e+01
1.549420233982841921e+01	9.677106283079979221e+00	4.179204486214846526e+01
1.491249273415357557e+01	7.443367882507986089e+00	4.217684145381562644e+01
1.416558024898901635e+01	5.254813751950178968e+00	4.216197678689768935e+01
1.327450359928513279e+01	3.196139427839488345e+00	4.178189172495854109e+01
1.226666718214056928e+01	1.334700320481891023e+00	4.109184031604062426e+01
1.117347049597470132e+01	-2.845791623089310995e-01	4.015964418100429612e+01
1.002766553014633821e+01	-1.640387625665861382e+00	3.905678910195862841e+01
8.860860214565118298e+00	-2.732721578927284511e+00	3.785065195210970757e+01
7.701502035215877839e+00	-3.578246862837783038e+00	3.659903242538494084e+01
6.573527145410511530e+00	-4.204719051459299806e+00	3.534735747563342301e+01
5.495702525723530130e+00	-4.645652399075817840e+00	3.412824510352235308e+01
4.481567033243595510e+00	-4.935985996021866384e+00	3.296273357037906493e+01
3.539811730317049321e+00	-5.109034367699468504e+00	3.186240794489381756e+01
2.674927120515397494e+00	-5.194665993528523096e+00	3.083178732714974402e+01
1.887967809111005479e+00	-5.218467580802484740e+00	2.987055002965357531e+01
1.177324270119656457e+00	-5.201598287407636079e+00	2.897537947230826916e+01
5.394320143669271150e-01	-5.161065683786810077e+00	2.814136642271002842e+01
-3.061775544844658192e-02	-5.110217602690605432e+00	2.736299573963550102e+01
-5.385777401726624669e-01	-5.059310463070334052e+00	2.663478927718789890e+01
-9.906510124624295921e-01	-5.016070079499146850e+00	2.595168776712561964e+01
-1.393192919166101218e+00	-4.986201004577517359e+00	2.530924800340476111e+01
-1.752493727707242765e+00	-4.973826360820627457e+00	2.470371775848511930e+01
-2.074626991018581279e+00	-4.981855236742497084e+00	2.413203560086675381e+01
-2.365349815590972682e+00	-5.012282517802479909e+00	2.359178912478656898e+01
-2.630043085812123316e+00	-5.066429300432177207e+00	2.308115412412024980e+01
-2.873681707274128527e+00	-5.145132773288185746e+00	2.259882901714354020e+01
-3.100826813875534160e+00	-5.248893908068247960e+00	2.214397298657727120e+01
-3.315633523294805762e+00	-5.377990224847572165e+00	2.171615233675851542e+01
-3.521869193450082314e+00	-5.532559682274308166e+00	2.131529700071173039e+01
-3.722938242332504810e+00	-5.712660581057132703e+00	2.094166754476200865e+01
-3.921910476204967466e+00	-5.918311333493583071e+00	2.059583209677003524e+01
-4.121550561933829293e+00	-6.149513056831229285e+00	2.027865212695189001e+01
-4.324346811423569470e+00	-6.406257182913397408e+00	1.999127576467610368e+01
-4.532537848572552264e+00	-6.688519622190199243e+00	1.973513721825310085e+01
-4.748136025934316606e+00	-6.996242459683561954e+00	1.951196079202726352e+01
-4.972946669309241230e+00	-7.329303682615909921e+00	1.932376790639384367e+01
-5.208582370639907921e+00	-7.687475040710277874e+00	1.917288537969852769e+01
-5.456471637646944650e+00	-8.070367826252375920e+00	1.906195299633974827e+01
-5.717861256507488221e+00	-8.477366147704126220e+00	1.899392804142061308e+01
-5.993811745627152021e+00	-8.907547185479881335e+00	1.897208401508778053e+01
-6.285185289612424953e+00	-9.359588002314101374e+00	1.900000014385596359e+01
-6.592625560882592772e+00	-9.831658789314465352e+00	1.908153758830910007e+01
-6.916528883725780119e+00	-1.032130303401216054e+01	1.922079743123200046e+01
-7.257006298754418161e+00	-1.082530608510167269e+01	1.942205466926536062e+01
-7.613836277389143703e+00	-1.133955505720577861e+01	1.968966161569132822e+01
-7.986408155370806838e+00	-1.185889506531200865e+01	2.002791349704088830e+01
-8.373656846364927020e+00	-1.237698948128443099e+01	2.044086880670775130e+01
-8.773990109856876884e+00	-1.288619529316440904e+01	2.093211746270629448e+01
-9.185210628187629567e+00	-1.337746865503121541e+01	2.150449139053500502e+01
-9.604436430871988506e+00	-1.384032011563232345e+01	2.215971527783383266e+01
-1.002802479934802271e+01	-1.426284334799837872e+01	2.289800041870909908e+01
-1.045150665421305902e+01	-1.463184469779287866e+01	2.371759221557156394e+01
-1.086954045857104134e+01	-1.493310238536502510e+01	2.461429225340621230e+01
-1.127589665125043972e+01	-1.515178223483636089e+01	2.558098868450495900e+01
-1.166348520960903201e+01	-1.527302962840527201e+01	2.660724302191188428e+01
-1.202443965148865601e+01	-1.528274333626632497e+01	2.767899540228575006e+01
-1.235027001996642326e+01	-1.516851490703431615e+01	2.877846084446803587e+01
-1.263209450867321237e+01	-1.492068774167245948e+01	2.988429184278367146e+01
-1.286095383197313780e+01	-1.453345533785608090e+01	3.097207315620871526e+01
-1.302820398256143264e+01	-1.400588382800505016e+01	3.201518894632473433e+01
-1.312597196710579439e+01	-1.334271798351255356e+01	3.298605897179933777e+01
-1.314764656874647031e+01	-1.255482210077568439e+01	3.385768220118728777e+01
-1.308836412194939136e+01	-1.165912652683545403e+01	3.460536145402647890e+01
-1.294544036243799745e+01	-1.067800150289322225e+01	3.520842539731860654e+01
-1.271869647648352064e+01	-9.638059076983575224e+00	3.565173100842939391e+01
-1.241063273653352539e+01	-8.568478044054632647e+00	3.592673482266029339e+01
-1.202641726728563576e+01	-7.499035316774804727e+00	3.603197114609807272e+01
-1.157367907223455283e+01	-6.458086598789318344e+00	3.597286375384808821e+01
-1.106211982489002921e+01	-5.470752069064534595e+00	3.576090569468382085e+01
-1.050298304930747939e+01	-4.557523860931251392e+00	3.541234348900917439e+01
-9.908437130469856413e+00	-3.733431442114858889e+00	3.494657224673905205e+01
-9.290936561634357105e+00	-3.007800383902904606e+00	3.438447187216966938e+01
-8.662622943861212121e+00	-2.384545148625202060e+00	3.374689083290791558e+01
-8.034815164337612003e+00	-1.862868213288812580e+00	3.305342540954579533e+01
-7.417620469232732106e+00	-1.438206140031248914e+00	3.232156857156616070e+01
-6.819679036312583875e+00	-1.103266523674516275e+00	3.156623301079521227e+01
-6.248037785048777160e+00	-8.490282134145110682e-01	3.079960081222699131e+01
-5.708136827885350151e+00	-6.656178147018909641e-01	3.003122306214476112e+01
-5.203884926567003966e+00	-5.430166448880863195e-01	2.926828471869132642e+01
-4.737798098399112590e+00	-4.715864011372744580e-01	2.851595752657591021e+01
-4.311176928672928454e+00	-4.424255112432410875e-01	2.777777975088752171e+01
-3.924301786929959679e+00	-4.475815642413853435e-01	2.705602011149863273e+01
-3.576629764661102051e+00	-4.801503682316901056e-01	2.635200050644845859e+01
-3.266981825018160812e+00	-5.342917049572017962e-01	2.566636585392678427e+01
-2.993712813012064711e+00	-6.051881913222595388e-01	2.499929908949608759e+01
-2.754860350843084227e+00	-6.889686770469622967e-01	2.435068537920567877e+01
-2.548271183463472145e+00	-7.826125118422750937e-01	2.372023272505595770e+01
-2.371705316301352617e+00	-8.838464629105512449e-01	2.310755720739617303e+01
-2.222919430962272624e+00	-9.910423240906330866e-01	2.251224089022370833e+01
-2.099731720275108682e+00	-1.103120364425346223e+00	2.193386949807271336e+01
-2.000070584690132325e+00	-1.219461627123343606e+00	2.137205576676376850e+01
-1.922009688933453475e+00	-1.339830573830733895e+00	2.082645313275985544e+01
-1.863791777423181584e+00	-1.464308533920964495e+00	2.029676330115346872e+01
-1.823843453072959919e+00	-1.593237740770301558e+00	1.978274028596302969e+01
-1.800782881842694083e+00	-1.727175316679063766e+00	1.928419276476332200e+01
-1.793422125326331162e+00	-1.866856328218822192e+00	1.880098602116925477e+01
-1.800765545615580221e+00	-2.013164916944846450e+00	1.833304433842300085e+01
-1.822005482748506822e+00	-2.167112474639011133e+00	1.788035442611802139e+01
-1.856516181937557297e+00	-2.329821847083467290e+00	1.744297028167870423e+01
-1.903846748452148407e+00	-2.502516593665224498e+00	1.702101978386775372e+01
-1.963713732973455972e+00	-2.686514385586610487e+00	1.661471326702997331e+01
-2.035993798234771557e+00	-2.883223680844481773e+00	1.622435431612635526e+01
-2.120716786495742578e+00	-3.094142859861805039e+00	1.585035304184649618e+01
-2.218059393832348736e+00	-3.320861033804717533e+00	1.549324213324769950e+01
-2.328339557829585793e+00	-3.565059741194036125e+00	1.515369603567040713e+01
-2.452011576166031048e+00	-3.828514720702612006e+00	1.483255365861355557e+01
-2.589661890619689100e+00	-4.113096882071832106e+00	1.453084507668518022e+01
-2.742005389764903267e+00	-4.420771485288723213e+00	1.424982274096926815e+01
-2.909881999317285306e+00	-4.753594371980686795e+00	1.399099776086342395e+01
-3.094253236583625277e+00	-5.113703862701470371e+00	1.375618183753202217e+01
-3.296198299195409742e+00	-5.503306628579707649e+00	1.354753541520598503e+01
-3.516909132133839488e+00	-5.924655454129709398e+00	1.336762254517319448e+01
-3.757683764333426435e+00	-6.380016318545509435e+00	1.321947280060717844e+01
-4.019917019754634779e+00	-6.871621626214524881e+00	1.310665029837879203e+01
-4.305087480400623612e+00	-7.401605709419426304e+00	1.303332942220636781e+01
-4.614739303302504148e+00	-7.971917913602629469e+00	1.300437612726095793e+01
-4.950457164332516591e+00	-8.584207683097304198e+00	1.302543264513294119e+01
-5.313832216208995263e+00	-9.239675148713144992e+00	1.310300188073631844e+01
-5.706416509459410591e+00	-9.938879882535495369e+00	1.324452565530245707e+01
-6.129662846767018891e+00	-1.068149990776500857e+01	1.345844803854788552e+01
-6.584846552866817859e+00	-1.146603301661181007e+01	1.375425116068353937e+01
-7.072965199241316725e+00	-1.228943338782148587e+01	1.414244596207304383e+01
-7.594612018099333284e+00	-1.314667902851190462e+01	1.463449427496911248e+01
-8.149818719140590417e+00	-1.403027054229973558e+01	1.524263157813599534e+01
-8.737863901456504934e+00	-1.492967023659154080e+01	1.597955220894952078e+01
-9.357044534970007987e+00	-1.583070390255325144e+01	1.685791181774646574e+01
-1.000441047172833287e+01	-1.671496701686681163e+01	1.788959732392831015e+01
-1.067546612624218128e+01	-1.755930353075696004e+01	1.908471567388050261e+01
-1.136384986669365915e+01	-1.833545865374245665e+01	2.045026380728811688e+01
-1.206101074539853890e+01	-1.901004475347624378e+01	2.198846926532872459e+01
-1.275591414620630992e+01	-1.954499567381311920e+01	2.369484033044424720e+01
-1.343482229896699032e+01	-1.989870818838062050e+01	2.555604180686263760e+01
-1.408121088790835351e+01	-2.002806254680586306e+01	2.754781825677254048e+01
-1.467589605379810536e+01	-1.989145458619828233e+01	2.963331166784233872e+01
-1.519745190703812376e+01	-1.945283691772920065e+01	3.176224044431990023e+01
-1.562299040810723127e+01	-1.868654386639925491e+01	3.387147702679634165e+01
-1.592934575393643293e+01	-1.758237813502465130e+01	3.588752169034599149e+01
-1.609464899204525423e+01	-1.615012375220246099e+01	3.773115929175705929e+01
-1.610019646806097526e+01	-1.442242658381534071e+01	3.932417500314381442e+01
-1.593241947963641181e+01	-1.245498789408398288e+01	4.059743827126609261e+01
-1.558467632108116874e+01	-1.032336130607677305e+01	4.149908550999482060e+01
-1.505854481958072988e+01	-8.116338909977343974e+00	4.200116734445106204e+01
-1.436432422862039182e+01	-5.926803461048905319e+00	4.210319874384256167e+01
-1.352057215186324335e+01	-3.841706232266152821e+00	4.183165169888243895e+01
-1.255268555990353363e+01	-1.933170722201672076e+00	4.123542221106941952e+01
-1.149073407613334652e+01	-2.524380822984793049e-01	4.037833834279429368e+01
-1.036690447674985904e+01	1.172448240539049280e+00	3.933045504793577862e+01
-9.212969205020968388e+00	2.335341209734243417e+00	3.815996522267131041e+01
-8.058138163545446986e+00	3.248022264842449491e+00	3.692708468369768582e+01
-6.927522120706656850e+00	3.934898859983088748e+00	3.568050921349974658e+01
-5.841280022637682201e+00	4.427618846131365693e+00	3.445631904382294408e+01
-4.814390135760777234e+00	4.760474332174633894e+00	3.327873939978657347e+01
-3.856903688967236121e+00	4.967008697808729778e+00	3.216200761333062985e+01
-2.974512450289639620e+00	5.077863236004288794e+00	3.111267412858599357e+01
-2.169274881660246734e+00	5.119671483135980417e+00	3.013185743541297867e+01
-1.440380245180624019e+00	5.114720616163840994e+00	2.921718105010332422e+01
-7.848701590461775179e-01	5.081105445395972531e+00	2.836428740614566379e+01
-1.982725986019625575e-01	5.033153574086013826e+00	2.756793178063317384e+01
3.248700186668350698e-01	4.981965365458881578e+00	2.682271567566072079e+01
7.905795533460397984e-01	4.935970355608535698e+00	2.612353876040359069e+01
1.205118633572289433e+00	4.901445570939163332e+00	2.546584675405429010e+01
1.574751327308976823e+00	4.882970668199940079e+00	2.484574085501345309e+01
1.905573261398073148e+00	4.883812699270380975e+00	2.425999959181983101e+01
2.203397205185304131e+00	4.906243020032137636e+00	2.370605003164005709e+01
2.473681786669987392e+00	4.951793363426714834e+00	2.318191369887920317e+01
2.721492944345660359e+00	5.021459553089314909e+00	2.268614367107471352e+01
2.951489605220025680e+00	5.115861182622788661e+00	2.221776288680764821e+01
3.167926762960302067e+00	5.235364698141607320e+00	2.177620926163908521e+01
3.374670556478432726e+00	5.380176183631371067e+00	2.136129028004217645e+01
3.575221119193726427e+00	5.550409004044546180e+00	2.097314788982912503e+01
3.772739907678808180e+00	5.746130414661440255e+00	2.061223343052161283e+01
3.970078958377071476e+00	5.967390328167690328e+00	2.027929172023080184e+01
4.169810095356133672e+00	6.214234639738807076e+00	1.997535311783505918e+01
4.374252549794401368e+00	6.486704829150613527e+00	1.970173223353934588e+01
4.585497777730022761e+00	6.784824970222279816e+00	1.946003188625761027e+01
4.805430496979248289e+00	7.108576768594566886e+00	1.925215083408353323e+01
5.035745124140779794e+00	7.457862812557316090e+00	1.908029368727775221e+01
5.277956892982433423e+00	7.832457860162330476e+00	1.894698121758651865e+01
5.533406989700423217e+00	8.231947710410093322e+00	1.885505897803386688e+01
5.803261061771390672e+00	8.655655039019448438e+00	1.880770172508601945e+01
6.088500459496196449e+00	9.102551555099219982e+00	1.880841057859864307e+01
6.389905569056498535e+00	9.571156003705253212e+00	1.886099916172551261e+01
6.708030612521374003e+00	1.005941796718922276e+01	1.896956414458614049e+01
7.043169347988158968e+00	1.056458818914259901e+01	1.913843470553055681e+01
7.395311232103603416e+00	1.108307735782320158e+01	1.937209448901292674e+01
7.764087844675563232e+00	1.161030704959428306e+01	1.967506879369678074e+01
8.148709765167435393e+00	1.214055895096453064e+01	2.005176914733594629e+01
8.547894683747145450e+00	1.266683162510397231e+01	2.050628737695965143e+01
8.959788377882828669e+00	1.318071797177308646e+01	2.104213211969760167e+01
9.381881337271854804e+00	1.367232102974313257e+01	2.166190289302170413e+01
9.810925306518981870e+00	1.413023056906346575e+01	2.236690087792618087e+01
1.024285583277342937e+01	1.454158741068166982e+01	2.315668199828161988e+01
1.067272899056425395e+01	1.489226561701362961e+01	2.402856712366030223e+01
1.109468265320919222e+01	1.516720322877739946e+01	2.497713638833112881e+01
1.150193471076601348e+01	1.535090832124362414e+01	2.599374922645449004e+01
1.188683207181377455e+01	1.542815689213863095e+01	2.706614738720393731e+01
1.224096455384625948e+01	1.538488081509855832e+01	2.817821233793169000e+01
1.255535617997148989e+01	1.520921709783077347e+01	2.930995722210676036e+01
1.282074227175741754e+01	1.489265513181170242e+01	3.043783204181094959e+01
1.302793355776284656e+01	1.443118041739468183e+01	3.153540399312708331e+01
1.316825824372602938e+01	1.382627852999764428e+01	3.257443936500944659e+01
1.323406027235319016e+01	1.308564175591056333e+01	3.352635912947157948e+01
1.321921842070892694e+01	1.222342364029049655e+01	3.436397284848999334e+01
1.311963894266708408e+01	1.125992193281108733e+01	3.506332676211933830e+01
1.293366724168148352e+01	1.022063974495214111e+01	3.560544894018460838e+01
1.266236449200854963e+01	9.134769889343150595e+00	3.597775515153303871e+01
1.230960503174200937e+01	8.033249754882616500e+00	3.617490628053652557e+01
1.188196950405606955e+01	6.946618582484672899e+00	3.619898284607405259e+01
1.138843441189892935e+01	5.902951755246518495e+00	3.605895107510318098e+01
1.083988614623368818e+01	4.926133880218904082e+00	3.576951263894246580e+01
1.024851091963220995e+01	4.034666217238115138e+00	3.534952704088864550e+01
9.627126449392800822e+00	3.241102473738939338e+00	3.482024836255250477e+01
8.988524051827415207e+00	2.552097514975978587e+00	3.420361737222447829e+01
8.344881398142272033e+00	1.968962900240477598e+00	3.352080279586695610e+01
7.707289548352092901e+00	1.488568825697652809e+00	3.279111060409967138e+01
7.085417476086648847e+00	1.104418370600913413e+00	3.203129999381135917e+01
6.487317565538075037e+00	8.077397526199141531e-01	3.125527787521608047e+01
5.919359784246259082e+00	5.884821416877474842e-01	3.047410025713961446e+01
5.386272019990407500e+00	4.361464246278143886e-01	2.969619037851423826e+01
4.891259460454148389e+00	3.404235326178542964e-01	2.892768501395518044e+01
4.436175867670518969e+00	2.916438162833774328e-01	2.817283465287777844e+01
4.021722662531804993e+00	2.810601289586073803e-01	2.743440298528304311e+01
3.647656409174485415e+00	3.009962709884966281e-01	2.671403091656721429e+01
3.312990395355886353e+00	3.448940419704501492e-01	2.601254702179245371e+01
3.016180760017342699e+00	4.072892278309762637e-01	2.533021869920588642e+01
2.755291606798706106e+00	4.837417654817593449e-01	2.466694634582552581e+01
2.528136622667011224e+00	5.707396954105086184e-01	2.402240738304525891e+01
2.332396929941360941e+00	6.655912741061354998e-01	2.339615885739921453e+01
2.165716364357838319e+00	7.663152108344721825e-01	2.278770753111558633e+01
2.025776249005501572e+00	8.715355296829484510e-01	2.219655558518433836e+01
1.910352177073246338e+00	9.803849729656909373e-01	2.162222880748943510e+01
1.817355456662490765e+00	1.092419014060910021e+00	2.106429277086844110e+01
1.744861812402332735e+00	1.207541277707058214e+00	2.052236121923103340e+01
1.691129758932805371e+00	1.325940328485012643e+00	1.999609977213784617e+01
1.654610815888026165e+00	1.448037263828830135e+00	1.948522716269562949e+01
1.633953460682106673e+00	1.574443243504875856e+00	1.898951553545193960e+01
1.628002438964383680e+00	1.705925933802533656e+00	1.850879082598515879e+01
1.635794788448198700e+00	1.843383791304681329e+00	1.804293389046536689e+01
1.656553688733847007e+00	1.987827121893743776e+00	1.759188281959591649e+01
1.689681032049836773e+00	2.140364899754531258e+00	1.715563672831067521e+01
1.734749418820306310e+00	2.302196400005299459e+00	1.673426123649443298e+01
1.791494116938805670e+00	2.474606773730973153e+00	1.632789582798632111e+01
1.859805382618022307e+00	2.658965765558257477e+00	1.593676328102268513e+01
1.939721420912045913e+00	2.856728833720168836e+00	1.556118139274763301e+01
2.031422162192858316e+00	3.069439974416234840e+00	1.520157726612809412e+01
2.135223943415196057e+00	3.298735570499075731e+00	1.485850448433595616e+01
2.251575106123584025e+00	3.546348573567378093e+00	1.453266356146996685e+01
2.381052452867963520e+00	3.814112282539556809e+00	1.422492612594437489e+01
2.524358435835122982e+00	4.103962894076737200e+00	1.393636336022398403e+01
2.682318881659284227e+00	4.417939863037354975e+00	1.366827928292697969e+01
2.855880979797091435e+00	4.758182915267706647e+00	1.342224950957792018e+01
3.046111173344153045e+00	5.126924289653270961e+00	1.320016615601856280e+01
3.254192484975064747e+00	5.526474439114625881e+00	1.300428953827357148e+01
3.481420680389020639e+00	5.959198977637600869e+00	1.283730725216955193e+01
3.729198510113878484e+00	6.427484108888040559e+00	1.270240105334719694e+01
3.999027069991294869e+00	6.933687099800932785e+00	1.260332165888088696e+01
4.292493072972258794e+00	7.480067563543763676e+00	1.254447109430806684e+01
4.611250522029409105e+00	8.068694395576377687e+00	1.253099143224163114e+01
4.956994909384105696e+00	8.701322189954145969e+00	1.256885760318072087e+01
5.331427637441109368e+00	9.379229911124749464e+00	1.266497026890902688e+01
5.736207864809473200e+00	1.010301362530669778e+01	1.282724236749807112e+01
6.172888440859195747e+00	1.087232440567768599e+01	1.306466967571451221e+01
6.642832037341044327e+00	1.168554244081286697e+01	1.338737139195399806e+01
7.147103077688226946e+00	1.253937939107768074e+01	1.380658115392598617e+01
7.686330709027171970e+00	1.342840387234384103e+01	1.433456200493349542e+01
8.260538025358838965e+00	1.434449059075826582e+01	1.498441076683407758e+01
8.868933281898781829e+00	1.527620338268086542e+01	1.576970863147622026e+01
9.509660291976990365e+00	1.620813773051025564e+01	1.670396678829187920e+01
1.017950803583031671e+01	1.712027073810749300e+01	1.779981083187540847e+01
1.087358430605803505e+01	1.798739710676555603e+01	1.906784921253084875e+01
1.158496558612878680e+01	1.877876808191758684e+01	2.051518446290224773e+01
1.230434583570766627e+01	1.945809370525640603e+01	2.214355831306573563e+01
1.301972062266253971e+01	1.998410960703078487e+01	2.394718075538708391e+01
1.371615952109936387e+01	2.031193425395058227e+01	2.591038468440298459e+01
1.437573699438448571e+01	2.039542988147568536e+01	2.800537202896264333e+01
1.497770628309360497e+01	2.019070331390599549e+01	3.019046211558525883e+01
1.549900598617484349e+01	1.966071529885213565e+01	3.240938672981028645e+01
1.591517691744257235e+01	1.878069703265671819e+01	3.459224382682013044e+01
1.620172892896398764e+01	1.754372279446253913e+01	3.665864984303504315e+01
1.633592831551384350e+01	1.596543459004120891e+01	3.852335006292898356e+01
1.629887894296658146e+01	1.408669332147013620e+01	4.010403426664004911e+01
1.607766038081693694e+01	1.197300449592058058e+01	4.133043276428213630e+01
1.566719479232730095e+01	9.710052743826945942e+00	4.215312912269278911e+01
1.507148058747726616e+01	7.395553907526792869e+00	4.255019804680366491e+01
1.430388791948221794e+01	5.128668094388014964e+00	4.253000373640472986e+01
1.338636593697279764e+01	2.999025964292224344e+00	4.212932747273832490e+01
1.234763193970474049e+01	1.077632224715319831e+00	4.140719889916537966e+01
1.122063196820579734e+01	-5.886156710249204060e-01	4.043593096529613717e+01
1.003970720428272578e+01	-1.978119559750693091e+00	3.929145828829879861e+01
8.837924527879383874e+00	-3.091967715392099691e+00	3.804495768380025567e+01
7.644935303552236050e+00	-3.948813817189866349e+00	3.675703288926055023e+01
6.485560391478025544e+00	-4.578795177912727610e+00	3.547483856052207329e+01
5.379124834538949962e+00	-5.017792395141746020e+00	3.423176408964733497e+01
4.339433111570880186e+00	-5.302828840966428814e+00	3.304888962450376511e+01
3.375206916317149197e+00	-5.468893740689147798e+00	3.193736302764342128e+01
2.490796850616519453e+00	-5.547098952511791303e+00	3.090100707591439644e+01
1.687007270303688244e+00	-5.563886155869711914e+00	2.993871025119001317e+01
9.619179276863482064e-01	-5.540953477198713450e+00	2.904638168482983218e+01
3.116307871978419852e-01	-5.495609275445130670e+00	2.821841526043348480e+01
-2.690932190664553358e-01	-5.441333831886128181e+00	2.744870411499133667e+01
-7.863172803484226314e-01	-5.388403993410817883e+00	2.673128943661289370e+01
-1.246525951654662068e+00	-5.344496043874228164e+00	2.606073589907360244e+01
-1.656322960876618566e+00	-5.315224513724655431e+00	2.543231660281735884e+01
-2.022213116161422075e+00	-5.304601398257561939e+00	2.484207400306318547e+01
-2.350451944371036106e+00	-5.315415377983714329e+00	2.428680623463713673e+01
-2.646948287732303839e+00	-5.349538059260112277e+00	2.376401339646258037e+01
-2.917207264885084861e+00	-5.408167053538414315e+00	2.327182666524009846e+01
-3.166303243750417717e+00	-5.492015999021004902e+00	2.280893449026108755e+01
-3.398874519277476303e+00	-5.601460714650867700e+00	2.237451408813011966e+01
-3.619133138814815354e+00	-5.736649314748448525e+00	2.196817241833729639e+01
-3.830884756408178493e+00	-5.897582692485091371e+00	2.158989823634789573e+01
-4.037554550015869381e+00	-6.084170476894240842e+00	2.124002524674747505e+01
-4.242216142703706616e+00	-6.296266440355170246e+00	2.091920547533728580e+01
-4.447621172468853246e+00	-6.533686384308539985e+00	2.062839149663042448e+01
-4.656227693652821742e+00	-6.796210741012834511e+00	2.036882591438651247e+01
-4.870225998388822752e+00	-7.083573474727899111e+00	2.014203637389187307e+01
-5.091560746022730122e+00	-7.395438327443274673e+00	1.994983430078135100e+01
-5.321948504164784488e+00	-7.731363020900045235e+00	1.979431545485593347e+01
-5.562889955838310918e+00	-8.090751696597820342e+00	1.967786022031726390e+01
-5.815676129914262305e+00	-8.472795657546637216e+00	1.960313130172325913e+01
-6.081388082677499973e+00	-8.876402389517092928e+00	1.957306614449865023e+01
-6.360889513361459358e+00	-9.300112916845495903e+00	1.959086094751146589e+01
-6.654811853709863279e+00	-9.742007831830767017e+00	1.965994259329973559e+01
-6.963531451521953741e+00	-1.019960288241975555e+01	1.978392421631845011e+01
-7.287138594611733744e+00	-1.066973587487310127e+01	1.996653951211687783e+01
-7.625398322637870763e+00	-1.114844791581978534e+01	2.021155034420973351e+01
-7.977703281956062042e+00	-1.163086374607371276e+01	2.052262185690273810e+01
-8.343019328367827114e+00	-1.211107815013911093e+01	2.090315933076950117e+01
-8.719825210544955851e+00	-1.258205815737508892e+01	2.135610166235771601e+01
-9.106048505227969159e+00	-1.303557389801004796e+01	2.188366791023485547e+01
-9.499001044506176328e+00	-1.346217432586478502e+01	2.248705616915652428e+01
-9.895318372642037730e+00	-1.385122717468099829e+01	2.316609846095225933e+01
-1.029090925284593361e+01	-1.419104485004300464e+01	2.391888164245125736e+01
-1.068092281256564036e+01	-1.446911858821915153e+01	2.474135261659567320e+01
-1.105974239013099236e+01	-1.467248101409206562e+01	2.562693613037734153e+01
-1.142101625252709951e+01	-1.478821095468468449e+01	2.656620434617963866e+01
-1.175773572274285783e+01	-1.480408287978868742e+01	2.754664765285955852e+01
-1.206237043844744150e+01	-1.470934602186042639e+01	2.855260350113916701e+01
-1.232706799678873999e+01	-1.449559548027858646e+01	2.956540137199362306e+01
-1.254392074513772393e+01	-1.415767143392748295e+01	3.056377402879592964e+01
-1.270529581401670072e+01	-1.369449693733162121e+01	3.152456525947680888e+01
-1.280421592634819206e+01	-1.310974552558371187e+01	3.242373145013600322e+01
-1.283476888627174439e+01	-1.241222394345068736e+01	3.323759065685138836e+01
-1.279251439198963780e+01	-1.161586904800034326e+01	3.394422437082154431e+01
-1.267484985759070781e+01	-1.073929459939083841e+01	3.452489362657184557e+01
-1.248129433177072123e+01	-9.804881182861443278e+00	3.496530417978831196e+01
-1.221365301687979255e+01	-8.837472255250320430e+00	3.525655559662669702e+01
-1.187603494071684551e+01	-7.862807011148861491e+00	3.539564145558395580e+01
-1.147471214776004800e+01	-6.905869977682081995e+00	3.538542940592870423e+01
-1.101782793075225086e+01	-5.989354512698917610e+00	3.523412870491018367e+01
-1.051498058894691745e+01	-5.132417114575767769e+00	3.495433126672214286e+01
-9.976724241509803193e+00	-4.349846360643110366e+00	3.456177191518009550e+01
-9.414036453423133111e+00	-3.651698007702325111e+00	3.407398163453295581e+01
-8.837802608851053066e+00	-3.043374182376142656e+00	3.350900072595398171e+01
-8.258359766203561492e+00	-2.526065830672397095e+00	3.288428307947992835e+01
-7.685130372650444741e+00	-2.097443503662414610e+00	3.221587085397826655e+01
-7.126361685751641417e+00	-1.752473897154988691e+00	3.151786484605181116e+01
-6.588972906891975789e+00	-1.484253385637876566e+00	3.080217101896726106e+01
-6.078500954766566267e+00	-1.284776562536966260e+00	3.007847417134071222e+01
-5.599128515543606355e+00	-1.145588724562074834e+00	2.935437642081148368e+01
-5.153774536445452803e+00	-1.058299560930999306e+00	2.863563818661624794e+01
-4.744227038894007542e+00	-1.014957206315937555e+00	2.792646808946976833e+01
-4.371300055636200277e+00	-1.008296155034368757e+00	2.722982105973885325e+01
-4.034999665576017414e+00	-1.031880025928158862e+00	2.654767738246161457e+01
-3.734687701611231425e+00	-1.080162438429635996e+00	2.588128718226671054e+01
-3.469235175293071904e+00	-1.148488121081685520e+00	2.523137394686111179e+01
-3.237160469871933177e+00	-1.233053388778691195e+00	2.459829695757895252e+01
-3.036749761762608912e+00	-1.330841441082589283e+00	2.398217629459428224e+01
-2.866158929694607060e+00	-1.439544278473713135e+00	2.338298597710896587e+01
-2.723497464572517845e+00	-1.557479795391319533e+00	2.280062136798385097e+01
-2.606895697654397992e+00	-1.683509942653891533e+00	2.223494671883843310e+01
-2.514557122154347457e+00	-1.816963769181437316e+00	2.168582803811164084e+01
-2.444797786857056288e+00	-1.957567592262359657e+00	2.115315559620011854e+01
-2.396074767397586847e+00	-2.105383416793381812e+00	2.063685950562132376e+01
-2.367005632337166432e+00	-2.260755934099289544e+00	2.013692102341316215e+01
-2.356380662513378965e+00	-2.424267897009226402e+00	1.965338156001226011e+01
-2.363169385962963887e+00	-2.596703320932781001e+00	1.918635085373937699e+01
-2.386522779459945731e+00	-2.779017746134070599e+00	1.873601537439471443e+01
-2.425772276127358129e+00	-2.972314672048466999e+00	1.830264773591633087e+01
-2.480426515719468927e+00	-3.177827208068532805e+00	1.788661770607325963e+01
-2.550166584954375537e+00	-3.396903952042484409e+00	1.748840528054496701e+01
-2.634840321663186380e+00	-3.630998088603430318e+00	1.710861622122081371e+01
-2.734456098357210596e+00	-3.881658679107753418e+00	1.674800042831819624e+01
-2.849176356432264967e+00	-4.150523080791655772e+00	1.640747350936322491e+01
-2.979311028868203870e+00	-4.439309373868109532e+00	1.608814191315468634e+01
-3.125310863368194525e+00	-4.749807581853939809e+00	1.579133200211208354e+01
-3.287760535216769142e+00	-5.083868333245948001e+00	1.551862342996052213e+01
-3.467371315019687206e+00	-5.443387423035038530e+00	1.527188715980631706e+01
-3.664972925821222471e+00	-5.830284482368901955e+00	1.505332838332598833e+01
-3.881504081475990464e+00	-6.246473647091296044e+00	1.486553446311986093e+01
-4.118001038037521155e+00	-6.693823726514443351e+00	1.471152778854862575e+01
-4.375583306885213020e+00	-7.174104912856194005e+00	1.459482307297029990e+01
-4.655435467482311296e+00	-7.688918547605172016e+00	1.451948807859954904e+01
-4.958783775494596924e+00	-8.239605895316177708e+00	1.449020597267433530e+01
-5.286865987476755180e+00	-8.827131310692779564e+00	1.451233641968474508e+01
-5.640892519798357263e+00	-9.451934695918827956e+00	1.459197101030668087e+01
-6.021996737410404421e+00	-1.011374785329164538e+01	1.473597662070011260e+01
-6.431171848998528340e+00	-1.081136942990952221e+01	1.495201768998117764e+01
-6.869191607089627283e+00	-1.154239390079466610e+01	1.524854512545695329e+01
-7.336511836460131164e+00	-1.230289182981065110e+01	1.563473558005162900e+01
-7.833149835795182980e+00	-1.308704199929164957e+01	1.612036029745259569e+01
-8.358539052144829284e+00	-1.388672155715188516e+01	1.671555789719749541e+01
-8.911357302645534162e+00	-1.469106884155978676e+01	1.743048101249639359e+01
-9.489328456536959777e+00	-1.548604575529159710e+01	1.827478371994213546e+01
-1.008900018641242369e+01	-1.625404301366197757e+01	1.925691698478049929e+01
-1.070550446913737908e+01	-1.697359224522904597e+01	2.038320543874431579e+01
-1.133231324674654594e+01	-1.761927260493699521e+01	2.165669402607915472e+01
-1.196100918256558998e+01	-1.816192318205192180e+01	2.307578115979328359e+01
-1.258110058251422281e+01	-1.856929021787815159e+01	2.463269937579733693e+01
-1.317991954605061622e+01	-1.880724079414593675e+01	2.631196636321504556e+01
-1.374265167086014827e+01	-1.884164986144300613e+01	2.808900542580854420e+01
-1.425255148991843335e+01	-1.864100165719154134e+01	2.992921396060344819e+01
-1.469139650664574503e+01	-1.817962942753392497e+01	3.178782018370192830e+01
-1.504021979873456338e+01	-1.744134945111217760e+01	3.361088046204045554e+01
-1.528033276397232498e+01	-1.642304720246591643e+01	3.533769557343049428e+01
-1.539460420782168448e+01	-1.513759242961381091e+01	3.690473549500813988e+01
-1.536890303000089730e+01	-1.361536772010775742e+01	3.825085864048849515e+01
-1.519354949901158314e+01	-1.190376951870753430e+01	3.932324090262807204e+01
-1.486457150098117808e+01	-1.006432961208733623e+01	4.008309518182806386e+01
-1.438454731209179371e+01	-8.167585993132018274e+00	4.051009850461185380e+01
-1.376285118019581688e+01	-6.286389095015517903e+00	4.060456444893171124e+01
-1.301520497167778778e+01	-4.488777757047023087e+00	4.038682709083374789e+01
-1.216256225021471060e+01	-2.831719044117227746e+00	3.989393403812396599e+01
-1.122947792960496294e+01	-1.356794722289752064e+00	3.917437240881914562e+01
-1.024220960887344134e+01	-8.840309164664161834e-02	3.828195286056551083e+01
-9.226828957150761568e+00	9.655801031345028207e-01	3.727002760772140277e+01
-8.207588051122234774e+00	1.811253893748265842e+00	3.618694354686297032e+01
-7.205703856635184756e+00	2.465091955115231048e+00	3.507317750430936343e+01
-6.238624275460143309e+00	2.950113259778750496e+00	3.396014863419009089e+01
-5.319750521936254195e+00	3.292443406727051602e+00	3.287038498813811316e+01
-4.458531129069923438e+00	3.518611303486563369e+00	3.181858204519065225e+01
-3.660816885814274890e+00	3.653677859625597879e+00	3.081310208176849486e+01
-2.929367411270287658e+00	3.720123597053915709e+00	2.985756219320929716e+01
-2.264418310437867454e+00	3.737337182615327436e+00	2.895228492120533303e+01
-1.664242761132547876e+00	3.721527524912486395e+00	2.809549853487084192e+01
-1.125665732528044582e+00	3.685901577116937222e+00	2.728425633650892479e+01
-6.445090015635464020e-01	3.640985680193108198e+00	2.651509428902591736e+01
-2.159595333878809864e-01	3.595005472419217973e+00	2.578447024388311348e+01
1.651369671928289429e-01	3.554270769971646260e+00	2.508903466543524630e+01
5.040503474707107578e-01	3.523535142141464682e+00	2.442577952586344026e+01
8.059988269377862391e-01	3.506315661439304510e+00	2.379210437703587999e+01
1.076030510387937955e+00	3.505168094184768712e+00	2.318582981640026830e+01
1.318944268767620942e+00	3.521918353240453214e+00	2.260518041333068595e+01
1.539241677214904236e+00	3.557853833456776638e+00	2.204875239197789583e+01
1.741102892839091476e+00	3.613879378619140326e+00	2.151547613470280140e+01
1.928380541417096250e+00	3.690642817438479550e+00	2.100457974459513011e+01
2.104606769019234491e+00	3.788634712259672188e+00	2.051555724075146969e+01
2.273009563343278305e+00	3.908266454071589902e+00	2.004814319174825599e+01
2.436535252416109465e+00	4.049930255245799415e+00	1.960229448308631461e+01
2.597874752699078638e+00	4.214044008007036268e+00	1.917817926758973357e+01
2.759491678229874623e+00	4.401083421462625545e+00	1.877617281187475839e+01
2.923650852553149715e+00	4.611603330918620181e+00	1.839685981374927337e+01
3.092446100389696806e+00	4.846249587536627601e+00	1.804104274261735341e+01
3.267826449104390019e+00	5.105762477006667410e+00	1.770975578905667547e+01
3.451620051894617625e+00	5.390972174239240466e+00	1.740428405881460350e+01
3.645555264129079820e+00	5.702786308564597562e+00	1.712618767952411858e+01
3.851278368572631727e+00	6.042169282939577002e+00	1.687733048058511898e+01
4.070367460009326699e+00	6.410112555319227745e+00	1.665991283525430688e+01
4.304341969540316448e+00	6.807594647656538100e+00	1.647650809553976003e+01
4.554667237351938347e+00	7.235529199580235549e+00	1.633010177816697706e+01
4.822753433574767712e+00	7.694698938526578047e+00	1.622413224164557732e+01
5.109947984069949101e+00	8.185673015790573714e+00	1.616253099202192089e+01
5.417520487242011740e+00	8.708704794570749641e+00	1.614975992371764590e+01
5.746638917974885352e+00	9.263606930545002172e+00	1.619084169297139297e+01
6.098335719231896768e+00	9.849600548396521660e+00	1.629137798609876242e+01
6.473462202148358990e+00	1.046513562141614528e+01	1.645754864365403591e+01
6.872629544075137709e+00	1.110768049095640109e+01	1.669608242018372124e+01
7.296134638763263958e+00	1.177348006527519431e+01	1.701418763312036120e+01
7.743869181414456904e+00	1.245728492607188542e+01	1.741942820617547127e+01
8.215210755880200111e+00	1.315205771517057443e+01	1.791952790414784147e+01
8.708895451809237187e+00	1.384866916588081764e+01	1.852208335498048442e+01
9.222872823216395233e+00	1.453560432584638384e+01	1.923416551102665650e+01
9.754145973479394272e+00	1.519871004939957260e+01	2.006179061790632900e+01
1.029860238107141157e+01	1.582102747971543089e+01	2.100924702643108333e+01
1.085084489093581439e+01	1.638276705710906356e+01	2.207827512097210132e+01
1.140403710755313860e+01	1.686149656802924568e+01	2.326711616570601038e+01
1.194978305360074877e+01	1.723262143106922295e+01	2.456947350307348543e+01
1.247806689134759672e+01	1.747023569073753890e+01	2.597346652020759450e+01
1.297728377128659183e+01	1.754840553701421513e+01	2.746070186367996868e+01
1.343439594785935398e+01	1.744290773116758331e+01	2.900563132885012863e+01
1.383524712619017727e+01	1.713337815936246145e+01	3.057540043073451841e+01
1.416506022950740551e+01	1.660573136368774882e+01	3.213039971065931866e+01
1.440912734292544073e+01	1.585460044331657947e+01	3.362569379959260374e+01
1.455367465296455443e+01	1.488544105537705420e+01	3.501340611354697785e+01
1.458685129320580387e+01	1.371587833696653114e+01	3.624597723435707053e+01
1.449975399758187677e+01	1.237589111674959597e+01	3.728001179808710219e+01
1.428736770949864798e+01	1.090655332391289534e+01	3.808022765036940172e+01
1.394928627094007290e+01	9.357288600310933901e+00	3.862288735675403473e+01
1.349008650387715846e+01	7.781898746674705158e+00	3.889808992500481821e+01
1.291926772815691393e+01	6.233918001054486346e+00	3.891046273927548782e+01
1.225073275544667162e+01	4.762026929376139250e+00	3.867809725452900693e+01
1.150186217283961909e+01	3.406261502063340885e+00	3.822993559361098903e+01
1.069230210576199092e+01	2.195565794695308881e+00	3.760212671454320343e+01
9.842628474655322535e+00	1.146921739851318067e+00	3.683403452276593271e+01
8.973057801174922687e+00	2.659513250541633012e-01	3.596455806779238173e+01
8.102347153562845961e+00	-4.513725872275295981e-01	3.502924727024446128e+01
7.246975179483808205e+00	-1.016392877472800382e+00	3.405844547157384739e+01
6.420638373788147391e+00	-1.445282988285589765e+00	3.307644899129047644e+01
5.634046237580773386e+00	-1.756770590363311735e+00	3.210150370253706598e+01
4.894964554786365163e+00	-1.970283499496704227e+00	3.114637933144111415e+01
4.208439749358058535e+00	-2.104594817534903850e+00	3.021926071574241135e+01
3.577136292668762430e+00	-2.176945119462746714e+00	2.932474242758949146e+01
3.001728151455611560e+00	-2.202563510429804250e+00	2.846477925310589541e+01
2.481298985267069934e+00	-2.194489285008111246e+00	2.763950862147930110e+01
2.013720158239551861e+00	-2.163599523240820943e+00	2.684791108618374622e+01
1.595988190091514491e+00	-2.118763681310051883e+00	2.608830845777215046e+01
1.224513002951357787e+00	-2.067065673252016733e+00	2.535871805307371218e+01
8.953551353310202909e-01	-2.014052175634777342e+00	2.465708955464972263e+01
6.044144042344405943e-01	-1.963980733536468737e+00	2.398145205664442159e+01
3.475748904573496834e-01	-1.920052243590395946e+00	2.332999614784383269e+01
1.208121770525751315e-01	-1.884619960381006099e+00	2.270111153109845503e+01
-7.973103669078301925e-02	-1.859372058258328186e+00	2.209339603616075465e+01
-2.576951388475375304e-01	-1.845487734249332767e+00	2.150564766049433629e+01
-4.164743983877170486e-01	-1.843768487185376781e+00	2.093684776956813920e+01
-5.592038072674829774e-01	-1.854747023072422785e+00	2.038614086326842312e+01
-6.887581288479769359e-01	-1.878776543014284650e+00	1.985281430241325396e+01
-8.077599702646076629e-01	-1.916103181348610240e+00	1.933627997113079289e+01
-9.185942913730079651e-01	-1.966924211864127026e+00	1.883605889878863593e+01
-1.023427283422119860e+00	-2.031434409565997967e+00	1.835176926148375998e+01
-1.124227996036507582e+00	-2.109862691215832697e+00	1.788311782927231164e+01
-1.222791465554440071e+00	-2.202500885993020852e+00	1.742989474381819548e+01
-1.320762407598298216e+00	-2.309726222105803028e+00	1.699197144386324965e+01
-1.419658789049048631e+00	-2.432018862871884846e+00	1.656930156111543084e+01
-1.520894796431332185e+00	-2.569975589280483419e+00	1.616192465801857381e+01
-1.625802875716247264e+00	-2.724320505261494940e+00	1.576997275239614105e+01
-1.735654638670772076e+00	-2.895913434901304040e+00	1.539367966020800438e+01
-1.851680518293825184e+00	-3.085756484295588020e+00	1.503339327953501225e+01
-1.975088114894001379e+00	-3.294999049979260075e+00	1.468959103243150288e+01
-2.107079208402527382e+00	-3.524941365041698305e+00	1.436289877421856609e+01
-2.248865424066444518e+00	-3.777036475948527983e+00	1.405411357052133070e+01
-2.401682529254652643e+00	-4.052890329181162876e+00	1.376423082895751016e+01
-2.566803309247303488e+00	-4.354259406975298674e+00	1.349447635171500792e+01
-2.745548919020103007e+00	-4.683045073933374880e+00	1.324634394196622189e+01
-2.939298534511430194e+00	-5.041283467611331837e+00	1.302163924243858517e+01
-3.149497027821420492e+00	-5.431129371176056431e+00	1.282253049492681463e+01
-3.377660262156884308e+00	-5.854832028425078327e+00	1.265160686474944285e+01
-3.625377438783703887e+00	-6.314700283949800763e+00	1.251194484450672206e+01
-3.894309723300313664e+00	-6.813053738423932693e+00	1.240718299492485421e+01
-4.186184124812675655e+00	-7.352155789804760033e+00	1.234160483863932711e+01
-4.502781291311883649e+00	-7.934123484352029188e+00	1.232022901609711951e+01
-4.845915510615897759e+00	-8.560808043892237151e+00	1.234890473612079553e+01
-5.217404763943531698e+00	-9.233638816426907425e+00	1.243440897164148140e+01
-5.619028169191869537e+00	-9.953422316112181534e+00	1.258453959586140058e+01
-6.052467583883900382e+00	-1.072008715547022639e+01	1.280819552858075028e+01
-6.519229541042532716e+00	-1.153236532495519917e+01	1.311543075388243906e+01
-7.020543119433799717e+00	-1.238740090705547559e+01	1.351746358272182036e+01
-7.557228898195967659e+00	-1.328027961194763762e+01	1.402661565102759234e+01
-8.129533969571134833e+00	-1.420347745590469657e+01	1.465614694021002151e+01
-8.736928318204491006e+00	-1.514623574869093225e+01	1.541994402595276981e+01
-9.377859061253134954e+00	-1.609388386404653204e+01	1.633200987904999835e+01
-1.004946154153247484e+01	-1.702715269422969868e+01	1.740569692182777928e+01
-1.074723065680219669e+01	-1.792155158072171162e+01	1.865262414654725731e+01
-1.146466274919414730e+01	-1.874692010824329458e+01	2.008122914621678490e+01
-1.219288848509906131e+01	-1.946731127942858919e+01	2.169493393115813973e+01
-1.292033076453201446e+01	-2.004140784132001230e+01	2.348995759856199328e+01
-1.363243847221081495e+01	-2.042370615879324447e+01	2.545289661237574563e+01
-1.431156524086905790e+01	-2.056670139934678687e+01	2.755831703556630430e+01
-1.493707885671683044e+01	-2.042424613096605057e+01	2.976675360888999577e+01
-1.548579558414175317e+01	-1.995610228989260193e+01	3.202366004061323679e+01
-1.593282625471683822e+01	-1.913344549810351580e+01	3.425995023450508370e+01
-1.625288817905550687e+01	-1.794472404862704451e+01	3.639473598950461053e+01
-1.642207176601266028e+01	-1.640088975483966038e+01	3.834062431432796103e+01
-1.641995356489535851e+01	-1.453873611133857047e+01	4.001144574966922107e+01
-1.623183181953967846e+01	-1.242107493565690213e+01	4.133159420993001021e+01
-1.585075613115140136e+01	-1.013290223528100320e+01	4.224544858608599895e+01
-1.527897074156436119e+01	-7.773561897759146078e+00	4.272490409461746452e+01
-1.452842985718383950e+01	-5.446012490441539455e+00	4.277315115035003146e+01
-1.362018812050961003e+01	-3.245245462962772276e+00	4.242361131385746376e+01
-1.258269385475492541e+01	-1.248270013614649843e+00	4.173418213714472103e+01
-1.144925147064089721e+01	4.923427782928546659e-01	4.077819749384091352e+01
-1.025509204574752253e+01	1.950427314994905181e+00	3.963427340389588949e+01
-9.034540109673280028e+00	3.124028488268402626e+00	3.837720921577585642e+01
-7.818683249879111230e+00	4.030321332249700461e+00	3.707144743918088636e+01
-6.633782791666229528e+00	4.699285860376027024e+00	3.576763387705702257e+01
-5.500475926462003784e+00	5.167580961228111391e+00	3.450197066481908337e+01
-4.433670237692991734e+00	5.473544482779825415e+00	3.329756156043557525e+01
-3.442948765645709841e+00	5.653685448180524098e+00	3.216683668093886439e+01
-2.533285344263086269e+00	5.740610645771575982e+00	3.111429365330660346e+01
-1.705895745259620178e+00	5.762098484010391708e+00	3.013904939341237821e+01
-9.590963223326189890e-01	5.740967451761511242e+00	2.923694555321366906e+01
-2.890899449232059437e-01	5.695421276554025525e+00	2.840213480761330445e+01
3.093611772245171698e-01	5.639629595082331193e+00	2.762818498206272366e+01
8.423880190102986942e-01	5.584383550448095868e+00	2.690878811309756102e+01
1.316587572154078511e+00	5.537731953140896834e+00	2.623817291208580471e+01
1.738702010252760388e+00	5.505550630091810227e+00	2.561130993119473587e+01
2.115386872236665550e+00	5.492027326035917589e+00	2.502398141481066318e+01
2.453050917616590887e+00	5.500061359241977144e+00	2.447276945555227812e+01
2.757751961779129513e+00	5.531585506886584902e+00	2.395499999981505823e+01
3.035135316289875096e+00	5.587820718676785425e+00	2.346866755765364587e+01
3.290403856528566262e+00	5.669474582746172331e+00	2.301235611393454406e+01
3.528310929150326736e+00	5.776893463695719433e+00	2.258516518669149775e+01
3.753169182604866094e+00	5.910176737572163219e+00	2.218664559460738417e+01
3.968869938101595718e+00	6.069259996215239816e+00	2.181674668855124466e+01
4.178908943912960083e+00	6.253972678127848184e+00	2.147577508982259431e+01
4.386415317334448893e+00	6.464074369638971085e+00	2.116436399177318251e+01
4.594181222564901468e+00	6.699273010844671639e+00	2.088345155238632600e+01
4.804690401392878840e+00	6.959227413211226398e+00	2.063426664219676709e+01
5.020144102574713330e+00	7.243535822713679906e+00	2.041832008238304041e+01
5.242483274588609632e+00	7.551711721746881878e+00	2.023739942220773358e+01
5.473406119304437212e+00	7.883147641493291502e+00	2.009356520357518150e+01
5.714380271523322286e+00	8.237067451044689292e+00	1.998914650499913037e+01
5.966648989475459075e+00	8.612467408233207777e+00	1.992673332508536888e+01
6.231230831351234123e+00	9.008046218627328017e+00	1.990916304688759197e+01
6.508912370078843601e+00	9.422124483177753973e+00	1.993949782170457397e+01
6.800233581388734905e+00	9.852554261719522088e+00	2.002098924080949871e+01
7.105465649421813801e+00	1.029662008821141939e+01	2.015702616128710645e+01
7.424581093300774093e+00	1.075093369933218845e+01	2.035106107698490874e+01
7.757216353903915618e+00	1.121132603545516915e+01	2.060651006885564129e+01
8.102627322059040793e+00	1.167274178516358774e+01	2.092662126203107675e+01
8.459638768369496020e+00	1.212914388552733591e+01	2.131430703809077443e+01
8.826589280085279654e+00	1.257343792041188735e+01	2.177193622779628157e+01
9.201274144117940423e+00	1.299742915048197744e+01	2.230108441222220961e+01
9.580889644754345014e+00	1.339182770545046175e+01	2.290224357877158923e+01
9.961983450823955977e+00	1.374631984547222885e+01	2.357449697640059938e+01
1.034041709028878309e+01	1.404972452584419251e+01	2.431517125014326908e+01
1.071134783384432332e+01	1.429025394238380997e+01	2.511948574891083652e+01
1.106923844469827145e+01	1.445589330379758763e+01	2.598022787009576717e+01
1.140790393060820307e+01	1.453490776385827132e+01	2.688749249190883717e+01
1.172060431393320989e+01	1.451647247396353180e+01	2.782853138125309300e+01
1.200019112993624226e+01	1.439140490754978785e+01	2.878776274832937077e+01
1.223931250769759771e+01	1.415295782302432670e+01	2.974698921102042704e+01
1.243067703923026990e+01	1.379760877578153178e+01	3.068586174580509507e+01
1.256737021288539680e+01	1.332576188868245204e+01	3.158260599909836941e+01
1.264320938046510179e+01	1.274226491061989464e+01	3.241499572734073098e+01
1.265311493348058036e+01	1.205664510756741947e+01	3.316151902375575844e+01
1.259346795088926463e+01	1.128298572210246498e+01	3.380264247397455790e+01
1.246241972801058395e+01	1.043940194461676541e+01	3.432204519001004428e+01
1.226011794967120139e+01	9.547128118197042213e+00	3.470767833222471666e+01
1.198881896652378565e+01	8.629287561799783290e+00	3.495251371920146255e+01
1.165286582605138577e+01	7.709470402763992425e+00	3.505487984219529096e+01
1.125852628372264697e+01	6.810280016536188974e+00	3.501834043873717661e+01
1.081370165700400143e+01	5.952015513394466772e+00	3.485113846489289102e+01
1.032753304264304717e+01	5.151633684558761139e+00	3.456529180223127184e+01
9.809943106834618121e+00	4.422084667491803955e+00	3.417547214087449703e+01
9.271157262900336704e+00	3.772053517218675989e+00	3.369781628889437997e+01
8.721246888332171210e+00	3.206079473351939768e+00	3.314880854209167182e+01
8.169730146834147888e+00	2.724978373855069691e+00	3.254433992458125147e+01
7.625254969536239713e+00	2.326468281323384346e+00	3.189900575849621944e+01
7.095376300714954176e+00	2.005894468147913390e+00	3.122565841315342183e+01
6.586428117458249964e+00	1.756962920877528367e+00	3.053519586398493857e+01
6.103481597800177738e+00	1.572414438450610463e+00	2.983654329012645334e+01
5.650374881865221077e+00	1.444597212317602297e+00	2.913677470647076717e+01
5.229797114910459399e+00	1.365919207716605133e+00	2.844132208307810927e+01
4.843409324191074283e+00	1.329179766071157287e+00	2.775422682643958794e+01
4.491986368379082606e+00	1.327791769215031170e+00	2.707839921370359448e+01
4.175566908462677418e+00	1.355912033214190071e+00	2.641586253194771672e+01
3.893601420937828905e+00	1.408499632782597821e+00	2.576796849238742482e+01
3.645091242122305619e+00	1.481321046950955234e+00	2.513557813441137867e+01
3.428714222605170558e+00	1.570918627041452797e+00	2.451920776931675050e+01
3.242934663048798960e+00	1.674555859043810768e+00	2.391914280849999841e+01
3.086096782648300341e+00	1.790149832866045898e+00	2.333552402220234967e+01
2.956502087670074719e+00	1.916198577615601639e+00	2.276841135292687568e+01
2.852471736664627500e+00	2.051708619408473044e+00	2.221783027309542646e+01
2.772395424939011921e+00	2.196126290440319817e+00	2.168380514819931193e+01
2.714768511489142888e+00	2.349274924637472228e+00	2.116638336969888812e+01
2.678219152803976044e+00	2.511299047866397682e+00	2.066565330113138543e+01
2.661527142310218252e+00	2.682615935409879082e+00	2.018175841967435247e+01
2.663636021620184202e+00	2.863874397767530500e+00	1.971490947386650916e+01
2.683659859234918788e+00	3.055920309467788254e+00	1.926539602827138253e+01
2.720885904258205645e+00	3.259768167025530072e+00	1.883359842287277885e+01
2.774774130534938266e+00	3.476577813795031169e+00	1.842000092550285473e+01
2.844954498860947645e+00	3.707635371681714087e+00	1.802520668262479475e+01
2.931222586143024333e+00	3.954337349199644080e+00	1.764995495970720896e+01
3.033534062448686175e+00	4.218176833604685427e+00	1.729514109044384540e+01
3.151998339564286322e+00	4.500730606627097785e+00	1.696183950862342726e+01
3.286871566270567424e+00	4.803645935967457703e+00	1.665133020291758825e+01
3.438549003240256585e+00	5.128625677318020770e+00	1.636512889881940325e+01
3.607556670648032870e+00	5.477410164822774874e+00	1.610502121819523325e+01
3.794542020065506893e+00	5.851754163689713018e+00	1.587310097808578391e+01
4.000263234427927195e+00	6.253396901170264144e+00	1.567181264565237520e+01
4.225576601102161156e+00	6.684022878365922793e+00	1.550399773953319560e+01
4.471421228828537764e+00	7.145210797173746187e+00	1.537294462658039151e+01
4.738800185663058606e+00	7.638367523745027476e+00	1.528244066581886784e+01
5.028756919471255138e+00	8.164643573847563118e+00	1.523682494765833439e+01
5.342345584908885670e+00	8.724826186697947961e+00	1.524103890497431202e+01
5.680593645087792076e+00	9.319205719571316493e+00	1.530067076395467929e+01
6.044454852536144784e+00	9.947410951927169620e+00	1.542198808255863440e+01
6.434750462475247623e+00	1.060820909410425728e+01	1.561195042438226999e+01
6.852096325638148855e+00	1.129926708052193973e+01	1.587819149030720922e+01
7.296813401126527765e+00	1.201687240521027178e+01	1.622895678770920114e+01
7.768819301534902522e+00	1.275561473972499904e+01	1.667297926624065596e+01
8.267498845353912884e+00	1.350803436538090452e+01	1.721927156913920598e+01
8.791552397356612758e+00	1.426425062026925339e+01	1.787681018157813995e+01
9.338822219647877176e+00	1.501159365123698919e+01	1.865408472140668650e+01
9.906099362806788378e+00	1.573427612739135739e+01	1.955848632531174047e+01
1.048891703926524599e+01	1.641315809845698581e+01	2.059551452221345258e+01
1.108134114518441926e+01	1.702567685642188877e+01	2.176779468637661807e+01
1.167577471630816532e+01	1.754603201952858527e+01	2.307392093682777201e+01
1.226280044663020696e+01	1.794572959309651239e+01	2.450717463569402810e+01
1.283109336127683697e+01	1.819459050153967183e+01	2.605421729685335563e+01
1.336744307530311993e+01	1.826230979177259783e+01	2.769391621550083826e+01
1.385692974695006718e+01	1.812060226951053110e+01	2.939652333568414022e+01
1.428329699920611340e+01	1.774588098928991187e+01	3.112347718453175816e+01
1.462955539821449413e+01	1.712228665642789949e+01	3.282811093484622944e+01
1.487882852403583556e+01	1.624473262596303869e+01	3.445749962805708577e+01
1.501541893422855622e+01	1.512148500310454224e+01	3.595554402458194687e+01
1.502602554111615518e+01	1.377571188928552992e+01	3.726716398773903904e+01
1.490099417593309283e+01	1.224546834265788853e+01	3.834319071114065736e+01
1.463544159260557187e+01	1.058177541375858688e+01	3.914527433942971868e+01
1.423007497472087302e+01	8.844797543338106749e+00	3.964995943293845926e+01
1.369154723158259657e+01	7.098551606073016274e+00	3.985111633664127595e+01
1.303224766903163889e+01	5.404964899311243798e+00	3.976018860984680714e+01
1.226951939205959974e+01	3.818298344337645922e+00	3.940417279172466181e+01
1.142439728728740356e+01	2.380878168709627651e+00	3.882175035917456540e+01
1.052004537542962659e+01	1.120749632551977237e+00	3.805837525801506160e+01
9.580115801141861454e+00	5.139649505228605086e-02	3.716126175977322532e+01
8.627243870532904424e+00	-8.267769553302387608e-01	3.617509475238381356e+01
7.681841787946590117e+00	-1.523794546712226250e+00	3.513897691113603372e+01
6.761278154480708125e+00	-2.056961512836610773e+00	3.408476491066424785e+01
5.879454187748976324e+00	-2.447799778364494028e+00	3.303664734108333789e+01
5.046728791137629067e+00	-2.719449153598320734e+00	3.201164268991988138e+01
4.270110996664033820e+00	-2.894711388692092324e+00	3.102064895598472205e+01
3.553628758128421161e+00	-2.994749338045292308e+00	3.006972085899838376e+01
2.898790948511049681e+00	-3.038352040323188508e+00	2.916133912997825917e+01
2.305076649627626040e+00	-3.041633313501283187e+00	2.829553074145295000e+01
1.770405653314734984e+00	-3.018029190479973867e+00	2.747077695730158808e+01
1.291562168935263877e+00	-2.978479503908597170e+00	2.668469997644340808e+01
8.645580016508778165e-01	-2.931706791357257647e+00	2.593455011358968676e+01
4.849315223500642591e-01	-2.884532711180635811e+00	2.521752935641062976e+01
1.479850989969942465e-01	-2.842194306817928062e+00	2.453098984008614281e+01
-1.510328415844980343e-01	-2.808638745630384292e+00	2.387254231699241558e+01
-4.167934319890866934e-01	-2.786786174797924343e+00	2.324010358030559686e+01
-6.537927062699704361e-01	-2.778757248696714921e+00	2.263190515955898263e+01
-8.662891605126449290e-01	-2.786065888742205843e+00	2.204647956117047158e+01
-1.058266833335601120e+00	-2.809779932085268772e+00	2.148263533807297065e+01
-1.233418143210567974e+00	-2.850653241389124570e+00	2.093942842271754401e+01
-1.395141653028423523e+00	-2.909233079823803525e+00	2.041613434096298008e+01
-1.546550795707961612e+00	-2.985946417744509418e+00	1.991222396056980060e+01
-1.690490357911616393e+00	-3.081168518259949973e+00	1.942734412562444390e+01
-1.829558173946449706e+00	-3.195276754050612844e+00	1.896130371450623286e+01
-1.966130031956865976e+00	-3.328692193219552120e+00	1.851406519147429464e+01
-2.102386248083134568e+00	-3.481911084369630593e+00	1.808574148969996997e+01
-2.240338731711783993e+00	-3.655527981045894048e+00	1.767659798397794191e+01
-2.381857656645195220e+00	-3.850251875030692439e+00	1.728705932495318365e+01
-2.528697078483745031e+00	-4.066916354000845502e+00	1.691772097184222545e+01
-2.682519006035454900e+00	-4.306484456475279110e+00	1.656936534855119092e+01
-2.844915551079437499e+00	-4.570048558946115058e+00	1.624298263874224091e+01
-3.017428851866105433e+00	-4.858825288610185034e+00	1.593979631391232488e+01
-3.201568495540513482e+00	-5.174145101341911968e+00	1.566129354234057303e+01
-3.398826156120653419e+00	-5.517435789034140114e+00	1.540926064304446541e+01
-3.610687119412002044e+00	-5.890198773656980968e+00	1.518582371243932450e+01
-3.838638284836499714e+00	-6.293976598594111849e+00	1.499349444245676466e+01
-4.084172116212260839e+00	-6.730309534459412824e+00	1.483522094102872657e+01
-4.348785858036976038e+00	-7.200678674602274398e+00	1.471444302387265779e+01
-4.633975139693506051e+00	-7.706432310795522156e+00	1.463515092430976239e+01
-4.941220856803707484e+00	-8.248691771312609333e+00	1.460194560659799379e+01
-5.271967948254597580e+00	-8.828232311692168821e+00	1.462009779548757571e+01
-5.627594384598355148e+00	-9.445334144304952773e+00	1.469560136515178961e+01
-6.009368360569014911e+00	-1.009959839334120169e+01	1.483521477065464822e+01
-6.418391363846233766e+00	-1.078972284771693246e+01	1.504648166311527113e+01
-6.855524512233303724e+00	-1.151323312148861078e+01	1.533771863660079404e+01
-7.321295373158834607e+00	-1.226616659294950651e+01	1.571795419935686589e+01
-7.815782495137901797e+00	-1.304270977795174602e+01	1.619679864809358349e+01
-8.338475223419285598e+00	-1.383479522530041095e+01	1.678421985586571807e+01
-8.888107223607399021e+00	-1.463167232147922370e+01	1.749019568438224681e+01
-9.462463733394582022e+00	-1.541947827482785627e+01	1.832421089001973158e+01
-1.005816518753790945e+01	-1.618085152753120326e+01	1.929456672521714822e+01
-1.067043382153723918e+01	-1.689464987132443952e+01	2.040747740604494709e+01
-1.129285542651595975e+01	-1.753585847138443299e+01	2.166594241752583017e+01
-1.191715573100280778e+01	-1.807579585209166950e+01	2.306841087822231273e+01
-1.253301974311169431e+01	-1.848274304922619393e+01	2.460729710141203341e+01
-1.312799207372314392e+01	-1.872312374283908554e+01	2.626746632314549856e+01
-1.368750524063473861e+01	-1.876333938918273603e+01	2.802488319722050036e+01
-1.419508865548953835e+01	-1.857230010636731521e+01	2.984569262456309957e+01
-1.463280980057731639e+01	-1.812457940093907638e+01	3.168606246772841928e+01
-1.498198676061349310e+01	-1.740395909689651788e+01	3.349313041260813151e+01
-1.522418399424179469e+01	-1.640693943476737005e+01	3.520732747222349701e+01
-1.534245953829435294e+01	-1.514561324498085604e+01	3.676617069591209486e+01
-1.532277490896300343e+01	-1.364921092045291751e+01	3.810932650738985927e+01
-1.515541851011199448e+01	-1.196368946570891012e+01	3.918438863562836616e+01
-1.483624560567168515e+01	-1.014901166552493805e+01	3.995248819849452815e+01
-1.436752221165701116e+01	-8.274221043752117311e+00	4.039268763548623298e+01
-1.375819209486652106e+01	-6.410956684664839145e+00	4.050421520255049757e+01
-1.302346855384635305e+01	-4.626493170295790769e+00	4.030599951889335131e+01
-1.218377101549129726e+01	-2.977560261013273202e+00	3.983356839490378576e+01
-1.126314994004349401e+01	-1.506009782206514158e+00	3.913398624986182739e+01
-1.028743592425979614e+01	-2.369121187586862298e-01	3.825990697645965355e+01
-9.282383543709684659e+00	8.209383585208482881e-01	3.726388743981158314e+01
-8.272051353486631342e+00	1.672638538156498766e+00	3.619385691469646815e+01
-7.277582364322318753e+00	2.333712204589840855e+00	3.509020523194700303e+01
-6.316452907431102659e+00	2.826370608098375925e+00	3.398451163057571023e+01
-5.402170555878154978e+00	3.176115760902443963e+00	3.289961833693824644e+01
-4.544341924200095306e+00	3.409040342441904681e+00	3.185060632543602566e+01
-3.749003697535895352e+00	3.549934656600175931e+00	3.084623220524216336e+01
-3.019109862122288490e+00	3.621140660649160292e+00	2.989047601079230532e+01
-2.355084809845143567e+00	3.642004801725555296e+00	2.898397080077749521e+01
-1.755375848688073503e+00	3.628758100570722345e+00	2.812519599766148914e+01
-1.216962453762193697e+00	3.594668179871488789e+00	2.731139867709912750e+01
-7.357993903988253592e-01	3.550341478516960692e+00	2.653925791229452003e+01
-3.071853035072467097e-01	3.504089932355155312e+00	2.580533251281762119e+01
7.394222007899353688e-02	3.462307337050127831e+00	2.510634024540690490e+01
4.127787317761069663e-01	3.429823899943705179e+00	2.443931425797287460e+01
7.144832485928667154e-01	3.410223414392740349e+00	2.380167533030908089e+01
9.840572651728540787e-01	3.406117506735296452e+00	2.319125012428516541e+01
1.226263289329098338e+00	3.419377184183905793e+00	2.260625763025583268e+01
1.445574678814579128e+00	3.451324894943228916e+00	2.204527930639025257e+01
1.646149700427444129e+00	3.502891580534750915e+00	2.150722318605374639e+01
1.831823888438174786e+00	3.574743490801602253e+00	2.099128838294096511e+01
2.006115848674517643e+00	3.667383309566615068e+00	2.049693372698282090e+01
2.172242594763727386e+00	3.781229678110499037e+00	2.002385246228904947e+01
2.333141303098404506e+00	3.916678655564749700e+00	1.957195379879356523e+01
2.491495038345039159e+00	4.074150095973665842e+00	1.914135143840235997e+01
2.649760544107901961e+00	4.254121384390558980e+00	1.873235884303608145e+01
2.810196628136167440e+00	4.457150469293388539e+00	1.834549086263434603e+01
2.974892012251889373e+00	4.683889654841802752e+00	1.798147131352692796e+01
3.145791776510880489e+00	4.935091167932435852e+00	1.764124613279974696e+01
3.324721715653036203e+00	5.211605083556499984e+00	1.732600179056210976e+01
3.513410052443382448e+00	5.514369769118532716e+00	1.703718868875489889e+01
3.713506024110897474e+00	5.844394586067032549e+00	1.677654928822291680e+01
3.926594880306510937e+00	6.202734158501321815e+00	1.654615066373242271e+01
4.154208808125992469e+00	6.590453078552212851e+00	1.634842106743741397e+01
4.397833235168614685e+00	7.008579466068957764e+00	1.618618985985348502e+01
4.658907858258649171e+00	7.458045340091351783e+00	1.606272981336317685e+01
4.938821606441919698e+00	7.939611305477228598e+00	1.598180026966278966e+01
5.238900576345450588e+00	8.453772637409695534e+00	1.594768889509329846e+01
5.560387782451875260e+00	9.000643506973503349e+00	1.596524877568535139e+01
5.904413354904038513e+00	9.579815908629036869e+00	1.603992627274162430e+01
6.271953610276538527e+00	1.019018993995135958e+01	1.617777336893191986e+01
6.663777243244020987e+00	1.082977261055419405e+01	1.638543613901532225e+01
7.080376779975038559e+00	1.149544354791899359e+01	1.667010847990496814e+01
7.521883456769433707e+00	1.218268812082497377e+01	1.703943740246789673e+01
7.987963923174987713e+00	1.288530198440934882e+01	1.750136320929422595e+01
8.477697729298423468e+00	1.359507628383200917e+01	1.806387512640911908e+01
8.989435584751781505e+00	1.430148015378235904e+01	1.873466105019860350e+01
9.520640041654839791e+00	1.499136702884584871e+01	1.952062998608013089e+01
1.006771274037394015e+01	1.564874365538271839e+01	2.042728887649111158e+01
1.062581583187481726e+01	1.625465502140211171e+01	2.145796364085651931e+01
1.118869975082754742e+01	1.678725320636496576e+01	2.261286945723565722e+01
1.174855509638128837e+01	1.722213053591634591e+01	2.388805958648252670e+01
1.229591264033479447e+01	1.753300281556965245e+01	2.527431653209387719e+01
1.281962165785827956e+01	1.769282044547973953e+01	2.675609321961281850e+01
1.330694153662042645e+01	1.767535638404702425e+01	2.831066085516044240e+01
1.374378302136308605e+01	1.745726336183318850e+01	2.990766487056775702e+01
1.411513105541009594e+01	1.702050540762925834e+01	3.150931584638798455e+01
1.440566849063201182e+01	1.635495582268702819e+01	3.307142903734484918e+01
1.460059722383751435e+01	1.546083300960260942e+01	3.454545474252446979e+01
1.468662080241402457e+01	1.435054919608201551e+01	3.588150141972353424e+01
1.465301364178082366e+01	1.304951747706952148e+01	3.703215252035194993e+01
1.449266402530969344e+01	1.159553976134520425e+01	3.795665258873573578e+01
1.420295159891324488e+01	1.003660015587898258e+01	3.862485128372711074e+01
1.378631645460981936e+01	8.427191669035918764e+00	3.902021996230605083e+01
1.325040397605242859e+01	6.823637354347964035e+00	3.914135000764115802e+01
1.260772731388198231e+01	5.279127096406083020e+00	3.900160971824929135e+01
1.187486729213439318e+01	3.839282872027611759e+00	3.862701473593171642e+01
1.107130885012371557e+01	2.538946146299877693e+00	3.805274199894734011e+01
1.021807257974133165e+01	1.400586570227318362e+00	3.731896993923059114e+01
9.336323978789931033e+00	4.343615924501870174e-01	3.646678596323924637e+01
8.446127740155956687e+00	-3.604685915930406770e-01	3.553477018711023305e+01
7.565468106981056984e+00	-9.932602206076283080e-01	3.455661222851091452e+01
6.709595274222188266e+00	-1.479366025447965249e+00	3.355984259516712598e+01
5.890699144255172826e+00	-1.837615301213011199e+00	3.256554212022211203e+01
5.117867699708353868e+00	-2.088181498807414105e+00	3.158877072305253009e+01
4.397262779856776937e+00	-2.250968221471035147e+00	3.063942784142996700e+01
3.732439679723995596e+00	-2.344521117328702164e+00	2.972329331310988110e+01
3.124743600018725864e+00	-2.385396789571958553e+00	2.884306524396655647e+01
2.573729561059657556e+00	-2.387886448931066052e+00	2.799928316039276766e+01
2.077567960060584973e+00	-2.363989134928878855e+00	2.719108453908441447e+01
1.633412250561638634e+00	-2.323543475139631553e+00	2.641678483358043650e+01
1.237716677991511638e+00	-2.274447609907188195e+00	2.567429613829878932e+01
8.865002492016416102e-01	-2.222917509231147726e+00	2.496141144289035907e+01
5.755584733583627433e-01	-2.173751239007846614e+00	2.427598443044959353e+01
3.006275021217418297e-01	-2.130579839458035973e+00	2.361603271624366229e+01
5.750676796376402722e-02	-2.096094629724464475e+00	2.297978801474937072e+01
-1.578533718050588452e-01	-2.072246721769572808e+00	2.236571167212098743e+01
-3.492927068015102554e-01	-2.060418168654652771e+00	2.177248925314795258e+01
-5.204052529868244958e-01	-2.061566227822140718e+00	2.119901385515922243e+01
-6.745213504703561069e-01	-2.076343254696576768e+00	2.064436465458551595e+01
-8.147035408929781397e-01	-2.105195153017175524e+00	2.010778482780969867e+01
-9.437527021053978560e-01	-2.148441357949730790e+00	1.958866130590635279e+01
-1.064221567689831227e+00	-2.206339180578979153e+00	1.908650768224662997e+01
-1.178433328978746086e+00	-2.279135096453096754e+00	1.860095085977722462e+01
-1.288503505726181109e+00	-2.367105273164041179e+00	1.813172158793602051e+01
-1.396363682469967227e+00	-2.470587333726665058e+00	1.767864880761471369e+01
-1.503786047595637054e+00	-2.590005059980047264e+00	1.724165762818749315e+01
-1.612407948834078120e+00	-2.725887460920132899e+00	1.682077075396773225e+01
-1.723755900042683642e+00	-2.878883367292339734e+00	1.641611322405556095e+01
-1.839268646767649340e+00	-3.049772465374022801e+00	1.602792040626904679e+01
-1.960319028628286775e+00	-3.239473447053843991e+00	1.565654927778722794e+01
-2.088234470470842652e+00	-3.449049725880198203e+00	1.530249312295859987e+01
-2.224315996011778207e+00	-3.679712944118180395e+00	1.496639987664880422e+01
-2.369855690822418204e+00	-3.932824267076910019e+00	1.464909443556191704e+01
-2.526152548447867296e+00	-4.209893219701303479e+00	1.435160534666884757e+01
-2.694526615573210826e+00	-4.512573556861637414e+00	1.407519635692960769e+01
-2.876331309702053307e+00	-4.842655361621861054e+00	1.382140336562725125e+01
-3.072963714894034304e+00	-5.202052222276467575e+00	1.359207735025326791e+01
-3.285872565632277809e+00	-5.592781935150418882e+00	1.338943382454240805e+01
-3.516563502584091783e+00	-6.016938701441825188e+00	1.321610931170460823e+01
-3.766601022469865168e+00	-6.476654218633930427e+00	1.307522514670920621e+01
-4.037606342086271560e+00	-6.974044398672967660e+00	1.297045861606737560e+01
-4.331250147744941437e+00	-7.511137670790382082e+00	1.290612094371759078e+01
-4.649238900049485146e+00	-8.089779953008152447e+00	1.288724085961207777e+01
-4.993293005345352142e+00	-8.711510430303770036e+00	1.291965134238988355e+01
-5.365114747841193577e+00	-9.377401320702869469e+00	1.301007548206463404e+01
-5.766343405127360988e+00	-1.008785395849785438e+01	1.316620511017925388e+01
-6.198494460464409883e+00	-1.084234297227217425e+01	1.339676272134549428e+01
-6.662879311645186320e+00	-1.163910039631532634e+01	1.371153308808805349e+01
-7.160501420112200144e+00	-1.247473269817722219e+01	1.412134571299645103e+01
-7.691924547918702615e+00	-1.334376660850880114e+01	1.463798283483901663e+01
-8.257108753977712823e+00	-1.423812522084784149e+01	1.527398029201072660e+01
-8.855210400664725867e+00	-1.514654525598067458e+01	1.604228072163573771e+01
-9.484343886196320739e+00	-1.605396100464087183e+01	1.695569154563870384e+01
-1.014130559804077514e+01	-1.694090158825834180e+01	1.802609612115251636e+01
-1.082126519706253198e+01	-1.778297664478452589e+01	1.926336873873000144e+01
-1.151743634183473119e+01	-1.855056091640817684e+01	2.067395775713189821e+01
-1.222074879929207647e+01	-1.920882755894234961e+01	2.225913234834977672e+01
-1.291955667525710361e+01	-1.971831629796091789e+01	2.401294385188682057e+01
-1.359943263752748521e+01	-2.003624311371111233e+01	2.592003768887851933e+01
-1.424311368514584863e+01	-2.011874375596092790e+01	2.795356566905651263e+01
-1.483067669222735674e+01	-1.992417001294653645e+01	3.007357961784747147e+01
-1.534002602429927542e+01	-1.941740242373818859e+01	3.222640648766929417e+01
-1.574776366424316620e+01	-1.857489654439966387e+01	3.434556281168750758e+01
-1.603047695225881597e+01	-1.738986334420501478e+01	3.635469746018953430e+01
-1.616641559145343621e+01	-1.587666685997632854e+01	3.817279571434836782e+01
-1.613744071830572580e+01	-1.407332375892544363e+01	3.972141519930102760e+01
-1.593102902236769758e+01	-1.204105409220250955e+01	4.093311933462749863e+01
-1.554203152935117949e+01	-9.860264556583530293e+00	4.175969686400075886e+01
-1.497385483207441403e+01	-7.623125486071552714e+00	4.217845117489950724e+01
-1.423878189747412826e+01	-5.423833534844835214e+00	4.219502762601615586e+01
-1.335728706121119913e+01	-3.348396175541747066e+00	4.184197406673892061e+01
-1.235639797264425432e+01	-1.466000002753602205e+00	4.117330350749271872e+01
-1.126735817565518971e+01	1.764058048040386684e-01	4.025635629756710188e+01
-1.012298177760926698e+01	1.555609310087354702e+00	3.916284300124107176e+01
-8.955122668839605282e+00	2.670065779865246292e+00	3.796089593140703755e+01
-7.792603823969120214e+00	3.535375571639547854e+00	3.670937117099077085e+01
-6.659805884408253718e+00	4.178708606837443718e+00	3.545483442987319478e+01
-5.575954435283684063e+00	4.633399022802656475e+00	3.423096011393803906e+01
-4.555019089475050187e+00	4.934500529408515135e+00	3.305966418938295703e+01
-3.606067127586693566e+00	5.115624193804157116e+00	3.195319550436730793e+01
-2.733897995447608587e+00	5.207022835438340103e+00	3.091653093784218953e+01
-1.939805912359013673e+00	5.234687587930233477e+00	2.994963236480938917e+01
-1.222356562330088936e+00	5.220159795932768354e+00	2.904933289031572841e+01
-5.781049265038031848e-01	5.180784787418903470e+00	2.821077821630130700e+01
-2.215955111532497135e-03	5.130195458797149222e+00	2.742844638918492350e+01
5.110251862793356858e-01	5.078880838837723566e+00	2.669681604115686113e+01
9.678107515351743739e-01	5.034751628702586856e+00	2.601076631760678382e+01
1.374504839251915467e+00	5.003656129866921987e+00	2.536578604749188770e+01
1.737419968313416163e+00	4.989826966821725662e+00	2.475805602924982551e+01
2.062660668164247202e+00	4.996254879062854926e+00	2.418445292505558086e+01
2.356020089254108107e+00	5.024994119062396791e+00	2.364250934981601660e+01
2.622917492234936976e+00	5.077407532977477267e+00	2.313035349638537141e+01
2.868366496309191049e+00	5.154360267601017398e+00	2.264664317897129564e+01
3.096965873438373595e+00	5.256370558407277294e+00	2.219050314840307081e+01
3.312906341935264010e+00	5.383724987735638123e+00	2.176147043181049767e+01
3.519988206515301421e+00	5.536564379566338623e+00	2.135944978194515897e+01
3.721645823820405319e+00	5.714945320293931985e+00	2.098467966946754260e+01
3.920975773467758163e+00	5.918881243199877851e+00	2.063770828652918254e+01
4.120766320440970354e+00	6.148366105225093747e+00	2.031937850613364205e+01
4.323526298919382782e+00	6.403382907892638087e+00	2.003082048109658331e+01
4.531511959816707957e+00	6.683898651121598533e+00	1.977345044290898457e+01
4.746750628947197015e+00	6.989846741670210584e+00	1.954897418635420436e+01
4.971060240219498105e+00	7.321097395215230286e+00	1.935939363897681531e+01
5.206063955719071323e+00	7.677416168589778600e+00	1.920701477238659294e+01
5.453199177006141873e+00	8.058410441470364560e+00	1.909445488429054194e+01
5.713720303452563876e+00	8.463463450013440692e+00	1.902464694440055126e+01
5.988694618108651113e+00	8.891655385357642771e+00	1.900083823991209186e+01
6.278990694833550101e+00	9.341671147505342887e+00	1.902657997157731629e+01
6.585258740100729646e+00	9.811694644623280226e+00	1.910570374582916031e+01
6.907902330552984971e+00	1.029929011962528485e+01	1.924228010606494621e+01
7.247041109460214514e+00	1.080127195508547366e+01	1.944055339784020120e+01
7.602464194022740429e+00	1.131356584953543454e+01	1.970484645764944531e+01
7.973574359574009840e+00	1.183106626893649072e+01	2.003942799540205044e+01
8.359323550510257661e+00	1.234749773448117516e+01	2.044833531724880871e+01
8.758140968907349944e+00	1.285529084141714939e+01	2.093514550035498800e+01
9.167855956158330599e+00	1.334548784933008214e+01	2.150268966371487167e+01
9.585619145475504865e+00	1.380769702349198802e+01	2.215270803305678982e+01
1.000782693327715300e+01	1.423011919153222848e+01	2.288544855924826393e+01
1.043005615910266037e+01	1.459967345622077239e+01	2.369921934726071555e+01
1.084701788881447193e+01	1.490225055901909457e+01	2.458991530779870160e+01
1.125254115583493508e+01	1.512312055001570243e+01	2.555055205051246503e+01
1.163959909525301128e+01	1.524751448312238544e+01	2.657085419126234527e+01
1.200039063403994888e+01	1.526138618091483679e+01	2.763695906780746370e+01
1.232649018872743696e+01	1.515233864913025386e+01	2.873130732734820825e+01
1.260907503476771829e+01	1.491067073668392950e+01	2.983279489787562966e+01
1.283923460495933888e+01	1.453046554541055890e+01	3.091725191932491512e+01
1.300835769900446159e+01	1.401060807201664815e+01	3.195828937120456459e+01
1.310858273630567972e+01	1.335559355112851776e+01	3.292851180748805717e+01
1.313328381778796405e+01	1.257597956766406710e+01	3.380103742815673940e+01
1.307755339277557383e+01	1.168835306217149395e+01	3.455120284943614450e+01
1.293863335971516548e+01	1.071473248104573273e+01	3.515827288188327771e+01
1.271624327184822256e+01	9.681402473160481748e+00	3.560694169532027331e+01
1.241275919197944866e+01	8.617271236904295861e+00	3.588841525091989837e+01
1.203321039647193302e+01	7.551928535375184381e+00	3.600091234373450533e+01
1.158508221036225905e+01	6.513642634062565939e+00	3.594950746118000495e+01
1.107793825273228983e+01	5.527549233025354170e+00	3.574534495123568689e+01
1.052289935076159644e+01	4.614249209536093410e+00	3.540435509231015487e+01
9.932034336639045335e+00	3.788953883503944908e+00	3.494567374211104038e+01
9.317726291325534760e+00	3.061217643691514834e+00	3.438999282411796798e+01
8.692075426562132279e+00	2.435203425867944915e+00	3.375804759671968469e+01
8.066388226492714253e+00	1.910357551405042376e+00	3.306939018588183643e+01
7.450785158983946666e+00	1.482337282782042243e+00	3.234152640623482000e+01
6.853940371363756334e+00	1.144036104805108645e+00	3.158942366325214834e+01
6.282949944707891810e+00	8.865787862021348165e-01	3.082534528660342943e+01
5.743312828857316532e+00	7.001979682176561193e-01	3.005893662916719578e+01
5.239001342793350169e+00	5.749448169744777459e-01	2.929747934900334982e+01
4.772595690211463015e+00	5.012204082879813116e-01	2.854623694144704515e+01
4.345458162019115278e+00	4.701385234792570533e-01	2.780883002582306673e+01
3.957926198165129250e+00	4.737443494906657948e-01	2.708759820187569289e+01
3.609508013297682893e+00	5.051190957962508055e-01	2.638392240955248624e+01
3.299069121547539840e+00	5.584003549665993438e-01	2.569849551312918479e+01
3.025002244889445802e+00	6.287445752743197058e-01	2.503153865147934454e+01
2.785376477927933081e+00	7.122531519530018729e-01	2.438296705316106028e+01
2.578064145330440038e+00	8.058786053336272071e-01	2.375251225361105512e+01
2.400845591330758921e+00	9.073227779472482490e-01	2.313980881918624277e+01
2.251493309992407710e+00	1.014935235862589380e+00	2.254445353689203202e+01
2.127837502579426054e+00	1.127617147144366783e+00	2.196604415999932414e+01
2.027815467035920083e+00	1.244733750925538951e+00	2.140420362279459709e+01
1.949507295424881992e+00	1.366036992527449589e+00	2.085859441569935058e+01
1.891160265135138685e+00	1.491598845463996348e+00	2.032892669346017556e+01
1.851204123168024518e+00	1.621755147292025745e+00	1.981496274322622142e+01
1.828259225580424641e+00	1.757059342999340634e+00	1.931651968501873640e+01
1.821139237322316307e+00	1.898245279529452212e+00	1.883347170455659381e+01
1.828849841543029875e+00	2.046198070222729815e+00	1.836575270380219749e+01
1.850584664410999780e+00	2.201932005930879566e+00	1.791335996935671915e+01
1.885719398562987870e+00	2.366574499432996248e+00	1.747635927499649000e+01
1.933804908649988663e+00	2.541355089025131964e+00	1.705489172754958815e+01
1.994559926687502927e+00	2.727598579164582482e+00	1.664918261463363436e+01
2.067863791935210749e+00	2.926721448292932237e+00	1.625955250252226847e+01
2.153749557570983075e+00	3.140230696621508333e+00	1.588643085040005154e+01
2.252397671476035423e+00	3.369724331620857161e+00	1.553037244435507525e+01
2.364130337490517597e+00	3.616892689009728823e+00	1.519207700364471414e+01
2.489406572642438586e+00	3.883519755278891150e+00	1.487241236729286520e+01
2.628817890906083754e+00	4.171483587084109601e+00	1.457244172549494543e+01
2.783084460523886250e+00	4.482754805445297919e+00	1.429345541152947341e+01
2.953051495016027594e+00	4.819391969907345974e+00	1.403700780809771764e+01
3.139685542505159521e+00	5.183532399880213859e+00	1.380495993647378228e+01
3.344070228242665088e+00	5.577376696508759224e+00	1.359952827231813721e+01
3.567400875069274502e+00	6.003164817315583157e+00	1.342334024692030603e+01
3.810977269293905234e+00	6.463141056729662992e+00	1.327949671675970755e+01
4.076193648037481410e+00	6.959504680212316607e+00	1.317164137587809591e+01
4.364524751254965196e+00	7.494342245754868514e+00	1.310403658809311267e+01
4.677506500704955883e+00	8.069536833347878968e+00	1.308164435454839847e+01
5.016709533969248014e+00	8.686648520128683160e+00	1.311021000956922045e+01
5.383703432585191351e+00	9.346759548965335895e+00	1.319634463310570283e+01
5.780009044223206160e+00	1.005027685561125317e+01	1.334759993641390530e+01
6.207035825362011039e+00	1.079668413592618315e+01	1.357252635733354929e+01
6.666000656418428427e+00	1.158423575226188973e+01	1.388070113165157871e+01
7.157824166002774824e+00	1.240958594998505582e+01	1.428270806375726742e+01
7.683000344401002657e+00	1.326734972761873799e+01	1.479004458172577685e+01
8.241435282722775924e+00	1.414959715062377832e+01	1.541492461799698432e+01
8.832251469512875985e+00	1.504529202200719595e+01	1.616993847036965093e+01
9.453555524762307982e+00	1.593969988508217739e+01	1.706752423707112598e+01
1.010216996079429563e+01	1.681381055271101843e+01	1.811920174478515833e+01
1.077333401998596862e+01	1.764384748040890827e+01	1.933452235317257362e+01
1.146038536602826241e+01	1.840096985692475684e+01	2.071970126505479115e+01
1.215444381511791150e+01	1.905131044917830963e+01	2.227592888900605672e+01
1.284413047852395096e+01	1.955652635180967991e+01	2.399741069012533146e+01
1.351537006585252421e+01	1.987505888177133784e+01	2.586926550871304542e+01
1.415133894744440468e+01	1.996428494457181557e+01	2.786551995627315392e+01
1.473263354715714613e+01	1.978367282193055487e+01	2.994756016997931880e+01
1.523773747463448736e+01	1.929890919075780431e+01	3.206351475926952332e+01
1.564385464624681887e+01	1.848673238758971138e+01	3.414909793859558818e+01
1.592814242038110883e+01	1.733990912014456143e+01	3.613037904012841040e+01
1.606931909035745321e+01	1.587149167611464762e+01	3.792870725134946497e+01
1.604953634893317371e+01	1.411730110958669648e+01	3.946758927079036283e+01
1.585631282499852546e+01	1.213563319012896891e+01	4.068075003800984746e+01
1.548424486151156998e+01	1.000357746364471900e+01	4.152005839641731910e+01
1.493617812172488435e+01	7.810062741487659110e+00	4.196169686836660873e+01
1.422356658370116200e+01	5.646618200998260839e+00	4.200910329537433796e+01
1.336587174543087109e+01	3.597557883991235883e+00	4.169187101003308271e+01
1.238904035928690739e+01	1.731544386400471147e+00	4.106079378293740234e+01
1.132329076199826368e+01	9.612192952511655619e-02	4.018022414561658451e+01
1.020057387875094967e+01	-1.284041485241419034e+00	3.911950173321915969e+01
9.052112342351712471e+00	-2.405454059635017572e+00	3.794520502165834586e+01
7.906355702153039289e+00	-3.281650650276384695e+00	3.671546199990889647e+01
6.787555066910096357e+00	-3.937909570572399431e+00	3.547680165505845906e+01
5.715008603161846779e+00	-4.406022504447413723e+00	3.426334757433032507e+01
4.702905492400920373e+00	-4.719913132121846822e+00	3.309773952933652197e+01
3.760623629948643742e+00	-4.912455873114089044e+00	3.199304976216200558e+01
2.893315679642370686e+00	-5.013494887294420721e+00	3.095505614863001753e+01
2.102634622948691412e+00	-5.048859041312025120e+00	2.998442856747389840e+01
1.387485256522619892e+00	-5.040095733026295655e+00	2.907858479931286766e+01
7.447271575677282263e-01	-5.004659980765592486e+00	2.823312835750482819e+01
1.697884437343961661e-01	-4.956349551148266919e+00	2.744287976218948799e+01
-3.428253557538701868e-01	-4.905840129855276288e+00	2.670256285016296260e+01
-7.991268331640107858e-01	-4.861229672081335274e+00	2.600722396282700899e+01
-1.205337117055743201e+00	-4.828542183398433885e+00	2.535245869046974576e+01
-1.567657623690012381e+00	-4.812168559657601818e+00	2.473450882834411146e+01
-1.892108717286771435e+00	-4.815238595364413676e+00	2.415027780518246203e+01
-2.184421705094535593e+00	-4.839927138650235605e+00	2.359729944533929213e+01
-2.449972248450105639e+00	-4.887701413790058957e+00	2.307368388805953074e+01
-2.693745164984100882e+00	-4.959517777265626037e+00	2.257805606698994438e+01
-2.920322426212253575e+00	-5.055975952036576793e+00	2.210949608201494243e+01
-3.133887778794685719e+00	-5.177437899450040071e+00	2.166748662109882773e+01
-3.338242790860221021e+00	-5.324117383327461539e+00	2.125186984649966959e+01
-3.536830250106945073e+00	-5.496145177861276210e+00	2.086281444241938843e+01
-3.732761742882378275e+00	-5.693613863889438242e+00	2.050079250648045459e+01
-3.928846954983084228e+00	-5.916605273588009695e+00	2.016656541043133188e+01
-4.127622786843576641e+00	-6.165202877194990272e+00	1.986117747706486014e+01
-4.331380795878717826e+00	-6.439490741460468293e+00	1.958595619256577791e+01
-4.542191790436892695e+00	-6.739540111677891687e+00	1.934251760623805438e+01
-4.761926622560992861e+00	-7.065384165109087178e+00	1.913277549934552013e+01
-4.992272376815802382e+00	-7.416981047636912905e+00	1.895895278632251291e+01
-5.234743243897913345e+00	-7.794164939783839507e+00	1.882359341154613119e+01
-5.490685413486506405e+00	-8.196584614307694139e+00	1.872957269786379086e+01
-5.761275333568625534e+00	-8.623628767810881612e+00	1.868010366983363468e+01
-6.047510676992851053e+00	-9.074337368516815161e+00	1.867873630201758672e+01
-6.350193346145247553e+00	-9.547298412197791961e+00	1.872934592607018445e+01
-6.669903852750501905e+00	-1.004052988622264841e+01	1.883610617872990645e+01
-7.006966456097716289e+00	-1.055134749440728115e+01	1.900344091666091018e+01
-7.361404559928672597e+00	-1.107621989663579143e+01	1.923594852701299018e+01
-7.732886093599384836e+00	-1.161061498243639534e+01	1.953829113633622683e+01
-8.120658982483085708e+00	-1.214884314061115411e+01	1.991504054308833105e+01
-8.523477398295892016e+00	-1.268390669557285477e+01	2.037047253356998411e+01
-8.939520328023588647e+00	-1.320736867781506518e+01	2.090830195151776394e+01
-9.366305163002737189e+00	-1.370925877968303652e+01	2.153135294622108376e+01
-9.800600524670766589e+00	-1.417803941486072539e+01	2.224116277603622649e+01
-1.023834441368976300e+01	-1.460065965189884629e+01	2.303752397008020836e+01
-1.067457593751067080e+01	-1.496272844276984415e+01	2.391797902763021000e+01
-1.110339118803658742e+01	-1.524883958682286966e+01	2.487729433691028902e+01
-1.151793602791521565e+01	-1.544307741637846298e+01	2.590695520790601591e+01
-1.191045016676154056e+01	-1.552972220240367385e+01	2.699474049007105592e+01
-1.227237737032575460e+01	-1.549415591335635511e+01	2.812445058515465490e+01
-1.259455522462881483e+01	-1.532394130877303340e+01	2.927587277208231598e+01
-1.286749383304323757e+01	-1.501001139480939273e+01	3.042506749597400884e+01
-1.308174558921985309e+01	-1.454786587036970680e+01	3.154504323642256836e+01
-1.322835761733483828e+01	-1.393863367444936330e+01	3.260685173512988655e+01
-1.329938522304628989e+01	-1.318983651528149359e+01	3.358107930878039582e+01
-1.328843035226980973e+01	-1.231568891325024495e+01	3.443963909207253238e+01
-1.319115620836785396e+01	-1.133680506843014335e+01	3.515769566112643219e+01
-1.300572109437408308e+01	-1.027925420216708652e+01	3.571549558345897424e+01
-1.273307440515338307e+01	-9.173005823511990897e+00	3.609985444836370050e+01
-1.237706754698924350e+01	-8.049915271657594573e+00	3.630507698692267837e+01
-1.194435231945607789e+01	-6.941491130440139656e+00	3.633316403432991137e+01
-1.144406620055448442e+01	-5.876733747517175033e+00	3.619327470637789901e+01
-1.088733295525075384e+01	-4.880322628650830552e+00	3.590053737045499105e+01
-1.028663192259076098e+01	-3.971361593588873973e+00	3.547440701265662000e+01
-9.655104889690571568e+00	-3.162783239864686902e+00	3.493682392707668782e+01
-9.005872724707982613e+00	-2.461397781293633180e+00	3.431042887218404047e+01
-8.351425230366547936e+00	-1.868474610868577024e+00	3.361704008559497936e+01
-7.703130168416750578e+00	-1.380686961851709249e+00	3.287651788658723007e+01
-7.070885847760246534e+00	-9.912355717432521640e-01	3.210605726844174512e+01
-6.462920820158546853e+00	-6.909885937306412540e-01	3.131987785685276293e+01
-5.885727597515756138e+00	-4.695176305789643401e-01	3.052923476009963721e+01
-5.344106600822076558e+00	-3.159585859920291950e-01	2.974265459780596643e+01
-4.841291799339071389e+00	-2.196696807412308050e-01	2.896630316333234489e+01
-4.379129587479287267e+00	-1.706914281306557424e-01	2.820440670820563156e+01
-3.958285771544423959e+00	-1.600332792115239655e-01	2.745966998013034654e+01
-3.578460522311134095e+00	-1.798207527152924645e-01	2.673365515628103495e+01
-3.238596545351549949e+00	-2.233381954969454464e-01	2.602710338790986100e+01
-2.937070710366089354e+00	-2.849989750644849607e-01	2.534019356363812037e+01
-2.671863536835928699e+00	-3.602693811086569164e-01	2.467274122271735592e+01
-2.440704121263201465e+00	-4.455665013439583100e-01	2.402434512053570970e+01
-2.241190359271277188e+00	-5.381448088208051761e-01	2.339449079613229188e+01
-2.070885804226230142e+00	-6.359815890050315446e-01	2.278262057617365599e+01
-1.927395382704110371e+00	-7.376677429556213195e-01	2.218817853785130367e+01
-1.808422618729261355e+00	-8.423078440385255439e-01	2.161063759026423270e+01
-1.711811141260187741e+00	-9.494314406083869118e-01	2.104951437130280922e+01
-1.635573171195007669e+00	-1.058916313566029777e+00	2.050437629619912627e+01
-1.577907485432109791e+00	-1.170923560743470038e+00	1.997484393150958937e+01
-1.537209092963245816e+00	-1.285843863458354663e+00	1.946059093436988974e+01
-1.512072570012756634e+00	-1.404253997465964909e+00	1.896134308294063686e+01
-1.501290712758077461e+00	-1.526882509431720658e+00	1.847687740242760057e+01
-1.503849892425441759e+00	-1.654583439459323735e+00	1.800702202741368296e+01
-1.518923247128829868e+00	-1.788316993555567835e+00	1.755165720121695827e+01
-1.545862621771503687e+00	-1.929136131330438708e+00	1.711071766620797163e+01
-1.584189972727397144e+00	-2.078178115394393011e+00	1.668419662042753160e+01
-1.633588786994096820e+00	-2.236660156713183856e+00	1.627215138588022114e+01
-1.693895923966005634e+00	-2.405878375061955232e+00	1.587471093794202659e+01
-1.765094169075600572e+00	-2.587209368502631612e+00	1.549208547295786609e+01
-1.847305689018303720e+00	-2.782113744807385824e+00	1.512457823509929788e+01
-1.940786494597211975e+00	-2.992141006107423618e+00	1.477259987905198635e+01
-2.045921945748232940e+00	-3.218935191180043454e+00	1.443668570882350721e+01
-2.163223270291414035e+00	-3.464240662922229319e+00	1.411751620246494987e+01
-2.293325009554495697e+00	-3.729907376295720667e+00	1.381594130550444177e+01
-2.436983246228618061e+00	-4.017894867943518911e+00	1.353300904958044626e+01
-2.595074408400108279e+00	-4.330274064959218627e+00	1.326999912301099904e+01
-2.768594374056019269e+00	-4.669225807425479324e+00	1.302846208047363952e+01
-2.958657517392965453e+00	-5.037034705900895304e+00	1.281026491980376036e+01
-3.166495236243758615e+00	-5.436076597664189158e+00	1.261764376037242386e+01
-3.393453372385801803e+00	-5.868797409237399343e+00	1.245326430778689009e+01
-3.640987776070961690e+00	-6.337680661788338554e+00	1.232029065230047138e+01
-3.910657064642699243e+00	-6.845200155843651046e+00	1.222246267878574422e+01
-4.204111373762794202e+00	-7.393753532163918507e+00	1.216418190262596077e+01
-4.523075589602906454e+00	-7.985571426602368739e+00	1.215060480447661817e+01
-4.869325173302852861e+00	-8.622595837524759332e+00	1.218774160622818314e+01
-5.244652239725043685e+00	-9.306320157585135533e+00	1.228255676729883383e+01
-5.650819031511052692e+00	-1.003758219454065781e+01	1.244306510689574630e+01
-6.089495347814013471e+00	-1.081630061025457046e+01	1.267841416544750466e+01
-6.562175874058069347e+00	-1.164114486075843047e+01	1.299893898212205023e+01
-7.070072772728105193e+00	-1.250912941911876253e+01	1.341616967898569612e+01
-7.613978437367171281e+00	-1.341512554167447391e+01	1.394276498681358412e+01
-8.194093147797900656e+00	-1.435128912905177145e+01	1.459233621070409725e+01
-8.809812745923288446e+00	-1.530641269759972900e+01	1.537911660310891548e+01
-9.459472741090932502e+00	-1.626522476477115831e+01	1.631742186008076345e+01
-1.014004794345895455e+01	-1.720768281172575342e+01	1.742084072197310718e+01
-1.084681143028563355e+01	-1.810833780641531021e+01	1.870109418698542214e+01
-1.157296406789860121e+01	-1.893588920696871725e+01	2.016651326003951183e+01
-1.230925658180561300e+01	-1.965309692057826041e+01	2.182011600525383699e+01
-1.304364061568287703e+01	-2.021726372874372046e+01	2.365732363761863155e+01
-1.376100292698896155e+01	-2.058153418926751854e+01	2.566345003930548074e+01
-1.444305605321681796e+01	-2.069725155585657461e+01	2.781123134896154170e+01
-1.506847560348079362e+01	-2.051754300237839601e+01	3.005882145257239202e+01
-1.561338234337055297e+01	-2.000213456405451140e+01	3.234883364617935797e+01
-1.605225756543894988e+01	-1.912311319375884011e+01	3.460909999915705981e+01
-1.635934312827093962e+01	-1.787097230719913554e+01	3.675576668657215151e+01
-1.651050604616375850e+01	-1.625987666835996848e+01	3.869906406913425911e+01
-1.648544310838337879e+01	-1.433080828165902254e+01	4.035154795083879264e+01
-1.626997962571094192e+01	-1.215129278840220906e+01	4.163786941323431279e+01
-1.585811094198006899e+01	-9.810901285603899069e+00	4.250440029691687727e+01
-1.525338997634245253e+01	-7.412668382193894345e+00	4.292663155127731756e+01
-1.446931781692759600e+01	-5.061724377523850293e+00	4.291246150379382129e+01
-1.352855847298722125e+01	-2.853375684437703175e+00	4.250038314268846307e+01
-1.246104019413226993e+01	-8.631491153275352435e-01	4.175291852219611854e+01
-1.130125108625179564e+01	8.592390807428595956e-01	4.074692554340541051e+01
-1.008520206955233078e+01	2.291208751373242869e+00	3.956310027321683265e+01
-8.847560987459774040e+00	3.434458691918385931e+00	3.827687935651888296e+01
-7.619359019521958487e+00	4.309367273674873822e+00	3.695216915672393299e+01
-6.426486390202275523e+00	4.948371509023832715e+00	3.563830864126303055e+01
-5.289000600279664788e+00	5.389762659206007278e+00	3.436982852823648216e+01
-4.221124274331097936e+00	5.672765301709159935e+00	3.316812062198935962e+01
-3.231735316727072149e+00	5.834190442793572906e+00	3.204407237182462609e+01
-2.325142740775007599e+00	5.906542253439895696e+00	3.100091136868318742e+01
-1.501974241353517314e+00	5.917252303751525666e+00	3.003678152404373947e+01
-7.600515868430129940e-01	5.888671714557794701e+00	2.914682495539924645e+01
-9.517925670293214679e-02	5.838501458684040024e+00	2.832472219102827538e+01
4.981888148357650481e-01	5.780425512264970145e+00	2.756374480790258730e+01
1.026412484578685724e+00	5.724794631713489679e+00	2.685741716722784389e+01
1.496250699292166253e+00	5.679274298238580876e+00	2.619988985819427540e+01
1.914553059186807626e+00	5.649415715840992114e+00	2.558611497707834914e+01
2.288039324852225942e+00	5.639136668234180583e+00	2.501189435205348488e+01
2.623149059190421184e+00	5.651114333844985183e+00	2.447385279423557947e+01
2.925945586655877673e+00	5.687099287760213784e+00	2.396937229269534697e+01
3.202060956766311417e+00	5.748162268399021002e+00	2.349651056426812090e+01
3.456671087929582331e+00	5.834885122628697296e+00	2.305391828724706826e+01
3.694492491399493872e+00	5.947506047952513697e+00	2.264076307357399997e+01
3.919793847054795943e+00	6.086027593316106099e+00	2.225666408676891805e+01
4.136417221680926737e+00	6.250294245125465054e+00	2.190163859070765184e+01
4.347804924025380657e+00	6.440044974248523069e+00	2.157606013705457926e+01
4.557028929047694632e+00	6.654944898183607904e+00	2.128062720569916166e+01
4.766820525961286137e+00	6.894599211288621632e+00	2.101634064234557542e+01
4.979598394494019864e+00	7.158551726899622381e+00	2.078448800780068950e+01
5.197493727734579849e+00	7.446269728948706756e+00	2.058663283949436362e+01
5.422371327855992185e+00	7.757116324840435340e+00	2.042460674377735685e+01
5.655845827554436767e+00	8.090311113489784489e+00	2.030050213338740051e+01
5.899292356147971539e+00	8.444879731186338390e+00	2.021666326503844502e+01
6.153851093651808490e+00	8.819592722933318640e+00	2.017567300022763632e+01
6.420425256579959772e+00	9.212894228350370085e+00	2.018033240454743193e+01
6.699672153757000537e+00	9.622821199345901633e+00	2.023362992721715514e+01
6.991987058315890735e+00	1.004691432047639310e+01	2.033869648935667485e+01
7.297479784531940794e+00	1.048212252723411098e+01	2.049874240303332584e+01
7.615944058802157635e+00	1.092470405868607841e+01	2.071697171555920391e+01
7.946820058790549979e+00	1.137012837802896748e+01	2.099646942960445983e+01
8.289150890714392261e+00	1.181298506644039925e+01	2.134005723257235232e+01
8.641534308286992427e+00	1.224690792100329340e+01	2.175011406303444872e+01
9.002071669558622702e+00	1.266452487926494186e+01	2.222835927067113815e+01
9.368316990529255150e+00	1.305744686543591193e+01	2.277559853516285315e+01
9.737229978019920296e+00	1.341631088686535023e+01	2.339143633545402068e+01
1.010513806890446276e+01	1.373089422069700127e+01	2.407396377400766596e+01
1.046771368408371572e+01	1.399031665976176342e+01	2.481943697925153813e+01
1.081997398165152013e+01	1.418334572371793811e+01	2.562196888645542714e+01
1.115631115585816246e+01	1.429881461424185929e+01	2.647326529328762490e+01
1.147056150169653144e+01	1.432615374250475249e+01	2.736244355787978577e+01
1.175612072577735390e+01	1.425602350888113179e+01	2.827597746405274037e+01
1.200611100408773169e+01	1.408101902994234145e+01	2.919781247948571945e+01
1.221360180667319284e+01	1.379639814373504692e+01	3.010968959589942884e+01
1.237188144037937754e+01	1.340076507569772701e+01	3.099170130731584294e+01
1.247476980391121160e+01	1.289662768614935295e+01	3.182307940071881802e+01
1.251695559213502662e+01	1.229074105462743738e+01	3.258318248941625939e+01
1.249433413838426787e+01	1.159415872717442042e+01	3.325261561217555339e+01
1.240431659726328384e+01	1.082193779431252523e+01	3.381438128570664503e+01
1.224607871696820816e+01	9.992484153518319090e+00	3.425493916278226436e+01
1.202071926062321872e+01	9.126574538410347159e+00	3.456504741053129237e+01
1.173130478840193192e+01	8.246142874479462037e+00	3.474027749946625221e+01
1.138278859700968582e+01	7.372958948688205005e+00	3.478113445244775903e+01
1.098180563217753836e+01	6.527347160000203985e+00	3.469276992707446539e+01
1.053635978495980474e+01	5.727086703600053674e+00	3.448433433116807123e+01
1.005543247682382990e+01	4.986603041772518452e+00	3.416806359484371569e+01
9.548549533318698934e+00	4.316511541447730416e+00	3.375822584052190933e+01
9.025345734131601461e+00	3.723519379410662467e+00	3.327005820000174197e+01
8.495163098659507028e+00	3.210643212676445923e+00	3.271880624527690173e+01
7.966711110061201140e+00	2.777666493703677908e+00	3.211894506014827044e+01
7.447806648425448373e+00	2.421745375042491766e+00	3.148362146054845567e+01
6.945200521087152801e+00	2.138074530547363405e+00	3.082432018924597728e+01
6.464487922033173462e+00	1.920539084741208491e+00	3.015072913323559334e+01
6.010093038303977231e+00	1.762300068840132461e+00	2.947076220442322025e+01
5.585313741357592399e+00	1.656282891293685111e+00	2.879069285018264068e+01
5.192410656351201581e+00	1.595557385967565356e+00	2.811535366779144951e+01
4.832725329312838269e+00	1.573612175968994498e+00	2.744836507720863139e+01
4.506814013978454270e+00	1.584535054848378088e+00	2.679236553481268146e+01
4.214586118065446918e+00	1.623115543614590095e+00	2.614922519390753664e+01
3.955439060620361325e+00	1.684886886232669800e+00	2.552023296036736610e+01
3.728383843181592106e+00	1.766123691468361345e+00	2.490625302133968688e+01
3.532157828010269007e+00	1.863809217054967382e+00	2.430785112362386613e+01
3.365322966914738867e+00	1.975583650443130557e+00	2.372539341731620155e+01
3.226349035267578103e+00	2.099682131011006536e+00	2.315912194519535205e+01
3.113682344841921079e+00	2.234868932120566143e+00	2.260921123709455216e+01
3.025801003569785763e+00	2.380372280757669934e+00	2.207581029277103468e+01
2.961258131288574180e+00	2.535822749564805356e+00	2.155907376062269520e+01
2.918714593116197520e+00	2.701196974063017286e+00	2.105918552079344153e+01
2.896962831210879497e+00	2.876767569408110958e+00	2.057637727322467214e+01
2.894943305030602598e+00	3.063059484838034585e+00	2.011094417857385253e+01
2.911754923011345753e+00	3.260812583322157732e+00	1.966325913281671234e+01
2.946660689042427173e+00	3.470949920107844200e+00	1.923378688266954839e+01
2.999089612148968964e+00	3.694550976752823068e+00	1.882309890334092017e+01
3.068635748609354508e+00	3.932828954492382234e+00	1.843188975014815867e+01
3.155055069197657325e+00	4.187111116540767952e+00	1.806099544574092164e+01
3.258260673931968388e+00	4.458821072392296969e+00	1.771141435873837011e+01
3.378316713778001468e+00	4.749461801521412951e+00	1.738433095131356865e+01
3.515431222552342749e+00	5.060598105257330559e+00	1.708114270669733514e+01
3.669947910822841664e+00	5.393837042639452406e+00	1.680349047654982542e+01
3.842336824004502827e+00	5.750804739553998068e+00	1.655329239539977593e+01
4.033183615559452484e+00	6.133117753586136089e+00	1.633278137539894459e+01
4.243177029362120933e+00	6.542346926009185104e+00	1.614454599647766031e+01
4.473094019026827795e+00	6.979971357753145256e+00	1.599157431669720175e+01
4.723781752899459896e+00	7.447319815194712866e+00	1.587729971100432813e+01
4.996135559128985548e+00	7.945496521253033073e+00	1.580564726222207561e+01
5.291071655341390567e+00	8.475287949378245145e+00	1.578107842678629247e+01
5.609493284745076025e+00	9.037046965833168244e+00	1.580863062354201887e+01
5.952248652853885602e+00	9.630550542665714531e+00	1.589394698749982382e+01
6.320078841835068850e+00	1.025482741458937674e+01	1.604328973628143729e+01
6.713553699110499373e+00	1.090795265600028152e+01	1.626352837671097618e+01
7.132993594799478032e+00	1.158680745425065339e+01	1.656209133393822341e+01
7.578374980744595923e+00	1.228680467223734851e+01	1.694686659161553877e+01
8.049217949893870738e+00	1.300158452232430584e+01	1.742603379083094595e+01
8.544454607136914959e+00	1.372269026322521057e+01	1.800780734477103451e+01
9.062278172745743987e+00	1.443924172627666636e+01	1.870006816330526789e+01
9.599974528098837112e+00	1.513763500193091893e+01	1.950986159666028286e+01
1.015374057548204512e+01	1.580130977603255893e+01	2.044274269221929430e+01
1.071849749553709685e+01	1.641064097992594384e+01	2.150195874680443353e+01
1.128771184397598226e+01	1.694302695910941736e+01	2.268747564946210460e+01
1.185324335548932595e+01	1.737325912984809761e+01	2.399488073468238980e+01
1.240524493292520347e+01	1.767426307174529754e+01	2.541423194892907134e+01
1.293214674680721288e+01	1.781829130116052085e+01	2.692897000699068855e+01
1.342076120224254332e+01	1.777861555854719811e+01	2.851506195574391000e+01
1.385654663787300933e+01	1.753170416783773433e+01	3.014059079256157858e+01
1.422406239086948254e+01	1.705977516466204591e+01	3.176603000055432346e+01
1.450763366824873835e+01	1.635349495607771786e+01	3.334542304360312670e+01
1.469221979703163683e+01	1.541446561333284748e+01	3.482860575121352298e+01
1.476444437866175718e+01	1.425704719115848462e+01	3.616445400427738122e+01
1.471370465991143028e+01	1.290904044896394254e+01	3.730492181856145351e+01
1.453323823881668098e+01	1.141085132925551093e+01	3.820939763974947567e+01
1.422099954786056486e+01	9.812986734230037200e+00	3.884871921345524015e+01
1.378019826649751245e+01	8.172060556593605085e+00	3.920812867113885858e+01
1.321938449550712136e+01	6.545837598180581196e+00	3.928857402663642517e+01
1.255202980577446681e+01	4.988099217557756759e+00	3.910606719790099106e+01
1.179563674695279651e+01	3.544181360452305807e+00	3.868921608626242659e+01
1.097049120830274660e+01	2.247878446215422432e+00	3.807543345217397501e+01
1.009822993209401432e+01	1.120075120684128622e+00	3.730656494931989187e+01
9.200414450953026346e+00	1.690760421152955884e-01	3.642470662322039487e+01
8.297280610069252660e+00	-6.077226439190233087e-01	3.546881539419098317e+01
7.406780284670425374e+00	-1.221353988983909122e+00	3.447243763453101906e+01
6.543966857304991613e+00	-1.688539683746102416e+00	3.346259471635598004e+01
5.720716203199882166e+00	-2.029124674695870212e+00	3.245964983799397885e+01
4.945732115410306662e+00	-2.263957338837010447e+00	3.147787051276622705e+01
4.224763169985575217e+00	-2.413323924330904813e+00	3.052638644100469989e+01
3.560954460553927170e+00	-2.495924528978671564e+00	2.961029049429552273e+01
2.955266561600667252e+00	-2.528306994873377178e+00	2.873170531096593550e+01
2.406909205953262632e+00	-2.524647767309075697e+00	2.789071251912837113e+01
1.913753508627028754e+00	-2.496770839197931302e+00	2.708610123671396153e+01
1.472701073844532749e+00	-2.454313361158266371e+00	2.631593287719327279e+01
1.079999630344252726e+00	-2.404968952944846361e+00	2.557794224813324035e+01
7.315027720153428614e-01	-2.354761048648512656e+00	2.486980487257382677e+01
4.228763899489572653e-01	-2.308315974035415774e+00	2.418930203427708037e+01
1.497571535505199392e-01	-2.269118272305754136e+00	2.353441202576329516e+01
-9.213038903510747946e-02	-2.239739552143185541e+00	2.290335109010088743e+01
-3.068913053459153550e-01	-2.222037719090197427e+00	2.229458219729065860e+01
-4.984059467203435512e-01	-2.217326773069468349e+00	2.170680493065031058e+01
-6.702980293552560642e-01	-2.226519163803124091e+00	2.113893573164506634e+01
-8.259201428000428891e-01	-2.250243550748673549e+00	2.059008462976028042e+01
-9.683524835949059995e-01	-2.288941098848432887e+00	2.005953228743226546e+01
-1.100411345120258622e+00	-2.342943404163649657e+00	1.954670957930516906e+01
-1.224664551024597703e+00	-2.412534936947303255e+00	1.905118084985426208e+01
-1.343451589616868169e+00	-2.498002603444965608e+00	1.857263131674252676e+01
-1.458906690999677958e+00	-2.599674711844781161e+00	1.811085869520965730e+01
-1.572983493084188389e+00	-2.717951308904332564e+00	1.766576892212374617e+01
-1.687480274666202762e+00	-2.853327544807458871e+00	1.723737579040983547e+01
-1.804065001680328351e+00	-3.006411429932667634e+00	1.682580431756984751e+01
-1.924299644505562235e+00	-3.177937069159337824e+00	1.643129773283419226e+01
-2.049663386970939971e+00	-3.368774195068723110e+00	1.605422805402394815e+01
-2.181574467780718507e+00	-3.579934566985753186e+00	1.569511032308917819e+01
-2.321410477701221886e+00	-3.812575552795967493e+00	1.535462066924900704e+01
-2.470526985210696580e+00	-4.068000957997125688e+00	1.503361846435301707e+01
-2.630274382489339313e+00	-4.347658903260690266e+00	1.473317292133467049e+01
-2.802012834566474542e+00	-4.653136268247376250e+00	1.445459455789315761e+01
-2.987125177934564668e+00	-4.986148904546801930e+00	1.419947199648030534e+01
-3.187027550595788572e+00	-5.348526462182380925e+00	1.396971458767120211e+01
-3.403177441754447585e+00	-5.742190259078697956e+00	1.376760131151866950e+01
-3.637078723486872445e+00	-6.169122138074863315e+00	1.359583630810005417e+01
-3.890283064945671665e+00	-6.631321689628428828e+00	1.345761118247286525e+01
-4.164386927413947781e+00	-7.130748562138956359e+00	1.335667387690999774e+01
-4.461023090886448550e+00	-7.669245835326118588e+00	1.329740334556128012e+01
-4.781845365330415376e+00	-8.248439608687267111e+00	1.328488842594590658e+01
-5.128504789666100905e+00	-8.869609093407499145e+00	1.332500807876601989e+01
-5.502615220040240729e+00	-9.533520666037022195e+00	1.342450844048539338e+01
-5.905705764639918698e+00	-1.024021867632618310e+01	1.359106975955268304e+01
-6.339157055808545493e+00	-1.098876551339596297e+01	1.383335311374494125e+01
-6.804117901567287241e+00	-1.177692385392352215e+01	1.416101269059005929e+01
-7.301398496802910643e+00	-1.260077562829947340e+01	1.458465426633078010e+01
-7.831336209952566740e+00	-1.345427572375551684e+01	1.511571437935790385e+01
-8.393630161332861661e+00	-1.432874469172101684e+01	1.576622784340175265e+01
-8.987141614371676468e+00	-1.521231483440877774e+01	1.654844438300290577e+01
-9.609658936375385707e+00	-1.608935920641275175e+01	1.747424964830060645e+01
-1.025762896337912267e+01	-1.693995432364127041e+01	1.855434395496500954e+01
-1.092586149940533780e+01	-1.773945513066153978e+01	1.979713726277111263e+01
-1.160722086253095853e+01	-1.845829400101088069e+01	2.120733591029824083e+01
-1.229232817637895003e+01	-1.906215058434228382e+01	2.278423121372322058e+01
-1.296931041717528288e+01	-1.951266849462913910e+01	2.451975787455611311e+01
-1.362364622492066779e+01	-1.976890521420096647e+01	2.639647447978451922e+01
-1.423817212384869713e+01	-1.978967480605943408e+01	2.838572621433130294e+01
-1.479332239206977029e+01	-1.953685769567554331e+01	3.044636685783175167e+01
-1.526767592243034777e+01	-1.897959018254698904e+01	3.252451259793455307e+01
-1.563886734844201243e+01	-1.809900636019933629e+01	3.455482616742431645e+01
-1.588488124961774517e+01	-1.689291572735288938e+01	3.646372854959676602e+01
-1.598568469739126030e+01	-1.537953334068592071e+01	3.817466051206702815e+01
-1.592506956172072563e+01	-1.359924885879005174e+01	3.961506602398241483e+01
-1.569248749142765753e+01	-1.161354902624316132e+01	4.072422205375663395e+01
-1.528459364490920791e+01	-9.500666581813490552e+00	4.146056177983697211e+01
-1.470620093859963617e+01	-7.348267745625316039e+00	4.180694687775659446e+01
-1.397040761930220398e+01	-5.244307716840469702e+00	4.177260662470479247e+01
-1.309779762905603029e+01	-3.267775354397786991e+00	4.139118237087704699e+01
-1.211479540159020551e+01	-1.481147633778506112e+00	4.071528613993694989e+01
-1.105143062480903637e+01	7.409474313939745649e-02	3.980884746401259378e+01
-9.938878088014192258e+00	1.378400380782876189e+00	3.873895697301269792e+01
-8.807150241134484858e+00	2.431948218447078869e+00	3.756879145713171653e+01
-7.683240395176328619e+00	3.250366576153040477e+00	3.635264645558478946e+01
-6.589879698043391798e+00	3.859616816933264527e+00	3.513338789684404162e+01
-5.544930046545726299e+00	4.291102329560741779e+00	3.394203633659385844e+01
-4.561326808935079136e+00	4.577673064469592212e+00	3.279886360509706122e+01
-3.647426821594612179e+00	4.750788185968416677e+00	3.171531528403406952e+01
-2.807605320838309382e+00	4.838793710285395733e+00	3.069618630287672190e+01
-2.042965417725938870e+00	4.866104043281822555e+00	2.974166478450463913e+01
-1.352058471625162683e+00	4.853024612089145151e+00	2.884904176190708824e+01
-7.315501632537318999e-01	4.815973907037753854e+00	2.801402208771921920e+01
-1.767977562245832690e-01	4.767916746572978148e+00	2.723165685366055655e+01
3.176736940551728172e-01	4.718879165664414899e+00	2.649695899554683365e+01
7.577942412160970642e-01	4.676465139889780964e+00	2.580527573689916565e+01
1.149661331083465576e+00	4.646331982567233787e+00	2.515248701651862717e+01
1.499328396231842442e+00	4.632605418410228104e+00	2.453508726990541433e+01
1.812656098449681119e+00	4.638229784693085556e+00	2.395019446094063653e+01
2.095213467074021452e+00	4.665256533925266957e+00	2.339551792971969846e+01
2.352217773759146091e+00	4.715077697011535562e+00	2.286930654970642607e+01
2.588503766084385038e+00	4.788612003296321973e+00	2.237029103966141363e+01
2.808514589805578776e+00	4.886451111721313190e+00	2.189762877968213672e+01
3.016308241997152084e+00	5.008972586650823899e+00	2.145085571252442236e+01
3.215574676462519044e+00	5.156425239707727037e+00	2.102984744364192338e+01
3.409659732787039932e+00	5.328991447823704597e+00	2.063479011653875617e+01
3.601592904290706443e+00	5.526830128977096912e+00	2.026616073969077902e+01
3.794116626759345579e+00	5.750103233715871731e+00	1.992471615452066658e+01
3.989715287454998371e+00	5.998987888418056080e+00	1.961148959752584275e+01
4.190642547551304276e+00	6.273675691451139791e+00	1.932779370683661924e+01
4.398945861941287561e+00	6.574360101269355106e+00	1.907522877149662222e+01
4.616487285874094404e+00	6.901212354900637891e+00	1.885569496178471383e+01
4.844959792776748486e+00	7.254345910822384447e+00	1.867140716808907541e+01
5.085898404581311816e+00	7.633769023652098973e+00	1.852491088152442700e+01
5.340685466488390709e+00	8.039324739724785118e+00	1.841909724529751458e+01
5.610549393812029884e+00	8.470617373306318143e+00	1.835721496974371547e+01
5.896556191761458621e+00	8.926924416634896886e+00	1.834287621819082403e+01
6.199593014248802270e+00	9.407092902770884280e+00	1.838005282387462458e+01
6.520343003101010559e+00	9.909419546848669214e+00	1.847305828950596762e+01
6.859250657475776336e+00	1.043151462860989120e+01	1.862650996899571609e+01
7.216477054589187645e+00	1.097015065890387930e+01	1.884526468387020515e+01
7.591844415020656989e+00	1.152109852581171978e+01	1.913431987990504979e+01
7.984769826099762824e+00	1.207895618160462803e+01	1.949867144368884553e+01
8.394188461650250233e+00	1.263697813717051766e+01	1.994311872478224146e+01
8.818467429202277330e+00	1.318691815417200175e+01	2.047200750908393019e+01
9.255312501699249239e+00	1.371890253851450936e+01	2.108890315115788283e+01
9.701671505380774718e+00	1.422135712378479155e+01	2.179618940585957176e+01
1.015364006722117729e+01	1.468101687720645998e+01	2.259459438616196536e+01
1.060637774821970503e+01	1.508305213863687655e+01	2.348265416580256471e+01
1.105404518726142271e+01	1.541134838061895351e+01	2.445613726498536877e+01
1.148977550659717650e+01	1.564897508491580069e+01	2.550746949808810982e+01
1.190569546442903892e+01	1.577887149316977933e+01	2.662521739291425149e+01
1.229301306730311261e+01	1.578476020873564778e+01	2.779370723274562849e+01
1.264218778144636524e+01	1.565227220348377202e+01	2.899287169595063673e+01
1.294319622365010503e+01	1.537022877721802239e+01	3.019842145184718518e+01
1.318589947900689729e+01	1.493198048711044379e+01	3.138242842238568642e+01
1.336050757981725212e+01	1.433665707051420490e+01	3.251437499361596650e+01
1.345812252888694793e+01	1.359014708660562754e+01	3.356266676713468655e+01
1.347132498465881589e+01	1.270561510634491142e+01	3.449652909122654876e+01
1.339475399682742562e+01	1.170339040867943226e+01	3.528812136263916699e+01
1.322561763801262558e+01	1.061013057707689455e+01	3.591462752042848905e+01
1.296406893191905318e+01	9.457270897981333135e+00	3.636003970547671571e+01
1.261338912852528082e+01	8.278896878847715968e+00	3.661636456482427349e+01
1.217993990355752487e+01	7.109292318765588981e+00	3.668405560075880345e+01
1.167287514507833102e+01	5.980486642213989512e+00	3.657159936988044535e+01
1.110363629479189740e+01	4.920129683409384391e+00	3.629432955349945900e+01
1.048528563365364619e+01	3.949956199863273731e+00	3.587267308958550416e+01
9.831752690274608852e+00	3.084984377417815615e+00	3.533011308824613650e+01
9.157075858988928729e+00	2.333455942889826495e+00	3.469116700670394238e+01
8.474713867379017884e+00	1.697406144805409189e+00	3.397962991346165751e+01
7.796983095121657215e+00	1.173675557863276264e+00	3.321724349760920347e+01
7.134652341395819164e+00	7.551512087447200816e-01	3.242285089836614276e+01
6.496702228130708967e+00	4.320446614805469321e-01	3.161201087830250245e+01
5.890236471465692958e+00	1.930626236547392793e-01	3.079698720332710238e+01
5.320519086684597276e+00	2.638283706559080288e-02	2.998700339968564776e+01
4.791105461722696468e+00	-7.959988643841184319e-02	2.918865372289771543e+01
4.304034926906585845e+00	-1.357535410127500841e-01	2.840637861360135830e+01
3.860056080114652399e+00	-1.518866830675038582e-01	2.764293761615691025e+01
3.458861803796436707e+00	-1.365850079794913019e-01	2.689983755878937544e+01
3.099317122618844067e+00	-9.716605944094765246e-02	2.617769460442574925e+01
2.779668804412864791e+00	-3.971537569509819149e-02	2.547652400500808767e+01
2.497730386402068348e+00	3.082605308149014706e-02	2.479596115388577005e+01
2.251039953070010480e+00	1.105460444021966471e-01	2.413542282160638308e+01
2.036990562203229160e+00	1.964337602610406464e-01	2.349421953058017465e+01
1.852934882009010353e+00	2.862517455741083738e-01	2.287163003285709806e+01
1.696266568365520255e+00	3.784145841180321934e-01	2.226694771832490005e+01
1.564481369940771360e+00	4.718782874778232883e-01	2.167950714275738733e+01
1.455221061694476514e+00	5.660424378430428671e-01	2.110869713515643298e+01
1.366303199309333083e+00	6.606657041789708584e-01	2.055396535133543168e+01
1.295739449796296849e+00	7.557944567635666022e-01	2.001481779206825351e+01
1.241744950493023802e+00	8.517036682022175453e-01	1.949081572848945143e+01
1.202740822263943077e+00	9.488489975398242127e-01	1.898157166030370391e+01
1.177351639791531124e+00	1.047828826732573715e+00	1.848674533835845679e+01
1.164399358485635361e+00	1.149354998221628898e+00	1.800604047005818131e+01
1.162894922459234648e+00	1.254231048893369227e+00	1.753920245294774460e+01
1.172028535102648039e+00	1.363336821927846332e+00	1.708601731271111746e+01
1.191159363785167846e+00	1.477618445119756485e+00	1.664631192756366929e+01
1.219805271918626755e+00	1.598082779278344079e+00	1.621995557892560669e+01
1.257633022654598420e+00	1.725795554368182216e+00	1.580686286162692156e+01
1.304449275825956711e+00	1.861882517974242202e+00	1.540699800390257046e+01
1.360192600040785349e+00	2.007533016137340809e+00	1.502038068016093320e+01
1.424926641650440917e+00	2.164005507477882340e+00	1.464709344294991666e+01
1.498834528233184971e+00	2.332634575369198604e+00	1.428729095182927722e+01
1.582214532946786267e+00	2.514839047585645471e+00	1.394121123457713018e+01
1.675476984410672276e+00	2.712130856112599631e+00	1.360918927984207905e+01
1.779142371580864967e+00	2.926124269037823300e+00	1.329167333002995832e+01
1.893840561326560756e+00	3.158545098283410901e+00	1.298924431903362198e+01
2.020311015022245638e+00	3.411239426948348807e+00	1.270263898126407831e+01
2.159403856214856088e+00	3.686181302348106481e+00	1.243277724552518393e+01
2.312081600828181038e+00	3.985478697790311386e+00	1.218079461757700344e+01
2.479421310524394073e+00	4.311376847856632111e+00	1.194808034480276149e+01
2.662616864257617788e+00	4.666257796057279528e+00	1.173632223834964350e+01
2.862980957437583740e+00	5.052634644926924601e+00	1.154755909126041580e+01
3.081946326186517648e+00	5.473138548728540442e+00	1.138424165802965327e+01
3.321065548440719883e+00	5.930495917029640296e+00	1.124930312543964028e+01
3.582008585299611969e+00	6.427492580884104356e+00	1.114623986783631970e+01
3.866556984858060986e+00	6.966920789955169724e+00	1.107920298662788916e+01
4.176593365367772037e+00	7.551503840869811413e+00	1.105310060540806383e+01
4.514084412917975797e+00	8.183791878211192028e+00	1.107371002066509114e+01
4.881055159447297065e+00	8.866020977071533693e+00	1.114779744797393235e+01
5.279551741209720817e+00	9.599926069446995669e+00	1.128324106437549723e+01
5.711589174033448124e+00	1.038649674621212071e+01	1.148915008914293701e+01
6.179079931251315827e+00	1.122566369479942239e+01	1.177596847998348295e+01
6.683738307606126305e+00	1.211590293354465686e+01	1.215554613313743992e+01
7.226954770199979450e+00	1.305374573693968365e+01	1.264115296344836281e+01
7.809633866873950225e+00	1.403318520812607417e+01	1.324740171413873391e+01
8.431989000999163153e+00	1.504497726802130053e+01	1.399003389503761419e+01
9.093287827701377779e+00	1.607584629635522688e+01	1.488551051949934134e+01
9.791543674566762334e+00	1.710762610898721903e+01	1.595033692841074746e+01
1.052315191800880712e+01	1.811639787019015202e+01	1.720004212467310367e+01
1.128247651322694090e+01	1.907172986578985530e+01	1.864773307115909518e+01
1.206140184848323216e+01	1.993617988683272202e+01	2.030216147292511053e+01
1.284887965231818185e+01	2.066528532636225890e+01	2.216528559582958380e+01
1.363052021972258920e+01	2.120832790494696596e+01	2.422939507038126550e+01
1.438830098824502635e+01	2.151019769323503539e+01	2.647400252720306213e+01
1.510049065874402707e+01	2.151466082576171956e+01	2.886289286707175350e+01
1.574190767544579650e+01	2.116921316071696424e+01	3.134193886256155892e+01
1.628463822397291239e+01	2.043143609879551192e+01	3.383848734447542483e+01
1.669931801145517269e+01	1.927634519600729135e+01	3.626320033964931611e+01
1.695702072991038278e+01	1.770368364140553652e+01	3.851507897185798868e+01
1.703168702105989851e+01	1.574360268396707419e+01	4.048989912070942410e+01
1.690287858735061732e+01	1.345892612964206236e+01	4.209143464613256214e+01
1.655848334157976254e+01	1.094247877889399412e+01	4.324380202697481224e+01
1.599688288531118552e+01	8.308911571845031929e+00	4.390239835267446011e+01
1.522808575396457087e+01	5.681934415693592477e+00	4.406068824180075438e+01
1.427347062013747347e+01	3.179379693398332929e+00	4.375083953169777118e+01
1.316406152746355929e+01	8.993944434824689971e-01	4.303781246782722292e+01
1.193759481906545084e+01	-1.089186386601718182e+00	4.200839084722489503e+01
1.063491669849873489e+01	-2.750559462748459083e+00	4.075800440567247307e+01
9.296369082374015491e+00	-4.079857009055039896e+00	3.937846872056721281e+01
7.958746473231109952e+00	-5.096842887150898171e+00	3.794896639419482653e+01
6.653187537192908785e+00	-5.837687470300318537e+00	3.653122265693439630e+01
5.404100036443585608e+00	-6.346908838178651813e+00	3.516854265343966546e+01
4.228999148981362310e+00	-6.670834965943872596e+00	3.388760431803537898e+01
3.139015737488838553e+00	-6.853113352789540258e+00	3.270171235693365475e+01
2.139802828461000672e+00	-6.932169710077249469e+00	3.161443738172222240e+01
1.232605574607175569e+00	-6.940189846303520760e+00	3.062294557322174171e+01
4.153260325161060029e-01	-6.903118521194929080e+00	2.972068644785005986e+01
-3.165184228549975387e-01	-6.841233794738878160e+00	2.889936529201193594e+01
-9.689899600433855564e-01	-6.769974799953508260e+00	2.815027298498490893e+01
-1.549088444034397938e+00	-6.700818921816812157e+00	2.746510558058437823e+01
-2.064261491812639626e+00	-6.642096720237596230e+00	2.683641282632372693e+01
-2.522045014655135198e+00	-6.599695234985090586e+00	2.625779594109048887e+01
-2.929810036688130559e+00	-6.577637453248086352e+00	2.572394780799798042e+01
-3.294592778344126227e+00	-6.578545084277140909e+00	2.523060240224089412e+01
-3.622988008937427562e+00	-6.604000006693777181e+00	2.477443850743983589e+01
-3.921089208713062657e+00	-6.654821712723197003e+00	2.435296636079915800e+01
-4.194462459114076225e+00	-6.731276938060804405e+00	2.396441424399332831e+01
-4.448143907008748954e+00	-6.833235298221251419e+00	2.360762420029199049e+01
-4.686653046129999112e+00	-6.960282141746677809e+00	2.328196100243960132e+01
-4.914015955691667159e+00	-7.111797438725976583e+00	2.298723537751995138e+01
-5.133794103995097835e+00	-7.287007517708653737e+00	2.272364067087696071e+01
-5.349115445366453336e+00	-7.485014866675681056e+00	2.249170113648647984e+01
-5.562705387497375753e+00	-7.704809983294071074e+00	2.229222955349770885e+01
-5.776915847077045640e+00	-7.945268337594696639e+00	2.212629167134306130e+01
-5.993751096128811184e+00	-8.205134841468016305e+00	2.199517493815564606e+01
-6.214889470662731341e+00	-8.482997761018250316e+00	2.190035898205437093e+01
-6.441700299698283061e+00	-8.777253730780595120e+00	2.184348534264906050e+01
-6.675255642806514622e+00	-9.086065416606333045e+00	2.182632396844158151e+01
-6.916336620186496198e+00	-9.407313420105467117e+00	2.185073400263435062e+01
-7.165434300178393556e+00	-9.738544221952889046e+00	2.191861638983456473e+01
-7.422745292355843461e+00	-1.007691632686158201e+01	2.203185587873553075e+01
-7.688162395806417138e+00	-1.041914730039513692e+01	2.219225011471640840e+01
-7.961260886265288939e+00	-1.076146507011404907e+01	2.240142376886958075e+01
-8.241281304650165396e+00	-1.109956767908964004e+01	2.266072610636992124e+01
-8.527109942094112327e+00	-1.142859658349854612e+01	2.297111113714684194e+01
-8.817258606234556595e+00	-1.174312949986477506e+01	2.333300059863247000e+01
-9.109845695597577730e+00	-1.203719961123612059e+01	2.374613156913503786e+01
-9.402581087161431483e+00	-1.230434846526929427e+01	2.420939255084088870e+01
-9.692757824972217051e+00	-1.253771991971976796e+01	2.472065439320381230e+01
-9.977254034446971787e+00	-1.273020174843319019e+01	2.527660536912880573e+01
-1.025254880584559380e+01	-1.287461973163136619e+01	2.587260287147292814e+01
-1.051475589842417158e+01	-1.296398596321144758e+01	2.650255722444327944e+01
-1.075967890490289847e+01	-1.299179855614771029e+01	2.715886550200503535e+01
-1.098289087002737929e+01	-1.295238394172885776e+01	2.783241436767986698e+01
-1.117984017719752643e+01	-1.284126584942313443e+01	2.851267006988087616e+01
-1.134598274442008758e+01	-1.265553749647989434e+01	2.918787015781170524e+01
-1.147693821962606897e+01	-1.239420657838366324e+01	2.984532476126709000e+01
-1.156866505550182822e+01	-1.205847772979774035e+01	3.047182538169801802e+01
-1.161764632293141908e+01	-1.165193575333423937e+01	3.105414669812071438e+01
-1.162107526597170093e+01	-1.118059643422974503e+01	3.157961329127940076e+01
-1.157702738279750498e+01	-1.065280091507714211e+01	3.203669053160736269e+01
-1.148460473602546905e+01	-1.007894413772339171e+01	3.241554967410277754e+01
-1.134403867619526096e+01	-9.471046269352592972e+00	3.270855386007679755e+01
-1.115673943551099434e+01	-8.842195635682470467e+00	3.291061588046425612e+01
-1.092528505552814266e+01	-8.205909060863424642e+00	3.301939048238349272e+01
-1.065334745606167033e+01	-7.575467252004344232e+00	3.303528229451506348e+01
-1.034555943565593772e+01	-6.963286461256057436e+00	3.296127216349653821e+01
-1.000733213821594880e+01	-6.380382236204309443e+00	3.280258597442031743e+01
-9.644637148014785666e+00	-5.835967684158650748e+00	3.256624704854722552e+01
-9.263770201629172973e+00	-5.337210048202749135e+00	3.226056314697497385e+01
-8.871114186286529701e+00	-4.889149168489660191e+00	3.189460080188891666e+01
-8.472917684506843017e+00	-4.494763192569166677e+00	3.147769380397713590e+01
-8.075102235313075028e+00	-4.155153427313297954e+00	3.101902129564496136e+01
-7.683107354513097675e+00	-3.869812836910961007e+00	3.052727688497977354e+01
-7.301777902752884408e+00	-3.636941312323060949e+00	3.001043628513595962e+01
-6.935294243709901885e+00	-3.453774306782846804e+00	2.947561932649067984e+01
-6.587142250017196332e+00	-3.316898021505839456e+00	2.892903396974221408e+01
-6.260117827166060245e+00	-3.222532252152879639e+00	2.837598542473378416e+01
-5.956359269664742051e+00	-3.166769799030044741e+00	2.782093220945933254e+01
-5.677400322601272364e+00	-3.145768021980597240e+00	2.726757213390652268e+01
-5.424237092539204497e+00	-3.155893203793203927e+00	2.671894382892345021e+01
-5.197402703664604218e+00	-3.193821795763068572e+00	2.617753272676713650e+01
-4.997044612874450564e+00	-3.256604541137845477e+00	2.564537370930747784e+01
-4.823000605700790366e+00	-3.341700221938843640e+00	2.512414557426579975e+01
-4.674870567324595605e+00	-3.446985696091688478e+00	2.461525483374494527e+01
-4.552082080201304670e+00	-3.570748294686971303e+00	2.411990810709544775e+01
-4.453948701649871111e+00	-3.711665779492353323e+00	2.363917355113075303e+01
-4.379720409434119333e+00	-3.868778094698045678e+00	2.317403248231737933e+01
-4.328626177960511967e+00	-4.041454198075672188e+00	2.272542269982318075e+01
-4.299908979972028256e+00	-4.229356389887132472e+00	2.229427512080708595e+01
-4.292853720963538677e+00	-4.432403802441175600e+00	2.188154527853894038e+01
-4.306808729111302192e+00	-4.650736075592474705e+00	2.148824107752153267e+01
-4.341201463759419177e+00	-4.884677716528536884e+00	2.111544799525557892e+01
-4.395549089036331125e+00	-5.134703211766495023e+00	2.076435269775198122e+01
-4.469464501309347249e+00	-5.401402608728674615e+00	2.043626581155245603e+01
-4.562658312051279808e+00	-5.685446997167449723e+00	2.013264437452827593e+01
-4.674937180562896977e+00	-5.987553082579994523e+00	1.985511426905313570e+01
-4.806198770764606998e+00	-6.308445843104591333e+00	1.960549271676095984e+01
-4.956423477998605165e+00	-6.648818090532325975e+00	1.938581067257058876e+01
-5.125662939251977690e+00	-7.009285611890963885e+00	1.919833468278169519e+01
-5.314025206515876398e+00	-7.390336452973707893e+00	1.904558745170692546e+01
-5.521656331161659992e+00	-7.792272828355685022e+00	1.893036597632725559e+01
-5.748717980881062672e+00	-8.215144121353446849e+00	1.885575564170689944e+01
-5.995360594928301090e+00	-8.658669499780810241e+00	1.882513810600211457e+01
-6.261691485413551916e+00	-9.122148859414844324e+00	1.884219013194997316e+01
-6.547737222813680980e+00	-9.604361171578746692e+00	1.891086973954759642e+01
-6.853399617690187462e+00	-1.010344992515662277e+01	1.903538517503878680e+01
-7.178404648436830904e+00	-1.061679630404634622e+01	1.922014125096470494e+01
-7.522243813997782524e+00	-1.114088212957281954e+01	1.946965668320621035e+01
-7.884107645555285870e+00	-1.167114653073738495e+01	1.978844525628167617e+01
-8.262811534073495778e+00	-1.220184288079846446e+01	2.018085317725046934e+01
-8.656714668745992824e+00	-1.272590581752676897e+01	2.065084510393733908e+01
-9.063633783624069906e+00	-1.323484212926782178e+01	2.120173242065196817e+01
-9.480754618188445448e+00	-1.371866378499809436e+01	2.183583983943081108e+01
-9.904545534869409806e+00	-1.416588604624380920e+01	2.255411084126314236e+01
-1.033067958600685010e+01	-1.456361775728697872e+01	2.335565933899458457e+01
-1.075397340313486261e+01	-1.489777353228521051e+01	2.423728459105971211e+01
-1.116835341604989829e+01	-1.515343721127545429e+01	2.519297881433736563e+01
-1.156686179557245353e+01	-1.531540088564089785e+01	2.621347149179344882e+01
-1.194171570457929832e+01	-1.536889216026724370e+01	2.728586946098727850e+01
-1.228443335014809357e+01	-1.530048267739305068e+01	2.839346473118523662e+01
-1.258603828287258963e+01	-1.509914293796033036e+01	2.951578862355982835e+01
-1.283734874838136442e+01	-1.475737377213205903e+01	3.062898645152682775e+01
-1.302935125075643441e+01	-1.427230787508054455e+01	3.170656692009536215e+01
-1.315364691318884560e+01	-1.364664317296617035e+01	3.272054190497003390e+01
-1.320294653916657879e+01	-1.288925332666763168e+01	3.364291631083924727e+01
-1.317157721791668479e+01	-1.201532956963093923e+01	3.444742095884684119e+01
-1.305595245308811059e+01	-1.104594924377597387e+01	3.511131665412550973e+01
-1.285495213215689603e+01	-1.000703963018705167e+01	3.561705172021962085e+01
-1.257016088195991088e+01	-8.927800881369314823e+00	3.595354510514788160e+01
-1.220592488190085056e+01	-7.838749457019285494e+00	3.611690299120274261e+01
-1.176920733941269326e+01	-6.769618880606122602e+00	3.611045705883154966e+01
-1.126924849353203584e+01	-5.747386184372143880e+00	3.594412165121907776e+01
-1.071706226261604655e+01	-4.794669513024063967e+00	3.563317915778089429e+01
-1.012482298765684874e+01	-3.928670254937412842e+00	3.519668998664033666e+01
-9.505207714384905415e+00	-3.160731430270280029e+00	3.465576517377778032e+01
-8.870760085973442344e+00	-2.496479811218307532e+00	3.403193000433416415e+01
-8.233332058497929040e+00	-1.936436973867793121e+00	3.334575516576651211e+01
-7.603642550034915182e+00	-1.476938830297251926e+00	3.261585716165758697e+01
-6.990972178061149123e+00	-1.111196162801649123e+00	3.185829340049464875e+01
-6.402994576535198767e+00	-8.303519829970822386e-01	3.108631613008860128e+01
-5.845730317181387470e+00	-6.244318087428071262e-01	3.031041147133659308e+01
-5.323600466337529369e+00	-4.831270668238194510e-01	2.953853539694984676e+01
-4.839553126386157977e+00	-3.963903185887913683e-01	2.877646241269562921e+01
-4.395236845606421028e+00	-3.548491044340785772e-01	2.802817768020499400e+01
-3.991198071489186816e+00	-3.500621376071308410e-01	2.729626264005831615e+01
-3.627084478100981002e+00	-3.746490681694010227e-01	2.658224298873314950e+01
-3.301840937107822782e+00	-4.223258219805552383e-01	2.588688340642255881e+01
-3.013889425595095872e+00	-4.878743124963079714e-01	2.521042475285139872e+01
-2.761287914285217138e+00	-5.670702827641749266e-01	2.455276671700737268e+01
-2.541866151133112872e+00	-6.565876159570261938e-01	2.391360287184825495e+01
-2.353338297615504171e+00	-7.538924851988207942e-01	2.329251666161860612e+01
-2.193393716373835733e+00	-8.571365686028308284e-01	2.268904688283026871e+01
-2.059768001596735232e+00	-9.650553148683638227e-01	2.210273038210166163e+01
-1.950296732923898047e+00	-1.076874834277036230e+00	2.153312846338437581e+01
-1.862954543059211820e+00	-1.192229270235265925e+00	2.097984218197649753e+01
-1.795882015776817164e+00	-1.311089326533708466e+00	2.044252048033671443e+01
-1.747402746852506183e+00	-1.433701848808020429e+00	1.992086407655212099e+01
-1.716032657048057519e+00	-1.560539873368216091e+00	1.941462717711822350e+01
-1.700483378680073265e+00	-1.692262276004514066e+00	1.892361844415773575e+01
-1.699661268412517412e+00	-1.829682012987150497e+00	1.844770217897917775e+01
-1.712663342869980676e+00	-1.973741899164582758e+00	1.798680035837565683e+01
-1.738771198499440951e+00	-2.125496879883425283e+00	1.754089594680763398e+01
-1.777443766637839317e+00	-2.286101799982587668e+00	1.711003777947869153e+01
-1.828309569972314197e+00	-2.456803736660633231e+00	1.669434724584278129e+01
-1.891158986641146011e+00	-2.638938030546121638e+00	1.629402698262895655e+01
-1.965936891031643485e+00	-2.833927210932460472e+00	1.590937179671880664e+01
-2.052735923021725029e+00	-3.043282059028917352e+00	1.554078207140502066e+01
-2.151790536622444350e+00	-3.268604080586460459e+00	1.518877995762521138e+01
-2.263471891018845827e+00	-3.511588660278294416e+00	1.485402870944106191e+01
-2.388283567944790686e+00	-3.774028138638720442e+00	1.453735558601387368e+01
-2.526858025014183440e+00	-4.057813981602401476e+00	1.423977880641960425e+01
-2.679953620673005243e+00	-4.364937095276065548e+00	1.396253910388666064e+01
-2.848451968133311141e+00	-4.697485165859252021e+00	1.370713647571095350e+01
-3.033355287905905140e+00	-5.057635666560878818e+00	1.347537275456343053e+01
-3.235783325771402374e+00	-5.447642858493342288e+00	1.326940062213386362e+01
-3.456969279043596188e+00	-5.869816708363587487e+00	1.309177962680425722e+01
-3.698254021975595496e+00	-6.326491139633446892e+00	1.294553962450168427e+01
-3.961077733741380502e+00	-6.819978414560701196e+00	1.283425179573764829e+01
-4.246967801823312350e+00	-7.352505705689413418e+00	1.276210694677045687e+01
-4.557521592209922368e+00	-7.926129060279449412e+00	1.273400010444794006e+01
-4.894382339016875250e+00	-8.542619011183184341e+00	1.275561936501097549e+01
-5.259206006233505981e+00	-9.203311094562764083e+00	1.283353543271898012e+01
-5.653616515066431703e+00	-9.908913599072857181e+00	1.297528613258596408e+01
-6.079146223467073895e+00	-1.065926416763172568e+01	1.318944722713074391e+01
-6.537158017883538896e+00	-1.145302668552188763e+01	1.348567692467912948e+01
-7.028744884647373681e+00	-1.228732065332652823e+01	1.387471637336087227e+01
-7.554602461515289136e+00	-1.315727759714259371e+01	1.436832210956424660e+01
-8.114869975078018882e+00	-1.405552389462786245e+01	1.497909897612430186e+01
-8.708935367033003416e+00	-1.497159784335269883e+01	1.572019389479613949e+01
-9.335201614664972780e+00	-1.589132224181834907e+01	1.660480310321161923e+01
-9.990813677380311120e+00	-1.679617362410340675e+01	1.764543997495880490e+01
-1.067134967205262086e+01	-1.766271668707674181e+01	1.885291050254011935e+01
-1.137048637355503367e+01	-1.846220742529551728e+01	2.023495363869932007e+01
-1.207965847872908149e+01	-1.916050888945448705e+01	2.179453020470590019e+01
-1.278774351980162294e+01	-1.971850335883215877e+01	2.352779412077902066e+01
-1.348081950370467652e+01	-2.009321254275610613e+01	2.542185948704877063e+01
-1.414205880760981948e+01	-2.023983488643138529e+01	2.745258820991388049e+01
-1.475183641549197588e+01	-2.011485183484084160e+01	2.958275703455772998e+01
-1.528813795742686210e+01	-1.968021758789978293e+01	3.176109494234038166e+01
-1.572734592047415347e+01	-1.890841402852598208e+01	3.392276535538806570e+01
-1.604545273127933669e+01	-1.778783609274083943e+01	3.599183688570160911e+01
-1.621969106742548661e+01	-1.632763132195723443e+01	3.788607342813812551e+01
-1.623048509287866281e+01	-1.456086443999481794e+01	3.952394320885934320e+01
-1.606352302759027850e+01	-1.254486391096915021e+01	4.083313857580669293e+01
-1.571165711592816550e+01	-1.035796110157217953e+01	4.175926587310831906e+01
-1.517628751449256619e+01	-8.092572814904759326e+00	4.227295358475275577e+01
-1.446791604453378532e+01	-5.845542613923560005e+00	4.237368603035700687e+01
-1.360567870147276359e+01	-3.707514360407392129e+00	4.208930802165729546e+01
-1.261586226736622685e+01	-1.753493236115797549e+00	4.147121866840768689e+01
-1.152962536424118412e+01	-3.644791081259945997e-02	4.058639955805720234e+01
-1.038030761889832476e+01	1.415081284186030519e+00	3.950816258941360104e+01
-9.200768728589888923e+00	2.595513149408276821e+00	3.830759010279797394e+01
-8.021140540790071327e+00	3.517935544763655997e+00	3.704711951255915636e+01
-6.867232932234698772e+00	4.208438360311631321e+00	3.577689428097929891e+01
-5.759665802980065585e+00	4.700411421877002560e+00	3.453372124549346012e+01
-4.713658080494358416e+00	5.029727815896962717e+00	3.334197891061093344e+01
-3.739319490855226302e+00	5.231233158316309861e+00	3.221566416144403888e+01
-2.842264225938072819e+00	5.336557978391022417e+00	3.116085987715732486e+01
-2.024382005505163562e+00	5.373032388127584547e+00	3.017812066591728737e+01
-1.284640566141888707e+00	5.363395547065327840e+00	2.926449948694205361e+01
-6.198369548211670743e-01	5.326005864962588099e+00	2.841511493070505878e+01
-2.525267284279153479e-02	5.275318842058452695e+00	2.762427126293617263e+01
5.048044786473329104e-01	5.222470772089121027e+00	2.688619978934506705e+01
9.765711079915116999e-01	5.175868577714799024e+00	2.619550810731678681e+01
1.396500854963840466e+00	5.141732038407644367e+00	2.554741994321222265e+01
1.771023973308220700e+00	5.124565019485282313e+00	2.493787458520306544e+01
2.106378077925926906e+00	5.127550344479247180e+00	2.436353874503855010e+01
2.408495304581259155e+00	5.152872463721232421e+00	2.382176876309909730e+01
2.682933020495256393e+00	5.201976242239325643e+00	2.331054888152702986e+01
2.934837342669663229e+00	5.275771312354427423e+00	2.282842208117806138e+01
3.168930739638139649e+00	5.374790999197728070e+00	2.237442337086187294e+01
3.389516765594098313e+00	5.499313716288408038e+00	2.194802090372586889e+01
3.600496460663529241e+00	5.649453425243986082e+00	2.154906734662971246e+01
3.805392157121574748e+00	5.825224492855931580e+00	2.117776209111784169e+01
4.007375390695010253e+00	6.026585154252148691e+00	2.083462381213359293e+01
4.209296367050724186e+00	6.253462824712905821e+00	2.052047228543477075e+01
4.413713012816942616e+00	6.505763684827522653e+00	2.023641807307773277e+01
4.622918080018000531e+00	6.783368273748520139e+00	1.998385854140910212e+01
4.838963099391052403e+00	7.086114243820052394e+00	1.976447859247104688e+01
5.063678213833952668e+00	7.413766943334628934e+00	1.958025440184898969e+01
5.298687086784020117e+00	7.765978097415098702e+00	1.943345831848573724e+01
5.545416187847128420e+00	8.142232554303314274e+00	1.932666286374193021e+01
5.805097824492746916e+00	8.541782870340892231e+00	1.926274144728442650e+01
6.078766329077561537e+00	8.963571447801481185e+00	1.924486298446440458e+01
6.367246840949953857e+00	9.406140054288449903e+00	1.927647705172050507e+01
6.671136162283803017e+00	9.867526893089435092e+00	1.936128556421313007e+01
6.990775235364366402e+00	1.034515202684075064e+01	1.950319623310353379e+01
7.326212914512004737e+00	1.083569296010604788e+01	1.970625231551984058e+01
7.677160919071408962e+00	1.133495364446241283e+01	1.997453250328508290e+01
8.042940191610508549e+00	1.183773216224836489e+01	2.031201435280999945e+01
8.422419388674294183e+00	1.233769492816897362e+01	2.072239464787323371e+01
8.813946942623761771e+00	1.282726842309600634e+01	2.120886079236004207e+01
9.215279090670986051e+00	1.329756314542615314e+01	2.177380910802741454e+01
9.623507496146503470e+00	1.373834838138510150e+01	2.241850917522555164e+01
1.003499158467036345e+01	1.413810008549014974e+01	2.314271852185160228e+01
1.044530243475234244e+01	1.448414687221119301e+01	2.394425937268503191e+01
1.084918687849822660e+01	1.476293977798125212e+01	2.481857892111170472e+01
1.124056216844652845e+01	1.496046869844196436e+01	2.575832634655899156e+01
1.161255282144607115e+01	1.506284073208626850e+01	2.675299256763561573e+01
1.195758161251009177e+01	1.505702172153607776e+01	2.778867059228058523e+01
1.226752562341269126e+01	1.493172139071999993e+01	2.884800240835051000e+01
1.253394520014342284e+01	1.467837526408124482e+01	2.991037893174297224e+01
1.274838820653720539e+01	1.429214566302068334e+01	3.095244863750473741e+01
1.290276395218555372e+01	1.377283459248275399e+01	3.194896504450813524e+01
1.298977101621527375e+01	1.312558060831072382e+01	3.287396248376411023e+01
1.300335197542481858e+01	1.236120823617041964e+01	3.370219676989044189e+01
1.293913760149937886e+01	1.149611943748855758e+01	3.441073059740190843e+01
1.279483578509829655e+01	1.055166498985441592e+01	3.498049512521856030e+01
1.257051870557390849e+01	9.553005451697364592e+00	3.539763352827456089e+01
1.226876738018625446e+01	8.527554490738831205e+00	3.565444097932559231e+01
1.189464609124151195e+01	7.503173387824334739e+00	3.574976286209435017e+01
1.145549882089979477e+01	6.506334788589499318e+00	3.568879260665621445e+01
1.096058241766876584e+01	5.560481894306670725e+00	3.548230561282735351e+01
1.042057236533255704e+01	4.684772801927805652e+00	3.514545372297828152e+01
9.846992408992081280e+00	3.893327897874226284e+00	3.469630461216275563e+01
9.251625957880296625e+00	3.195010012052831527e+00	3.415432987071721982e+01
8.645964363297549582e+00	2.593684332079448485e+00	3.353902426869714759e+01
8.040736360175738895e+00	2.088845424412695717e+00	3.286878751449901870e+01
7.445547266599434444e+00	1.676470602190549553e+00	3.216013550503594587e+01
6.868639600158545910e+00	1.349961040786607391e+00	3.142724710221337858e+01
6.316771744221352236e+00	1.101056178720827061e+00	3.068180638063152799e+01
5.795200187671300185e+00	9.206420292471609867e-01	2.993307381004552425e+01
5.307744371828886365e+00	7.994101118871067557e-01	2.918811178013832119e+01
4.856910945834708393e+00	7.283540746269078214e-01	2.845209548418355183e+01
4.444055258713928147e+00	6.991126588237035477e-01	2.772865360639536547e+01
4.069560998724905510e+00	7.041803159097838050e-01	2.702019936759159080e+01
3.733022930443393506e+00	7.370120971524385389e-01	2.632822769795488682e+01
3.433421847114297876e+00	7.920496195610595702e-01	2.565356669583727367e+01
3.169284624358974067e+00	8.646920770585380112e-01	2.499658047673728944e+01
2.938825369628930595e+00	9.512320694437134128e-01	2.435732622846897399e+01
2.740066039610408843e+00	1.048771569679849192e+00	2.373567138733656634e+01
2.570936592617353078e+00	1.155129274116031279e+00	2.313137806505018546e+01
2.429355860767220765e+00	1.268747164256690763e+00	2.254416185325558075e+01
2.313294991116167765e+00	1.388601416386033183e+00	2.197373144022244063e+01
2.220825633643154440e+00	1.514120770966715712e+00	2.141981446972353353e+01
2.150155147375510722e+00	1.645114010254705939e+00	2.088217400002195134e+01
2.099651033663430422e+00	1.781707172271919326e+00	2.036061892301305321e+01
2.067856647524279445e+00	1.924290444297644953e+00	1.985501084939575733e+01
2.053500027201616174e+00	2.073474239445569633e+00	1.936526927791245711e+01
2.055497448426011342e+00	2.230053694777967888e+00	1.889137634034156576e+01
2.072953073061206908e+00	2.394980684741195187e+00	1.843338203013934873e+01
2.105155834229205603e+00	2.569342379088035422e+00	1.799141055709909764e+01
2.151574488715088496e+00	2.754345359878431765e+00	1.756566829853596090e+01
2.211851575831422778e+00	2.951304325236258741e+00	1.715645371710825984e+01
2.285796850771906197e+00	3.161634431318046889e+00	1.676416956769830335e+01
2.373380608826520355e+00	3.386846345184490126e+00	1.638933770559177816e+01
2.474727182462317376e+00	3.628543089184462556e+00	1.603261682339100247e+01
2.590108773134531805e+00	3.888417742793583098e+00	1.569482347486657048e+01
2.719939670100437024e+00	4.168251022092818836e+00	1.537695678188409509e+01
2.864770805299674983e+00	4.469907671935348326e+00	1.508022725761051497e+01
3.025284491963242228e+00	4.795330472851033754e+00	1.480609020665949593e+01
3.202289090052021336e+00	5.146530474984073678e+00	1.455628416998143670e+01
3.396713228545226393e+00	5.525571815556514110e+00	1.433287485508464876e+01
3.609599087246355253e+00	5.934549145160119998e+00	1.413830491151131596e+01
3.842094093037731639e+00	6.375555273099479336e+00	1.397544975129719447e+01
4.095440211043906764e+00	6.850636137049003871e+00	1.384767933897620829e+01
4.370959803644416830e+00	7.361729606825957006e+00	1.375892543807472279e+01
4.670036783962570937e+00	7.910583955466481854e+00	1.371375313860862200e+01
4.994091501112961851e+00	8.498651099386492547e+00	1.371743452294845689e+01
5.344547460940314743e+00	9.126948977022951937e+00	1.377602095648512481e+01
5.722787612548578373e+00	9.795886798067579448e+00	1.389640859738846501e+01
6.130097531100478392e+00	1.050504651180002291e+01	1.408638917631520826e+01
6.567592429170432844e+00	1.125291396027165369e+01	1.435467477384369239e+01
7.036124582280555373e+00	1.203655416715766258e+01	1.471088112294114580e+01
7.536167540768266448e+00	1.285122758556330957e+01	1.516544887000720010e+01
8.067673545247771472e+00	1.368994858596949982e+01	1.572947639053758806e+01
8.629901049319943951e+00	1.454299488721378530e+01	1.641443161563023168e+01
9.221210433109327198e+00	1.539738802591405431e+01	1.723170479281558087e+01
9.838828192389799554e+00	1.623638130676781444e+01	1.819196077706310177e+01
1.047858350382760051e+01	1.703901362188710067e+01	1.930425084457300855e+01
1.113462651563355088e+01	1.777981482220302922e+01	2.057485374514624610e+01
1.179914534629049783e+01	1.842877897769851714e+01	2.200583837138675847e+01
1.246210870943130011e+01	1.895175103077318113e+01	2.359338107914715010e+01
1.311107294156548875e+01	1.931139116079249973e+01	2.532593342156201643e+01
1.373110476348819020e+01	1.946887606878960497e+01	2.718242135833149220e+01
1.430488189401833132e+01	1.938644988791311619e+01	2.913075794998397328e+01
1.481303869340780999e+01	1.903083179978155570e+01	3.112704939536692095e+01
1.523481800404518438e+01	1.837731244488606208e+01	3.311593546617148576e+01
1.554906744812927144e+01	1.741413586296157590e+01	3.503248357230182819e+01
1.573557428961250260e+01	1.614650889039613801e+01	3.680590296626930069e+01
1.577666774969086561e+01	1.459938439836368040e+01	3.836503543578606923e+01
1.565893941455814797e+01	1.281813335153835354e+01	3.964513631074369471e+01
1.537485880825616924e+01	1.086644717838090379e+01	4.059498426093082202e+01
1.492401764526864305e+01	8.821321659556893735e+00	4.118301694184160056e+01
1.431374804669746759e+01	6.765672668382130439e+00	4.140116148102086413e+01
1.355894050886593405e+01	4.779807451973912436e+00	4.126541384373852850e+01
1.268102720317673260e+01	2.933359806126801139e+00	4.081295650537750674e+01
1.170626046347173954e+01	1.279211708087408583e+00	4.009645511036107735e+01
1.066355558793330616e+01	-1.496229510592710366e-01	3.917683050699568525e+01
9.582237734034048771e+00	-1.339974255631251276e+00	3.811602931081559831e+01
8.490016535067518078e+00	-2.295916490881855676e+00	3.697107529034670392e+01
7.411423232472580835e+00	-3.034603101496828437e+00	3.579013302264594643e+01
6.366820599075639464e+00	-3.581616799162760323e+00	3.461070289565431324e+01
5.371976859251799574e+00	-3.966692224875341122e+00	3.345960033327816774e+01
4.438109950839085549e+00	-4.220313769137924886e+00	3.235414300399159515e+01
3.572267578841384683e+00	-4.371352285380460501e+00	3.130395584473039605e+01
2.777905592419199987e+00	-4.445664905987194437e+00	3.031292294190384951e+01
2.055548542578560678e+00	-4.465459072678815922e+00	2.938098091299963954e+01
1.403447781052823196e+00	-4.449191214982479714e+00	2.850560047316204759e+01
8.181838814492928824e-01	-4.411795141454240010e+00	2.768291403316134591e+01
2.951859791589396265e-01	-4.365082843768686161e+00	2.690851411916699121e+01
-1.708409031338229966e-01	-4.318210102046280419e+00	2.617797893507533047e+01
-5.855778230250687777e-01	-4.278140758268423660e+00	2.548718950601442401e+01
-9.548341165494043103e-01	-4.250073811673165558e+00	2.483249800540723484e+01
-1.284358086061780480e+00	-4.237817463243188421e+00	2.421079643833541084e+01
-1.579704023779921362e+00	-4.244106230952336745e+00	2.361952324858670593e+01
-1.846144244497162745e+00	-4.270863736145633638e+00	2.305663488045074772e+01
-2.088616193662010012e+00	-4.319416749423216295e+00	2.252056073324429519e+01
-2.311696249238130552e+00	-4.390667037776318615e+00	2.201015341618887078e+01
-2.519593328091949580e+00	-4.485227426211635837e+00	2.152464150980792468e+01
-2.716156737903918206e+00	-4.603527852438434209e+00	2.106358881172192454e+01
-2.904893849357369717e+00	-4.745896373773185850e+00	2.062686193005859181e+01
-3.088994101798951508e+00	-4.912619244333808588e+00	2.021460677424254015e+01
-3.271356616052437438e+00	-5.103983389435973628e+00	1.982723373027480207e+01
-3.454619293390790880e+00	-5.320303885620771389e+00	1.946541090498090298e+01
-3.641187752613789019e+00	-5.561938408252720123e+00	1.913006464064473633e+01
-3.833262818177681996e+00	-5.829290024139796245e+00	1.882238643680796031e+01
-4.032865538773893199e+00	-6.122799172212270769e+00	1.854384539759738360e+01
-4.241858902117731311e+00	-6.442925180743624303e+00	1.829620529866794243e+01
-4.461965529980320255e+00	-6.790117208317870912e+00	1.808154529868862781e+01
-4.694780697814075587e+00	-7.164774066113918316e+00	1.790228317485300735e+01
-4.941780034644059683e+00	-7.567191985879704319e+00	1.776119971247758400e+01
-5.204321229767623791e+00	-7.997499054416768338e+00	1.766146249888719666e+01
-5.483639012232538690e+00	-8.455574765890501610e+00	1.760664683518135121e+01
-5.780832587598334626e+00	-8.940952987056697054e+00	1.760075076065792743e+01
-6.096844627544171225e+00	-9.452706646079588992e+00	1.764820026178880141e+01
-6.432430829397713268e+00	-9.989312725812053984e+00	1.775383959811590984e+01
-6.788119019039147162e+00	-1.054849677907426653e+01	1.792290032745424355e+01
-7.164156795042659454e+00	-1.112705733072313485e+01	1.816094109180411209e+01
-7.560446848610706816e+00	-1.172067236475566965e+01	1.847374862673299134e+01
-7.976469400225203010e+00	-1.232369281284901241e+01	1.886718895529517681e+01
-8.411191741487584750e+00	-1.292893176308179015e+01	1.934699661205210930e+01
-8.862965743647006178e+00	-1.352746315180868564e+01	1.991848945312758090e+01
-9.329415484463174479e+00	-1.410845003162912192e+01	2.058619776454194295e+01
-9.807318939179769046e+00	-1.465902994505513135e+01	2.135339979203016725e+01
-1.029249003976730492e+01	-1.516429292661236694e+01	2.222156243967814859e+01
-1.077967032845181095e+01	-1.560739510769654359e+01	2.318969670848464659e+01
-1.126244280637628492e+01	-1.596985599324359839e+01	2.425365323673796425e+01
-1.173318412506301556e+01	-1.623208759485207864e+01	2.540540420241387665e+01
-1.218307447204192151e+01	-1.637419542113548587e+01	2.663238279718100543e+01
-1.260218656695127848e+01	-1.637707128923602440e+01	2.791697757033480087e+01
-1.297967503917975307e+01	-1.622376321782248709e+01	2.923630085660610689e+01
-1.330408385704402718e+01	-1.590105775195019433e+01	3.056236045755975184e+01
-1.356378124653464390e+01	-1.540114859043720585e+01	3.186275236163308833e+01
-1.374751798092490063e+01	-1.472320182410557088e+01	3.310195086040899071e+01
-1.384508636524296676e+01	-1.387457819395183733e+01	3.424319664909865679e+01
-1.384803554811385418e+01	-1.287145644399265443e+01	3.525087792823299537e+01
-1.375037763770173349e+01	-1.173863772650068071e+01	3.609318087781111473e+01
-1.354920364658162768e+01	-1.050840841563438133e+01	3.674468276071546313e+01
-1.324512412348690304e+01	-9.218489455981183411e+00	3.718850772773600255e+01
-1.284246065673633197e+01	-7.909275307786552744e+00	3.741769059739254288e+01
-1.234914212184135351e+01	-6.620719344965392494e+00	3.743550635879553568e+01
-1.177629984415375830e+01	-5.389308061352700463e+00	3.725470344560447700e+01
-1.113760066587365216e+01	-4.245553353297561117e+00	3.689578158154024834e+01
-1.044839593461604288e+01	-3.212321191104293039e+00	3.638462386530746073e+01
-9.724788460264868206e+00	-2.304139280117618593e+00	3.574988198355786295e+01
-8.982723542250143467e+00	-1.527438258495260825e+00	3.502050530187768373e+01
-8.237195013874655913e+00	-8.815312933736221268e-01	3.422371398151579314e+01
-7.501628641824552801e+00	-3.600565226766472282e-01	3.338358098137228325e+01
-6.787471429909762044e+00	4.740029540456186519e-02	3.252025097983095492e+01
-6.103984257378329836e+00	3.537370362667584534e-01	3.164971860469058740e+01
-5.458212128013821385e+00	5.729779149730123144e-01	3.078402855649725112e+01
-4.855093123715137793e+00	7.192063201413830820e-01	2.993174416484957234e+01
-4.297663179329485494e+00	8.058022350553492030e-01	2.909854641137852482e+01
-3.787316637891001925e+00	8.449560373344559006e-01	2.828785751263287196e+01
-3.324089370368456198e+00	8.474085524304753037e-01	2.750141919218611974e+01
-2.906939578088563181e+00	8.223611952709320994e-01	2.673978772471557974e+01
-2.534009500752613775e+00	7.775039739200495514e-01	2.600273204303724128e+01
-2.202858153285347509e+00	7.191179743959251747e-01	2.528953715488157528e+01
-1.910660540517220340e+00	6.522191428765047316e-01	2.459922405003016266e+01
-1.654372572177847722e+00	5.807196673002663623e-01	2.393070105081521604e+01
-1.430863348230036358e+00	5.075911049320293023e-01	2.328286198689291453e+01
-1.237017902913829737e+00	4.350193949677331196e-01	2.265464512262313335e+01
-1.069814173125673396e+00	3.645462042106263900e-01	2.204506446940587594e+01
-9.263781353920433892e-01	2.971939978617276212e-01	2.145322263304658605e+01
-8.040209220666663104e-01	2.335741437828589562e-01	2.087831204520734474e+01
-7.002614154817137226e-01	1.739785411841957286e-01	2.031960947797711370e+01
-6.128374198151227414e-01	1.184559443883129587e-01	1.977646718860433239e+01
-5.397080833947791589e-01	6.687449864542260869e-02	1.924830286633104848e+01
-4.790498251907590044e-01	1.897213679432786099e-02	1.873458970181108185e+01
-4.292476289922503296e-01	-2.560351641029601916e-02	1.823484730847563284e+01
-3.888832177340548757e-01	-6.726416764203432819e-02	1.774863383324571942e+01
-3.567213127248528015e-01	-1.064573685765882738e-01	1.727553934797256474e+01
-3.316949183100263432e-01	-1.436492317113949591e-01	1.681518046968481528e+01
-3.128903496501632131e-01	-1.793122173984838530e-01	1.636719608376009916e+01
-2.995325364249952771e-01	-2.139170160721399205e-01	1.593124401483020058e+01
-2.909709843897097525e-01	-2.479276968287410510e-01	1.550699848801876435e+01
-2.866666556336128768e-01	-2.817994293396867689e-01	1.509414823600334188e+01
-2.861799330042202882e-01	-3.159782086791707578e-01	1.469239512754881538e+01
-2.891597605717153296e-01	-3.509021213008262086e-01	1.430145321572299366e+01
-2.953339966446263953e-01	-3.870037851710377286e-01	1.392104812619345644e+01
-3.045009754972675120e-01	-4.247136785739137332e-01	1.355091672641378864e+01
-3.165222458049321563e-01	-4.644641413066571412e-01	1.319080703461466086e+01
-3.313164353551046326e-01	-5.066938900532143020e-01	1.284047834333251004e+01
-3.488541808249155940e-01	-5.518529379224379472e-01	1.249970154605051853e+01
-3.691540565346678182e-01	-6.004078477401560976e-01	1.216825966786329793e+01
-3.922794356552166684e-01	-6.528472809188722303e-01	1.184594861244706898e+01
-4.183362201815822301e-01	-7.096878297282298576e-01	1.153257814858238461e+01
-4.474713811362470151e-01	-7.714801415655239136e-01	1.122797317060166655e+01
-4.798722571791746994e-01	-8.388153602479192505e-01	1.093197527898637489e+01
-5.157665674860492100e-01	-9.123319221300676407e-01	1.064444474049859579e+01
-5.554231029504510531e-01	-9.927227545388418450e-01	1.036526290230834846e+01
-5.991530681092901434e-01	-1.080742930978606742e+00	1.009433515223073918e+01
-6.473120543962218587e-01	-1.177217841969596890e+00	9.831594538150078222e+00
-7.003026331535593396e-01	-1.283051942196037132e+00	9.577006184815187950e+00
-7.585775640578070744e-01	-1.399238133567533460e+00	9.330572676402093535e+00
-8.226436210087797463e-01	-1.526867839246749847e+00	9.092340609671433427e+00
-8.930660428325767342e-01	-1.667141814710887848e+00	8.862408566492295137e+00
-9.704736200204078234e-01	-1.821381727072472367e+00	8.640936807456991886e+00
-1.055564430725614233e+00	-1.991042511168457985e+00	8.428159051983223904e+00
-1.149112238769898653e+00	-2.177725477542229449e+00	8.224396786615351118e+00
-1.251973562647131777e+00	-2.383192099582383428e+00	8.030076634305567396e+00
-1.365095416340657009e+00	-2.609378339605946007e+00	7.845751425502504262e+00
-1.489523708667185975e+00	-2.858409279698253869e+00	7.672125739093298868e+00
-1.626412265770292853e+00	-3.132613693485531314e+00	7.510086829543529241e+00
-1.777032408541816766e+00	-3.434538017600662574e+00	7.360742027149651534e+00
-1.942782969447701458e+00	-3.766958940484757434e+00	7.225463890942023681e+00
-2.125200566551407100e+00	-4.132893500588451730e+00	7.105944605732425146e+00
-2.325969859955111740e+00	-4.535605149197106556e+00	7.004261339187013213e+00
-2.546933388879311089e+00	-4.978603650830588201e+00	6.922954498007792168e+00
-2.790100415074438622e+00	-5.465635923601807278e+00	6.865121020228892590e+00
-3.057653965927175310e+00	-6.000663910505863008e+00	6.834524973210259979e+00
-3.351954960385044036e+00	-6.587824257964766339e+00	6.835727730216285991e+00
-3.675541890143016133e+00	-7.231362889561530061e+00	6.874239773647716767e+00
-4.031123990084867437e+00	-7.935535427396665398e+00	6.956695571118622468e+00
-4.421565133816047322e+00	-8.704461766261927025e+00	7.091051772592359193e+00
-4.849854797060634937e+00	-9.541919913270012543e+00	7.286806868360707234e+00
-5.319061308681572342e+00	-1.045106050485655480e+01	7.555236989826936700e+00
-5.832261228299070233e+00	-1.143401937873374763e+01	7.909637134968978245e+00
-6.392437043342537706e+00	-1.249140162894820882e+01	8.365548991641446719e+00
-7.002333501903104995e+00	-1.362160753217398224e+01	8.940944784995947359e+00
-7.664260904930192631e+00	-1.481997006531868166e+01	9.656320175303280351e+00
-8.379831820969041445e+00	-1.607767784599529293e+01	1.053462728806651860e+01
-9.149616423471666593e+00	-1.738046992770078703e+01	1.160095114250538728e+01
-9.972701773894579347e+00	-1.870711529598224843e+01	1.288180010651623419e+01
-1.084614312610334608e+01	-2.002773713198081040e+01	1.440384731664237172e+01
-1.176430252669109322e+01	-2.130211794034151040e+01	1.619193374296190413e+01
-1.271808406805613423e+01	-2.247823339796818587e+01	1.826614046913142175e+01
-1.369409900104733957e+01	-2.349141150219086427e+01	2.063778312338715182e+01
-1.467383025116169293e+01	-2.426468665492413379e+01	2.330431059533985660e+01
-1.563291589153793737e+01	-2.471107728073650733e+01	2.624334356248199285e+01
-1.654073203045779294e+01	-2.473858313130961761e+01	2.940649551686107799e+01
-1.736051714054297435e+01	-2.425855264553212720e+01	3.271416702530834897e+01
-1.805032069104188963e+01	-2.319756334461432346e+01	3.605309038081862383e+01
-1.856504495639913443e+01	-2.151197907189097336e+01	3.927878903657266108e+01
-1.885973836794831726e+01	-1.920294702599493419e+01	4.222493231867500185e+01
-1.889405923375298002e+01	-1.632813253741515425e+01	4.472041894177429810e+01
-1.863746656411919744e+01	-1.300568535305051299e+01	4.661277240198209171e+01
-1.807428844301232829e+01	-9.406679266444989196e+00	4.779354002113056765e+01
-1.720752752535559438e+01	-5.735070957278315618e+00	4.821907665229331741e+01
-1.606028186854786810e+01	-2.198517067389412993e+00	4.791993779154899613e+01
-1.467410538843202161e+01	1.022666260646639014e+00	4.699500108859925973e+01
-1.310442822352415604e+01	3.799786076315038397e+00	4.559157728470709259e+01
-1.141400679354023673e+01	6.067063834212108375e+00	4.387770967950578438e+01
-9.665899730765001863e+00	7.818676057347373920e+00	4.201499608414797393e+01
-7.917442151953764551e+00	9.095164765538285678e+00	4.013871075060721694e+01
-6.216181460204559528e+00	9.965288519555221214e+00	3.834810692595214476e+01
-4.598034462228580921e+00	1.050889273857285033e+01	3.670590249682851436e+01
-3.087341742148437707e+00	1.080410420823931616e+01	3.524375356751988164e+01
-1.698197147109662408e+00	1.091970259374533114e+01	3.397024304078793477e+01
-4.364071730241629865e-01	1.091189206480205165e+01	3.287881858097027532e+01
6.984227507584583883e-01	1.082406465840022136e+01	3.195432020973234799e+01
1.710986941522634641e+00	1.068820613983360879e+01	3.117769621986985840e+01
2.608708861353732367e+00	1.052695411107204038e+01	3.052906087302150340e+01
3.400533386325562901e+00	1.035570873485777810e+01	2.998946840426419769e+01
4.096050921178784776e+00	1.018449911021179766e+01	2.954179861484194447e+01
4.704895740082085887e+00	1.001950126274372366e+01	2.917108111540538573e+01
5.236356292348249397e+00	9.864208104604673011e+00	2.886449547014582606e+01
5.699141473573892114e+00	9.720297960610579935e+00	2.861120445773282839e+01
6.101257122277560896e+00	9.588261574265489529e+00	2.840211716727320734e+01
6.449957567476353404e+00	9.467844756214677915e+00	2.822963719462450527e+01
6.751746286350186033e+00	9.358354807040107914e+00	2.808742473997425293e+01
7.012407138419177954e+00	9.258868562335143437e+00	2.797018549530694287e+01
7.237053280810774147e+00	9.168370591167171568e+00	2.787349020814914624e+01
7.430185011846414334e+00	9.085842466297188835e+00	2.779362408896276193e+01
7.595750757291491517e+00	9.010318153644167438e+00	2.772746303964091652e+01
7.737207496926759021e+00	8.940916200338099529e+00	2.767237290976349229e+01
7.857578367267892716e+00	8.876856226122461280e+00	2.762612796280659921e+01
7.959506153153349750e+00	8.817464952177008541e+00	2.758684506455582053e+01
8.045302033055715896e+00	8.762175395163975367e+00	2.755293057210478480e+01
8.116989369266541132e+00	8.710521726983959212e+00	2.752303738895378515e+01
8.176342605038282585e+00	8.662131514148116551e+00	2.749603010437732920e+01
8.224921495949265804e+00	8.616716504298999268e+00	2.747095653098932644e+01
8.264100996784240039e+00	8.574062749261583960e+00	2.744702428831493890e+01
8.295097172031974608e+00	8.534020593070307470e+00	2.742358135567221211e+01
8.318989514135807894e+00	8.496494873804303793e+00	2.740009974179283603e+01
8.336740050102656951e+00	8.461435564641789142e+00	2.737616159930008664e+01
8.349209601556569993e+00	8.428828994794441698e+00	2.735144725697787393e+01
8.357171540880356631e+00	8.398689732738059632e+00	2.732572475836643733e+01
8.361323360066126753e+00	8.371053174011681364e+00	2.729884058721203033e+01
8.362296341460682569e+00	8.345968848044307720e+00	2.727071133327327956e+01
8.360663592119045973e+00	8.323494439060240779e+00	2.724131610965433836e+01
8.356946676813166164e+00	8.303690502469040169e+00	2.721068957816842016e+01
8.351621059378754097e+00	8.286615848511344140e+00	2.717891547461760382e+01
8.345120538292013279e+00	8.272323558163366286e+00	2.714612055322364270e+01
8.337840840279149290e+00	8.260857591666921351e+00	2.711246889031542651e+01
8.330142515417925608e+00	8.252249947083715398e+00	2.707815650304602073e+01
8.322353258584504587e+00	8.246518324678257628e+00	2.704340625043035828e+01
8.314769765193879891e+00	8.243664252520199298e+00	2.700846299224501124e+01
8.307659213926511299e+00	8.243671629326517092e+00	2.697358898705448382e+01
8.301260455466511701e+00	8.246505642122976099e+00	2.693905951444932967e+01
8.295784974132157430e+00	8.252112018684798045e+00	2.690515870902633466e+01
8.291417678587421847e+00	8.260416577805138161e+00	2.687217559515120868e+01
8.288317568509192768e+00	8.271325044114142599e+00	2.684040031248562741e+01
8.286618316069688461e+00	8.284723098297632760e+00	2.681012052293144876e+01
8.286428794292483246e+00	8.300476638000573004e+00	2.678161799028405454e+01
8.287833578663292400e+00	8.318432229298149849e+00	2.675516532467797859e+01
8.290893443726778500e+00	8.338417733225350403e+00	2.673102288498693824e+01
8.295645872676635335e+00	8.360243096324108336e+00	2.670943583379886732e+01
8.302105595041382458e+00	8.383701298348574582e+00	2.669063134147739547e+01
8.310265165372101137e+00	8.408569454024013012e+00	2.667481593816194874e+01
8.320095594237292502e+00	8.434610068951764461e+00	2.666217301533504624e+01
8.331547041708740053e+00	8.461572452271873601e+00	2.665286048175401135e+01
8.344549582765052875e+00	8.489194290429267653e+00	2.664700858203493183e+01
8.359014053531474531e+00	8.517203387247626267e+00	2.664471788989419210e+01
8.374832986903090415e+00	8.545319575423892644e+00	2.664605749187860084e+01
8.391881645755169927e+00	8.573256803463507936e+00	2.665106338120908447e+01
8.410019161526003373e+00	8.600725399954058048e+00	2.665973708496554906e+01
8.429089785368809373e+00	8.627434513923741832e+00	2.667204455107588856e+01
8.448924258224302264e+00	8.653094725884015403e+00	2.668791532425122526e+01
8.469341304990273045e+00	8.677420819082957593e+00	2.670724204193578899e+01
8.490149256399542210e+00	8.700134694608008701e+00	2.672988028231577928e+01
8.511147800220388859e+00	8.720968407428278724e+00	2.675564879626643844e+01
8.532129860941177313e+00	8.739667293457580755e+00	2.678433015363675906e+01
8.552883604192818012e+00	8.755993150495021027e+00	2.681567183133127230e+01
8.573194558823038491e+00	8.769727428747975395e+00	2.684938776614260192e+01
8.592847845815532182e+00	8.780674379886709957e+00	2.688516038916461071e+01
8.611630499222650670e+00	8.788664107571809936e+00	2.692264315088576154e+01
8.629333860057567307e+00	8.793555457499877548e+00	2.696146353681352537e+01
8.645756019801797976e+00	8.795238681591673213e+00	2.700122656288368717e+01
8.660704285980784789e+00	8.793637809339420741e+00	2.704151872822122726e+01
8.673997638316649272e+00	8.788712659831293905e+00	2.708191239038665188e+01
8.685469140468113025e+00	8.780460430808521011e+00	2.712197051548724147e+01
8.694968269502153291e+00	8.768916806422001997e+00	2.716125174294808531e+01
8.702363123194137629e+00	8.754156533169448196e+00	2.719931569286109507e+01
8.707542464191668330e+00	8.736293423715412843e+00	2.723572843322171977e+01
8.710417560144042781e+00	8.715479760697220968e+00	2.727006801557410043e+01
8.710923780199360422e+00	8.691905086838790595e+00	2.730192998112530844e+01
8.709021910863302907e+00	8.665794383247000354e+00	2.733093273569049586e+01
8.704699158101671941e+00	8.637405654061659277e+00	2.735672269121697298e+01
8.697969807697671030e+00	8.607026952002938103e+00	2.737897907429314870e+01
8.688875522128197915e+00	8.574972895100374970e+00	2.739741830800736722e+01
8.677485259425415265e+00	8.541580739285745238e+00	2.741179788264431494e+01
8.663894807411448795e+00	8.507206083922055129e+00	2.742191964268763371e+01
8.648225935062509251e+00	8.472218297142685373e+00	2.742763243197786949e+01
8.630625171270526863e+00	8.436995754632834021e+00	2.742883405506562511e+01
8.611262229606758467e+00	8.401920988899737708e+00	2.742547253011539254e+01
8.590328105536055858e+00	8.367375846023628938e+00	2.741754662641574214e+01
8.568032879584812633e+00	8.333736743416043424e+00	2.740510569688603582e+01
8.544603265967936068e+00	8.301370115471463862e+00	2.738824883222401141e+01
8.520279950918288492e+00	8.270628124578133011e+00	2.736712337787525939e+01
8.495314768284272233e+00	8.241844703281294926e+00	2.734192286730076660e+01
8.469967761783975035e+00	8.215331980089381148e+00	2.731288443468676519e+01
8.444504183614515824e+00	8.191377127156718174e+00	2.728028577705076785e+01
8.419191477968736237e+00	8.170239653552167525e+00	2.724444173957521542e+01
8.394296295527079010e+00	8.152149153689418171e+00	2.720570059902222937e+01
8.370081581343313815e+00	8.137303507344194387e+00	2.716444011846029838e+01
8.346803773943401339e+00	8.125867516016601400e+00	2.712106344258718238e+01
8.324710148150721523e+00	8.117971950601136299e+00	2.707599489706589679e+01
8.304036328395763888e+00	8.113712977668511073e+00	2.702967574795687256e+01
8.285003993323037719e+00	8.113151926284722038e+00	2.698255996900621767e+01
8.267818786619205440e+00	8.116315354219377554e+00	2.693511005570987749e+01
8.252668443379223007e+00	8.123195371548021626e+00	2.688779291616150502e+01
8.239721136196102691e+00	8.133750180865508383e+00	2.684107586010926383e+01
8.229124040663043260e+00	8.147904796363908630e+00	2.679542269973831381e+01
8.221002116233130153e+00	8.165551908604474107e+00	2.675128996874421361e+01
8.215457095470265259e+00	8.186552867613583473e+00	2.670912326048629382e+01
8.212566672684596725e+00	8.210738763627601244e+00	2.666935368156590869e+01
8.212383881778897887e+00	8.237911592070348732e+00	2.663239441416142128e+01
8.214936652808042084e+00	8.267845496847360920e+00	2.659863737891811653e+01
8.220227537211973967e+00	8.300288093476893891e+00	2.656844999014042230e+01
8.228233592838465782e+00	8.334961880661563072e+00	2.654217199643129277e+01
8.238906421620775689e+00	8.371565755370394157e+00	2.652011240270134707e+01
8.252172354995737535e+00	8.409776652103298389e+00	2.650254647353072102e+01
8.267932784706493621e+00	8.449251331522471986e+00	2.648971282308341202e+01
8.286064639388090569e+00	8.489628346850752294e+00	2.648181060299297229e+01
8.306421010134357630e+00	8.530530218166584078e+00	2.647899680667501698e+01
8.328831930937580452e+00	8.571565844800078438e+00	2.648138371615864273e+01
8.353105322323830961e+00	8.612333184309074241e+00	2.648903652551173948e+01
8.379028108522355467e+00	8.652422222871830826e+00	2.650197118297112553e+01
8.406367519957303358e+00	8.691418256295726508e+00	2.652015250164375004e+01
8.434872593591146384e+00	8.728905493179489383e+00	2.654349259574579634e+01
8.464275883549980506e+00	8.764470982112758435e+00	2.657184970538192559e+01
8.494295393406257944e+00	8.797708853259836204e+00	2.660502747739909779e+01
8.524636739391615592e+00	8.828224851453809308e+00	2.664277477242460890e+01
8.554995550597835674e+00	8.855641123325455055e+00	2.668478606836717759e+01
8.585060107870598145e+00	8.879601205424231480e+00	2.673070252800123114e+01
8.614514217625961479e+00	8.899775144288765816e+00	2.678011379240431111e+01
8.643040310292242623e+00	8.915864663638066290e+00	2.683256055270238605e+01
8.670322745626824812e+00	8.927608279029870531e+00	2.688753793965115335e+01
8.696051298967129028e+00	8.934786247294466577e+00	2.694449975405784770e+01
8.719924793799862073e+00	8.937225227669376437e+00	2.700286354113491072e+01
8.741654837186812799e+00	8.934802524697277093e+00	2.706201648899812184e+01
8.760969605937859228e+00	8.927449780411814473e+00	2.712132210632983131e+01
8.777617623385253864e+00	8.915155985806235250e+00	2.718012760760126056e+01
8.791371459627352891e+00	8.897969689552635231e+00	2.723777190726895014e+01
8.802031282619880770e+00	8.876000295658728945e+00	2.729359409827571170e+01
8.809428183923765587e+00	8.849418361154187451e+00	2.734694226634401204e+01
8.813427201646808484e+00	8.818454829588629806e+00	2.739718247132145734e+01
8.813929964440990972e+00	8.783399165341593928e+00	2.744370771152721389e+01
8.810876884531051445e+00	8.744596386391755516e+00	2.748594667779128642e+01
8.804248834717121497e+00	8.702443027868490333e+00	2.752337210154872338e+01
8.794068254032257670e+00	8.657382103785138838e+00	2.755550850647345129e+01
8.780399639007546497e+00	8.609897168071379170e+00	2.758193918582504267e+01
8.763349391913930475e+00	8.560505606609314810e+00	2.760231224760335067e+01
8.743065013383468198e+00	8.509751317774590262e+00	2.761634559598132554e+01
8.719733643822580760e+00	8.458196958566905010e+00	2.762383074912679248e+01
8.693579975297012652e+00	8.406415945707342630e+00	2.762463542890451862e+01
8.664863572338045827e+00	8.354984405437384964e+00	2.761870489531182216e+01
8.633875655647980096e+00	8.304473262012244561e+00	2.760606203597512476e+01
8.600935416284405832e+00	8.255440643366421583e+00	2.758680625677433795e+01
8.566385938992606697e+00	8.208424763931724044e+00	2.756111125197180556e+01
8.530589821486518787e+00	8.163937420291315306e+00	2.752922175967195173e+01
8.493924581366998794e+00	8.122458206739599618e+00	2.749144942994940166e+01
8.456777943904258521e+00	8.084429526550414025e+00	2.744816794788616576e+01
8.419543102168873361e+00	8.050252442555466459e+00	2.739980756180784027e+01
8.382614036207533204e+00	8.020283379159458548e+00	2.734684916836878443e+01
8.346380970502725205e+00	7.994831658657788331e+00	2.728981810133343089e+01
8.311226039318231784e+00	7.974157828917472379e+00	2.722927776075280804e+01
8.277519218278156288e+00	7.958472718067427287e+00	2.716582320476685197e+01
8.245614568257083832e+00	7.947937135426593080e+00	2.710007480861517593e+01
8.215846824974034845e+00	7.942662126756570018e+00	2.703267207578405973e+01
8.188528355152287830e+00	7.942709686037787264e+00	2.696426766568244204e+01
8.163946488240837240e+00	7.948093825056483652e+00	2.689552168184732395e+01
8.142361221922401526e+00	7.958781905674126023e+00	2.682709624530524195e+01
8.124003290297574509e+00	7.974696147110122979e+00	2.675965036006793696e+01
8.109072575978828468e+00	7.995715231198296635e+00	2.669383506234738590e+01
8.097736841500775995e+00	8.021675941642552488e+00	2.663028883230104427e+01
8.090130751514953644e+00	8.052374788075036705e+00	2.656963323717576841e+01
8.086355155170961595e+00	8.087569581532978447e+00	2.651246876769758742e+01
8.086476597807163103e+00	8.126980944205712376e+00	2.645937082544742225e+01
8.090527032447017319e+00	8.170293752422839617e+00	2.641088581769418298e+01
8.098503704444599549e+00	8.217158527394513357e+00	2.636752731760637758e+01
8.110369186739591285e+00	8.267192802778261296e+00	2.632977225178694525e+01
8.126051548343458109e+00	8.319982511389925506e+00	2.629805708351666738e+01
8.145444644648105026e+00	8.375083444992842630e+00	2.627277396878798399e+01
8.168408524682579497e+00	8.432022850803241099e+00	2.625426687299538742e+01
8.194769957294646190e+00	8.490301235859661233e+00	2.624282764884079455e+01
8.224323085151148405e+00	8.549394455431746920e+00	2.623869209040625350e+01
8.256830222179207368e+00	8.608756163886740254e+00	2.624203599419382371e+01
8.292022816349961190e+00	8.667820705574309059e+00	2.625297127492218863e+01
8.329602605272395266e+00	8.726006519010205409e+00	2.627154220160654319e+01
8.369242996646176991e+00	8.782720119626118205e+00	2.629772183743341074e+01
8.410590708944171823e+00	8.837360714333899026e+00	2.633140878455590439e+01
8.453267709483144543e+00	8.889325484926960286e+00	2.637242435142744768e+01
8.496873487027526650e+00	8.938015556825885000e+00	2.642051027478306580e+01
8.540987694007363018e+00	8.982842644949908362e+00	2.647532713986893427e+01
8.585173189101617197e+00	9.023236339858073052e+00	2.653645364992584632e+01
8.628979504177262783e+00	9.058651965316133925e+00	2.660338689812109436e+01
8.671946750291150252e+00	9.088578903976756607e+00	2.667554379099008344e+01
8.713609965659710355e+00	9.112549252113254283e+00	2.675226376099543657e+01
8.753503894305064037e+00	9.130146628859170832e+00	2.683281288624747773e+01
8.791168167760474716e+00	9.141014932026733320e+00	2.691638950728420809e+01
8.826152844187101110e+00	9.144866803404609001e+00	2.700213139403950535e+01
8.858024240108852254e+00	9.141491543716794510e+00	2.708912447122628819e+01
8.886370970469647190e+00	9.130762203415621059e+00	2.717641305842861854e+01
8.910810093764244044e+00	9.112641572273842527e+00	2.726301152398726657e+01
8.930993241615203360e+00	9.087186800061525460e+00	2.734791719167326107e+01
8.946612597459836280e+00	9.054552403602306399e+00	2.743012427913777884e+01
8.957406578074083470e+00	9.014991452598808408e+00	2.750863859059746019e+01
8.963165065526556674e+00	8.968854777280760970e+00	2.758249263677412699e+01
8.963734036701977104e+00	8.916588103634616402e+00	2.765076081632640026e+01
8.959019443395241922e+00	8.858727094174721373e+00	2.771257426811299140e+01
8.948990208473189156e+00	8.795890350438051897e+00	2.776713499518685424e+01
8.933680222669675430e+00	8.728770513413360632e+00	2.781372887107395897e+01
8.913189251744043418e+00	8.658123675284636889e+00	2.785173716712144909e+01
8.887682694098103298e+00	8.584757385416253328e+00	2.788064628570249681e+01
8.857390163229919011e+00	8.509517590972473400e+00	2.790005544573676133e+01
8.822602906004174628e+00	8.433274894180744496e+00	2.790968214104007572e+01
8.783670104821831970e+00	8.356910531288175292e+00	2.790936527422384827e+01
8.740994147468466480e+00	8.281302481287880823e+00	2.789906595438376513e+01
8.695024980850407204e+00	8.207312095495119308e+00	2.787886603060388424e+01
8.646253692314878947e+00	8.135771603439456712e+00	2.784896451052733468e+01
8.595205483427337256e+00	8.067472798990298344e+00	2.780967207969225896e+01
8.542432214983634253e+00	8.003157146843179248e+00	2.776140398971968892e+01
8.488504708169589463e+00	7.943507477820598517e+00	2.770467161964156233e+01
8.434004985134690102e+00	7.889141366513679365e+00	2.764007303379432656e+01
8.379518623272588229e+00	7.840606211121173175e+00	2.756828286211911916e+01
8.325627382057446013e+00	7.798375966978548846e+00	2.749004181582476747e+01
8.272902240549555586e+00	7.762849425527499569e+00	2.740614612545927287e+01
8.221896959047349185e+00	7.734349881764694956e+00	2.731743715234822645e+01
8.173142251319083229e+00	7.713125996961716524e+00	2.722479138122599451e+01
8.127140625883345848e+00	7.699353640148984823e+00	2.712911095484385271e+01
8.084361927309910101e+00	7.693138481142748120e+00	2.703131486329714406e+01
8.045239582693193725e+00	7.694519108718436584e+00	2.693233085427774043e+01
8.010167535295718011e+00	7.703470458355101691e+00	2.683308808742665974e+01
7.979497827601656823e+00	7.719907352957998903e+00	2.673451051788124744e+01
7.953538780137290765e+00	7.743687985162612364e+00	2.663751096189149692e+01
7.932553700639823013e+00	7.774617199332065631e+00	2.654298577145059213e+01
7.916760050509047630e+00	7.812449463444389508e+00	2.645181002528219949e+01
7.906328991802581641e+00	7.856891454234390615e+00	2.636483312999609652e+01
7.901385238045762094e+00	7.907604211999515798e+00	2.628287471731969305e+01
7.902007135441137642e+00	7.964204853483973778e+00	2.620672072049879020e+01
7.908226907245420989e+00	8.026267861573707307e+00	2.613711951468653893e+01
7.920031002678249443e+00	8.093325998747353367e+00	2.607477801190641387e+01
7.937360502285160102e+00	8.164870917087270641e+00	2.602035761057748076e+01
7.960111543765370890e+00	8.240353561020915762e+00	2.597446991233883296e+01
7.988135745490925643e+00	8.319184479741064564e+00	2.593767213483466350e+01
8.021240618915939535e+00	8.400734184330145737e+00	2.591046216815815129e+01
8.059189975457361044e+00	8.484333699802158790e+00	2.589327324481401860e+01
8.101704347891841351e+00	8.569275474268364334e+00	2.588646821839363454e+01
8.148461460529492939e+00	8.654814815770158987e+00	2.589033347469070634e+01
8.199096796053559899e+00	8.740172031372976491e+00	2.590507253066393289e+01
8.253204319585501381e+00	8.824535442077225511e+00	2.593079941126499577e+01
8.310337431834673438e+00	8.907065440026819658e+00	2.596753193125542936e+01
8.370010232653887883e+00	8.986899740333518238e+00	2.601518504798940512e+01
8.431699183421850208e+00	9.063159957512715081e+00	2.607356449062378800e+01
8.494845260830937050e+00	9.134959605050811504e+00	2.614236090978866756e+01
8.558856695252924141e+00	9.201413575218463592e+00	2.622114482741308450e+01
8.623112383249477375e+00	9.261649104504087404e+00	2.630936269670647576e+01
8.686966055374938378e+00	9.314818168115184704e+00	2.640633440440891988e+01
8.749751266648962300e+00	9.360111175759218582e+00	2.651125255822739746e+01
8.810787257559987040e+00	9.396771762145329276e+00	2.662318389866021562e+01
8.869385708018521441e+00	9.424112382140755528e+00	2.674107315312404509e+01
8.924858375430744672e+00	9.441530336150572467e+00	2.686374960885942187e+01
8.976525571502726564e+00	9.448523770988641601e+00	2.698993661776590969e+01
9.023725391451318245e+00	9.444707131073384332e+00	2.711826416060240064e+01
9.065823565413523966e+00	9.429825480587897601e+00	2.724728449097401750e+01
9.102223756930960974e+00	9.403767085779819013e+00	2.737549075419624600e+01
9.132378089815846423e+00	9.366573643857799780e+00	2.750133833751013768e+01
9.155797645220042469e+00	9.318447575826757756e+00	2.762326856326687619e+01
9.172062638280713998e+00	9.259755868081704477e+00	2.773973419440315880e+01
9.180831961260812690e+00	9.191030052116255789e+00	2.784922609181075615e+01
9.181851770346357355e+00	9.112962050747373866e+00	2.795030025653593952e+01
9.174962798386459895e+00	9.026395787015012218e+00	2.804160441608166465e+01
9.160106097249315127e+00	8.932314639446882865e+00	2.812190328179851662e+01
9.137326951469072256e+00	8.831825023103641925e+00	2.819010161918641799e+01
9.106776758632529223e+00	8.726136566387506122e+00	2.824526433714535401e+01
9.068712739408027801e+00	8.616539525071264194e+00	2.828663291402800084e+01
9.023495417974350730e+00	8.504380214230756962e+00	2.831363763181714077e+01
8.971583897599991531e+00	8.391035334752386277e+00	2.832590527513480794e+01
8.913529041315230828e+00	8.277886116219439927e+00	2.832326215638153499e+01
8.849964748805652093e+00	8.166293188868595010e+00	2.830573253764706010e+01
8.781597592811946740e+00	8.057573035172515219e+00	2.827353271936700096e+01
8.709195137048004298e+00	7.952976762121304333e+00	2.822706124143725859e+01
8.633573299555333591e+00	7.853671787902716694e+00	2.816688578354535366e+01
8.555583148390072168e+00	7.760726863574763712e+00	2.809372745021327944e+01
8.476097519908542210e+00	7.675100665003152578e+00	2.800844317884867607e+01
8.395997834418002626e+00	7.597634006280126862e+00	2.791200701638559778e+01
8.316161451604214605e+00	7.529045555216030472e+00	2.780549097589288010e+01
8.237449861965396636e+00	7.469930784146558089e+00	2.769004611570241181e+01
8.160697954183513403e+00	7.420763772119320478e+00	2.756688438886422077e+01
8.086704535977094821e+00	7.381901391215333952e+00	2.743726169954934591e+01
8.016224221500918290e+00	7.353589360971404254e+00	2.730246248466713155e+01
7.949960735447966442e+00	7.335969638619859623e+00	2.716378602170496492e+01
7.888561625765155405e+00	7.329088625172444083e+00	2.702253455434075491e+01
7.832614325705884006e+00	7.332905702972109196e+00	2.688000323058015795e+01
7.782643463432506792e+00	7.347301673351410045e+00	2.673747176700208072e+01
7.739109284424396940e+00	7.372086727617298330e+00	2.659619768839588616e+01
7.702407028743687434e+00	7.407007655373443633e+00	2.645741094443921781e+01
7.672867091406662787e+00	7.451754066659853848e+00	2.632230967281808987e+01
7.650755788931982160e+00	7.505963475003309071e+00	2.619205685935733285e+01
7.636276557539114940e+00	7.569225154746593631e+00	2.606777763799721015e+01
7.629571417259862542e+00	7.641082746468275566e+00	2.595055697447109111e+01
7.630722550180704111e+00	7.721035638292372383e+00	2.584143748515566585e+01
7.639753858991871205e+00	7.808539198489422795e+00	2.574141715498522842e+01
7.656632392941626009e+00	7.903003976565073252e+00	2.565144673420926225e+01
7.681269551303970822e+00	8.003794026913444881e+00	2.557242661229304659e+01
7.713521998864917961e+00	8.110224542109802925e+00	2.550520298808157804e+01
7.753192253189406635e+00	8.221559013030057983e+00	2.545056317860242245e+01
7.800028929173471681e+00	8.337006161036311980e+00	2.540922993511873784e+01
7.853726652359755533e+00	8.455716913975054538e+00	2.538185466513692745e+01
7.913925678521285256e+00	8.576781722796958718e+00	2.536900949413867679e+01
7.980211282948852514e+00	8.699228538811805578e+00	2.537117814208114552e+01
8.052113008535147998e+00	8.822021791937952884e+00	2.538874563841560672e+01
8.129103886875428842e+00	8.944062726153651610e+00	2.542198695656350438e+01
8.210599770803250763e+00	9.064191457410267105e+00	2.547105471514828778e+01
8.295958939463952575e+00	9.181191118597938683e+00	2.553596616892257742e+01
8.384482157377350475e+00	9.293794442292643510e+00	2.561658979655000934e+01
8.475413385868879601e+00	9.400693101115093597e+00	2.571263188343337447e+01
8.567941357393500823e+00	9.500550073639526971e+00	2.582362359255856887e+01
8.661202229018103438e+00	9.592015227208861461e+00	2.594890911028427283e+01
8.754283528837179418e+00	9.673744204796019375e+00	2.608763554097976112e+01
8.846229596433063946e+00	9.744420569595403592e+00	2.623874529664412947e+01
8.936048693749297556e+00	9.802780998736286833e+00	2.640097177601109024e+01
9.022721924247996128e+00	9.847643129471366663e+00	2.657283914213355303e+01
9.105214044770333359e+00	9.877935453793654119e+00	2.675266697787736447e+01
9.182486185672665613e+00	9.892728440771085374e+00	2.693858051584954438e+01
9.253510411182507056e+00	9.891265853867528435e+00	2.712852699595175210e+01
9.317285955451009016e+00	9.872995040489103147e+00	2.732029849655508968e+01
9.372856863954819318e+00	9.837594822803673367e+00	2.751156131594183307e+01
9.419330659839705078e+00	9.784999533300592134e+00	2.769989165724288327e+01
9.455897547185793783e+00	9.715417735109644681e+00	2.788281700784957096e+01
9.481849565978178518e+00	9.629344261439019448e+00	2.805786222556330856e+01
9.496599035524262433e+00	9.527564409641188448e+00	2.822259897706733511e+01
9.499695572935955568e+00	9.411149433235513229e+00	2.837469685218388804e+01
9.490840958965911511e+00	9.281442878624314829e+00	2.851197423320760649e+01
9.469901150931752554e+00	9.140037789613451480e+00	2.863244686271546158e+01
9.436914814799923334e+00	8.988745318985992938e+00	2.873437204872104189e+01
9.392097865218531183e+00	8.829555801134628013e+00	2.881628658485367467e+01
9.335843658810141221e+00	8.664593808213174597e+00	2.887703674354226990e+01
9.268718673750445447e+00	8.496069090923617395e+00	2.891579910519772412e+01
9.191453715467762464e+00	8.326225557336879746e+00	2.893209148542727860e+01
9.104930899654673837e+00	8.157290544294646395e+00	2.892577377385899950e+01
9.010166864118671626e+00	7.991426576454712105e+00	2.889703905465227152e+01
8.908292835352275674e+00	7.830687595029682591e+00	2.884639589242679136e+01
8.800532311320015566e+00	7.676981294435614167e+00	2.877464309596261671e+01
8.688177209631575693e+00	7.532038765533658697e+00	2.868283858394409336e+01
8.572563365221784082e+00	7.397392151649520464e+00	2.857226415435801670e+01
8.455046243864558164e+00	7.274360522884234292e+00	2.844438799893538672e+01
8.336977671766526043e+00	7.164043706843220782e+00	2.830082671715906883e+01
8.219684275274195429e+00	7.067323413534528420e+00	2.814330839284755115e+01
8.104448189100228461e+00	6.984870681967144890e+00	2.797363802931537435e+01
7.992490438386919749e+00	6.917158467403234923e+00	2.779366632856921271e+01
7.884957241288550911e+00	6.864478081689481037e+00	2.760526247670154731e+01
7.782909325328644101e+00	6.826958185799990808e+00	2.741029128802675885e+01
7.687314211375778861e+00	6.804585098278431943e+00	2.721059478465399906e+01
7.599041300066044613e+00	6.797223306600282733e+00	2.700797805903239279e+01
7.518859500719468514e+00	6.804635230534125334e+00	2.680419909052426775e+01
7.447437073700934107e+00	6.826499468520589531e+00	2.660096206330030455e+01
7.385343313182899827e+00	6.862426943808297430e+00	2.639991365732668527e+01
7.333051676245439410e+00	6.911974544083991034e+00	2.620264174950239067e+01
7.290943963029294927e+00	6.974656007959401549e+00	2.601067595920977027e+01
7.259315167522305323e+00	7.049949948936893307e+00	2.582548949253202153e+01
7.238378645663764210e+00	7.137305020535513300e+00	2.564850177371209838e+01
7.228271283150939475e+00	7.236142315794944047e+00	2.548108139388952864e+01
7.229058386415339932e+00	7.345855162888423884e+00	2.532454895013503560e+01
7.240738064062647972e+00	7.465806529754240195e+00	2.518017938834164227e+01
7.263244910631807549e+00	7.595324288823328551e+00	2.504920349924375955e+01
7.296452848450959650e+00	7.733694622599374568e+00	2.493280824677287200e+01
7.340177025865800786e+00	7.880153876419174530e+00	2.483213563241259081e+01
7.394174710921138427e+00	8.033879190175223783e+00	2.474827981953594147e+01
7.458145158846546607e+00	8.193978269527264047e+00	2.468228226013480864e+01
7.531728469914618529e+00	8.359478691831940367e+00	2.463512458588269993e+01
7.614503492106350357e+00	8.529317184455850409e+00	2.460771904974636115e+01
7.705984861341300451e+00	8.702329364030413572e+00	2.460089633755284311e+01
7.805619311610211497e+00	8.877240484039585766e+00	2.461539061560655028e+01
7.912781428853149279e+00	9.052657802929976683e+00	2.465182174544859706e+01
8.026769066260831309e+00	9.227065252031719567e+00	2.471067468494535291e+01
8.146798684837920135e+00	9.398821146388895542e+00	2.479227621047164476e+01
8.272000930993018031e+00	9.566159734423536065e+00	2.489676924148264447e+01
8.401416811336069657e+00	9.727197414314717960e+00	2.502408522810409508e+01
8.533994871633934665e+00	9.879944444108666346e+00	2.517391527390864425e+01
8.668589828881408721e+00	1.002232292526024615e+01	2.534568090573401733e+01
8.803963138519293352e+00	1.015219173103924177e+01	2.553850566169484892e+01
8.938785997771288905e+00	1.026737886792997401e+01	2.575118893344994575e+01
9.071645284787157593e+00	1.036572148798378201e+01	2.598218374917948736e+01
9.201052905106820390e+00	1.044511340587717285e+01	2.622958039318772094e+01
9.325458955183854926e+00	1.050355951648358399e+01	2.649109789457456898e+01
9.443269011313827122e+00	1.053923596783410233e+01	2.676408544526924871e+01
9.552865706965855352e+00	1.055055434430896710e+01	2.704553569062363749e+01
9.652634570700167060e+00	1.053622749456152086e+01	2.733211154160699152e+01
9.740993863086302440e+00	1.049533405184446444e+01	2.762018766437999417e+01
9.816427881962118462e+00	1.042737820763001011e+01	2.790590710527155593e+01
9.877522914528906739e+00	1.033234098670677881e+01	2.818525262450539870e+01
9.923004721746693235e+00	1.021071920640442343e+01	2.845413128557906290e+01
9.951776170212466965e+00	1.006354854542943933e+01	2.870846975316847605e+01
9.962953407734163491e+00	9.892407735906161292e+00	2.894431669087328274e+01
9.955898840551363094e+00	9.699401826613938127e+00	2.915794773835911258e+01
9.930249139157620419e+00	9.487123702890313481e+00	2.934596790617334960e+01
9.885936595530889548e+00	9.258594499445292669e+00	2.950540596195278908e+01
9.823202385922328972e+00	9.017185075546844786e+00	2.963379556679997862e+01
9.742600654884780553e+00	8.766522179692387340e+00	2.972923857851757390e+01
9.644992807365541765e+00	8.510384148820289596e+00	2.979044703291783946e+01
9.531531941511016015e+00	8.252591819787472360e+00	2.981676174958281322e+01
9.403637929338660939e+00	7.996900675126957125e+00	2.980814713902700674e+01
9.262964203917491091e+00	7.746900058191892313e+00	2.976516343988693336e+01
9.111357789344930680e+00	7.505924600032607863e+00	2.968891911024872599e+01
8.950814470413698487e+00	7.276981891124899349e+00	2.958100728328582107e+01
8.783431212484819284e+00	7.062699043523008591e+00	2.944343096716077923e+01
8.611357995588639014e+00	6.865289286987507289e+00	2.927852197549926672e+01
8.436751124728525397e+00	6.686538289755118214e+00	2.908885843234799040e+01
8.261729841231185034e+00	6.527808630819746938e+00	2.887718517232358906e+01
8.088337720190041935e+00	6.390059875366835840e+00	2.864634055740861740e+01
7.918509935707721326e+00	6.273881069507400099e+00	2.839919227798455381e+01
7.754047049087689381e+00	6.179532178617541227e+00	2.813858371577413564e+01
7.596595562040674210e+00	6.106991010307865508e+00	2.786729152061795745e+01
7.447635106867393162e+00	6.056002426659974347e+00	2.758799426382634579e+01
7.308471838846651636e+00	6.026127086242951236e+00	2.730325141961076696e+01
7.180237363586281951e+00	6.016787489165832170e+00	2.701549150532092369e+01
7.063892376144236707e+00	6.027309661056801993e+00	2.672700797025868624e+01
6.960234104635492969e+00	6.056959351384054280e+00	2.643996133532588289e+01
6.869906629310349011e+00	6.104972101054362277e+00	2.615638611699168337e+01
6.793413176484750515e+00	6.170576932411493409e+00	2.587820118233939581e+01
6.731129552077424805e+00	6.253013723544831315e+00	2.560722234319797508e+01
6.683317969224165545e+00	6.351544550281889912e+00	2.534517617794586641e+01
6.650140627329937715e+00	6.465459422329658423e+00	2.509371424753231850e+01
6.631672506829909608e+00	6.594076917677516469e+00	2.485442703233850636e+01
6.627912947914670561e+00	6.736740246179422797e+00	2.462885704941487575e+01
6.638795677741145873e+00	6.892809263832172739e+00	2.441851071095088699e+01
6.664197036350248737e+00	7.061648927314005952e+00	2.422486855377205828e+01
6.703942225446624548e+00	7.242614635998714689e+00	2.404939350797447517e+01
6.757809466501833562e+00	7.435034866418862798e+00	2.389353688392588992e+01
6.825532006493536308e+00	7.638191470951136708e+00	2.375874174527215388e+01
6.906797952939296437e+00	7.851297995896123538e+00	2.364644330649277393e+01
7.001247957234979502e+00	8.073476380524370555e+00	2.355806595276833093e+01
7.108470799563918696e+00	8.303732433462659657e+00	2.349501643397731243e+01
7.227996962953792348e+00	8.540930550443908587e+00	2.345867274098974775e+01
7.359290321702803617e+00	8.783768241298522739e+00	2.345036813978163082e+01
7.501738113662375085e+00	9.030751176047695949e+00	2.347136982755634094e+01
7.654639419900907349e+00	9.280169639960238470e+00	2.352285169717899649e+01
7.817192441906840372e+00	9.530077502435796433e+00	2.360586076590930560e+01
7.988480947959735623e+00	9.778275047505639250e+00	2.372127695751078136e+01
8.167460357914325897e+00	1.002229727209579657e+01	2.386976614026305654e+01
8.352944049332473142e+00	1.025940951255800826e+01	2.405172663395299537e+01
8.543590595655025766e+00	1.048661248261303136e+01	2.426722982100133308e+01
8.737892784350826503e+00	1.070065895975724679e+01	2.451595603954254088e+01
8.934169401891468354e+00	1.089808439598409784e+01	2.479712759909056174e+01
9.130560901300730947e+00	1.107525359804793474e+01	2.510944152752113467e+01
9.325030170975450616e+00	1.122842526378484607e+01	2.545100549672541490e+01
9.515369680256389628e+00	1.135383551763385768e+01	2.581928122370111467e+01
9.699216263994136611e+00	1.144780061570912189e+01	2.621104041585611810e+01
9.874074699165635849e+00	1.150683766849359557e+01	2.662233890715371487e+01
1.003735099609843218e+01	1.152780057721764351e+01	2.704851487539871258e+01
1.018639595421035260e+01	1.150802647307736315e+01	2.748421678973742388e+01
1.031855900609705401e+01	1.144548592840927270e+01	2.792346587101813427e+01
1.043125169832827659e+01	1.133892828838397726e+01	2.835975625529552602e+01
1.052201935733384630e+01	1.118801192500978026e+01	2.878619370562107349e+01
1.058861861410144023e+01	1.099340835186809251e+01	2.919567069994250730e+01
1.062909758787810510e+01	1.075686925805194250e+01	2.958107224544512803e+01
1.064187475489548973e+01	1.048124685356820507e+01	2.993550317949790696e+01
1.062581196476276091e+01	1.017046056079333560e+01	3.025252447260885091e+01
1.058027682436581784e+01	9.829406940265721815e+00	3.052638366006462789e+01
1.050518983595580735e+01	9.463814485982682712e+00	3.075222347232424269e+01
1.040105230095849542e+01	9.080050040645458509e+00	3.092625334979252116e+01
1.026895207492719209e+01	8.684888398868533699e+00	3.104587092663429360e+01
1.011054570732132696e+01	8.285260489159631092e+00	3.110972457646167655e+01
9.928017185505156661e+00	7.887997759593073255e+00	3.111771327073456206e+01
9.724015242913948143e+00	7.499590672683840609e+00	3.107092563096873405e+01
9.501572785890937567e+00	7.125977489503051210e+00	3.097152538455872772e+01
9.264013256252148665e+00	6.772376067342947614e+00	3.082259474042388092e+01
9.014849537361229181e+00	6.443166755746373653e+00	3.062794995533867493e+01
8.757681259199744161e+00	6.141829353797976232e+00	3.039194431850160782e+01
8.496096068659566569e+00	5.870932200948088209e+00	3.011927300181676515e+01
8.233579681888418378e+00	5.632167408747089432e+00	2.981479203077672935e+01
7.973438454574285572e+00	5.426423386745055311e+00	2.948336051873245722e+01
7.718736947791362546e+00	5.253884314857018900e+00	2.912971182272460524e+01
7.472251684497928537e+00	5.114145987844237240e+00	2.875835591821762449e+01
7.236441114832559585e+00	5.006338265092288964e+00	2.837351242560313480e+01
7.013430829858532611e+00	4.929245875706012470e+00	2.797907156977503362e+01
6.805012334443280686e+00	4.881421217926555478e+00	2.757857898093542914e+01
6.612653222791608165e+00	4.861284758074570611e+00	2.717523959548991641e+01
6.437516376319904587e+00	4.867210455962970528e+00	2.677193585870209702e+01
6.280485784284211448e+00	4.897595181611105630e+00	2.637125579952308385e+01
6.142196724016900866e+00	4.950912277768300562e+00	2.597552717650267695e+01
6.023068279392040481e+00	5.025750258434082518e+00	2.558685463843938734e+01
5.923336477296244240e+00	5.120838148657519184e+00	2.520715759484941643e+01
5.843086644432371912e+00	5.235059220108626121e+00	2.483820717579751403e+01
5.782283901999996978e+00	5.367454922143136464e+00	2.448166123653728832e+01
5.740801004014310926e+00	5.517220708859235323e+00	2.413909681326902756e+01
5.718442974498803011e+00	5.683695270678515321e+00	2.381203976310701975e+01
5.714968204116773975e+00	5.866344435913140032e+00	2.350199153552299336e+01
5.730105827296410936e+00	6.064740745117350507e+00	2.321045314052700448e+01
5.763569319078504449e+00	6.278539441361931317e+00	2.293894641811553825e+01
5.815066331306846692e+00	6.507451378415928467e+00	2.268903269007297752e+01
5.884304836017754781e+00	6.751213136538048332e+00	2.246232880236116003e+01
5.970995666069784491e+00	7.009554459258092507e+00	2.226052045428536275e+01
6.074851545388614937e+00	7.282162989595094338e+00	2.208537256674267368e+01
6.195582689809262966e+00	7.568646195732354975e+00	2.193873627129878301e+01
6.332889040401572522e+00	7.868490340134131955e+00	2.182255190849894433e+01
6.486449170374828377e+00	8.181016369895957041e+00	2.173884721149469001e+01
6.655905890326940799e+00	8.505332699302901034e+00	2.168972962481747047e+01
6.840848571224536379e+00	8.840285029907201775e+00	2.167737147584839263e+01
7.040792217092803007e+00	9.184403622666389211e+00	2.170398649074810038e+01
7.255153357650161894e+00	9.535848815586245308e+00	2.177179594649093275e+01
7.483222903443770058e+00	9.892356082939850026e+00	2.188298260412246776e+01
7.724136221393377966e+00	1.025118256888639934e+01	2.203963051415928831e+01
7.976840856142680458e+00	1.060905780158223521e+01	2.224364887427118020e+01
8.240062550686635845e+00	1.096214219198657780e+01	2.249667841596277285e+01
8.512270514816629330e+00	1.130599791095681717e+01	2.279997937612395020e+01
8.791643254430647758e+00	1.163557775417783446e+01	2.315430105274288408e+01
9.076036704405366251e+00	1.194523854126260254e+01	2.355973433040544052e+01
9.362956888091089169e+00	1.222878629779548909e+01	2.401555045024729651e+01
9.649539829061529517e+00	1.247956072838861985e+01	2.452003170873858195e+01
9.932541918994239438e+00	1.269056604740871563e+01	2.507030264604430414e+01
1.020834433183568635e+01	1.285465380471594266e+01	2.566217346689082390e+01
1.047297527912371251e+01	1.296476064904958392e+01	2.629001062357966489e+01
1.072215381611630036e+01	1.301419980722723047e+01	2.694665221802131683e+01
1.095135841522739284e+01	1.299699937855736209e+01	2.762338752463430325e+01
1.115592251156038905e+01	1.290827356678554594e+01	2.831001976452300184e+01
1.133115761708290492e+01	1.274460526641698266e+01	2.899502853409400061e+01
1.147250238201631234e+01	1.250441096221967108e+01	2.966584243350246908e+01
1.157569324003664768e+01	1.218825303973326513e+01	3.030922326129871891e+01
1.163694922000630960e+01	1.179906190838042335e+01	3.091175106011884566e+01
1.165316048884372080e+01	1.134223229701759372e+01	3.146038550206081297e+01
1.162206766966110827e+01	1.082556569795958978e+01	3.194306555330977559e+01
1.154241747249095695e+01	1.025904429411523466e+01	3.234929856604348686e+01
1.141408015465338543e+01	9.654439653556281087e+00	3.267068449440164812e+01
1.123811610454367482e+01	9.024779585058746889e+00	3.290132281947551007e+01
1.101678245259518185e+01	8.383715440097008198e+00	3.303805974782815724e+01
1.075347575134536449e+01	7.744846203446043909e+00	3.308055038583370333e+01
1.045261279655543163e+01	7.121061987636072566e+00	3.303113226551008097e+01
1.011945771566349528e+01	6.523966592763375871e+00	3.289452900455921736e+01
9.759908603373483871e+00	5.963427133838486327e+00	3.267742195674632200e+01
9.380260456419984294e+00	5.447280754527536573e+00	3.238794015105131052e+01
8.986962486230739344e+00	4.981207732141819555e+00	3.203512290978989796e+01
8.586387010821846744e+00	4.568760672644280874e+00	3.162840545203461318e+01
8.184624377004089624e+00	4.211524131484385869e+00	3.117716735158031582e+01
7.787314352452119337e+00	3.909369676613883904e+00	3.069036972902254945e+01
7.399519884868295705e+00	3.660768431805544676e+00	3.017629247426688366e+01
7.025644739562020291e+00	3.463125553101218834e+00	2.964237004202861669e+01
6.669392820915939879e+00	3.313107213108280824e+00	2.909511493125359749e+01
6.333764260135174240e+00	3.206938624371391988e+00	2.854011235065735619e+01
6.021081696558796104e+00	3.140659795097166640e+00	2.798206748670023103e+01
5.733039506412633379e+00	3.110332928422220533e+00	2.742488743890371339e+01
5.470768848613592361e+00	3.112201029471989955e+00	2.687178230647555921e+01
5.234912066699432209e+00	3.142801201299151970e+00	2.632537319678844057e+01
5.025700980159403919e+00	3.199038429879665468e+00	2.578779837294927546e+01
4.843034725131429852e+00	3.278226684434659255e+00	2.526081189606885502e+01
4.686553921061753059e+00	3.378104248650367403e+00	2.474587169949639431e+01
4.555708953820614582e+00	3.496829683627495466e+00	2.424421597839350184e+01
4.449821026801302537e+00	3.632963975749711860e+00	2.375692812124662368e+01
4.368135321696143158e+00	3.785443440635275714e+00	2.328499124314200230e+01
4.309866133590056769e+00	3.953546969158303170e+00	2.282933381870062561e+01
4.274234217146881676e+00	4.136860290095536463e+00	2.239086806765520876e+01
4.260496824441746710e+00	4.335239123531774652e+00	2.197052271432566783e+01
4.267971054350749860e+00	4.548772420583047982e+00	2.156927159872462951e+01
4.296051190973980027e+00	4.777746323127563421e+00	2.118815941542541736e+01
4.344220704189337923e+00	5.022609018457153240e+00	2.082832563163245965e+01
4.412059535616119632e+00	5.283936291020244091e+00	2.049102740790711863e+01
4.499247211156531812e+00	5.562397269386276655e+00	2.017766212192207576e+01
4.605562216979506296e+00	5.858719615519075496e+00	1.988978987714672186e+01
4.730877956833463571e+00	6.173653192499662268e+00	1.962915615813433234e+01
4.875155480400083619e+00	6.507931066690439970e+00	1.939771456141220085e+01
5.038433039029118987e+00	6.862226546022506923e+00	1.919764927211775785e+01
5.220812389728457958e+00	7.237104827847121058e+00	1.903139665553820237e+01
5.422441633540324268e+00	7.632967734161912432e+00	1.890166497224487685e+01
5.643494243602483529e+00	8.049989963324270192e+00	1.881145078772700074e+01
5.884143815574661929e+00	8.488045309556236262e+00	1.876405011540910550e+01
6.144533964972819007e+00	8.946621430404404052e+00	1.876306169197657425e+01
6.424742711515977867e+00	9.424722027760445542e+00	1.881237902916029370e+01
6.724740643140425078e+00	9.920755816168579599e+00	1.891616702201176992e+01
7.044342160443240353e+00	1.043241246623266072e+01	1.907881794601132341e+01
7.383149191022182478e+00	1.095652693020935509e+01	1.930488070110136434e+01
7.740486964940899384e+00	1.148893529108230993e+01	1.959895626221486964e+01
8.115331797555040083e+00	1.202432763361372814e+01	1.996555163731832039e+01
8.506231381160908711e+00	1.255610650001243656e+01	2.040888445904389314e+01
8.911218893046061851e+00	1.307626328733730325e+01	2.093263098187723514e+01
9.327723332475185813e+00	1.357528937764817023e+01	2.153961215815621699e+01
9.752479936992484610e+00	1.404214358796374107e+01	2.223141613662810556e+01
1.018144630208960955e+01	1.446430213600803327e+01	2.300796150440407573e+01
1.060973188548145174e+01	1.482792083345669454e+01	2.386701432603127770e+01
1.103155078027897673e+01	1.511814032399556851e+01	2.480368369857722399e+01
1.144020973465063662e+01	1.531956217664540176e+01	2.580993478121157381e+01
1.182814497885011384e+01	1.541691460923397905e+01	2.687417386403510733e+01
1.218702194188850108e+01	1.539590981071335207e+01	2.798097465832701047e+01
1.250791072877098564e+01	1.524426933517042571e+01	2.911102497097443020e+01
1.278154658941092947e+01	1.495286063027488588e+01	3.024137353469506806e+01
1.299867799349732422e+01	1.451684982139236091e+01	3.134604295043302002e+01
1.315049517628682807e+01	1.393673997452753177e+01	3.239704254802735761e+01
1.322911965611089791e+01	1.321913970660463988e+01	3.336576374135334788e+01
1.322812166116027299e+01	1.237710500373074574e+01	3.422467463166665169e+01
1.314301999541732080e+01	1.142992642040519335e+01	3.494916106726316229e+01
1.297171063791610734e+01	1.040229752761698734e+01	3.551930445649459500e+01
1.271476932688619499e+01	9.322892136260408691e+00	3.592136054161746017e+01
1.237558160782361583e+01	8.222480494480162605e+00	3.614872208569244805e+01
1.196027149648926979e+01	7.131803937825745621e+00	3.620221545144880082e+01
1.147742474062291684e+01	6.079478661727218736e+00	3.608968547891993239e+01
1.093763013273334650e+01	5.090196312513810994e+00	3.582494115521910771e+01
1.035288675071139330e+01	4.183431227726774893e+00	3.542623682030220778e+01
9.735941198412930930e+00	3.372767027603988943e+00	3.491452498160519724e+01
9.099623781332036643e+00	2.665845270969295022e+00	3.431172521491276939e+01
8.456245930295763102e+00	2.064843569591069183e+00	3.363921339368168617e+01
7.817105694225293888e+00	1.567329380791257165e+00	3.291666382279271375e+01
7.192128062881890216e+00	1.167315279325900734e+00	3.216129619291193364e+01
6.589646784526291157e+00	8.563563752625867886e-01	3.138750923323367914e+01
6.016317743599921108e+00	6.245679182466463697e-01	3.060683522232991294e+01
5.477142761064593302e+00	4.614867490367331460e-01	2.982812691743668054e+01
4.975577159861806820e+00	3.567427604249093775e-01	2.905788706061678184e+01
4.513693719918117075e+00	3.005393458554781461e-01	2.830066322401729551e+01
4.092378282511853094e+00	2.839629353363513631e-01	2.755944996141251480e+01
3.711536747794303093e+00	2.991522800857397968e-01	2.683606026843773051e+01
3.370298301023446630e+00	3.393608081439944968e-01	2.613144568788574418e+01
3.067204551735501550e+00	3.989430542974417016e-01	2.544595750294104874e+01
2.800378401991695743e+00	4.732913314775185065e-01	2.477955021585785644e+01
2.567669694940278191e+00	5.587431983648480927e-01	2.413193355982612331e+01
2.366777045282735248e+00	6.524749361456994023e-01	2.350268157156251547e+01
2.195346834369031441e+00	7.523916870017710590e-01	2.289130768106386427e+01
2.051051319632305248e+00	8.570212852331716702e-01	2.229731411229253979e+01
1.931648316192391857e+00	9.654160865351489873e-01	2.172022269129800165e+01
1.835025093226667625e+00	1.077065138313971548e+00	2.115959279570089180e+01
1.759229097735397929e+00	1.191817675608605409e+00	2.061503087139800527e+01
1.702487955522718588e+00	1.309818024621661969e+00	2.008619480139908120e+01
1.663220962432612859e+00	1.431451424705156850e+00	1.957279548015421611e+01
1.640044008659867325e+00	1.557299942579249086e+00	1.907459722486123965e+01
1.631769602051805546e+00	1.688107476615881453e+00	1.859141812127932525e+01
1.637403389508213181e+00	1.824752780930841256e+00	1.812313102463818737e+01
1.656138328650476055e+00	1.968229440501392258e+00	1.766966568409619498e+01
1.687347439835567675e+00	2.119631772179794371e+00	1.723101230246127713e+01
1.730575873069990278e+00	2.280145692668623436e+00	1.680722675679645306e+01
1.785532855029853705e+00	2.451043669016251147e+00	1.639843767042085787e+01
1.852083936428493338e+00	2.633682939417491209e+00	1.600485552775214870e+01
1.930243836727393081e+00	2.829506253945209160e+00	1.562678404948440836e+01
2.020170078449174511e+00	3.040044429695555106e+00	1.526463408896125351e+01
2.122157513573812437e+00	3.266920036914420233e+00	1.491894036574892723e+01
2.236633765907873439e+00	3.511851526428606096e+00	1.459038141522023047e+01
2.364155541959946483e+00	3.776657068310961929e+00	1.427980319992495950e+01
2.505405694595047805e+00	4.063257290644637365e+00	1.398824689596425586e+01
2.661190854200006672e+00	4.373675977919300628e+00	1.371698143079474796e+01
2.832439366571936290e+00	4.710037602007486335e+00	1.346754140115218235e+01
3.020199190115491206e+00	5.074560304271945377e+00	1.324177103120305432e+01
3.225635301531136534e+00	5.469542613020220934e+00	1.304187482701241230e+01
3.450026032680045152e+00	5.897341752917121482e+00	1.287047552273386053e+01
3.694757604703752918e+00	6.360340868474331444e+00	1.273067976625429942e+01
3.961315931080810593e+00	6.860901830312476690e+00	1.262615171481133380e+01
4.251274521003977291e+00	7.401299513350724446e+00	1.256119424579729937e+01
4.566277020238652007e+00	7.983632533592932568e+00	1.254083675569615686e+01
4.908012571574079885e+00	8.609704427002830229e+00	1.257092741718349060e+01
5.278181757116954920e+00	9.280868204774726848e+00	1.265822615861987543e+01
5.678450401882732201e+00	9.997826230840846762e+00	1.281049235945597076e+01
6.110387984778543391e+00	1.076037662619091861e+01	1.303655813201399916e+01
6.575386848919780647e+00	1.156709721393974810e+01	1.334637388711687400e+01
7.074557885421777215e+00	1.241495884611674327e+01	1.375100748455462707e+01
7.608597981491273643e+00	1.329886248125017545e+01	1.426257156496137668e+01
8.177624431467164001e+00	1.421109955905482991e+01	1.489404576363355837e+01
8.780971944225930415e+00	1.514074427907428877e+01	1.565895191263884101e+01
9.416949177710765895e+00	1.607300080645816109e+01	1.657083217242126949e+01
1.008255434058550470e+01	1.698854972415193743e+01	1.764247439566000253e+01
1.077315387894214815e+01	1.786296737430805592e+01	1.888482936114275645e+01
1.148213522847873946e+01	1.866632905981721890e+01	2.030557592466051631e+01
1.220055461161258670e+01	1.936314994660215305e+01	2.190731935959085774e+01
1.291681414511154280e+01	1.991285927598039507e+01	2.368546283603419766e+01
1.361641865819842856e+01	2.027103142991181883e+01	2.562587856585315649e+01
1.428187993536976741e+01	2.039159142954015991e+01	2.770262489033363451e+01
1.489285108478680719e+01	2.023014627136498333e+01	2.987609848938651425e+01
1.542658060344462534e+01	1.974844025442306616e+01	3.209214850110351591e+01
1.585876656854246924e+01	1.891967726494345214e+01	3.428275995435076595e+01
1.616485763818256771e+01	1.773411225707166494e+01	3.636886619933721221e+01
1.632178310007147815e+01	1.620395582744810881e+01	3.826560253755200591e+01
1.631000037280914228e+01	1.436638688907895656e+01	3.988983344166296519e+01
1.611563902443612406e+01	1.228349114152655197e+01	4.116912933894179361e+01
1.573242423614516738e+01	1.003836688318631509e+01	4.205071175143922346e+01
1.516301850084928304e+01	7.727465633420131041e+00	4.250849773347191274e+01
1.441946321410636855e+01	5.450264781564284178e+00	4.254651314256248185e+01
1.352254337085216029e+01	3.298233022221696231e+00	4.219769656229939869e+01
1.250011233598911353e+01	1.345361016700556522e+00	4.151828898588457406e+01
1.138463720406025814e+01	-3.578939026056644490e-01	4.057916785704320972e+01
1.021038409339366559e+01	-1.786407587393738394e+00	3.945617652790875951e+01
9.010704925314925617e+00	-2.938263137436495587e+00	3.822148122376300705e+01
7.815808119039783008e+00	-3.829908018131884084e+00	3.693735609828154765e+01
6.651236505322616566e+00	-4.490135541507552119e+00	3.565289854930747282e+01
5.537099300639599875e+00	-4.954246568119319960e+00	3.440338621072222480e+01
4.487964713763707536e+00	-5.259265955529279779e+00	3.321152634840697004e+01
3.513241646834408982e+00	-5.440564759538990103e+00	3.208974094040781466e+01
2.617861006197069074e+00	-5.529841593909644359e+00	3.104276736257201819e+01
1.803090746186397642e+00	-5.554198598264611597e+00	3.007009319022079552e+01
1.067361811741296629e+00	-5.535982271032271029e+00	2.916797656388748194e+01
4.070274034639398408e-01	-5.493088984134971042e+00	2.833097766826283603e+01
-1.829842352959512031e-01	-5.439505264102797000e+00	2.755303211638817729e+01
-7.086363381766357383e-01	-5.385928092225614527e+00	2.682814618695550735e+01
-1.176365513581533628e+00	-5.340372993252899825e+00	2.615080617175897970e+01
-1.592766261548670181e+00	-5.308722541795076744e+00	2.551618647734741785e+01
-1.964361889573310815e+00	-5.295196660165720104e+00	2.492022532556150338e+01
-2.297445366632551611e+00	-5.302742613553463435e+00	2.435961974129903140e+01
-2.597975091324642882e+00	-5.333350934999260495e+00	2.383177629727812175e+01
-2.871512675692104555e+00	-5.388306839196672193e+00	2.333474195225392478e+01
-3.123192092042561541e+00	-5.468387246999480311e+00	2.286713029828003130e+01
-3.357711607538253595e+00	-5.574012755148451959e+00	2.242805217128545436e+01
-3.579341722299273609e+00	-5.705362566607691477e+00	2.201705529316255294e+01
-3.791943806730115440e+00	-5.862458977055543308e+00	2.163407485124893981e+01
-3.998995323762658316e+00	-6.045226691704128186e+00	2.127939522506868286e+01
-4.203618460556805658e+00	-6.253531095465159950e+00	2.095362208712820262e+01
-4.408609724047640732e+00	-6.487198627256584693e+00	2.065766357363012773e+01
-4.616468614368534951e+00	-6.746021598649253548e+00	2.039271895562093206e+01
-4.829423912796606544e+00	-7.029749124483327449e+00	2.016027311089468554e+01
-5.049456433965278990e+00	-7.338065278318891771e+00	1.996209501225453309e+01
-5.278317318400640445e+00	-7.670555136095432935e+00	1.980023834760234891e+01
-5.517541100170119783e+00	-8.026659024100558426e+00	1.967704223103778816e+01
-5.768452892563163736e+00	-8.405615049511844461e+00	1.959512972536127151e+01
-6.032169108258031542e+00	-8.806389881490305882e+00	1.955740156004717534e+01
-6.309591185581258976e+00	-9.227597797704511606e+00	1.956702199042473822e+01
-6.601391846793584151e+00	-9.667408256901632413e+00	1.962739321122496605e+01
-6.907993487804389154e+00	-1.012344275625089729e+01	1.974211413474894883e+01
-7.229538414649040234e+00	-1.059266254649024930e+01	1.991491871711860995e+01
-7.565850827833161318e+00	-1.107124997822685586e+01	2.014958844286570994e+01
-7.916390742872530417e+00	-1.155448790622834210e+01	2.044983317722363836e+01
-8.280200459208112207e+00	-1.203664373459575998e+01	2.081913453738206954e+01
-8.655844786746877517e+00	-1.251086735226060931e+01	2.126054644905533308e+01
-9.041347043298250341e+00	-1.296911531758267522e+01	2.177644893474649379e+01
-9.434123870726692118e+00	-1.340211701463330307e+01	2.236825376596500803e+01
-9.830923185117352858e+00	-1.379940176029081655e+01	2.303606475848696533e+01
-1.022777104263469994e+01	-1.414940840324002380e+01	2.377830149843804008e+01
-1.061993477869523161e+01	-1.443969997605772093e+01	2.459130329284540295e+01
-1.100191129843148019e+01	-1.465730434340049371e+01	2.546893995372181863e+01
-1.136745060292838083e+01	-1.478919628116805285e+01	2.640226694775812533e+01
-1.170962517075234821e+01	-1.482292583383662610e+01	2.737927307009331557e+01
-1.202095523706077529e+01	-1.474738137232425217e+01	2.838477691179481255e+01
-1.229359785058712262e+01	-1.455365369827161004e+01	2.940053102496298365e+01
-1.251960343535557207e+01	-1.423594150930723856e+01	3.040558652075983304e+01
-1.269123724275073783e+01	-1.379241220152066738e+01	3.137695295050560773e+01
-1.280135473862773132e+01	-1.322591096898072394e+01	3.229055736930870779e+01
-1.284381036166303147e+01	-1.254440239018137504e+01	3.312246398482353982e+01
-1.281386956451486547e+01	-1.176103880622433806e+01	3.385026712434711982e+01
-1.270858648868581220e+01	-1.089378281967256079e+01	3.445452467220234638e+01
-1.252710612178448635e+01	-9.964566141075435368e+00	3.492006831072239237e+01
-1.227085212371358125e+01	-8.998036178680507646e+00	3.523702186394335456e+01
-1.194357052921027318e+01	-8.020011565808392362e+00	3.540138620435612182e+01
-1.155121463287008510e+01	-7.055821668693796234e+00	3.541510697209908898e+01
-1.110167533645245541e+01	-6.128728530402778318e+00	3.528561917421658478e+01
-1.060438065584748735e+01	-5.258615458126897124e+00	3.502494325453807988e+01
-1.006980413607542779e+01	-4.461077579977128948e+00	3.464847161834656220e+01
-9.508931480465598440e+00	-3.746978734167293990e+00	3.417361865494733308e+01
-8.932736205835768217e+00	-3.122463779061437350e+00	3.361850588583947541e+01
-8.351708963158335663e+00	-2.589352831779426545e+00	3.300082178637046582e+01
-7.775473350020444485e+00	-2.145805222097755038e+00	3.233694508186748351e+01
-7.212506537228175141e+00	-1.787129160831149033e+00	3.164136526972163566e+01
-6.669968799588472663e+00	-1.506624161099808346e+00	3.092638686553181770e+01
-6.153634335739606165e+00	-1.296368828602582957e+00	3.020207148930050423e+01
-5.667907785025903422e+00	-1.147897713053428692e+00	2.947635604003557219e+01
-5.215906777828656082e+00	-1.052740236995018064e+00	2.875528340829011142e+01
-4.799590123745292480e+00	-1.002817956140248601e+00	2.804328994916536644e+01
-4.419912906984787782e+00	-9.907120364541306401e-01	2.734350655780317751e+01
-4.076992819931722245e+00	-1.009821354474755406e+00	2.665804384707685415e+01
-3.770275673386025428e+00	-1.054434596931316470e+00	2.598824416179138908e+01
-3.498691565740554399e+00	-1.119738991937905714e+00	2.533489278109627918e+01
-3.260796308360289331e+00	-1.201785483504253627e+00	2.469838740429367974e+01
-3.054895225874685760e+00	-1.297426490306361035e+00	2.407886918890168459e+01
-2.879148352317853377e+00	-1.404238663351841110e+00	2.347632076754527830e+01
-2.731657383421252305e+00	-1.520439712803687726e+00	2.289063740701335092e+01
-2.610535616359495936e+00	-1.644805596192734143e+00	2.232167731104357600e+01
-2.513962614342819535e+00	-1.776592176437836512e+00	2.176929641306653096e+01
-2.440225570552321255e+00	-1.915463813459482578e+00	2.123337214085503177e+01
-2.387749394843037276e+00	-2.061430158607860275e+00	2.071381974362914136e+01
-2.355117471219519754e+00	-2.214791582000449566e+00	2.021060395720382274e+01
-2.341084882297612690e+00	-2.376093093286819613e+00	1.972374809316398725e+01
-2.344585703396533383e+00	-2.546086244565757273e+00	1.925334208771555922e+01
-2.364735757513455994e+00	-2.725698273056522236e+00	1.879955062832241808e+01
-2.400832009067762840e+00	-2.916007606469938729e+00	1.836262217476995318e+01
-2.452349568807980607e+00	-3.118224782068161005e+00	1.794289948537181800e+01
-2.518937090133998691e+00	-3.333677795352548490e+00	1.754083212809446479e+01
-2.600411160655853759e+00	-3.563800876243830462e+00	1.715699138169088300e+01
-2.696750132214651430e+00	-3.810125673742778663e+00	1.679208789727058360e+01
-2.808087686367464197e+00	-4.074273801454208588e+00	1.644699248219458099e+01
-2.934706297876138681e+00	-4.357949644952268109e+00	1.612276037362198267e+01
-3.077030632583751757e+00	-4.662932247831901300e+00	1.582065937714616943e+01
-3.235620794108566844e+00	-4.991064967165510957e+00	1.554220224520009452e+01
-3.411165211414261211e+00	-5.344241412136152114e+00	1.528918364724568235e+01
-3.604472831486450257e+00	-5.724385943526701048e+00	1.506372202323842302e+01
-3.816464142690475292e+00	-6.133426709169370383e+00	1.486830649298250329e+01
-4.048160399338365245e+00	-6.573258816101012592e+00	1.470584878988830901e+01
-4.300670241014629802e+00	-7.045694792655906369e+00	1.457973986300140723e+01
-4.575172696178757548e+00	-7.552398978707994814e+00	1.449391030007562975e+01
-4.872895324431681274e+00	-8.094801917193265695e+00	1.445289300835294455e+01
-5.195085983707839361e+00	-8.673990241213060060e+00	1.446188557596508772e+01
-5.542976409458361786e+00	-9.290567023702296368e+00	1.452680833890354428e+01
-5.917735470882755422e+00	-9.944477188840961546e+00	1.465435229893372338e+01
-6.320409642678575857e+00	-1.063479254477759994e+01	1.485200857711904732e+01
-6.751847932888478176e+00	-1.135945153704014388e+01	1.512806796184626812e+01
-7.212608293303644835e+00	-1.211495029891063524e+01	1.549157528309494225e+01
-7.702842493864343609e+00	-1.289598447441466611e+01	1.595221888028364354e+01
-8.222156691919375149e+00	-1.369504623332779580e+01	1.652013057484384007e+01
-8.769445646060217925e+00	-1.450198862315860104e+01	1.720556685274776854e+01
-9.342699943770055526e+00	-1.530358068457560705e+01	1.801843839469071540e+01
-9.938788017850610501e+00	-1.608309222821645434e+01	1.896765426671696275e+01
-1.055321843888719435e+01	-1.681996700140466672e+01	2.006025137070146158e+01
-1.117989329513894248e+01	-1.748966634773904616e+01	2.130029232565183150e+01
-1.181087060039895320e+01	-1.806378985334001541e+01	2.268753956467974575e+01
-1.243616252569306013e+01	-1.851059978251968019e+01	2.421595372959572146e+01
-1.304360625137572249e+01	-1.879608392892938440e+01	2.587212251706213806e+01
-1.361885401913108851e+01	-1.888567505002619029e+01	2.763380018789975168e+01
-1.414553612222059797e+01	-1.874669051735419245e+01	2.946881925247899403e+01
-1.460565156173395707e+01	-1.835145125425110280e+01	3.133470572186861958e+01
-1.498023153098567128e+01	-1.768088124336325606e+01	3.317935814698375907e+01
-1.525029650222342958e+01	-1.672819258869248671e+01	3.494310161217813970e+01
-1.539808611087033441e+01	-1.550206708049774029e+01	3.656226806141992114e+01
-1.540848420783307482e+01	-1.402862100055177486e+01	3.797417401024177508e+01
-1.527049788710494482e+01	-1.235146576331636226e+01	3.912300064083540008e+01
-1.497859467472608586e+01	-1.052941352784175955e+01	3.996572053215803777e+01
-1.453367656003765340e+01	-8.631822614140912009e+00	4.047699293952657484e+01
-1.394349116544797873e+01	-6.732138589749975921e+00	4.065199271780483059e+01
-1.322235590787817827e+01	-4.900687716992237597e+00	4.050649922152847893e+01
-1.239018908878958491e+01	-3.198027001135805847e+00	4.007417725916469919e+01
-1.147097288002420612e+01	-1.670033337798309647e+00	3.940164054421404671e+01
-1.049087892580161707e+01	-3.454539097156887895e-01	3.854236786216606703e+01
-9.476336424193023689e+00	7.639876777139298358e-01	3.755068406269482040e+01
-8.452304014002328003e+00	1.661402753529537479e+00	3.647680927616319480e+01
-7.440933337249141744e+00	2.361274416702705548e+00	3.536354596114259863e+01
-6.460712561853957148e+00	2.885578218762001157e+00	3.424469933510255970e+01
-5.526083483792361584e+00	3.260174510967363215e+00	3.314496428937369643e+01
-4.647457684316389503e+00	3.511887787699784269e+00	3.208082812658272331e+01
-3.831523137114772215e+00	3.666423670175400051e+00	3.106201894159273991e+01
-3.081728456385754988e+00	3.747081397683608817e+00	3.009311502519303971e+01
-2.398847470978818563e+00	3.774114705063032371e+00	2.917505677375478967e+01
-1.781551253374633603e+00	3.764561377712184242e+00	2.830642275444450462e+01
-1.226939990265951685e+00	3.732374842357493616e+00	2.748442286917478228e+01
-7.310085070036071997e-01	3.688725271935158201e+00	2.670561931172638026e+01
-2.890351291097307262e-01	3.642375986271514599e+00	2.596641554914479855e+01
1.041059824283938062e-01	3.600074452965714489e+00	2.526336350031452582e+01
4.537028294821258689e-01	3.566922710749548919e+00	2.459333748863855007e+01
7.650248176088680907e-01	3.546709607847007284e+00	2.395361640708066986e+01
1.043193296632682010e+00	3.542198350470023627e+00	2.334190666621237753e+01
1.293093802016416216e+00	3.555369284374289673e+00	2.275632999117003052e+01
1.519321350252203606e+00	3.587621163412920922e+00	2.219539293016056547e+01
1.726151331568275271e+00	3.639935586289110958e+00	2.165794929501508292e+01
1.917529757040358884e+00	3.713009623119052360e+00	2.114316258390798708e+01
2.097077743648228410e+00	3.807361424733303412e+00	2.065047250220024111e+01
2.268106111756735821e+00	3.923413115905635795e+00	2.017956772962489254e+01
2.433636812171625863e+00	4.061554687036752931e+00	1.973036583094711816e+01
2.596428599658138658e+00	4.222192001536379635e+00	1.930300046424596871e+01
2.759004939845962845e+00	4.405781464779469303e+00	1.889781564252489687e+01
2.923682592339313491e+00	4.612853366188299553e+00	1.851536662759083995e+01
3.092599669724211964e+00	4.844025407382748227e+00	1.815642699051037923e+01
3.267742243490065590e+00	5.100007459689458678e+00	1.782200139642354486e+01
3.450968765110004721e+00	5.381598145003461120e+00	1.751334371736234630e+01
3.644031703099350317e+00	5.689673396371698111e+00	1.723198011146810060e+01
3.848595872426585185e+00	6.025166720942126908e+00	1.697973670426183901e+01
4.066252957278138958e+00	6.389040452063026621e+00	1.675877144408817543e+01
4.298531706756627990e+00	6.782246836131555767e+00	1.657160955599805163e+01
4.546903219694121034e+00	7.205677354577608718e+00	1.642118175982119510e+01
4.812780633182470069e+00	7.660098240397053004e+00	1.631086401792282459e+01
5.097512393903928185e+00	8.146069730724857294e+00	1.624451699916140512e+01
5.402368127586020918e+00	8.663846236348625496e+00	1.622652264493352803e+01
5.728515938462281021e+00	9.213254362123807439e+00	1.626181415368871086e+01
6.076989780828434107e+00	9.793545665594834304e+00	1.635589431479516520e+01
6.448645369305074482e+00	1.040322132149764656e+01	1.651483538269854279e+01
6.844102964524331867e+00	1.103982664453334550e+01	1.674525157304928769e+01
7.263675332525233230e+00	1.169971494882670093e+01	1.705423281625291665e+01
7.707279294155379823e+00	1.237778279021991246e+01	1.744922573575714253e+01
8.174329643761833353e+00	1.306718260255877695e+01	1.793784517545064716e+01
8.663614939641528068e+00	1.375902448115753884e+01	1.852759742570682988e+01
9.173155893793129678e+00	1.444208672091541601e+01	1.922549530286172725e+01
9.700048976505359022e+00	1.510256484848295599e+01	2.003754647236077346e+01
1.024030056370311925e+01	1.572390109191061036e+01	2.096810129495424135e+01
1.078866061652386854e+01	1.628674964372333633e+01	2.201905676556885538e+01
1.133846951924381585e+01	1.676914581451582364e+01	2.318893066615535403e+01
1.188153714877101663e+01	1.714695598633832674e+01	2.447184637210541780e+01
1.240807903252774835e+01	1.739468531043895183e+01	2.585650417476157159e+01
1.290673966031886799e+01	1.748670511338907829e+01	2.732525750919943874e+01
1.336473620562588849e+01	1.739892531892036587e+01	2.885345639558188680e+01
1.376815511695533623e+01	1.711087386983160030e+01	3.040925518499927804e+01
1.410242699224296281e+01	1.660805514009929240e+01	3.195409200548034079e+01
1.435298980702859595e+01	1.588435165041931896e+01	3.344401522265813753e+01
1.450612599136766789e+01	1.494412918391391898e+01	3.483194270996710884e+01
1.454992631062229336e+01	1.380363767490889160e+01	3.607078900562358115e+01
1.447529744705095389e+01	1.249130744515576552e+01	3.711720017272813976e+01
1.427689844686143417e+01	1.104665252685876631e+01	3.793543835183339752e+01
1.395387385486116827e+01	9.517713557848400896e+00	3.850081957402728250e+01
1.351025782515989171e+01	7.957265305183579329e+00	3.880209245971715859e+01
1.295495857316226029e+01	6.418302110311799424e+00	3.884228771237879840e+01
1.230129292687721332e+01	4.949505207686946129e+00	3.863785227858095084e+01
1.156611415495818740e+01	3.591416785693351876e+00	3.821623389233980816e+01
1.076864441803170358e+01	2.373881343510867659e+00	3.761239429964472691e+01
9.929168110579620787e+00	1.315017967887869732e+00	3.686490658446187751e+01
9.067753096310445571e+00	4.216563105919294285e-01	3.601228987057019282e+01
8.203143417738594678e+00	-3.090949153379870529e-01	3.509007685288157319e+01
7.351919584430936183e+00	-8.876131388543698764e-01	3.412886900401311152e+01
6.527966312102405411e+00	-1.329326528075983616e+00	3.315339546348666744e+01
5.742237028084566042e+00	-1.652445182581046890e+00	3.218241641854483959e+01
5.002768807018004971e+00	-1.876084995009606571e+00	3.122922405351928177e+01
4.314883426815243617e+00	-2.018874758717695617e+00	3.030248445308843586e+01
3.681507608261949560e+00	-2.098035531201829063e+00	2.940720510035250257e+01
3.103553294315571698e+00	-2.128861538723138214e+00	2.854567560262086801e+01
2.580311811011700485e+00	-2.124508256477322998e+00	2.771829208188250959e+01
2.109829804262798092e+00	-2.095994231228809124e+00	2.692422629459089833e+01
1.689247400713637326e+00	-2.052337294653377775e+00	2.616193526832806526e+01
1.315088931176935816e+00	-2.000764461003641692e+00	2.542952740031794789e+01
9.835035919588780429e-01	-1.946952815756250565e+00	2.472501007258588857e+01
6.904579511873651931e-01	-1.895273644026278737e+00	2.404644570307331719e+01
4.318847916660008002e-01	-1.849023277588375924e+00	2.339204092860041229e+01
2.037939847405631222e-01	-1.810631970376923361e+00	2.276018954670437111e+01
2.351389228814448895e-03	-1.781847232157530492e+00	2.214948533245234685e+01
-1.760684729098200563e-01	-1.763891191464232344e+00	2.155871666047195134e+01
-3.348507447652612767e-01	-1.757593348761291807e+00	2.098685134342176539e+01
-4.771250051648643353e-01	-1.763500995781726033e+00	2.043301733251097829e+01
-6.057626042265504829e-01	-1.781969952266990065e+00	1.989648286447011571e+01
-7.233833390305944855e-01	-1.813238329178450847e+00	1.937663817406408384e+01
-8.323688380453800884e-01	-1.857485908599811220e+00	1.887297989793198738e+01
-9.348805451008231904e-01	-1.914881520685564942e+00	1.838509865792840969e+01
-1.032880642659297354e+00	-1.985620547556374627e+00	1.791266993152007814e+01
-1.128154633149005104e+00	-2.069954421719290671e+00	1.745544811471881275e+01
-1.222334612006033661e+00	-2.168213728140698127e+00	1.701326360021196038e+01
-1.316922523619500129e+00	-2.280826272603766025e+00	1.658602268685563885e+01
-1.413312898517926630e+00	-2.408331247955346477e+00	1.617371017670575029e+01
-1.512814733461668615e+00	-2.551390414964523679e+00	1.577639458245939785e+01
-1.616672301611954188e+00	-2.710797014531651339e+00	1.539423594905091797e+01
-1.726084772903923925e+00	-2.887482940204585624e+00	1.502749638077658645e+01
-1.842224589633990162e+00	-3.082524520438365556e+00	1.467655345565234448e+01
-1.966254582714427768e+00	-3.297147083660694644e+00	1.434191679968710886e+01
-2.099343832809054344e+00	-3.532728299661189286e+00	1.402424818427076758e+01
-2.242682279494268016e+00	-3.790800100496788616e+00	1.372438559888510312e+01
-2.397494061594520165e+00	-4.073048773954556445e+00	1.344337183706772976e+01
-2.565049532830523837e+00	-4.381312581989707411e+00	1.318248821265454218e+01
-2.746675837746442195e+00	-4.717575973048222515e+00	1.294329408993921682e+01
-2.943765851276620271e+00	-5.083959116509920051e+00	1.272767295593958536e+01
-3.157785177799950382e+00	-5.482701073563155170e+00	1.253788577056936049e+01
-3.390276767376271039e+00	-5.916134414138981334e+00	1.237663227891233220e+01
-3.642862532052542068e+00	-6.386648476127390062e+00	1.224712082660304624e+01
-3.917241126460027090e+00	-6.896637724493301924e+00	1.215314693854829287e+01
-4.215180786263355017e+00	-7.448430792621245189e+00	1.209918043898401763e+01
-4.538505786899143857e+00	-8.044194775689383903e+00	1.209046012032500883e+01
-4.889074685778167506e+00	-8.685808216040566521e+00	1.213309379432004143e+01
-5.268748038804407230e+00	-9.374695028598225122e+00	1.223415983357120496e+01
-5.679342737783788841e+00	-1.011161047288199732e+01	1.240180385127302465e+01
-6.122569511293609601e+00	-1.089636938835117341e+01	1.264532075762418195e+01
-6.599949498999365893e+00	-1.172750660431829139e+01	1.297520784302746399e+01
-7.112705209531258177e+00	-1.260186023296491342e+01	1.340316856323074468e+01
-7.661620711874623346e+00	-1.351407122066484767e+01	1.394203922693732345e+01
-8.246865762753646578e+00	-1.445599814271437822e+01	1.460560192041485017e+01
-8.867779000749719032e+00	-1.541605619063947508e+01	1.540823727869320159e+01
-9.522606719738694991e+00	-1.637850531915735530e+01	1.636436138408775776e+01
-1.020819657968056049e+01	-1.732273637068915306e+01	1.748758451408897585e+01
-1.091965055878142010e+01	-1.822263704505683890e+01	1.878952961679799216e+01
-1.164994920740896234e+01	-1.904616185527198624e+01	2.027826114983324857e+01
-1.238957047219526508e+01	-1.975527889069245902e+01	2.195630810706728298e+01
-1.312614131404498430e+01	-2.030651356798278684e+01	2.381832756999285650e+01
-1.384417853943876509e+01	-2.065234066475615649e+01	2.584855444059028429e+01
-1.452499475197050494e+01	-2.074366722253210327e+01	2.801832040786169742e+01
-1.514686199902666530e+01	-2.053356951202633240e+01	3.028408837802303921e+01
-1.568553275032663130e+01	-1.998226610235111167e+01	3.258660317844200449e+01
-1.611520608552907774e+01	-1.906301029764555821e+01	3.485184336541465910e+01
-1.640998650674072579e+01	-1.776819151567487864e+01	3.699438809843026377e+01
-1.654580700763414214e+01	-1.611453172720182891e+01	3.892350559805922927e+01
-1.650267947959090975e+01	-1.414600425520681881e+01	4.055169502352577382e+01
-1.626701195715250137e+01	-1.193317821366652964e+01	4.180465105865441444e+01
-1.583362858280390384e+01	-9.568242193175370502e+00	4.263089254180555088e+01
-1.520708994384105139e+01	-7.155958587824968298e+00	4.300892656848611750e+01
-1.440197680823944282e+01	-4.801978039071977733e+00	4.295009155569915293e+01
-1.344197693132269578e+01	-2.600849540018902228e+00	4.249619237743255695e+01
-1.235786419219231647e+01	-6.262662093240694006e-01	4.171242452191418693e+01
-1.118470439390549132e+01	1.074559252644203156e+00	4.067734728754459184e+01
-9.958778029250520802e+00	2.481737479218419917e+00	3.947229615944016246e+01
-8.714726478403626686e+00	3.599420613803114399e+00	3.817241929404381295e+01
-7.483311769182952489e+00	4.449924925377358953e+00	3.684068121017144648e+01
-6.289988099726921078e+00	5.067001413600291215e+00	3.552513848663560481e+01
-5.154289148394199493e+00	5.489661714761638223e+00	3.425896925726858200e+01
-4.089894062078615278e+00	5.757370470842745114e+00	3.306232950912971802e+01
-3.105167608786479239e+00	5.906840680131067778e+00	3.194508682810236166e+01
-2.203966779894724226e+00	5.970273831654493435e+00	3.090969405889481791e+01
-1.386542718739802504e+00	5.974699783792560837e+00	2.995374966642567927e+01
-6.504184684865661481e-01	5.942042359696863230e+00	2.907204139800336762e+01
8.827614331776811873e-03	5.889594691342329824e+00	2.825804191300585444e+01
5.969043220328321686e-01	5.830675965484012124e+00	2.750491984589104533e+01
1.120281486377950220e+00	5.775324360666575174e+00	2.680616719044283514e+01
1.585785773806812848e+00	5.730945405003684101e+00	2.615594660106454938e+01
2.000301736926500151e+00	5.702878687415366521e+00	2.554924802215134250e+01
2.370559431975386655e+00	5.694872334921879720e+00	2.498192435883974838e+01
2.702990722270036006e+00	5.709468888348336435e+00	2.445065676946394007e+01
3.003638538877865916e+00	5.748312617687762582e+00	2.395288416776528706e+01
3.278105946758855360e+00	5.812390222360914294e+00	2.348671928013103383e+01
3.531534374319061254e+00	5.902216443809250812e+00	2.305086478645798209e+01
3.768602581268080343e+00	6.017974690668923543e+00	2.264453702516298250e+01
3.993539792208164574e+00	6.159621059670798537e+00	2.226740077223449532e+01
4.210147918954428192e+00	6.326958480362724124e+00	2.191951611170618719e+01
4.421828975095257519e+00	6.519686261444458175e+00	2.160129692780108357e+01
4.631614703730177141e+00	6.737429105306815380e+00	2.131347971493048377e+01
4.842196143887840698e+00	6.979748670944927902e+00	2.105710096802807385e+01
5.055951396593549418e+00	7.246139973435649750e+00	2.083348120620832233e+01
5.274970254277759452e+00	7.536014280743143168e+00	2.064421357762478948e+01
5.501074656924298090e+00	7.848669683684206255e+00	2.049115491317686022e+01
5.735834159600289084e+00	8.183250160946297314e+00	2.037641699051728494e+01
5.980575759734890084e+00	8.538693737780228332e+00	2.030235560747729195e+01
6.236387557539424087e+00	8.913670255012231536e+00	2.027155483130555780e+01
6.504115827286704565e+00	9.306509345353825680e+00	2.028680348665831445e+01
6.784355179093417121e+00	9.715119487114270314e+00	2.035106058496821291e+01
7.077431609895502795e+00	1.013689950959255448e+01	2.046740601124626124e+01
7.383378399865208053e+00	1.056864470250177490e+01	2.063897242308156876e+01
7.701905030128864738e+00	1.100645077559907392e+01	2.086885405868099852e+01
8.032359604675885834e+00	1.144562035580336179e+01	2.115998810686049936e+01
8.373685679788632541e+00	1.188057850450489106e+01	2.151500461001463904e+01
8.724374962260258215e+00	1.230480584976599978e+01	2.193604173797332280e+01
9.082418051010831661e+00	1.271080024760250815e+01	2.242452490553329625e+01
9.445256270669998955e+00	1.309008020153594032e+01	2.298091084241890414e+01
9.809738663756592203e+00	1.343324523290752737e+01	2.360440157132289585e+01
1.017208932067168625e+01	1.373010949913986778e+01	2.429263843282548407e+01
1.052789133851850423e+01	1.396992453420171465e+01	2.504139276790056456e+01
1.087209465808682474e+01	1.414170424338867527e+01	2.584427729781445038e+01
1.119905561661700943e+01	1.423465941370226950e+01	2.669250989388963546e+01
1.150261599632553455e+01	1.423873936373031057e+01	2.757476807959612586e+01
1.177622833306601180e+01	1.414526476499086627e+01	2.847717652664083943e+01
1.201313197625849760e+01	1.394761872001193836e+01	2.938346890571738612e+01
1.220658065063384257e+01	1.364194458731749116e+01	3.027535763438227434e+01
1.235011704430220725e+01	1.322778177671308875e+01	3.113312881463898663e+01
1.243788351754329469e+01	1.270855888318928528e+01	3.193645480094150813e+01
1.246495105410789428e+01	1.209186163149554716e+01	3.266538530204988433e+01
1.242764211184665868e+01	1.138940502079453054e+01	3.330144410994058290e+01
1.232381840274144658e+01	1.061666646984359552e+01	3.382872909018150409e+01
1.215310320945166112e+01	9.792177816883427255e+00	3.423489558151462830e+01
1.191701067019483773e+01	8.936522743691579507e+00	3.451190439289450751e+01
1.161896187754451226e+01	8.071133174920538167e+00	3.465643827164612389e+01
1.126417900728211485e+01	7.217012817986486972e+00	3.466993294962118455e+01
1.085946238835255251e+01	6.393529502695599831e+00	3.455822308065128112e+01
1.041286909978685671e+01	5.617406438881061170e+00	3.433085820272376765e+01
9.933322833696276888e+00	4.902008396949505631e+00	3.400018739374080923e+01
9.430191390021599673e+00	4.256970328532989178e+00	3.358033471535363645e+01
8.912869283872739246e+00	3.688164381385994339e+00	3.308618763789224460e+01
8.390398793624065377e+00	3.197957481874304175e+00	3.253250028387694925e+01
7.871154662449089123e+00	2.785683057916142236e+00	3.193317988728574264e+01
7.362607501995794834e+00	2.448239555256379152e+00	3.130078740158605299e+01
6.871170707321852866e+00	2.180733138849708652e+00	3.064624967074788842e+01
6.402126950474638534e+00	1.977097475242181490e+00	2.997875608867054353e+01
5.959624002951392718e+00	1.830644023652824970e+00	2.930579895408533275e+01
5.546726005021535677e+00	1.734516875518338885e+00	2.863331279662208573e+01
5.165505092071215998e+00	1.682043581179788916e+00	2.796587124293203885e+01
4.817158940982073645e+00	1.666986068052197290e+00	2.730690750371974218e+01
4.502141653689085921e+00	1.683703574525515334e+00	2.665893364901763718e+01
4.220297845772728706e+00	1.727243245571445485e+00	2.602374260855170363e+01
3.970992385752600384e+00	1.793374761233947901e+00	2.540258420266573580e+01
3.753230623300735314e+00	1.878584197160087177e+00	2.479631205719724818e+01
3.565765980686670389e+00	1.980040152132752640e+00	2.420550201200410001e+01
3.407193397831278503e+00	2.095542669005223235e+00	2.363054487149263849e+01
3.276028324948673021e+00	2.223463028974874245e+00	2.307171743123701191e+01
3.170771795351293054e+00	2.362680331571309189e+00	2.252923600596989928e+01
3.089962648973294534e+00	2.512518969968536631e+00	2.200329648325845611e+01
3.032218281072818655e+00	2.672689679105832994e+00	2.149410446377034845e+01
2.996265420876119911e+00	2.843235736111830558e+00	2.100189848276778548e+01
2.980962452399690932e+00	3.024485074629348347e+00	2.052696873942748113e+01
2.985314714622656851e+00	3.217008479816812816e+00	2.006967324760008253e+01
3.008484091142072270e+00	3.421583606475696371e+00	1.963045288960521972e+01
3.049794042675434635e+00	3.639164263727807214e+00	1.920984650950539674e+01
3.108731064780672071e+00	3.870854198585660377e+00	1.880850691801523311e+01
3.184943378161170902e+00	4.117884457356630890e+00	1.842721848545556540e+01
3.278237486080716856e+00	4.381593283736384237e+00	1.806691685679337311e+01
3.388573065846283594e+00	4.663407406023185153e+00	1.772871121773773595e+01
3.516056499863973617e+00	4.964823457153983099e+00	1.741390945687185265e+01
3.660933195592974698e+00	5.287388147205585476e+00	1.712404648952911401e+01
3.823578690754235954e+00	5.632675658135617880e+00	1.686091591751426932e+01
4.004488387492374457e+00	6.002260546877383085e+00	1.662660507617793826e+01
4.204265603430875409e+00	6.397684220396710586e+00	1.642353334538301368e+01
4.423607465127458838e+00	6.820412783845450022e+00	1.625449334815591129e+01
4.663287996999257778e+00	7.271783765075012340e+00	1.612269429961928680e+01
4.924137573806833146e+00	7.752938898517024668e+00	1.603180626213292470e+01
5.207017706277852653e+00	8.264739834284164033e+00	1.598600336649800191e+01
5.512789919078484147e+00	8.807663367879396077e+00	1.599000312326247553e+01
5.842277263958575162e+00	9.381672631303029419e+00	1.604909771821589004e+01
6.196216800693020943e+00	9.986060751836578930e+00	1.616917160918871232e+01
6.575201195807376386e+00	1.061926392073082148e+01	1.635669777640435996e+01
6.979607468299720452e+00	1.127864182856083985e+01	1.661870261500948942e+01
7.409510904325832037e+00	1.196022529254742928e+01	1.696268674365619589e+01
7.864582343147992205e+00	1.265843396889535022e+01	1.739648608543612340e+01
8.343967505722728717e+00	1.336577171228442751e+01	1.792805476437433398e+01
8.846147926378899129e+00	1.407251383281637658e+01	1.856514919237056205e+01
9.368784517022646696e+00	1.476640955356426765e+01	1.931489205402110798e+01
9.908547020676808259e+00	1.543243450655819871e+01	2.018319697491484632e+01
1.046093576926494784e+01	1.605264176474686622e+01	2.117404114111133850e+01
1.102010636881314021e+01	1.660617451896419183e+01	2.228858600815826918e+01
1.157871318382824555e+01	1.706951667083878377e+01	2.352416751510128634e+01
1.212779353252929937e+01	1.741706531014543202e+01	2.487320834465570485e+01
1.265672071029091228e+01	1.762210549319648933e+01	2.632214559834395828e+01
1.315325918858147070e+01	1.765824578380745180e+01	2.785051465078283783e+01
1.360375784810406863e+01	1.750132552140086517e+01	2.943037626114741556e+01
1.399351461543374775e+01	1.713172734330359859e+01	3.102630607040242339e+01
1.430733588822073266e+01	1.653692348760104025e+01	3.259616525716624125e+01
1.453029464815876359e+01	1.571396545140455103e+01	3.409281871870676639e+01
1.464866172848334180e+01	1.467152128468424088e+01	3.546684872447780634e+01
1.465094768410343207e+01	1.343101266041107067e+01	3.667012939241180902e+01
1.452895418173419628e+01	1.202644641238063095e+01	3.765990767983831944e+01
1.427870340479883993e+01	1.050269838745529327e+01	3.840283483096263240e+01
1.390110290306448526e+01	8.912281472376479385e+00	3.887828037826619010e+01
1.340222075999568396e+01	7.310957708186059278e+00	3.908030205906363364e+01
1.279309445481472096e+01	5.752841588274143270e+00	3.901786109486942422e+01
1.208906916816066257e+01	4.285787795624472984e+00	3.871322119769303072e+01
1.130874103090704352e+01	2.947801196941068014e+00	3.819885143936419070e+01
1.047264704751044562e+01	1.764961487567025866e+00	3.751344727494439013e+01
9.601878491516103509e+00	7.510021175354288925e-01	3.669780182323901130e+01
8.716790854118036336e+00	-9.166026614020794661e-02	3.579118175940769220e+01
7.835945742092212285e+00	-7.698846825105686298e-01	3.482864110818852055e+01
6.975362699631934227e+00	-1.297274447845320200e+00	3.383943350383492543e+01
6.148098984884208917e+00	-1.691623369863178628e+00	3.284644621434078715e+01
5.364126749409470207e+00	-1.972671446671391937e+00	3.186642881457369469e+01
4.630446929801383504e+00	-2.160344874494100953e+00	3.091073456134015274e+01
3.951367749371835103e+00	-2.273521444879402775e+00	2.998631164767507684e+01
3.328878829946711360e+00	-2.329272708278857795e+00	2.909674152288356552e+01
2.763063676124154711e+00	-2.342489177570575176e+00	2.824319276039063809e+01
2.252508390754681677e+00	-2.325783856620186718e+00	2.742522234188842845e+01
1.794679166017194794e+00	-2.289579103076838429e+00	2.664140318550907693e+01
1.386253339107791582e+00	-2.242300858066228031e+00	2.588978636339914630e+01
1.023397919390389710e+00	-2.190624942485878357e+00	2.516822179056950404e+01
7.019956332027629253e-01	-2.139738333783957280e+00	2.447456650533196765e+01
4.178222365040908937e-01	-2.093592561262080487e+00	2.380680894696963534e+01
1.666807567274737334e-01	-2.055136551010798840e+00	2.316313385709120709e+01
-5.550097404635356835e-02	-2.026523060411795640e+00	2.254194755996757848e+01
-2.526031826828977755e-01	-2.009287102075856257e+00	2.194187855858104541e+01
-4.282715746221936182e-01	-2.004497238626917088e+00	2.136176418059276827e+01
-5.858941410226659041e-01	-2.012881943311557897e+00	2.080063062178348332e+01
-7.285929212515551701e-01	-2.034933807255992821e+00	2.025767116047208205e+01
-8.592270098519989574e-01	-2.070994529048251209e+00	1.973222545429411312e+01
-9.804037617716241382e-01	-2.121323535768142143e+00	1.922376154579422902e+01
-1.094495739171275961e+00	-2.186152872357542076e+00	1.873186136111191402e+01
-1.203661452489902528e+00	-2.265730726137083373e+00	1.825620996865078283e+01
-1.309868379854620679e+00	-2.360355663494616785e+00	1.779658857615459766e+01
-1.414917108218620267e+00	-2.470403366767095488e+00	1.735287111131677662e+01
-1.520465734073467745e+00	-2.596347381279490385e+00	1.692502419865635588e+01
-1.628053898794070031e+00	-2.738775119583054085e+00	1.651311037554805949e+01
-1.739126020872968414e+00	-2.898400122768284959e+00	1.611729445694576768e+01
-1.855053431062499980e+00	-3.076071345623572650e+00	1.573785304450310107e+01
-1.977155222518607314e+00	-3.272780009987207972e+00	1.537518727084512449e+01
-2.106717701265467202e+00	-3.489664354095015408e+00	1.502983896722069268e+01
-2.245012366548421845e+00	-3.728012388914263120e+00	1.470251053862738821e+01
-2.393312368785005972e+00	-3.989262547873408948e+00	1.439408892171977783e+01
-2.552907386693846092e+00	-4.275001875117045103e+00	1.410567408415907309e+01
-2.725116835536165905e+00	-4.586961129002695259e+00	1.383861259498571350e+01
-2.911301264882818707e+00	-4.927005870032211021e+00	1.359453684704339693e+01
-3.112871725397758027e+00	-5.297122242316143037e+00	1.337541053354784815e+01
-3.331296777089596706e+00	-5.699395730349669620e+00	1.318358095515894135e+01
-3.568106672415603864e+00	-6.135980663167051929e+00	1.302183863736357239e+01
-3.824894071490748892e+00	-6.609057631520787623e+00	1.289348453636567982e+01
-4.103310427493752854e+00	-7.120775269582962252e+00	1.280240475731025285e+01
-4.405056911702673439e+00	-7.673172027208715384e+00	1.275315213658798186e+01
-4.731868423253277278e+00	-8.268072632560651058e+00	1.275103316383657415e+01
-5.085488844184014923e+00	-8.906952952827825953e+00	1.280219742746883682e+01
-5.467635255048396203e+00	-9.590765977686730892e+00	1.291372492085102053e+01
-5.879948327312229495e+00	-1.031972081281099385e+01	1.309370397903711059e+01
-6.323925575862105575e+00	-1.109300610823170175e+01	1.335128914523236254e+01
-6.800833629099065192e+00	-1.190844961942812397e+01	1.369672371413942535e+01
-7.311595228131970714e+00	-1.276210714694560089e+01	1.414130593910571498e+01
-7.856646420013333909e+00	-1.364777768911389977e+01	1.469727092687492842e+01
-8.435759546923391028e+00	-1.455644829971051379e+01	1.537755234847831964e+01
-9.047828422202103482e+00	-1.547568314953205615e+01	1.619538000448019943e+01
-9.690613894935099282e+00	-1.638898808112432803e+01	1.716366247829401459e+01
-1.036045131355402305e+01	-1.727520582989358999e+01	1.829410115622660626e+01
-1.105192676518798045e+01	-1.810802869584659902e+01	1.959598676771241443e+01
-1.175753695825384249e+01	-1.885575379665726459e+01	2.107464787070171397e+01
-1.246735864209418487e+01	-1.948144709478215830e+01	2.272955923338943052e+01
-1.316876748736298275e+01	-1.994371737622681451e+01	2.455218376661126456e+01
-1.384626247624936646e+01	-2.019831510563106391e+01	2.652371879516785924e+01
-1.448146773918753638e+01	-2.020074172508334698e+01	2.861304294020633421e+01
-1.505339513777711780e+01	-1.990995669221916842e+01	3.077529698098557276e+01
-1.553905129322132339e+01	-1.929308070450241885e+01	3.295164426314273953e+01
-1.591445423434943329e+01	-1.833071135554979492e+01	3.507078561735993816e+01
-1.615607994646946821e+01	-1.702212730091058646e+01	3.705268043445461501e+01
-1.624268468191358039e+01	-1.538934773961259239e+01	3.881459394259263007e+01
-1.615735098768348266e+01	-1.347887386849181901e+01	4.027905195009215333e+01
-1.588950327576431576e+01	-1.136011560827051881e+01	4.138263859470256989e+01
-1.543656450901493571e+01	-9.120079654298848482e+00	4.208402956508861337e+01
-1.480491602354332770e+01	-6.854788548472219745e+00	4.236947547569708661e+01
-1.400990327603621743e+01	-4.658851885786891245e+00	4.225432725295301850e+01
-1.307479813701128535e+01	-2.615245906140634347e+00	4.178010498808929185e+01
-1.202884291392422078e+01	-7.873725368183297491e-01	4.100776771107128837e+01
-1.090469587621363168e+01	7.851851331227752695e-01	4.000880235181827516e+01
-9.735707775279990983e+00	2.086856656632921414e+00	3.885614554226300044e+01
-8.553451332088700454e+00	3.122910695720403140e+00	3.761668187487208570e+01
-7.385815129307790272e+00	3.914239792692177922e+00	3.634632832276621173e+01
-6.255809637107793364e+00	4.491541774769824080e+00	3.508787323159199190e+01
-5.181074495920031886e+00	4.890030213710041096e+00	3.387109734930466232e+01
-4.173964024957024677e+00	5.145315838968401501e+00	3.271439907475339481e+01
-3.242036038564481970e+00	5.290640001951831373e+00	3.162714241934076398e+01
-2.388768434512850369e+00	5.355326866337399849e+00	3.061212207548295794e+01
-1.614358904427825259e+00	5.364171145284104547e+00	2.966777042198177483e+01
-9.165058994566323003e-01	5.337453234143939795e+00	2.878993401029487842e+01
-2.911099860965750130e-01	5.291318493608667239e+00	2.797318839646864674e+01
2.671328618739492455e-01	5.238327257417267901e+00	2.721173990540375698e+01
7.642523014282811555e-01	5.188049686592800747e+00	2.649999609564370218e+01
1.206632039944733226e+00	5.147633004087429853e+00	2.583289098890191227e+01
1.600732136359003022e+00	5.122305705714994772e+00	2.520604077535398702e+01
1.952889493294602374e+00	5.115806451843520009e+00	2.461579006142922665e+01
2.269181189149493960e+00	5.130738267646465012e+00	2.405919298718625043e+01
2.555336896999190976e+00	5.168854936405454126e+00	2.353396005785192102e+01
2.816688700939817380e+00	5.231288753517830514e+00	2.303839100045134458e+01
3.058148706197618694e+00	5.318728946057752260e+00	2.257130623170317918e+01
3.284206730183631961e+00	5.431559184835775156e+00	2.213198413495367944e+01
3.498941975648846459e+00	5.569961364955512195e+00	2.172010775037674790e+01
3.706043914579513210e+00	5.733991537253543491e+00	2.133572219290005023e+01
3.908838676846916105e+00	5.923632684001709059e+00	2.097920272644429573e+01
4.110318077562395089e+00	6.138827996413451338e+00	2.065123263515663155e+01
4.313169069447500448e+00	6.379497429924479768e+00	2.035278961766404748e+01
4.519801905495198113e+00	6.645539568511726891e+00	2.008513922849464706e+01
4.732375671796851258e+00	6.936820200794400648e+00	1.984983378931872622e+01
4.952820124696605930e+00	7.253148481751744647e+00	1.964871511373628010e+01
5.182852960402120068e+00	7.594241115451842994e+00	1.948391927933126055e+01
5.423991775907092361e+00	7.959674646038738643e+00	1.935788150262376561e+01
5.677560062920257167e+00	8.348825696140183439e+00	1.927333890113889225e+01
5.944686626242249972e+00	8.760798864554118381e+00	1.923332854609239817e+01
6.226297850073437168e+00	9.194342021395620179e+00	1.924117771222124418e+01
6.523102267205655558e+00	9.647748964977385100e+00	1.930048262224285693e+01
6.835566936982828246e+00	1.011874989063203678e+01	1.941507128217638822e+01
7.163885232347748655e+00	1.060439094072481048e+01	1.958894525304077305e+01
7.507935803185454837e+00	1.110090534021965780e+01	1.982619447972518145e+01
7.867232756888874690e+00	1.160358035795692366e+01	2.013087871946698826e+01
8.240867516995679765e+00	1.210662664143876022e+01	2.050686885891191480e+01
8.627443429439987099e+00	1.260305938523618785e+01	2.095764172874300613e+01
9.025005025019607885e+00	1.308460426733501158e+01	2.148602324267740826e+01
9.430964949251148255e+00	1.354164495433863458e+01	2.209387719542611705e+01
9.842032949759897065e+00	1.396323287635433985e+01	2.278174127981981556e+01
1.025415294241934205e+01	1.433718329023464833e+01	2.354841822042952160e+01
1.066245597720087268e+01	1.465028346136633175e+01	2.439053860870631851e+01
1.106123872561741805e+01	1.488863785861341960e+01	2.530212296861544630e+01
1.144397863891701839e+01	1.503817009899233170e+01	2.627418312557635716e+01
1.180339778492455061e+01	1.508529051245827546e+01	2.729441563542992455e+01
1.213158705767792256e+01	1.501772053659213135e+01	2.834705041662994063e+01
1.242020040556934291e+01	1.482544060779871486e+01	2.941292242299386928e+01
1.266072442579227975e+01	1.450169840520966247e+01	3.046982921646987919e+01
1.284482182373401749e+01	1.404398315027260935e+01	3.149321894340973671e+01
1.296473795638787685e+01	1.345484556957597810e+01	3.245721940679674589e+01
1.301374871770668662e+01	1.274243029764775414e+01	3.333597083574966291e+01
1.298661687570079337e+01	1.192059615845670173e+01	3.410516835302502159e+01
1.288001480397638332e+01	1.100853537324824316e+01	3.474366566544811974e+01
1.269286686090356930e+01	1.002986488347537097e+01	3.523495308792596603e+01
1.242656666316074876e+01	9.011243271741342653e+00	3.556831428505903148e+01
1.208503432401880850e+01	7.980649219113550963e+00	3.573949549541903536e+01
1.167459581352828302e+01	6.965522039795135179e+00	3.575078734796561974e+01
1.120368843615496779e+01	5.990993724156109757e+00	3.561051039384368977e+01
1.068241896495508136e+01	5.078425913987111073e+00	3.533199035272392763e+01
1.012201965985828522e+01	4.244407726899181554e+00	3.493218490297373080e+01
9.534258466562373968e+00	3.500286530893460757e+00	3.443016331617270254e+01
8.930861272995482381e+00	2.852215275198542344e+00	3.384563722545603071e+01
8.322996673215788732e+00	2.301627371318496706e+00	3.319770147008828332e+01
7.720859743026059263e+00	1.846006577166175777e+00	3.250388314142568902e+01
7.133374426440070692e+00	1.479808011055240513e+00	3.177953215671390197e+01
6.568017784901587497e+00	1.195401750638579896e+00	3.103753228031536793e+01
6.030756181475286581e+00	9.839420727389540655e-01	3.028827549398232577e+01
5.526074770601653086e+00	8.361023362090412858e-01	2.953982633393165713e+01
5.057077527162391561e+00	7.426493582964730500e-01	2.879820280586335812e+01
4.625634710275799755e+00	6.948571299970129900e-01	2.806771109083500804e+01
4.232556952247921167e+00	6.847764909766724806e-01	2.735128678863440754e+01
3.877778906120796343e+00	7.053858821947108781e-01	2.665081152495772088e+01
3.560539603728187785e+00	7.506505694617662261e-01	2.596738768653359841e+01
3.279550700301545607e+00	8.155160301783754839e-01	2.530156466774504409e+01
3.033147233289228417e+00	8.958574247127435441e-01	2.465351719973507016e+01
2.819418252431579841e+00	9.884026009343517272e-01	2.402318057071002499e+01
2.636316687281857085e+00	1.090641747780655146e+00	2.341034954822744041e+01
2.481749193331737047e+00	1.200733051050835831e+00	2.281474829617141964e+01
2.353647579103646859e+00	1.317410662872313454e+00	2.223607814192104826e+01
2.250023887480513629e+00	1.439898963517691532e+00	2.167404914204956157e+01
2.169011395084231353e+00	1.567835379296677933e+00	2.112840032206583274e+01
2.108893793505476122e+00	1.701202805542674668e+00	2.059891241350944568e+01
2.068124694709196021e+00	1.840271854250651540e+00	2.008541597982218008e+01
2.045339410663341795e+00	1.985552602312950388e+00	1.958779705230786305e+01
2.039360729828302521e+00	2.137755178483951468e+00	1.910600179481737015e+01
2.049200174693867282e+00	2.297758333407240450e+00	1.864004126655946436e+01
2.074055990565204510e+00	2.466585040790105321e+00	1.818999703376254828e+01
2.113308895587694636e+00	2.645384144578076580e+00	1.775602816767299430e+01
2.166516420486732653e+00	2.835417071126360433e+00	1.733838003489099222e+01
2.233406485550695209e+00	3.038048647649075118e+00	1.693739521579568574e+01
2.313870701760533333e+00	3.254741093893844806e+00	1.655352686092119541e+01
2.407957740973864613e+00	3.487050271304940274e+00	1.618735480013019767e+01
2.515866994006972224e+00	3.736623273095933673e+00	1.583960474455026279e+01
2.637942621915868369e+00	4.005196410937624130e+00	1.551117095763131104e+01
2.774668000818043989e+00	4.294592591115098834e+00	1.520314281140685253e+01
2.926660459847749252e+00	4.606716966726225770e+00	1.491683567901780449e+01
3.094666110535596815e+00	4.943549594138057834e+00	1.465382663542067299e+01
3.279554458895842739e+00	5.307133602363641955e+00	1.441599543300131359e+01
3.482312373242622883e+00	5.699557093813625741e+00	1.420557117149904514e+01
3.704036845299722991e+00	6.122926624788525451e+00	1.402518497025306488e+01
3.945925823248603415e+00	6.579329656304950369e+00	1.387792874528924969e+01
4.209266206554238110e+00	7.070782816159100648e+00	1.376741985355717546e+01
4.495417867514724719e+00	7.599162174422475324e+00	1.369787083768223468e+01
4.805792298205499691e+00	8.166111022476117753e+00	1.367416271661165794e+01
5.141824170632561142e+00	8.772919897069884954e+00	1.370191913154069319e+01
5.504933743276293256e+00	9.420372876130215900e+00	1.378757706404027594e+01
5.896477656561685876e+00	1.010855361330770030e+01	1.393844766894286202e+01
6.317685252236286964e+00	1.083660436854113662e+01	1.416275787482240389e+01
6.769577163866771663e+00	1.160243172991429716e+01	1.446965967833540745e+01
7.252862620471524302e+00	1.240235424122401930e+01	1.486918942355571360e+01
7.767811782546774069e+00	1.323069035087562817e+01	1.537215385644968357e+01
8.314099639379659124e+00	1.407929076798745172e+01	1.598991363708576685e+01
8.890618752240438738e+00	1.493702840729581460e+01	1.673402890335314908e+01
9.495259717745977213e+00	1.578927266216332903e+01	1.761572660110724442e+01
1.012466101218771186e+01	1.661739366456736988e+01	1.864514761947118870e+01
1.077393427742567766e+01	1.739836681964080967e+01	1.983033631005809383e+01
1.143637753164719051e+01	1.810457734808545283e+01	2.117594984716238216e+01
1.210319751329101656e+01	1.870395571303205529e+01	2.268169508077469487e+01
1.276327333326512026e+01	1.916060110463464738e+01	2.434055097571718207e+01
1.340300611040207279e+01	1.943606057504901941e+01	2.613690837247593990e+01
1.400631155686676799e+01	1.949141025397796767e+01	2.804485341267727705e+01
1.455482142657788813e+01	1.929021384271472073e+01	3.002692481916040634e+01
1.502836066819157068e+01	1.880229641640778837e+01	3.203376291184553537e+01
1.540575424301319174e+01	1.800806501335181764e+01	3.400509937434683394e+01
1.566598532004705469e+01	1.690285351155770144e+01	3.587246161391202293e+01
1.578967213919811918e+01	1.550052629568032714e+01	3.756374161245867782e+01
1.576075755484633945e+01	1.383543758787623901e+01	3.900939890559251921e+01
1.556822555814932940e+01	1.196191854224113449e+01	4.014958801165762026e+01
1.520759485655850973e+01	9.950824090777995679e+00	4.094105695912490006e+01
1.468191777998045922e+01	7.883292337370030545e+00	4.136243998263937982e+01
1.400205523571941590e+01	5.842596962345981026e+00	4.141672220763055634e+01
1.318610940838207313e+01	3.905554138387057783e+00	4.113022188022119963e+01
1.225805388138257079e+01	2.135133174313898152e+00	4.054826950436701338e+01
1.124576181067570424e+01	5.756082055443529910e-01	3.972857293163221470e+01
1.017874645016256885e+01	-7.491152521938340136e-01	3.873374341930380638e+01
9.085960279926927896e+00	-1.834184626933839546e+00	3.762446394017067064e+01
7.993945789240851418e+00	-2.690317751424298631e+00	3.645436620022258722e+01
6.925519435174336103e+00	-3.339252024779750805e+00	3.526706571105546573e+01
5.899042289178927589e+00	-3.809141552717989931e+00	3.409523252057604026e+01
4.928223904989235571e+00	-4.130610481203377482e+00	3.296120979820275920e+01
4.022340466369974443e+00	-4.333803903643040911e+00	3.187856859972803747e+01
3.186726029368672997e+00	-4.446475098909390411e+00	3.085404682702393586e+01
2.423405916540866567e+00	-4.492961001047438785e+00	2.988947241878086558e+01
1.731769224782035987e+00	-4.493820977425107444e+00	2.898343750664472296e+01
1.109210204561321689e+00	-4.465913635735893727e+00	2.813262661963866051e+01
5.516978205316001027e-01	-4.422725607377531176e+00	2.733279309791841882e+01
5.425547774068700813e-02	-4.374817385366535305e+00	2.657942742521294122e+01
-3.886518085700352843e-01	-4.330298473075766097e+00	2.586818051770979920e+01
-7.828164750206083600e-01	-4.295280843318377784e+00	2.519510592663456805e+01
-1.134062911850385325e+00	-4.274285207798374842e+00	2.455677661766112507e+01
-1.448085141445184298e+00	-4.270590675071656683e+00	2.395032046855645191e+01
-1.730335694807831448e+00	-4.286527575891921238e+00	2.337340721067770843e+01
-1.985954882916240560e+00	-4.323717886620050521e+00	2.282420975708237165e+01
-2.219731183286621778e+00	-4.383269566812574958e+00	2.230135516935384032e+01
-2.436085021639216919e+00	-4.465931467475052763e+00	2.180387482840922431e+01
-2.639069666222800592e+00	-4.572215030027442673e+00	2.133115937429138143e+01
-2.832384202603264622e+00	-4.702488229768987615e+00	2.088292129371096451e+01
-3.019394605319837055e+00	-4.857046360435068877e+00	2.045916631655694928e+01
-3.203159780831360326e+00	-5.036163422264738898e+00	2.006017374667923647e+01
-3.386460144974698050e+00	-5.240127109256351723e+00	1.968648527409422400e+01
-3.571826841402863550e+00	-5.469259701003189811e+00	1.933890152793511064e+01
-3.761570127362896088e+00	-5.723926543978705261e+00	1.901848551021154421e+01
-3.957805769024477005e+00	-6.004533244571570449e+00	1.872657201264470217e+01
-4.162478516579186660e+00	-6.311512179995733440e+00	1.846478210022411304e+01
-4.377381882920841072e+00	-6.645298454782960995e+00	1.823504170017473669e+01
-4.604173540107052709e+00	-7.006294985726457369e+00	1.803960322865676602e+01
-4.844385684668993441e+00	-7.394825988505054681e+00	1.788106899042315590e+01
-5.099429715052599121e+00	-7.811077773889476106e+00	1.776241477204189323e+01
-5.370594520936286642e+00	-8.255025459368912522e+00	1.768701159113912524e+01
-5.659037614779549585e+00	-8.726343995206299553e+00	1.765864293702620813e+01
-5.965768252822224227e+00	-9.224301841326585816e+00	1.768151401897949881e+01
-6.291621611672660208e+00	-9.747635783740953741e+00	1.776024851088767420e+01
-6.637223028879489561e+00	-1.029440584357410771e+01	1.789986704269928453e+01
-7.002941310348951731e+00	-1.086183013572777689e+01	1.810574026400650993e+01
-7.388830192886834070e+00	-1.144610103677561064e+01	1.838350776080026705e+01
-7.794557277275711904e+00	-1.204218630847446292e+01	1.873895257813333259e+01
-8.219320180395586206e+00	-1.264362209116278102e+01	1.917781982212481395e+01
-8.661750371472304977e+00	-1.324230910596210720e+01	1.970556714954064148e+01
-9.119806244921285554e+00	-1.382832908313866938e+01	2.032703543183957606e+01
-9.590658528743023936e+00	-1.438980529416497411e+01	2.104603021616476255e+01
-1.007057320528521949e+01	-1.491283873738293231e+01	2.186480967901399808e+01
-1.055479975849499041e+01	-1.538155918256757104e+01	2.278348354690897537e+01
-1.103747570090224883e+01	-1.577833645673459806e+01	2.379934081216731911e+01
-1.151156177648548429e+01	-1.608419982930200121e+01	2.490614244512550002e+01
-1.196882558176713651e+01	-1.627950915471482318e+01	2.609343822571747751e+01
-1.239989393906190607e+01	-1.634490711654019535e+01	2.734599228453322439e+01
-1.279439525680973588e+01	-1.626255430844595651e+01	2.864342581719389003e+01
-1.314121116197335759e+01	-1.601760632312535293e+01	2.996020112772524513e+01
-1.342885067808855659e+01	-1.559983609050034303e+01	3.126607003366431314e+01
-1.364594921932973470e+01	-1.500524206173276198e+01	3.252708264048634135e+01
-1.378187850357003796e+01	-1.423742624287757685e+01	3.370719305844612990e+01
-1.382743327750079132e+01	-1.330849356716957210e+01	3.477040700640615256e+01
-1.377553930646766922e+01	-1.223923512007182701e+01	3.568330331978615533e+01
-1.362190888782808429e+01	-1.105842630001883187e+01	3.641765026502395131e+01
-1.336556062904715958e+01	-9.801197387421062501e+00	3.695276028747194630e+01
-1.300912430488454952e+01	-8.506598809351531898e+00	3.727721514979342032e+01
-1.255887175533124811e+01	-7.214648370389808996e+00	3.738966583497479945e+01
-1.202444941683710411e+01	-5.963265796217273262e+00	3.729856188359137548e+01
-1.141833105477512156e+01	-4.785532268069360384e+00	3.702085911741368562e+01
-1.075505117610454597e+01	-3.707645387377506818e+00	3.657994072185351087e+01
-1.005031059723184228e+01	-2.747791917988952726e+00	3.600311286164260594e+01
-9.320058729307552525e+00	-1.915976298766972175e+00	3.531907146394612340e+01
-8.579650486253495245e+00	-1.214674776899533848e+00	3.455568194428737172e+01
-7.843152915318098550e+00	-6.400734313202540715e-01	3.373829675723588650e+01
-7.122844966918314036e+00	-1.836093076023014303e-01	3.288869832070917454e+01
-6.428921400986713053e+00	1.664411877581752353e-01	3.202463494282120848e+01
-5.769385142112223974e+00	4.235173930312153834e-01	3.115983755575632586e+01
-5.150094888597879894e+00	6.015854175575909846e-01	3.030437033859649887e+01
-4.574926857982332784e+00	7.142468224044387082e-01	2.946517056182594629e+01
-4.046009489943655169e+00	7.741348357286201853e-01	2.864665819323158047e+01
-3.563995057376427411e+00	7.925573392369820169e-01	2.785133025029955434e+01
-3.128339817715086291e+00	7.793331833134744535e-01	2.708028856812678598e+01
-2.737572517612230083e+00	7.427681525489725489e-01	2.633367708172858102e+01
-2.389538450596109698e+00	6.897236727582102267e-01	2.561102409714512262e+01
-2.081612238260677650e+00	6.257409382564352862e-01	2.491149687211084185e+01
-1.810876920608966323e+00	5.551928697846664207e-01	2.423408175058109393e+01
-1.574269941569603093e+00	4.814447966590914563e-01	2.357770493074929874e+01
-1.368698467746733538e+00	4.070114866897721062e-01	2.294130829952716155e+01
-1.191127472303082913e+00	3.337031360304714145e-01	2.232389284719689471e+01
-1.038644411469727524e+00	2.627564330157686201e-01	2.172453979523295686e+01
-9.085043270211778932e-01	1.949491519747912904e-01	2.114241721388679807e+01
-7.981589791215809582e-01	1.306982241141454726e-01	2.057677782531125388e+01
-7.052732587980082846e-01	7.014212754558149521e-02	2.002695198109888253e+01
-6.277317201636493094e-01	1.320893068169173151e-02	1.949233847809424347e+01
-5.636376550791152296e-01	-4.032844864228510295e-02	1.897239489423568770e+01
-5.113067344354321753e-01	-9.080814588379471086e-02	1.846662842872867927e+01
-4.692568755802684066e-01	-1.386448352876200052e-01	1.797458775669980469e+01
-4.361956715510035831e-01	-1.843033231916960113e-01	1.749585610165084404e+01
-4.110064367150728093e-01	-2.282789109778669001e-01	1.703004554253810454e+01
-3.927336841413522350e-01	-2.710833407929686412e-01	1.657679246893639657e+01
-3.805686498065138923e-01	-3.132352911688974784e-01	1.613575404938125146e+01
-3.738353139427522676e-01	-3.552545388812022864e-01	1.570660556420257237e+01
-3.719772364365972472e-01	-3.976590431756744093e-01	1.528903846072601169e+01
-3.745454171105049856e-01	-4.409643362022278024e-01	1.488275900609769486e+01
-3.811873090196772895e-01	-4.856847178342070803e-01	1.448748743511740678e+01
-3.916370499011302964e-01	-5.323358536828867171e-01	1.410295751372905748e+01
-4.057069302793059329e-01	-5.814384623627960602e-01	1.372891646127083298e+01
-4.232800834876549456e-01	-6.335228526817415773e-01	1.336512519538585586e+01
-4.443043604070636143e-01	-6.891341344462086349e-01	1.301135888248465911e+01
-4.687873378109781441e-01	-7.488379791526332818e-01	1.266740779409719053e+01
-4.967924019451436801e-01	-8.132268501805722805e-01	1.233307848585560507e+01
-5.284358467686864902e-01	-8.829266573797449613e-01	1.200819533184011156e+01
-5.638849278297923817e-01	-9.586038192177325223e-01	1.169260246329820774e+01
-6.033568169685863403e-01	-1.040972737856303398e+00	1.138616617805621445e+01
-6.471184090573580683e-01	-1.130803709402270707e+00	1.108877790606409519e+01
-6.954869390918493322e-01	-1.228931303674682507e+00	1.080035783828321172e+01
-7.488313755501326829e-01	-1.336263255443211007e+00	1.052085935144366680e+01
-8.075745635394404598e-01	-1.453789912241705728e+00	1.025027439105737059e+01
-8.721960984096669423e-01	-1.582594282235155303e+00	9.988640010586436802e+00
-9.432359167922157450e-01	-1.723862718510988712e+00	9.736046307087406149e+00
-1.021298596964093086e+00	-1.878896262383728644e+00	9.492646044394572158e+00
-1.107058363506056686e+00	-2.049122646043668006e+00	9.258666315556704163e+00
-1.201264791759817818e+00	-2.236108921569438746e+00	9.034422668552329228e+00
-1.304749204740779822e+00	-2.441574635390406200e+00	8.820336205162252696e+00
-1.418431747805742438e+00	-2.667405399871602967e+00	8.616954264208985137e+00
-1.543329113012328557e+00	-2.915666620281053945e+00	8.424975419016995204e+00
-1.680562863739201163e+00	-3.188617007315873941e+00	8.245279656380992250e+00
-1.831368278096868529e+00	-3.488721331173109341e+00	8.078964761237134695e+00
-1.997103583404492566e+00	-3.818661637892580174e+00	7.927390106825243699e+00
-2.179259388853301171e+00	-4.181345832973051735e+00	7.792229241084659641e+00
-2.379468033265276006e+00	-4.579912116184935655e+00	7.675532858870423247e+00
-2.599512441557242148e+00	-5.017727193577769640e+00	7.579803942280612716e+00
-2.841333916759294809e+00	-5.498375458752788880e+00	7.508087013820444078e+00
-3.107038070958644038e+00	-6.025635378034382761e+00	7.464073539942165603e+00
-3.398897801666217688e+00	-6.603438077592105770e+00	7.452225483844588716e+00
-3.719351829258806585e+00	-7.235801553137122255e+00	7.477918741844121975e+00
-4.070996801646638019e+00	-7.926731942282950527e+00	7.547607566427282144e+00
-4.456570315710269625e+00	-8.680080864691085196e+00	7.669009876476107657e+00
-4.878921370608351182e+00	-9.499344926779127007e+00	7.851311290265959641e+00
-5.340963726225428587e+00	-1.038739015686790168e+01	8.105382387854993098e+00
-5.845606369289676252e+00	-1.134608056543514287e+01	8.443998579950726224e+00
-6.395653788904223092e+00	-1.237578662436957089e+01	8.882044346021254810e+00
-6.993667072450757694e+00	-1.347474701327059599e+01	9.436672689461062191e+00
-7.641775066532741079e+00	-1.463825685280631106e+01	1.012737557379628406e+01
-8.341423245160097366e+00	-1.585766004141492402e+01	1.097590112959590947e+01
-9.093046924785580742e+00	-1.711913558145569780e+01	1.200592838730263523e+01
-9.895655790452591916e+00	-1.840229266256752183e+01	1.324238130875270514e+01
-1.074631947766408402e+01	-1.967863288449517256e+01	1.471023453868766673e+01
-1.163955081834719252e+01	-2.091000720995510065e+01	1.643264134214538075e+01
-1.256659645750798404e+01	-2.204729572717702268e+01	1.842821371287314847e+01
-1.351466638447488755e+01	-2.302967052638356904e+01	2.070732793697855811e+01
-1.446616679866575517e+01	-2.378495412095088213e+01	2.326744664198382040e+01
-1.539804553089426875e+01	-2.423172364234785192e+01	2.608767497616499043e+01
-1.628141334203962742e+01	-2.428386708379317227e+01	2.912312852391986340e+01
-1.708165871621498155e+01	-2.385816721561349851e+01	3.230017146153079466e+01
-1.775930956615483325e+01	-2.288504493018659858e+01	3.551409658836675476e+01
-1.827188310255801085e+01	-2.132174280665680044e+01	3.863116160586047698e+01
-1.857686907296788803e+01	-1.916601195752337716e+01	4.149675244689257880e+01
-1.863578336142343517e+01	-1.646707780678631750e+01	4.395047900699243826e+01
-1.841891280595972447e+01	-1.332991031586601949e+01	4.584708867790568831e+01
-1.791001255695035255e+01	-9.909371510721600274e+00	4.707957138105793859e+01
-1.710994845232747608e+01	-6.393124165454602270e+00	4.759872889421022535e+01
-1.603826602364019038e+01	-2.975860512689276316e+00	4.742313104380421152e+01
-1.473202547254509831e+01	1.690315193631777291e-01	4.663563256438352056e+01
-1.324191977335427062e+01	2.912747340524436623e+00	4.536695847740219989e+01
-1.162645306196639972e+01	5.183338575768539513e+00	4.377131802877712374e+01
-9.945473898192904727e+00	6.965150077880071677e+00	4.200129855039511284e+01
-8.254411500585607797e+00	8.287994069838878985e+00	4.018840673509055250e+01
-6.600170943543159474e+00	9.211195376419954783e+00	3.843245679179705121e+01
-5.019034311546848315e+00	9.807643404525638431e+00	3.679950852837236397e+01
-3.536366539939599818e+00	1.015121732276688249e+01	3.532581664829336887e+01
-2.167608153668951765e+00	1.030877287826678490e+01	3.402469286548450356e+01
-9.199700504753780539e-01	1.033627688326987126e+01	3.289380050530950683e+01
2.056546428991468112e-01	1.027793561341603201e+01	3.192143219417260980e+01
1.212882739950835287e+00	1.016709164990641412e+01	3.109122464933719954e+01
2.108303630946393170e+00	1.002792780318243260e+01	3.038533658771607548e+01
2.900266048169997113e+00	9.877358387261496731e+00	2.978637882690486549e+01
3.597975282079147075e+00	9.726775064780461832e+00	2.927844577535313064e+01
4.210855260349278595e+00	9.583509151140667370e+00	2.884755658909870135e+01
4.748120649428417828e+00	9.451984678412761909e+00	2.848173995408430059e+01
5.218507052326851969e+00	9.334591237392210417e+00	2.817092358580539724e+01
5.630115470833388258e+00	9.232325665638944301e+00	2.790673135580116337e+01
5.990336490313944218e+00	9.145253541349029902e+00	2.768224942616080497e+01
6.305828195417452875e+00	9.072835334508411620e+00	2.749179529398425714e+01
6.582528909326549105e+00	9.014153496805706212e+00	2.733070652214092533e+01
6.825691368074465082e+00	8.968068398505959493e+00	2.719515583905373290e+01
7.039929071117614789e+00	8.933323892941061217e+00	2.708199370338600431e+01
7.229268553299959876e+00	8.908617646161669512e+00	2.698861659707295502e+01
7.397203462586130485e+00	8.892647092001151776e+00	2.691285808645671551e+01
7.546747825527632791e+00	8.884138720352989793e+00	2.685289935989598931e+01
7.680486915010168225e+00	8.881866125763123065e+00	2.680719607966265983e+01
7.800624836085463976e+00	8.884660613528730266e+00	2.677441872581601245e+01
7.909028413829791049e+00	8.891417004653851208e+00	2.675340402081932467e+01
8.007267272912196532e+00	8.901096464806371955e+00	2.674311543287424087e+01
8.096650192101613186e+00	8.912727606760054044e+00	2.674261112843626975e+01
8.178257933567456561e+00	8.925406709177382325e+00	2.675101806653510650e+01
8.252972811128449493e+00	8.938297606148024599e+00	2.676751119699707715e+01
8.321505290630407004e+00	8.950631595898578041e+00	2.679129694458630695e+01
8.384417921157224285e+00	8.961707568643854316e+00	2.682160033687172884e+01
8.442146885905886577e+00	8.970892445495598722e+00	2.685765527131443875e+01
8.495021441864857081e+00	8.977621940979680915e+00	2.689869752245385470e+01
8.543281491776339109e+00	8.981401603177218362e+00	2.694396016838579655e+01
8.587093502916427923e+00	8.981808042625528898e+00	2.699267117156129103e+01
8.626564956887337488e+00	8.978490230579138753e+00	2.704405288628847259e+01
8.661757484256517259e+00	8.971170726991161359e+00	2.709732328769985088e+01
8.692698808529982557e+00	8.959646687407548882e+00	2.715169872748748148e+01
8.719393596417738479e+00	8.943790495141913155e+00	2.720639802327016099e+01
8.741833286290155769e+00	8.923549870130520034e+00	2.726064768369996827e+01
8.760004944674191663e+00	8.898947318318487731e+00	2.731368806284146089e+01
8.773899182038620737e+00	8.870078804766279745e+00	2.736478022731413162e+01
8.783517144311385749e+00	8.837111559158449481e+00	2.741321331034923503e+01
8.788876585796092655e+00	8.800280953052876498e+00	2.745831212022282486e+01
8.790017022521771750e+00	8.759886422756178348e+00	2.749944476814361849e+01
8.787003962545211877e+00	8.716286448615916171e+00	2.753603008389107032e+01
8.779932211152281951e+00	8.669892639043267124e+00	2.756754459718036898e+01
8.768928253941380646e+00	8.621163003863863139e+00	2.759352887926124964e+01
8.754151728933628362e+00	8.570594534775796802e+00	2.761359306251551260e+01
8.735796009517844851e+00	8.518715239026557029e+00	2.762742138518419210e+01
8.714087932468716602e+00	8.466075794401687560e+00	2.763477564275440201e+01
8.689286718662014408e+00	8.413241008098845342e+00	2.763549746551575481e+01
8.661682147605697324e+00	8.360781268335982119e+00	2.762950938163620762e+01
8.631592059678725448e+00	8.309264175401992247e+00	2.761681466494778903e+01
8.599359271251051595e+00	8.259246528602192328e+00	2.759749600461535834e+01
8.565347996986165668e+00	8.211266827960434611e+00	2.757171306826510104e+01
8.529939880083592385e+00	8.165838425809539558e+00	2.753969905951036878e+01
8.493529734656187102e+00	8.123443435042668526e+00	2.750175639401954442e+01
8.456521104694834534e+00	8.084527469517215792e+00	2.745825163462436791e+01
8.419321741177071772e+00	8.049495259674372960e+00	2.740960983520351135e+01
8.382339093026802246e+00	8.018707154580111407e+00	2.735630844535141648e+01
8.345975899182132451e+00	7.992476491858130139e+00	2.729887092368759838e+01
8.310625958449731954e+00	7.971067790670740116e+00	2.723786019791112878e+01
8.276670141671832681e+00	7.954695700996108343e+00	2.717387209540994775e+01
8.244472697604260603e+00	7.943524625597371269e+00	2.710752885057056361e+01
8.214377890403572025e+00	7.937668919590102234e+00	2.703947277511069203e+01
8.186706993322225401e+00	7.937193566386815391e+00	2.697036015694273559e+01
8.161755650628684577e+00	7.942115227760548457e+00	2.690085543232998333e+01
8.139791608341871765e+00	7.952403569343328371e+00	2.683162565633093166e+01
8.121052804442017603e+00	7.967982770429889783e+00	2.676333527847547344e+01
8.105745801040804110e+00	7.988733137774503668e+00	2.669664121483398489e+01
8.094044534714173622e+00	8.014492756397849860e+00	2.663218819450587560e+01
8.086089356882540713e+00	8.045059125521643040e+00	2.657060434829268658e+01
8.081986333746451479e+00	8.080190743926873864e+00	2.651249700002743381e+01
8.081806774764494605e+00	8.119608625659456180e+00	2.645844861670151715e+01
8.085586959853991118e+00	8.162997743534754491e+00	2.640901287208699699e+01
8.093328038222066922e+00	8.210008413846896502e+00	2.636471077987285838e+01
8.104996075784550058e+00	8.260257650667000462e+00	2.632602685627191264e+01
8.120522233272794210e+00	8.313330531769178577e+00	2.629340527845139519e+01
8.139803063122432292e+00	8.368781630246701297e+00	2.626724601383286739e+01
8.162700919834859903e+00	8.426136575986642896e+00	2.624790090612879467e+01
8.189044485450038380e+00	8.484893819078619615e+00	2.623566971675694148e+01
8.218629418812897214e+00	8.544526672652873245e+00	2.623079613479858452e+01
8.251219144196895172e+00	8.604485715270563162e+00	2.623346378470046858e+01
8.286545801304262326e+00	8.664201632503823802e+00	2.624379227816059768e+01
8.324311384424218474e+00	8.723088573415049396e+00	2.626183337469683465e+01
8.364189103323301566e+00	8.780548089951272672e+00	2.628756733378386556e+01
8.405825001986098499e+00	8.835973715521157956e+00	2.632089955954361571e+01
8.448839873339604623e+00	8.888756222998287271e+00	2.636165765603878341e+01
8.492831508305473065e+00	8.938289581986706978e+00	2.640958902636486272e+01
8.537377315673596812e+00	8.983977610447272610e+00	2.646435916095426322e+01
8.582037345150965280e+00	9.025241286985711042e+00	2.652555076869113293e+01
8.626357739334439501e+00	9.061526657782073002e+00	2.659266390742923747e+01
8.669874631179203206e+00	9.092313237144177052e+00	2.666511726716353792e+01
8.712118491775701301e+00	9.117122764182916228e+00	2.674225074838279781e+01
8.752618919016422083e+00	9.135528141671400704e+00	2.682332945917969980e+01
8.790909841281919768e+00	9.147162348625016648e+00	2.690754922698337737e+01
8.826535092016229100e+00	9.151727087655045167e+00	2.699404368420304223e+01
8.859054291580111595e+00	9.149000904002667411e+00	2.708189294206277609e+01
8.888048952822366289e+00	9.138846497680129133e+00	2.717013381452071386e+01
8.913128707308143106e+00	9.121216945511646301e+00	2.725777149612454764e+01
8.933937531128492537e+00	9.096160557909277244e+00	2.734379253634915941e+01
8.950159833806571541e+00	9.063824117207353481e+00	2.742717889137949072e+01
8.961526262146650268e+00	9.024454280818597240e+00	2.750692277589156376e+01
8.967819064013845320e+00	8.978396982941552196e+00	2.758204198584951072e+01
8.968876855906616541e+00	8.926094731584697684e+00	2.765159532236598139e+01
8.964598643474424478e+00	8.868081770766064409e+00	2.771469771963587903e+01
8.954946956203588826e+00	8.804977157413727440e+00	2.777053466957748640e+01
8.939949976324601977e+00	8.737475884461803233e+00	2.781837554389209544e+01
8.919702567138322991e+00	8.666338261138003318e+00	2.785758544140080417e+01
8.894366136538291556e+00	8.592377833565974399e+00	2.788763523403426348e+01
8.864167306241059308e+00	8.516448188923771312e+00	2.790810954669468558e+01
8.829395394509329975e+00	8.439429030553979416e+00	2.791871248109987746e+01
8.790398758113795452e+00	8.362211936698518144e+00	2.791927097737556096e+01
8.747580075972267721e+00	8.285686220333749574e+00	2.790973579464334620e+01
8.701390690408416617e+00	8.210725291773925960e+00	2.789018017796770366e+01
8.652324150544966841e+00	8.138173890626728024e+00	2.786079635877473137e+01
8.600909124553142604e+00	8.068836501988633003e+00	2.782189010483824987e+01
8.547701862296690933e+00	8.003467207193445176e+00	2.777387359068702821e+01
8.493278396786365647e+00	7.942761146421499774e+00	2.771725689754098454e+01
8.438226671749879060e+00	7.887347693796839643e+00	2.765263847264092334e+01
8.383138773954575740e+00	7.837785369907882327e+00	2.758069488136720437e+01
8.328603433549906399e+00	7.794558446190085199e+00	2.750217017324522928e+01
8.275198934813923657e+00	7.758075133772517340e+00	2.741786515710422023e+01
8.223486554709783292e+00	7.728667198753284673e+00	2.732862684419625765e+01
8.174004619114134229e+00	7.706590807965203460e+00	2.723533827420928333e+01
8.127263237999240886e+00	7.692028384672282115e+00	2.713890889105542215e+01
8.083739752666545542e+00	7.685091241968492248e+00	2.704026558609491104e+01
8.043874901596741012e+00	7.685822761885674481e+00	2.694034447866946280e+01
8.008069687625633648e+00	7.694201898790509198e+00	2.684008345954788055e+01
7.976682908742120937e+00	7.710146804680306332e+00	2.674041548364349552e+01
7.950029298335939743e+00	7.733518399470875160e+00	2.664226256510258395e+01
7.928378208449433195e+00	7.764123739344985786e+00	2.654653040104143358e+01
7.911952761538988632e+00	7.801719068901804555e+00	2.645410352987293479e+01
7.900929392275270580e+00	7.846012476671538671e+00	2.636584091605071478e+01
7.895437700714897034e+00	7.896666107285108538e+00	2.628257184471056718e+01
7.895560541371918539e+00	7.953297916267671575e+00	2.620509200654630177e+01
7.901334278861494198e+00	8.015482984390056131e+00	2.613415965474629843e+01
7.912749149414350036e+00	8.082754437334513042e+00	2.607049172141613624e+01
7.929749678206366781e+00	8.154604042862692026e+00	2.601475979019540574e+01
7.952235114671998950e+00	8.230482581582668544e+00	2.596758583443880042e+01
7.980059861363065998e+00	8.309800108716167699e+00	2.592953764619389645e+01
8.013033886098376968e+00	8.391926242869720554e+00	2.590112390020506794e+01
8.050923121775511504e+00	8.476190633544812059e+00	2.588278881932413356e+01
8.093449872952440671e+00	8.561883771691213951e+00	2.587490643307458882e+01
8.140293262826318710e+00	8.648258316566746373e+00	2.587777444974676655e+01
8.191089768200361831e+00	8.734531116890321911e+00	2.589160779426731906e+01
8.245433903069358195e+00	8.819886103958722856e+00	2.591653189901008858e+01
8.302879123158295016e+00	8.903478228077792878e+00	2.595257587229140483e+01
8.362939033650244269e+00	8.984438596259037624e+00	2.599966570881140981e+01
8.425088989911124315e+00	9.061880947537749975e+00	2.605761774667829300e+01
8.488768185673787769e+00	9.134909571428966757e+00	2.612613261536424147e+01
8.553382324249305668e+00	9.202628734103354802e+00	2.620478995600200989e+01
8.618306965234710404e+00	9.264153625348793497e+00	2.629304422738452018e+01
8.682891631246118180e+00	9.318622777340101138e+00	2.639022193500365532e+01
8.746464745855515588e+00	9.365211834453903705e+00	2.649552063327816498e+01
8.808339454715355288e+00	9.403148473528359474e+00	2.660801004946383586e+01
8.867820356596656239e+00	9.431728188811826286e+00	2.672663565842389843e+01
8.924211139818172711e+00	9.450330569219635990e+00	2.685022499772005489e+01
8.976823082758318861e+00	9.458435612363750522e+00	2.697749695043880180e+01
9.024984335718862383e+00	9.455639546015030206e+00	2.710707413808910005e+01
9.068049856748478632e+00	9.441669569721922173e+00	2.723749845869615882e+01
9.105411828045822276e+00	9.416396893948611790e+00	2.736724967869456648e+01
9.136510334636101405e+00	9.379847447607268407e+00	2.749476684632112011e+01
9.160844045933217217e+00	9.332209652431075142e+00	2.761847214595347566e+01
9.177980606583002299e+00	9.273838727607762067e+00	2.773679666611963412e+01
9.187566418685477743e+00	9.205257091271104031e+00	2.784820741893984675e+01
9.189335485944040371e+00	9.127150564561931745e+00	2.795123483634800721e+01
9.183116993805828798e+00	9.040360253404564617e+00	2.804449988894743839e+01
9.168841319765702380e+00	8.945870174006362419e+00	2.812673993564087382e+01
9.146544205189767851e+00	8.844790888678613072e+00	2.819683242248422417e+01
9.116368873538652551e+00	8.738339615259160809e+00	2.825381561026615529e+01
9.078565947710703909e+00	8.627817451816083505e+00	2.829690562068994097e+01
9.033491098121242402e+00	8.514584504721126379e+00	2.832550924499735601e+01
8.981600438781230267e+00	8.400033811003517314e+00	2.833923214670927138e+01
8.923443776003459504e+00	8.285564996916155778e+00	2.833788229898339850e+01
8.859655898094729309e+00	8.172558609968142207e+00	2.832146871209354799e+01
8.790946169282070954e+00	8.062352002156934816e+00	2.829019571245530429e+01
8.718086752569558229e+00	7.956217533267855302e+00	2.824445321729177394e+01
8.641899830639388824e+00	7.855343714382232889e+00	2.818480359676004454e+01
8.563244219013673941e+00	7.760819735522988871e+00	2.811196581998379429e+01
8.483001770664605701e+00	7.673623631560725578e+00	2.802679763891507037e+01
8.402063956754217244e+00	7.594614151061456653e+00	2.793027657442463862e+01
8.321318976184940652e+00	7.524526216360523989e+00	2.782348043642562274e+01
8.241639700202499697e+00	7.463969710137312141e+00	2.770756804109617022e+01
8.163872701195980852e+00	7.413431201457036934e+00	2.758376069228190275e+01
8.088828551222086105e+00	7.373278136656911563e+00	2.745332488069644228e+01
8.017273509765567852e+00	7.343764968422996198e+00	2.731755653320718835e+01
7.949922655631310953e+00	7.325040678021072615e+00	2.717776702389937427e+01
7.887434457870287297e+00	7.317157156889956937e+00	2.703527104576818374e+01
7.830406727772253994e+00	7.320077949282189245e+00	2.689137634190660719e+01
7.779373849923247874e+00	7.333686911298387123e+00	2.674737521108672311e+01
7.734805156060762243e+00	7.357796407451778542e+00	2.660453763601983113e+01
7.697104281199863784e+00	7.392154738257286084e+00	2.646410583316321663e+01
7.666609326905605926e+00	7.436452566545006526e+00	2.632728998942407372e+01
7.643593650869545897e+00	7.490328182562453918e+00	2.619526493146378598e+01
7.628267104038836344e+00	7.553371515850479057e+00	2.606916746513328320e+01
7.620777545220001059e+00	7.625126863783290965e+00	2.595009412342763966e+01
7.621212477076330316e+00	7.705094361885429954e+00	2.583909906898556130e+01
7.629600665557240369e+00	7.792730269638306950e+00	2.573719190969423209e+01
7.645913625965347293e+00	7.887446188060176056e+00	2.564533520198009242e+01
7.670066882174830347e+00	7.988607362817187862e+00	2.556444143497686028e+01
7.701920930239065655e+00	8.095530260080828100e+00	2.549536930958844749e+01
7.741281863223242077e+00	8.207479632850018803e+00	2.543891914961672640e+01
7.787901640185920016e+00	8.323665323894722690e+00	2.539582730814200673e+01
7.841478008556800106e+00	8.443239078438258716e+00	2.536675946211704158e+01
7.901654115544945789e+00	8.565291665344371808e+00	2.535230272280799113e+01
7.968017870524888302e+00	8.688850629561342132e+00	2.535295653057381315e+01
8.040101146428533241e+00	8.812879019950170090e+00	2.536912235081007339e+01
8.117378933780697636e+00	8.936275453784320533e+00	2.540109224483034112e+01
8.199268585781059215e+00	9.057875889873011843e+00	2.544903645581081975e+01
8.285129316190253945e+00	9.176457483487713063e+00	2.551299022591173937e+01
8.374262132920000212e+00	9.290744884542339932e+00	2.559284014573884747e+01
8.465910408082233829e+00	9.399419311851159975e+00	2.568831042978442269e+01
8.559261298459126976e+00	9.501130686660079760e+00	2.579894960844337248e+01
8.653448237279222965e+00	9.594513034117568395e+00	2.592411822416550748e+01
8.747554716963056975e+00	9.678203258715342372e+00	2.606297821015338556e+01
8.840619571138285337e+00	9.750863267074517893e+00	2.621448470696362065e+01
8.931643940731909481e+00	9.811205248845613625e+00	2.637738112617282482e+01
9.019600071543280251e+00	9.858019736682514633e+00	2.655019829065908610e+01
9.103442038057202979e+00	9.890205855328638052e+00	2.673125845746977447e+01
9.182118419784346841e+00	9.906802947712343155e+00	2.691868495189343946e+01
9.254586872577146295e+00	9.907022546443311484e+00	2.711041800250007583e+01
9.319830439963762814e+00	9.890279459740316526e+00	2.730423716241979903e+01
9.376875341941417474e+00	9.856220581869667541e+00	2.749779043298442360e+01
9.424809865934243192e+00	9.804749941105324496e+00	2.768862987952542198e+01
9.462803873451351322e+00	9.736048483528330522e+00	2.787425316041795398e+01
9.490128334459049242e+00	9.650587175499760306e+00	2.805215000165002692e+01
9.506174218563121059e+00	9.549132201661752362e+00	2.821985226908979527e+01
9.510470016872984544e+00	9.432741339921994594e+00	2.837498595252404954e+01
9.502697149177885549e+00	9.302750999940489152e+00	2.851532311407269660e+01
9.482702534254146443e+00	9.160753895071042763e+00	2.863883170068683981e+01
9.450507670335836607e+00	9.008567846249682987e+00	2.874372110099420752e+01
9.406313687927221778e+00	8.848196748091822883e+00	2.882848145452792465e+01
9.350501993943682422e+00	8.681785216151705953e+00	2.889191499598615920e+01
9.283630316164485308e+00	8.511568834506221037e+00	2.893315812278938282e+01
9.206424167998658703e+00	8.339822195776132929e+00	2.895169338035601925e+01
9.119763970776405770e+00	8.168807044444031717e+00	2.894735112410197431e+01
9.024668278143169076e+00	8.000722787506994393e+00	2.892030119130362564e+01
8.922273729079551075e+00	7.837661429956972015e+00	2.887103544995787274e+01
8.813812499167292813e+00	7.681568648534841337e+00	2.880034254124674931e+01
8.700588114104046866e+00	7.534212271112934012e+00	2.870927646334837746e+01
8.583950529804935670e+00	7.397158924735578012e+00	2.859912083742269573e+01
8.465271369297999726e+00	7.271759099190104436e+00	2.847135074739898641e+01
8.345920142287210908e+00	7.159140388329665150e+00	2.832759396403391605e+01
8.227242166891455710e+00	7.060208253817144453e+00	2.816959317269735763e+01
8.110538775584025473e+00	6.975653330262646890e+00	2.799917055330991289e+01
7.997050231051887614e+00	6.905964069555443174e+00	2.781819574285440666e+01
7.887941614902243437e+00	6.851443406626012589e+00	2.762855787797322193e+01
7.784291794074620796e+00	6.812228110278378601e+00	2.743214209506040646e+01
7.687085425694996310e+00	6.788309545471811646e+00	2.723081057916719061e+01
7.597207837672677933e+00	6.779554697881920333e+00	2.702638801474182628e+01
7.515442523693602439e+00	6.785726476955655784e+00	2.682065110725545409e+01
7.442470919019807951e+00	6.806502500374132403e+00	2.661532171541561098e+01
7.378874077155240130e+00	6.841491754022566596e+00	2.641206305445817648e+01
7.325135844841972776e+00	6.890248704118497436e+00	2.621247839432406224e+01
7.281647130769624887e+00	6.952284602948974879e+00	2.601811167317158180e+01
7.248710877987559975e+00	7.027075871405044971e+00	2.583044946716166734e+01
7.226547377329308297e+00	7.114069558168283791e+00	2.565092379296744340e+01
7.215299595413205758e+00	7.212685967617378680e+00	2.548091526248619587e+01
7.215038232633623316e+00	7.322318618815153890e+00	2.532175615387561152e+01
7.225766271251776729e+00	7.442331750088034603e+00	2.517473300511451129e+01
7.247422819135402428e+00	7.572055622176398160e+00	2.504108837326063153e+01
7.279886099439502267e+00	7.710779902388993357e+00	2.492202143338500875e+01
7.322975479734451731e+00	7.857745437179834980e+00	2.481868711602902167e+01
7.376452475478989967e+00	8.012134745234863686e+00	2.473219350226915836e+01
7.440020702454577695e+00	8.173061591078244703e+00	2.466359721331722810e+01
7.513324791316944307e+00	8.339560033213931689e+00	2.461389655003864263e+01
7.595948315506642956e+00	8.510573382847377744e+00	2.458402216051133493e+01
7.687410822240716257e+00	8.684943560175623745e+00	2.457482504500485021e+01
7.787164096034207006e+00	8.861401394744843785e+00	2.458706175220500967e+01
7.894587825905270861e+00	9.038558482649506232e+00	2.462137668309074812e+01
8.008984891579693510e+00	9.214901282882925315e+00	2.467828150456129421e+01
8.129576530710016513e+00	9.388788202494589896e+00	2.475813178835472073e+01
8.255497697888474207e+00	9.558450477760107589e+00	2.486110113578737213e+01
8.385792975875638433e+00	9.721997696456627480e+00	2.498715322764121893e+01
8.519413447933736450e+00	9.877428812502419220e+00	2.513601245100428017e+01
8.655214984390605437e+00	1.002264946477368390e+01	2.530713399749840775e+01
8.791958432428913284e+00	1.015549631188402557e+01	2.549967459209316090e+01
8.928312220374424513e+00	1.027376891930381397e+01	2.571246528506972950e+01
9.062857890267363103e+00	1.037526947160920265e+01	2.594398800183215315e+01
9.194099048401547236e+00	1.045785022249390828e+01	2.619235776976752561e+01
9.320474165810782807e+00	1.051946813735727737e+01	2.645531269583739586e+01
9.440373562965431731e+00	1.055824563711073871e+01	2.673021381636249316e+01
9.552160770379963139e+00	1.057253573992593410e+01	2.701405684371885840e+01
9.654198267334560768e+00	1.056098925791920706e+01	2.730349755908048337e+01
9.744877366393025042e+00	1.052262109192320949e+01	2.759489212113123102e+01
9.822651738946042599e+00	1.045687214700133438e+01	2.788435286939878566e+01
9.886073779751571422e+00	1.036366304041636255e+01	2.816781931215870927e+01
9.933832705818050002e+00	1.024343566899551661e+01	2.844114294556384337e+01
9.964793002135795774e+00	1.009717891009973201e+01	2.870018342589176541e+01
9.978031592932190108e+00	9.926435291973357167e+00	2.894091251136998011e+01
9.972871962836306281e+00	9.733286391407276028e+00	2.915952122417681380e+01
9.948913405693403433e+00	9.520315960424136748e+00	2.935252498271923471e+01
9.906053661166476232e+00	9.290551261498789515e+00	2.951686113228111807e+01
9.844503421199707560e+00	9.047384671154656388e+00	2.964997343926543039e+01
9.764791546195201732e+00	8.794479132765738782e+00	2.974987874112114028e+01
9.667760304852254905e+00	8.535662330056418057e+00	2.981521202998364828e+01
9.554550507372670864e+00	8.274815358672192644e+00	2.984524769964540525e+01
9.426576992502623042e+00	8.015762081636719216e+00	2.983989635633202653e+01
9.285495501416033193e+00	7.762165214208463837e+00	2.979967830466996759e+01
9.133162472695275369e+00	7.517434514046288818e+00	2.972567638606222573e+01
8.971589676830376447e+00	7.284651340813826259e+00	2.961947210479226555e+01
8.802895843228721873e+00	7.066512435232997547e+00	2.948306981144299499e+01
8.629257502429149795e+00	6.865294220096972211e+00	2.931881406899417541e+01
8.452861174195932747e+00	6.682837415904231193e+00	2.912930521432565456e+01
8.275858798366762414e+00	6.520550439745285587e+00	2.891731761352319552e+01
8.100327962504614732e+00	6.379429024920105107e+00	2.868572430004013540e+01
7.928238068746163769e+00	6.260088817449063647e+00	2.843743070611180457e+01
7.761423143616453579e+00	6.162807381508232041e+00	2.817531917394212115e+01
7.601561567405631159e+00	6.087572044751608402e+00	2.790220496997796928e+01
7.450162615140229150e+00	6.034130273721079796e+00	2.762080370037062593e+01
7.308559380998314481e+00	6.002039711936851596e+00	2.733370938348336665e+01
7.177907414092167926e+00	5.990715560175621235e+00	2.704338199064386927e+01
7.059188228700513434e+00	5.999473559591979033e+00	2.675214300930441524e+01
6.953216761789660083e+00	6.027567397794258319e+00	2.646217748654898472e+01
6.860651825390119640e+00	6.074219856588166877e+00	2.617554103961432332e+01
6.782008628509924364e+00	6.138647434991479024e+00	2.589417043555703302e+01
6.717672509158079563e+00	6.220078503403799530e+00	2.561989650875565161e+01
6.667913108582651738e+00	6.317765276290594478e+00	2.535445837253834611e+01
6.632898325353446367e+00	6.430990040498214988e+00	2.509951806677001329e+01
6.612707496867923140e+00	6.559066157669623642e+00	2.485667495062910959e+01
6.607343362948093102e+00	6.701334387283603533e+00	2.462747928922857810e+01
6.616742465381643790e+00	6.857155066757973039e+00	2.441344458945199491e+01
6.640783725519276537e+00	7.025896650984566172e+00	2.421605831347055471e+01
6.679295018065805500e+00	7.206921068176907141e+00	2.403679063962068341e+01
6.732057623076915576e+00	7.399566302858471722e+00	2.387710095312467473e+01
6.798808491055071457e+00	7.603126579406823460e+00	2.373844173807105307e+01
6.879240299890247101e+00	7.816830498576039510e+00	2.362225951238307431e+01
6.972999319758826253e+00	8.039817481439033742e+00	2.352999240501997136e+01
7.079681135926847446e+00	8.271112905815769523e+00	2.346306392586868483e+01
7.198824312915739654e+00	8.509602384146946363e+00	2.342287243109001693e+01
7.329902120038860325e+00	8.754005732569337894e+00	2.341077574871527389e+01
7.472312481291908171e+00	9.002851320931901213e+00	2.342807041127696266e+01
7.625366365255907830e+00	9.254451673016610869e+00	2.347596495633435509e+01
7.788274896031977867e+00	9.506881402858516239e+00	2.355554681611198831e+01
7.960135546714631971e+00	9.757958820416574142e+00	2.366774244022064266e+01
8.139917874084826366e+00	1.000523280620363664e+01	2.381327049803771345e+01
8.326449367296707038e+00	1.024597682121141062e+01	2.399258830739101711e+01
8.518402112688177041e+00	1.047719215852351127e+01	2.420583204943602240e+01
8.714281117271710286e+00	1.069562271979805601e+01	2.445275186685963220e+01
8.912415277524344148e+00	1.089778366684909905e+01	2.473264360561647024e+01
9.110952116456820349e+00	1.108000620064481367e+01	2.504427973709049127e+01
9.307857524875618793e+00	1.123850039648846177e+01	2.538584285594348344e+01
9.500921812036903447e+00	1.136943741496871496e+01	2.575486603181319722e+01
9.687773372330084953e+00	1.146905146371193673e+01	2.614818511400938661e+01
9.865901181468270664e+00	1.153376057850466019e+01	2.656190873077907355e+01
1.003268712117190908e+01	1.156030363624027224e+01	2.699141204611160916e+01
1.018544877267874504e+01	1.154588907363332062e+01	2.743136018092325656e+01
1.032149280277420189e+01	1.148834870037010347e+01	2.787576642184326658e+01
1.043817839253379276e+01	1.138628797319447905e+01	2.831808881563901181e+01
1.053298935059986086e+01	1.123922241543943557e+01	2.875136643785558022e+01
1.060361265708381850e+01	1.104768884440173160e+01	2.916839359506644058e+01
1.064802027581560928e+01	1.081332002482669274e+01	2.956192667050623868e+01
1.066455025071671692e+01	1.053887255600954909e+01	2.992491459493621164e+01
1.065198248124599978e+01	1.022820034618910157e+01	3.025074048228389501e+01
1.060960426774030907e+01	9.886169860856018232e+00	3.053345934264418915e+01
1.053726082705187928e+01	9.518518151708814656e+00	3.076801548144930365e+01
1.043538655951757299e+01	9.131659959178238140e+00	3.095042359307488766e+01
1.030501389948364022e+01	8.732455252505882726e+00	3.107789981188851414e+01
1.014775803478586447e+01	8.327952696553531098e+00	3.114893295144236873e+01
9.965777500962630597e+00	7.925127072997982580e+00	3.116329139852507879e+01
9.761712458166165618e+00	7.530629219783904205e+00	3.112196694768994476e+01
9.538604134327940187e+00	7.150565491113585637e+00	3.102706245992100165e+01
9.299800270006505443e+00	6.790320331251735730e+00	3.088163483967809597e+01
9.048852276131029271e+00	6.454430843338233359e+00	3.068950786700393607e+01
8.789410132851749324e+00	6.146516941064742667e+00	3.045507060446965752e+01
8.525120813673048303e+00	5.869265547176174991e+00	3.018307645428384589e+01
8.259535287023361150e+00	5.624462986521865382e+00	2.987845578402015434e+01
7.996028056973211839e+00	5.413066638324370849e+00	2.954615187333767778e+01
7.737731915108327918e+00	5.235305234345629444e+00	2.919098633001883414e+01
7.487489247032057982e+00	5.090796852639728698e+00	2.881755660856853041e+01
7.247820007592824965e+00	4.978674420958362212e+00	2.843016524074765528e+01
7.020905448929378956e+00	4.897710074364160171e+00	2.803277809457204128e+01
6.808585911472857077e+00	4.846431654592654681e+00	2.762900749627360142e+01
6.612370485784836660e+00	4.823226681388064208e+00	2.722211532919174104e+01
6.433456105345159770e+00	4.826431030960153912e+00	2.681503113090480284e+01
6.272753597906659095e+00	4.854401172705797407e+00	2.641038057247515169e+01
6.130918355386572927e+00	4.905570070811827499e+00	2.601052034682496483e+01
6.008383526929097940e+00	4.978487743336899030e+00	2.561757626508289576e+01
5.905393948569877871e+00	5.071848021133938289e+00	2.523348214355397445e+01
5.822039355826284179e+00	5.184503319003267663e+00	2.486001778090609449e+01
5.758285752143982528e+00	5.315469286374829849e+00	2.449884493032582000e+01
5.714004105567067171e+00	5.463921107048596681e+00	2.415154064661094324e+01
5.688995805715220122e+00	5.629183021431840572e+00	2.381962773394753086e+01
5.683014527286882611e+00	5.810712394096529287e+00	2.350460224826844069e+01
5.695784313967847012e+00	6.008079377445795899e+00	2.320795813580248534e+01
5.727013820315641546e+00	6.220942952491072653e+00	2.293120913507192782e+01
5.776406733533185012e+00	6.449023876323489723e+00	2.267590805008267552e+01
5.843668447812215838e+00	6.692074843454776989e+00	2.244366343182608503e+01
5.928509087376472309e+00	6.949847981908860106e+00	2.223615359423022753e+01
6.030642976829710733e+00	7.222059660038254947e+00	2.205513774703842600e+01
6.149784645150565332e+00	7.508352481378300247e+00	2.190246385699546039e+01
6.285641428773338646e+00	7.808254298019516426e+00	2.178007265393297587e+01
6.437902715697956246e+00	8.121134085143312475e+00	2.168999698327287362e+01
6.606225852642491958e+00	8.446154599866376955e+00	2.163435547554189853e+01
6.790218727364880635e+00	8.782221908129784538e+00	2.161533926373972037e+01
6.989419045441371381e+00	9.127932118040744669e+00	2.163519024226035370e+01
7.203270352701308887e+00	9.481516022273902777e+00	2.169616914441256839e+01
7.431094919658568720e+00	9.840782841156130445e+00	2.180051154595016527e+01
7.672063711808324804e+00	1.020306488429828562e+01	2.195036981678346066e+01
7.925163829057320974e+00	1.056516571744046296e+01	2.214773909225035098e+01
8.189164017895635084e+00	1.092331532490909574e+01	2.239436558257859033e+01
8.462579148596981682e+00	1.127313676834625333e+01	2.269163606063995431e+01
8.743634910571909558e+00	1.160962990052671451e+01	2.304044824845357553e+01
9.030234409567389875e+00	1.192717869987754042e+01	2.344106314663796908e+01
9.319928838598404042e+00	1.221958959732151229e+01	2.389294218756406707e+01
9.609894914470714866e+00	1.248016856682742315e+01	2.439457447426087100e+01
9.896922279706386050e+00	1.270184448540218192e+01	2.494330225745325436e+01
1.017741450027596528e+01	1.287734504045355166e+01	2.553515606305640162e+01
1.044740755429372392e+01	1.299942897429668598e+01	2.616471423225237558e+01
1.070260969629402048e+01	1.306117446849626340e+01	2.682500462835392341e+01
1.093846617351424477e+01	1.305631789238809937e+01	2.750746828003088496e+01
1.115025134540162988e+01	1.297963012904686764e+01	2.820200501716782071e+01
1.133318922376615312e+01	1.282730976061186468e+01	2.889711892645215841e+01
1.148260127745072445e+01	1.259736447750870347e+01	2.958017605217244750e+01
1.159407759745652200e+01	1.228994551718089312e+01	3.023777789128054749e+01
1.166366438942895911e+01	1.190759635683529183e+01	3.085624217486717669e+01
1.168805758616959167e+01	1.145537789184110444e+01	3.142216827197260898e+01
1.166478961673674242e+01	1.094083911459891034e+01	3.192305020887082634e+01
1.159239456652295885e+01	1.037381517002918763e+01	3.234788832482384890e+01
1.147053662687358155e+01	9.766052648403530156e+00	3.268774372931239469e+01
1.130008822902657606e+01	9.130682760474748250e+00	3.293618025008651529e+01
1.108314768217139346e+01	8.481583209466439399e+00	3.308954753066287680e+01
1.082299123490089876e+01	7.832685308194101026e+00	3.314707569091151385e+01
1.052396064223021810e+01	7.197290904231092412e+00	3.311077402659812208e+01
1.019129366843030482e+01	6.587462148116270733e+00	3.298514974537684452e+01
9.830910516398901677e+00	6.013536276272748005e+00	3.277678341447886368e+01
9.449173092386287109e+00	5.483799610470419417e+00	3.249381197100627361e+01
9.052635744194700962e+00	5.004333542778955923e+00	3.214537572297248857e+01
8.647805524053126192e+00	4.579024442922189131e+00	3.174108263949314690e+01
8.240927415940031864e+00	4.209712647335486224e+00	3.129053309422063123e+01
7.837805939079577122e+00	3.896445076969923704e+00	3.080293394028433340e+01
7.443669852868612047e+00	3.637792103360141915e+00	3.028681549575267340e+01
7.063082077917765211e+00	3.431191186678471006e+00	2.974985136058880286e+01
6.699892988793835436e+00	3.273285836971738583e+00	2.919877067456728170e+01
6.357232273611625573e+00	3.160236626224971257e+00	2.863934610897102218e+01
6.037532708872960008e+00	3.087989542783135644e+00	2.807643833096963348e+01
5.742578392263977705e+00	3.052494658120896265e+00	2.751407809937478177e+01
5.473570018849669871e+00	3.049874157608269520e+00	2.695556953512672038e+01
5.231200432725529481e+00	3.076543048825223003e+00	2.640360149312838089e+01
5.015734694335498567e+00	3.129288423936462671e+00	2.586035757458978068e+01
4.827090067295594977e+00	3.205314327163119703e+00	2.532761864324067602e+01
4.664912493282347583e+00	3.302259438923877521e+00	2.480685446353754031e+01
4.528647187846500444e+00	3.418194289593763813e+00	2.429930316812194846e+01
4.417601898021226603e+00	3.551603849705395888e+00	2.380603871219895495e+01
4.331002093189643354e+00	3.701360324660516454e+00	2.332802737881938882e+01
4.268037916336730575e+00	3.866689953430490601e+00	2.286617488176381485e+01
4.227903120046106800e+00	4.047136656500924801e+00	2.242136579098676918e+01
4.209826473691588689e+00	4.242524539714745302e+00	2.199449698231388339e+01
4.213096280293904705e+00	4.452920550234495067e+00	2.158650666902134674e+01
4.237078707287963653e+00	4.678597993696509860e+00	2.119840036622492008e+01
4.281230635928817918e+00	4.920001143597204418e+00	2.083127490784821845e+01
4.345107686695656390e+00	5.177710787011950977e+00	2.048634140230363698e+01
4.428367996727286204e+00	5.452410236422405632e+00	2.016494778650552533e+01
4.530772220696798414e+00	5.744851078807443834e+00	1.986860141899943599e+01
4.652180106507863400e+00	6.055817716081477009e+00	1.959899193595373035e+01
4.792543867465225205e+00	6.386089564822343689e+00	1.935801436809576614e+01
4.951898437200936698e+00	6.736399621603172072e+00	1.914779226870838258e+01
5.130348555641160324e+00	7.107387961690750267e+00	1.897070031648770794e+01
5.328052496246119318e+00	7.499548627971427628e+00	1.882938551468339483e+01
5.545202109418649883e+00	7.913168295697733612e+00	1.872678569088661149e+01
5.781998728046557900e+00	8.348255088220623676e+00	1.866614349176554555e+01
6.038624364063964300e+00	8.804456001922224218e+00	1.865101344785515636e+01
6.315207527849790559e+00	9.280961621633883496e+00	1.868525894445622626e+01
6.611782937228199764e+00	9.776397233756959793e+00	1.877303507539385308e+01
6.928244366881076033e+00	1.028870015392853077e+01	1.891875239411029241e+01
7.264289945585821862e+00	1.081498417808682255e+01	1.912701555659920771e+01
7.619359368835922020e+00	1.135139365310131154e+01	1.940252985997016566e+01
7.992562797262460883e+00	1.189295186316753217e+01	1.974996786440578234e+01
8.382601703852968100e+00	1.243341134376755797e+01	2.017378786757394238e+01
8.787682667844427087e+00	1.296511742188977756e+01	2.067799629629545421e+01
9.205426143248962134e+00	1.347890069808025082e+01	2.126584751162233999e+01
9.632773598732091713e+00	1.396401912479081631e+01	2.193947760717101758e+01
1.006589815133796506e+01	1.440817533454458577e+01	2.269947408696251756e+01
1.050012586965862660e+01	1.479763912109076962e+01	2.354439136770468366e+01
1.092987719480184161e+01	1.511750724453024475e+01	2.447023318338037612e+01
1.134864019977468175e+01	1.535213135040433308e+01	2.546993704112204782e+01
1.174898931483764741e+01	1.548573777893112258e+01	2.653291197018952019e+01
1.212266416124699475e+01	1.550324841700350653e+01	2.764469688491496058e+01
1.246072258682264611e+01	1.539128813622967940e+01	2.878681955867145348e+01
1.275377914176334926e+01	1.513933185240247070e+01	2.993694079823581333e+01
1.299233441282726176e+01	1.474090538236474224e+01	3.106935953514090443e+01
1.316719150978100927e+01	1.419471487340358706e+01	3.215592743909397910e+01
1.326994384614326705e+01	1.350554879975650913e+01	3.316737414594176414e+01
1.329350434150459037e+01	1.268478566427234711e+01	3.407497901931066053e+01
1.323263247378136676e+01	1.175036020795206859e+01	3.485245186185623822e+01
1.308440524719843623e+01	1.072609683555032412e+01	3.547781895136428432e+01
1.284857440603362555e+01	9.640407731946513792e+00	3.593507149710173110e+01
1.252775773862491526e+01	8.524460089149966890e+00	3.621533810075819559e+01
1.212742797367742043e+01	7.410017833586531211e+00	3.631739874210545338e+01
1.165568695966833168e+01	6.327231113518275052e+00	3.624745829325836155e+01
1.112284137505332637e+01	5.302660881591693354e+00	3.601822083238359085e+01
1.054082332570716218e+01	4.357780288488269704e+00	3.564742144130036650e+01
9.922519021985273469e+00	3.508101302503667362e+00	3.515605063259292962e+01
9.281077250037112591e+00	2.762959804236699402e+00	3.456653078127311574e+01
8.629265505457071939e+00	2.125885411736909258e+00	3.390107383915524508e+01
7.978927496085055360e+00	1.595407228365765651e+00	3.318038049638553133e+01
7.340575469313126433e+00	1.166114352254175479e+00	3.242275613456553174e+01
6.723129357607231071e+00	8.297974568501751413e-01	3.164364073254238008e+01
6.133796167531525789e+00	5.765328025063813921e-01	3.085549319063564866e+01
5.578069831029011105e+00	3.956173425899841556e-01	3.006794053418609280e+01
5.059824582185108000e+00	2.763100021030295839e-01	2.928809637177268144e+01
4.581473124176899780e+00	2.083714852208105039e-01	2.852096364294694908e+01
4.144162960281290609e+00	1.824199610802547389e-01	2.776985602618339399e+01
3.747988660361186941e+00	1.901333027876793702e-01	2.703679374642432975e+01
3.392203124603835995e+00	2.243328309197084869e-01	2.632284863183524593e+01
3.075416095235423253e+00	2.789818837257322937e-01	2.562842808412417028e+01
2.795772674084453957e+00	3.491277692994033677e-01	2.495349776087547156e+01
2.551108183605948820e+00	4.308097687232239625e-01	2.429774879436463664e+01
2.339078342117676179e+00	5.209501045206054171e-01	2.366071825728460354e+01
2.157265518357969203e+00	6.172398029227216254e-01	2.304187233243090560e+01
2.003262946814444501e+00	7.180273834221287954e-01	2.244066109875900494e+01
1.874739390475212986e+00	8.222152858843096990e-01	2.185655264377517781e+01
1.769486980016122590e+00	9.291667605457214485e-01	2.128905277860467393e+01
1.685454958069082521e+00	1.038624430258608289e+00	2.073771522584978300e+01
1.620771905288035164e+00	1.150640724751033073e+00	2.020214590773187879e+01
1.573758787234335044e+00	1.265519745846357846e+00	1.968200393797023651e+01
1.542934883095537391e+00	1.383769742335893671e+00	1.917700112114901145e+01
1.527018369019573107e+00	1.506065172349454917e+00	1.868690116730418893e+01
1.524923049352561399e+00	1.633217250526172837e+00	1.821151940500336863e+01
1.535752469469922499e+00	1.766151874795417465e+00	1.775072348877120376e+01
1.558792410002471929e+00	1.905893873171460307e+00	1.730443541435743526e+01
1.593502556319370767e+00	2.053556583407654568e+00	1.687263505089422111e+01
1.639507959028199124e+00	2.210335862488564285e+00	1.645536535073893702e+01
1.696590749374235596e+00	2.377507707779041191e+00	1.605273938922148602e+01
1.764682445214716067e+00	2.556428749027350733e+00	1.566494940554678728e+01
1.843857075595979556e+00	2.748538933985746446e+00	1.529227805425936282e+01
1.934325261434956200e+00	2.955365774889490815e+00	1.493511212816207134e+01
2.036429312780409617e+00	3.178529543623708875e+00	1.459395907445547991e+01
2.150639335864739543e+00	3.419748795278598319e+00	1.426946669328149042e+01
2.277550281806125287e+00	3.680845557644110144e+00	1.396244647935069594e+01
2.417879809389923640e+00	3.963749441835902942e+00	1.367390114011738511e+01
2.572466772634521615e+00	4.270499799223885340e+00	1.340505689415940971e+01
2.742270075293458120e+00	4.603244863114309027e+00	1.315740121515263716e+01
2.928367554075543389e+00	4.964236559355905243e+00	1.293272673111818349e+01
3.131954454603579574e+00	5.355819335452178365e+00	1.273318200191099514e+01
3.354340942688439409e+00	5.780410928465026466e+00	1.256132986017724384e+01
3.596947941266098070e+00	6.240472452687065186e+00	1.242021388323545672e+01
3.861300392408194782e+00	6.738464524140818313e+00	1.231343332438177285e+01
4.149016805581457135e+00	7.276785339500429828e+00	1.224522641473344819e+01
4.461793658973354226e+00	7.857685689839443377e+00	1.222056127289446792e+01
4.801382862059963230e+00	8.483154829488629645e+00	1.224523262559768533e+01
5.169560058802829872e+00	9.154769981865710449e+00	1.232596101361807506e+01
5.568081051109118107e+00	9.873501141088237176e+00	1.247048896584268185e+01
5.998623060107029836e+00	1.063946189090016858e+01	1.268766557124163441e+01
6.462706943186343977e+00	1.145159649607537489e+01	1.298750674491545709e+01
6.961595898475247068e+00	1.230729397505635170e+01	1.338121306188610937e+01
7.496165706133357531e+00	1.320192190719635938e+01	1.388112018210642162e+01
8.066741326239657894e+00	1.412827731512351903e+01	1.450054864940740451e+01
8.672894925128044719e+00	1.507596036288615515e+01	1.525351060179252016e+01
9.313201468903855584e+00	1.603069039140641294e+01	1.615422167526978114e+01
9.984950361154110610e+00	1.697360468843421799e+01	1.721635907619822703e+01
1.068381579388212188e+01	1.788060983491658362e+01	1.845200478227470242e+01
1.140349519798556877e+01	1.872189395763786379e+01	1.987022123231669468e+01
1.213533507395079880e+01	1.946175394944109982e+01	2.147523271048199334e+01
1.286797696149982961e+01	2.005893878332523528e+01	2.326423730712597049e+01
1.358707314368237107e+01	2.046774624776231732e+01	2.522495971950456806e+01
1.427514045409036569e+01	2.064011553796225584e+01	2.733317769733215030e+01
1.491163796247755435e+01	2.052890420286766826e+01	2.955060733107494286e+01
1.547336458651656521e+01	2.009239420940945919e+01	3.182368850595063847e+01
1.593526754880585550e+01	1.929981700413689438e+01	3.408392014367900202e+01
1.627172249433895956e+01	1.813732988174458427e+01	3.625037946948622647e+01
1.645828323307952346e+01	1.661347773092242619e+01	3.823483783527532154e+01
1.647380268286381266e+01	1.476286435423720356e+01	3.994940793002833601e+01
1.630270885000115300e+01	1.264671382653148157e+01	4.131596236459035509e+01
1.593710934765418585e+01	1.034938411339127207e+01	4.227582258255899461e+01
1.537833682422789394e+01	7.970736816997821883e+00	4.279771905724206249e+01
1.463757682350488665e+01	5.615386369902198638e+00	4.288207064507608379e+01
1.373535777814461767e+01	3.380857982601895628e+00	4.256036231480295839e+01
1.269990779859034546e+01	1.347131545043550815e+00	4.188965039174849636e+01
1.156463017323566689e+01	-4.303125637054872055e-01	4.094353787994682392e+01
1.036513589954155101e+01	-1.922881725216950777e+00	3.980180966810713272e+01
9.136334137065700745e+00	-3.126926518669320032e+00	3.854098610025253180e+01
7.910008071492198312e+00	-4.058716964943349659e+00	3.722741154599265201e+01
6.713135567848643959e+00	-4.748018793371738155e+00	3.591351164053498479e+01
5.567020131726605925e+00	-5.231783370044617243e+00	3.463695734669594373e+01
4.487139781549483786e+00	-5.548946287968842483e+00	3.342193526080085775e+01
3.483531174597651159e+00	-5.736746639106407919e+00	3.228158327105103353e+01
2.561503393227245517e+00	-5.828529460728764100e+00	3.122079208763114622e+01
1.722500107831644645e+00	-5.852744864734942709e+00	3.023883558274220817e+01
9.649756105749859314e-01	-5.832781361414500765e+00	2.933155230114430267e+01
2.851999133760372285e-01	-5.787302702748448269e+00	2.849299488371697109e+01
-3.220503482364113212e-01	-5.730835696702272664e+00	2.771658132787319317e+01
-8.629288830829975332e-01	-5.674440090555801675e+00	2.699583628017690273e+01
-1.344080003830278036e+00	-5.626360908422038065e+00	2.632482370907923297e+01
-1.772308094289454017e+00	-5.592613008892989512e+00	2.569836345267151501e+01
-2.154338585749807411e+00	-5.577478969633486550e+00	2.511210643242766238e+01
-2.496652624138175458e+00	-5.583919185378749539e+00	2.456252433542971048e+01
-2.805379280262232822e+00	-5.613901819908567070e+00	2.404685287627531309e+01
-3.086231534226866025e+00	-5.668663572036735765e+00	2.356301454853502975e+01
-3.344474738007852999e+00	-5.748912580488538815e+00	2.310953703325503028e+01
-3.584918522255921669e+00	-5.854983753178068184e+00	2.268547660954271450e+01
-3.811925045348136365e+00	-5.986955249040414095e+00	2.229035134540896479e+01
-4.029428065717364227e+00	-6.144733223615748585e+00	2.192408592161886460e+01
-4.240958581507202396e+00	-6.328110478502753544e+00	2.158696815516512046e+01
-4.449673771206757777e+00	-6.536803398076040494e+00	2.127961625885218666e+01
-4.658386733893686404e+00	-6.770470516749577783e+00	2.100295531950813910e+01
-4.869595112179275986e+00	-7.028715212742728369e+00	2.075820120151130155e+01
-5.085507122235621402e+00	-7.311074340940364458e+00	2.054684994791571739e+01
-5.308063844106095885e+00	-7.616994074260615477e+00	2.037067066612526745e+01
-5.538956867121547667e+00	-7.945793805437194379e+00	2.023169978792323676e+01
-5.779640560953112072e+00	-8.296618665438266760e+00	2.013223444621290525e+01
-6.031338371401627541e+00	-8.668381047971260855e+00	2.007482249110768535e+01
-6.295042639058590517e+00	-9.059691509587061375e+00	2.006224636759544211e+01
-6.571507526111437514e+00	-9.468779570234479692e+00	2.009749770046734696e+01
-6.861234730523741554e+00	-9.893405307897053191e+00	2.018373899888474554e+01
-7.164451788261072984e+00	-1.033076326925498556e+01	2.032424844080140147e+01
-7.481082936360464508e+00	-1.077738115640791605e+01	2.052234328867038471e+01
-7.810712758365209396e+00	-1.122901704511473042e+01	2.078127721584010601e+01
-8.152543187040160788e+00	-1.168056057615697618e+01	2.110410681947542955e+01
-8.505344925951842328e+00	-1.212594564006982978e+01	2.149352303605960302e+01
-8.867404997363641073e+00	-1.255808449197986221e+01	2.195164427890925296e+01
-9.236472946825262653e+00	-1.296883584453039440e+01	2.247977013780571554e+01
-9.609709236595776360e+00	-1.334902202390923520e+01	2.307809768252866434e+01
-9.983640515327122600e+00	-1.368851230528840723e+01	2.374540701976243540e+01
-1.035412769432325142e+01	-1.397639045077278475e+01	2.447872887500168204e+01
-1.071635396996820511e+01	-1.420122345501071592e+01	2.527301449023560309e+01
-1.106484091847245566e+01	-1.435144464039670353e+01	2.612083656728611558e+01
-1.139350129066488115e+01	-1.441585663842063347e+01	2.701215837499913164e+01
-1.169573682544045568e+01	-1.438424782033062677e+01	2.793421492329675715e+01
-1.196458792492947332e+01	-1.424809939156894600e+01	2.887155318067745924e+01
-1.219293907159342005e+01	-1.400134065103858205e+01	2.980627523668439949e+01
-1.237377922953793608e+01	-1.364108920545398718e+01	3.071851681090940289e+01
-1.250051022712954207e+01	-1.316829504489964364e+01	3.158717223034965471e+01
-1.256728870890655259e+01	-1.258819726293103791e+01	3.239084641579250246e+01
-1.256937956430900094e+01	-1.191050494446440844e+01	3.310897763516253178e+01
-1.250349210232454134e+01	-1.114923310420052793e+01	3.372303777612827247e+01
-1.236806620251213928e+01	-1.032216119680727395e+01	3.421768783929239532e+01
-1.216347570194165328e+01	-9.449931836609971825e+00	3.458175383496961075e+01
-1.189212131540848461e+01	-8.554862489765730160e+00	3.480889862298707271e+01
-1.155839543284420934e+01	-7.659591380379271897e+00	3.489789992236132576e+01
-1.116851502759771542e+01	-6.785708916987103656e+00	3.485249879171623633e+01
-1.073023441653665344e+01	-5.952529470498451936e+00	3.468084556906390503e+01
-1.025246392193283285e+01	-5.176133785226108230e+00	3.439462778363488127e+01
-9.744830908262160918e+00	-4.468765540914787948e+00	3.400800430952661912e+01
-9.217224371527423799e+00	-3.838608024581168010e+00	3.353648448024037521e+01
-8.679362736832798575e+00	-3.289911747496807148e+00	3.299587955352146906e+01
-8.140417637899199477e+00	-2.823402121676447774e+00	3.240142282011597530e+01
-7.608716086276924528e+00	-2.436873900892441824e+00	3.176711359780525257e+01
-7.091531867738476436e+00	-2.125876183578983891e+00	3.110529949465127331e+01
-6.594966299322527092e+00	-1.884404118491277202e+00	3.042647834415609154e+01
-6.123910081239402281e+00	-1.705534648248910656e+00	2.973927998327499367e+01
-5.682072537940353385e+00	-1.581967359529665273e+00	2.905057879438419732e+01
-5.272062020099284929e+00	-1.506453036769239029e+00	2.836568839083298599e+01
-4.895501121766280050e+00	-1.472109187636528427e+00	2.768859661985161225e+01
-4.553161928353304688e+00	-1.472632851728545633e+00	2.702220886979453951e+01
-4.245109020690828849e+00	-1.502426936690590686e+00	2.636857791758644609e+01
-3.970840812290805211e+00	-1.556658313309764674e+00	2.572910760594315605e+01
-3.729422562392701312e+00	-1.631265252163083934e+00	2.510472472970547386e+01
-3.519606831369739730e+00	-1.722929648815193282e+00	2.449601849553087263e+01
-3.339939113114285263e+00	-1.829026724728268993e+00	2.390335003187446006e+01
-3.188847874275683836e+00	-1.947562072093795171e+00	2.332693606549288035e+01
-3.064719294057494992e+00	-2.077103351311931245e+00	2.276691147236234869e+01
-2.965957699782938661e+00	-2.216711791580432411e+00	2.222337533055961600e+01
-2.891033108962687947e+00	-2.365876917835455728e+00	2.169642464455796826e+01
-2.838517489849964548e+00	-2.524456599231342580e+00	2.118617928429953778e+01
-2.807111400788102173e+00	-2.692623525981206800e+00	2.069280102488012218e+01
-2.795662613307412503e+00	-2.870818506230256251e+00	2.021650896352468862e+01
-2.803178202599696967e+00	-3.059710470084827438e+00	1.975759306914207514e+01
-2.828831429348209969e+00	-3.260162719839355461e+00	1.931642719894813354e+01
-2.871964558397324563e+00	-3.473204729227449938e+00	1.889348259321889500e+01
-2.932088575480336967e+00	-3.700008634362212057e+00	1.848934262132173956e+01
-3.008880581368524432e+00	-3.941869446471892857e+00	1.810471938407101078e+01
-3.102179467878861452e+00	-4.200187928931785386e+00	1.774047266241563037e+01
-3.211980313984153845e+00	-4.476455000210428636e+00	1.739763162405265362e+01
-3.338427782606781413e+00	-4.772236435259834764e+00	1.707741964201028750e+01
-3.481808647872086659e+00	-5.089156528155916348e+00	1.678128252716427227e+01
-3.642543435900469806e+00	-5.428879238023888831e+00	1.651092041426587897e+01
-3.821177016112811575e+00	-5.793085159939188600e+00	1.626832345114501166e+01
-4.018367830495448878e+00	-6.183442436229340089e+00	1.605581130335841422e+01
-4.234875291068838088e+00	-6.601569448066565649e+00	1.587607627757248885e+01
-4.471544706768610489e+00	-7.048986803615015617e+00	1.573222955662855149e+01
-4.729288916453251446e+00	-7.527055775477965227e+00	1.562784959065113277e+01
-5.009065602355723179e+00	-8.036899955759446712e+00	1.556703105659340025e+01
-5.311849037696095621e+00	-8.579306526897601870e+00	1.555443192949374343e+01
-5.638594786616246246e+00	-9.154603249417625932e+00	1.559531504112415412e+01
-5.990195632896384126e+00	-9.762507136310793143e+00	1.569557897053443618e+01
-6.367426783237824850e+00	-1.040194095610791614e+01	1.586177115553076966e+01
-6.770878200524833801e+00	-1.107081438100026993e+01	1.610107369322856385e+01
-7.200871818572377236e+00	-1.176576804459196879e+01	1.642124941537387528e+01
-7.657361441174336036e+00	-1.248188135193717585e+01	1.683053256882747206e+01
-8.139813432250619485e+00	-1.321234903067693445e+01	1.733744503499320899e+01
-8.647066992093250803e+00	-1.394813762163289361e+01	1.795051593702481441e+01
-9.177174055047215617e+00	-1.467764186470176391e+01	1.867788048127632194e+01
-9.727220836012669736e+00	-1.538637257990754748e+01	1.952673414994083956e+01
-1.029313601040215786e+01	-1.605672213536617221e+01	2.050262258966122531e+01
-1.086949462289855894e+01	-1.666787016807184685e+01	2.160855789340055111e+01
-1.144933217741588827e+01	-1.719590892249362923e+01	2.284397090605384051e+01
-1.202398985192366254e+01	-1.761428073139879658e+01	2.420353893545157575e+01
-1.258301893987117559e+01	-1.789462401721834439e+01	2.567596987967581867e+01
-1.311417944760589194e+01	-1.800811092725486162e+01	2.724287569229018402e+01
-1.360357259557078891e+01	-1.792732045833682264e+01	2.887792417970093339e+01
-1.403594738184739299e+01	-1.762861820063376683e+01	3.054650599481877293e+01
-1.439521446372603108e+01	-1.709490577711907733e+01	3.220617425472468653e+01
-1.466518359506533642e+01	-1.631846891466223681e+01	3.380808393633935793e+01
-1.483051212702502575e+01	-1.530351805289594935e+01	3.529955576399606798e+01
-1.487781271961211793e+01	-1.406792136956859807e+01	3.662770671246649101e+01
-1.479682358460776648e+01	-1.264362810919474356e+01	3.774384476935171762e+01
-1.458150403706646436e+01	-1.107541230722379133e+01	3.860807177536452883e+01
-1.423089486408219706e+01	-9.417841769971866839e+00	3.919335619381514846e+01
-1.374958955467116439e+01	-7.730748600568081663e+00	3.948831254487641473e+01
-1.314770545926085532e+01	-6.073845292884096025e+00	3.949810545138615936e+01
-1.244031944262317957e+01	-4.501369801811787141e+00	3.924326226815727381e+01
-1.164642447854204121e+01	-3.057658361862984009e+00	3.875662924610467996e+01
-1.078754786687413514e+01	-1.774319076660006322e+00	3.807909781603726884e+01
-9.886224987852722634e+00	-6.692883844393204829e-01	3.725493379698933438e+01
-8.964531327511382486e+00	2.523680770522591654e-01	3.632751206812686462e+01
-8.042841387055018387e+00	9.963668244312603450e-01	3.533603370594193649e+01
-7.138920565906390792e+00	1.576428711256751880e+00	3.431348548368222140e+01
-6.267385638190076769e+00	2.011379137764289116e+00	3.328580483235765541e+01
-5.439509160594639958e+00	2.322547119312587061e+00	3.227201153026888392e+01
-4.663303532603917390e+00	2.531698106650096314e+00	3.128498181944247847e+01
-3.943803368678516108e+00	2.659569798815053066e+00	3.033255058707566576e+01
-3.283466051929159413e+00	2.724965309456123030e+00	2.941869325960033166e+01
-2.682622915790631168e+00	2.744297967921546011e+00	2.854462339950395133e+01
-2.139930827419413539e+00	2.731465180362181666e+00	2.770971912727414121e+01
-1.652791226641254108e+00	2.697938718676997194e+00	2.691224945271494207e+01
-1.217718232109429088e+00	2.652981085876957579e+00	2.614990846536858271e+01
-8.306483003107905105e-01	2.603922373090268305e+00	2.542018457222006589e+01
-4.871912329706846179e-01	2.556453956357355839e+00	2.472059881274547166e+01
-1.828267140378805333e-01	2.514912461715541614e+00	2.404884562285924332e+01
8.694720353746165920e-02	2.482539571384095645e+00	2.340286497828290280e+01
3.265064403221250577e-01	2.461711256014479154e+00	2.278086906804612610e+01
5.400269218913604785e-01	2.454134942076007686e+00	2.218134093579435628e+01
7.314377239098251993e-01	2.461015918095029953e+00	2.160301756242347437e+01
9.043955433283457079e-01	2.483195701654400622e+00	2.104486588285001147e+01
1.062275559160951177e+00	2.521265667625870233e+00	2.050605722101228423e+01
1.208174570007443105e+00	2.575659333508304893e+00	1.998594346389659293e+01
1.344923046357529239e+00	2.646726533268442427e+00	1.948403681279194188e+01
1.475103395048620536e+00	2.734792419459842527e+00	1.899999398611476664e+01
1.601072297489742668e+00	2.840203889530645398e+00	1.853360516233206923e+01
1.724985456693832964e+00	2.963365675952239098e+00	1.808478763032017511e+01
1.848823478619673555e+00	3.104767990570001857e+00	1.765358397115836908e+01
1.974417929814706429e+00	3.265007279401195284e+00	1.724016456621390248e+01
2.103476864773355270e+00	3.444801326630412053e+00	1.684483426636722925e+01
2.237609310959061126e+00	3.644999643798198186e+00	1.646804313542629217e+01
2.378348344242974921e+00	3.866589787897700248e+00	1.611040127641852493e+01
2.527172488608447232e+00	4.110699964398157213e+00	1.577269784857557511e+01
2.685525236187418230e+00	4.378597980824002533e+00	1.545592447554357207e+01
2.854832510651076571e+00	4.671686314871449142e+00	1.516130332354704713e+01
3.036517891073113873e+00	4.991492738385993277e+00	1.489032018362063425e+01
3.232015375804401902e+00	5.339655584088894180e+00	1.464476291435617838e+01
3.442779396632851263e+00	5.717902344331145414e+00	1.442676557692305117e+01
3.670291691402680634e+00	6.128019839062204710e+00	1.423885850281673271e+01
3.916064506168633219e+00	6.571813673684866686e+00	1.408402434954721905e+01
4.181639422920256699e+00	7.051054120082469012e+00	1.396575988283150416e+01
4.468580892636477842e+00	7.567404896328452146e+00	1.388814272557319995e+01
4.778463293005675183e+00	8.122330605126334646e+00	1.385590156834793341e+01
5.112850024217741485e+00	8.716977850758157231e+00	1.387448726002262234e+01
5.473262806871782793e+00	9.352024353797389722e+00	1.395014068895136283e+01
5.861138961564343219e+00	1.002748983434885233e+01	1.408995130742301427e+01
6.277774048842793775e+00	1.074250221949856510e+01	1.430189741960196770e+01
6.724246865908370729e+00	1.149501312627967309e+01	1.459485583195322533e+01
7.201323491945500699e+00	1.228145798160726088e+01	1.497856408679465012e+01
7.709336940911676983e+00	1.309635912519747336e+01	1.546351330138273639e+01
8.248039159340256887e+00	1.393187553409447865e+01	1.606074385358816414e+01
8.816422796815679419e+00	1.477731130104351998e+01	1.678151036469562385e+01
9.412511647238464008e+00	1.561860766569846426e+01	1.763677772557081269e+01
1.003312124908446457e+01	1.643786109265133888e+01	1.863650812930018574e+01
1.067359523344115146e+01	1.721293297426030477e+01	1.978870299167353863e+01
1.132752900752306680e+01	1.791724425060213122e+01	2.109817707636167228e+01
1.198650053183097342e+01	1.851987780181911702e+01	2.256506973357082302e+01
1.263983825882978707e+01	1.898613696909110260e+01	2.418314457498598458e+01
1.327446812985591862e+01	1.927871995169533292e+01	2.593799711366411032e+01
1.387489331203986076e+01	1.935965266816174690e+01	2.780537826647465849e+01
1.442336924765204920e+01	1.919305969936881340e+01	2.974993998139670026e+01
1.490033829282372579e+01	1.874872879724598462e+01	3.172479495245510961e+01
1.528517734326595168e+01	1.800623446064368949e+01	3.367231868746684142e+01
1.555728305500372599e+01	1.695914814518273062e+01	3.552656281822575579e+01
1.569746956402162574e+01	1.561862798178685630e+01	3.721745206852716592e+01
1.568958540579814809e+01	1.401553496893365391e+01	3.867659199561830263e+01
1.552218036211169938e+01	1.220026659966317517e+01	3.984406661612551659e+01
1.518998898586684732e+01	1.023980655130288042e+01	4.067517274573163633e+01
1.469497074241045098e+01	8.212051141773619278e+00	4.114579137591995561e+01
1.404667878234676692e+01	6.198160433806130243e+00	4.125519163255958688e+01
1.326182694749270397e+01	4.274264638857917298e+00	4.102555135827048360e+01
1.236307071662922574e+01	2.504095912378720978e+00	4.049824548322862228e+01
1.137717323620417531e+01	9.338880258254611544e-01	3.972774042465051991e+01
1.033284471516630276e+01	-4.097361992376302720e-01	3.877445164605541805e+01
9.258586623725909348e+00	-1.518946194742840428e+00	3.769799961544607214e+01
8.180833341879035103e+00	-2.401654427960091542e+00	3.655196101649406870e+01
7.122584564895122483e+00	-3.077259561902335072e+00	3.538064486998489855e+01
6.102600152215376994e+00	-3.572179638582579475e+00	3.421786265672458427e+01
5.135122173135581392e+00	-3.915909138150571067e+00	3.308727641960819454e+01
4.230019042006966323e+00	-4.137987906201063382e+00	3.200375203906423138e+01
3.393218347186163442e+00	-4.265967500786211453e+00	3.097517429579413673e+01
2.627299762388926041e+00	-4.324261985844002787e+00	3.000431280540362877e+01
1.932143587565632981e+00	-4.333678671559463069e+00	2.909048645800436006e+01
1.305561361653123420e+00	-4.311411649015471248e+00	2.823091028961114901e+01
7.438640605862639754e-01	-4.271312208046561310e+00	2.742170378755586313e+01
2.423464337229813692e-01	-4.224297348277992192e+00	2.665859419111065520e+01
-2.043179444771159869e-01	-4.178803525655616191e+00	2.593737205006032909e+01
-6.017665025949660018e-01	-4.141229809428587316e+00	2.525416038295257692e+01
-9.557128332783281222e-01	-4.116341054364674790e+00	2.460555245932784985e+01
-1.271775655386962800e+00	-4.107618814586132316e+00	2.398866277495564248e+01
-1.555359971306879752e+00	-4.117557836723859666e+00	2.340112483484757533e+01
-1.811579757848577721e+00	-4.147911321805775486e+00	2.284105968189000180e+01
-2.045212914244297409e+00	-4.199890527110087035e+00	2.230703134205333882e+01
-2.260680675530876371e+00	-4.274324952035191139e+00	2.179799951960535509e+01
-2.462045103181307759e+00	-4.371789128871452768e+00	2.131327571061753545e+01
-2.653019505750322082e+00	-4.492701405512714352e+00	2.085248606758415946e+01
-2.836987695726561398e+00	-4.637399330260801200e+00	2.041554250878506238e+01
-3.017028859179985201e+00	-4.806195462771571947e+00	2.000262243847696908e+01
-3.195945519539143742e+00	-4.999416697152590849e+00	1.961415680218320645e+01
-3.376292637300488231e+00	-5.217429510137268522e+00	1.925082587420472180e+01
-3.560406324584166171e+00	-5.460652936869720975e+00	1.891356203654678936e+01
-3.750430985812721829e+00	-5.729560519431228904e+00	1.860355876955998866e+01
-3.948343939174572714e+00	-6.024671957707020908e+00	1.832228507024746378e+01
-4.155976741027817667e+00	-6.346534709009427289e+00	1.807150449752123933e+01
-4.375032537825978451e+00	-6.695695325736343406e+00	1.785329797894003789e+01
-4.607098816617014592e+00	-7.072659887416599567e+00	1.767008937097636689e+01
-4.853654923696972823e+00	-7.477842478889776601e+00	1.752467251742894305e+01
-5.116073679216253112e+00	-7.911500302232070680e+00	1.742023817105205197e+01
-5.395616341517834869e+00	-8.373653709464324635e+00	1.736039860362370391e+01
-5.693420078312484200e+00	-8.863989243984921274e+00	1.734920700079502964e+01
-6.010476994879727641e+00	-9.381743738661308285e+00	1.739116779344032437e+01
-6.347603669257885883e+00	-9.925567720475356737e+00	1.749123289752007793e+01
-6.705400074379633146e+00	-1.049336692946138427e+01	1.765477741696278713e+01
-7.084196759887808170e+00	-1.108212182294448667e+01	1.788754673714542065e+01
-7.483989266193476375e+00	-1.168768669110735559e+01	1.819556518077360607e+01
-7.904359008684863852e+00	-1.230457267367812157e+01	1.858499467483117229e+01
-8.344380375184190513e+00	-1.292572276852948221e+01	1.906193046546547620e+01
-8.802514614518718972e+00	-1.354229206100420413e+01	1.963212025399939975e+01
-9.276492359167267665e+00	-1.414345297796121770e+01	2.030059384463594085e+01
-9.763188421046661958e+00	-1.471625327188520771e+01	2.107119334162248947e+01
-1.025849490613051707e+01	-1.524556318855377945e+01	2.194600015065401521e+01
-1.075720173437284366e+01	-1.571415682283054771e+01	2.292466564974477095e+01
-1.125289724321861407e+01	-1.610297920935311922e+01	2.400366836715367569e+01
-1.173790543983206547e+01	-1.639165250940202512e+01	2.517554223532705038e+01
-1.220328014678906214e+01	-1.655926816591330919e+01	2.642814719549034663e+01
-1.263887894870148720e+01	-1.658549308548364820e+01	2.774408239433108037e+01
-1.303354036237970348e+01	-1.645198327101772051e+01	2.910036811099380571e+01
-1.337538465324350589e+01	-1.614404651642641042e+01	3.046853717351365276e+01
-1.365225083956179652e+01	-1.565242970899639019e+01	3.181526960726663589e+01
-1.385226872650525642e+01	-1.497503523491682031e+01	3.310366533319911753e+01
-1.396454537734641299e+01	-1.411831144571142005e+01	3.429517270139222518e+01
-1.397992198418291387e+01	-1.309803608278606468e+01	3.535207845379756009e+01
-1.389173339404322860e+01	-1.193924088990138443e+01	3.624033374726840151e+01
-1.369648414362904454e+01	-1.067512328605247163e+01	3.693237155992644460e+01
-1.339434805787138671e+01	-9.344951198836589867e+00	3.740950177861023462e+01
-1.298940837196790632e+01	-7.991160268109570808e+00	3.766348565558509875e+01
-1.248958356158207295e+01	-6.656019050657986824e+00	3.769700493403384201e+01
-1.190622711048966487e+01	-5.378343325944514142e+00	3.752293487364990909e+01
-1.125343873203514988e+01	-4.190737639044288976e+00	3.716255597173848457e+01
-1.054716862273606459e+01	-3.117727640085827367e+00	3.664303269660240403e+01
-9.804224524471040425e+00	-2.174955131056101720e+00	3.599459500598152317e+01
-9.041297585129546732e+00	-1.369397535536962973e+00	3.524785664152724252e+01
-8.274107580170287690e+00	-7.004032726775391016e-01	3.443160761120903857e+01
-7.516737149421012454e+00	-1.612411070649075739e-01	3.357126875649446873e+01
-6.781187545185401788e+00	2.591489323192471828e-01	3.268804308895364841e+01
-6.077153897434937058e+00	5.744624370571047578e-01	3.179867960464934029e+01
-5.411992263985732521e+00	7.995694183315474879e-01	3.091569785321042829e+01
-4.790836095754004376e+00	9.493710664051783210e-01	3.004790355640000854e+01
-4.216815379538085828e+00	1.037989058527368114e+00	2.920104315681883733e+01
-3.691334935731540590e+00	1.078254940493720948e+00	2.837848125356857309e+01
-3.214375948109014391e+00	1.081443401826955197e+00	2.758182515722120343e+01
-2.784794013115417410e+00	1.057187256241361339e+00	2.681145622367737502e+01
-2.400595886179739402e+00	1.013516887752659246e+00	2.606695419877267028e+01
-2.059184608786499560e+00	9.569771008928992240e-01	2.534741808557827625e+01
-1.757568437818559648e+00	8.927857713667437523e-01	2.465169652006470713e+01
-1.492533016900029263e+00	8.250091884873530512e-01	2.397854445293970471e+01
-1.260778796361291088e+00	7.567375448026469886e-01	2.332672313784917151e+01
-1.059027162244897236e+00	6.902504855813645923e-01	2.269505864525375571e+01
-8.840993974622710638e-01	6.271672108376257215e-01	2.208247149105500284e+01
-7.329727366322813520e-01	5.685787048370085639e-01	2.148798719485646913e+01
-6.028175924853523826e-01	5.151616393209333955e-01	2.091073504947689443e+01
-4.910196693047237937e-01	4.672746866280727551e-01	2.034994026071578332e+01
-3.951902337114441277e-01	4.250386417283448237e-01	1.980491294334146701e+01
-3.131673461674652215e-01	3.884020716189962030e-01	1.927503620394093886e+01
-2.430104043888190735e-01	3.571943133286159533e-01	1.875975463992168457e+01
-1.829899326170755791e-01	3.311676125792843983e-01	1.825856396432969930e+01
-1.315741780974395703e-01	3.100300892158829313e-01	1.777100206000991633e+01
-8.741375136610732288e-02	2.934710683565781020e-01	1.729664151552771045e+01
-4.932526939383878595e-02	2.811801504995725676e-01	1.683508355223856157e+01
-1.627472740449764643e-02	2.728612238791214839e-01	1.638595318103364207e+01
1.263886772386426868e-02	2.682424571799127411e-01	1.594889540227509528e+01
3.819922666946912182e-02	2.670831557774845932e-01	1.552357226470576101e+01
6.108761958027067451e-02	2.691782231305673290e-01	1.510966061610612954e+01
8.189667993530033718e-02	2.743608423847005429e-01	1.470685040204351779e+01
1.011430961802403661e-01	2.825038821404126099e-01	1.431484339424197216e+01
1.192791747762575877e-01	2.935204344271868382e-01	1.393335225409076550e+01
1.367033007413505086e-01	3.073638114329185211e-01	1.356209985822614961e+01
1.537693518105072987e-01	3.240272593701343240e-01	1.320081883148277058e+01
1.707951425664699929e-01	3.435435917325245780e-01	1.284925124786354722e+01
1.880699874830754625e-01	3.659848987462984704e-01	1.250714847285030373e+01
2.058614786093977689e-01	3.914624536867173932e-01	1.217427113083264878e+01
2.244215761171297341e-01	4.201269086006324538e-01	1.185038919016870196e+01
2.439921093654799922e-01	4.521688506308318978e-01	1.153528216589687716e+01
2.648097834920151716e-01	4.878197744690261350e-01	1.122873944684895520e+01
2.871107825897162846e-01	5.273535154840168770e-01	1.093056076029009560e+01
3.111350558791463605e-01	5.710881809139839449e-01	1.064055679361847950e+01
3.371303683826301079e-01	6.193886124253279446e-01	1.035854999946348087e+01
3.653561927868999026e-01	6.726694116759209807e-01	1.008437561808857907e+01
3.960875146758019993e-01	7.313985607149149359e-01	9.817882959706697221e+00
4.296186192797132875e-01	7.961016706081089911e-01	9.558936999552829050e+00
4.662669244125528523e-01	8.673668941450510816e-01	9.307420350780084561e+00
5.063769213858027030e-01	9.458505414273850054e-01	9.063235694965483091e+00
5.503242833899609776e-01	1.032283440111030570e+00	8.826308767833344504e+00
5.985201990620678814e-01	1.127478084582745232e+00	8.596592019439572852e+00
6.514159876141356609e-01	1.232336619806993161e+00	8.374069094357345477e+00
7.095080508334213887e-01	1.347859705246383211e+00	8.158760309373480624e+00
7.733432162747175820e-01	1.475156301184070706e+00	7.950729345045152385e+00
8.435245247656528722e-01	1.615454412694880881e+00	7.750091414597454431e+00
9.207175135585756731e-01	1.770112813728428103e+00	7.557023230727630825e+00
1.005657043575560960e+00	1.940633752998545569e+00	7.371775159849867087e+00
1.099154714517859510e+00	2.128676611538133479e+00	7.194686036363705739e+00
1.202106904219886863e+00	2.336072434724302926e+00	7.026201209106446299e+00
1.315503457270328358e+00	2.564839193719578248e+00	6.866894510884975489e+00
1.440437030915253436e+00	2.817197535120276264e+00	6.717494982546478255e+00
1.578113081335755785e+00	3.095586643146870820e+00	6.578919347891868163e+00
1.729860437516867355e+00	3.402679652649803099e+00	6.452311426643174919e+00
1.897142359030160819e+00	3.741397795953147476e+00	6.339089890021226914e+00
2.081567902722459618e+00	4.114922119041469983e+00	6.241006005061208839e+00
2.284903324354360610e+00	4.526701132805008854e+00	6.160213272958220188e+00
2.509083105199425567e+00	4.980452134435038758e+00	6.099351129635472546e+00
2.756220008122987064e+00	5.480153093826053201e+00	6.061645118075748684e+00
3.028613316693293811e+00	6.030020889596414690e+00	6.051026118824473166e+00
3.328754073983605899e+00	6.634470226543265348e+00	6.072271267897129121e+00
3.659325689239572021e+00	7.298045687779780799e+00	6.131168991135600876e+00
4.023197689093592544e+00	8.025316981945747941e+00	6.234709974807381094e+00
4.423409618378808084e+00	8.820724457444358180e+00	6.391304627139345662e+00
4.863141102285363004e+00	9.688358322399208689e+00	6.611025306794824807e+00
5.345662824296747218e+00	1.063165075883789257e+01	6.905867797575887757e+00
5.874261617750861753e+00	1.165295543450250904e+01	7.290020505638799442e+00
6.452130999426026747e+00	1.275298425663881829e+01	7.780120747176006546e+00
7.082216325147306257e+00	1.393006751139039778e+01	8.395464177423336949e+00
7.767001443771615499e+00	1.517920247277237067e+01	9.158114663207188144e+00
8.508221546671691726e+00	1.649085995418713679e+01	1.009283662035269913e+01
9.306485387423236944e+00	1.784953248771012113e+01	1.122673956754149671e+01
1.016079009745192607e+01	1.923203819397421555e+01	1.258848655596727184e+01
1.106791490710415538e+01	2.060564934392322201e+01	1.420687865187112919e+01
1.202168835078606257e+01	2.192620378432851069e+01	1.610859693366741396e+01
1.301213989414030792e+01	2.313648916365554697e+01	1.831488053955673934e+01
1.402457482109183218e+01	2.416536556512647493e+01	2.083697501213423209e+01
1.503865389549529752e+01	2.492829570835194986e+01	2.367034266303213741e+01
1.602761807678096417e+01	2.533013493303594643e+01	2.678793473783372647e+01
1.695786976240646382e+01	2.527109877476693001e+01	3.013331780377598079e+01
1.778919266364250973e+01	2.465662253223669964e+01	3.361510223570334688e+01
1.847593565050192765e+01	2.341117495194456666e+01	3.710480154568381295e+01
1.896945958064619120e+01	2.149486592773867599e+01	4.044065010760812839e+01
1.922200021535543968e+01	1.891999317472894759e+01	4.343955787331469764e+01
1.919179951129278905e+01	1.576300139532317957e+01	4.591782599362502992e+01
1.884891969969582703e+01	1.216661813989112773e+01	4.771840119912776146e+01
1.818068954371535639e+01	8.328246350404764797e+00	4.873902752250372572e+01
1.719544522438429723e+01	4.474465678648631872e+00	4.895329027188144977e+01
1.592334726981072990e+01	8.267094704545265849e-01	4.841711031518627095e+01
1.441368348987511006e+01	-2.432645002197477258e+00	4.725746580297314381e+01
1.272905064066785208e+01	-5.184028721186988875e+00	4.564647543895883786e+01
1.093774270448236763e+01	-7.378417228893204616e+00	4.376920629785514905e+01
9.106126711144810315e+00	-9.029428268002696711e+00	4.179484927373181335e+01
7.292571213230059968e+00	-1.019531043980012797e+01	3.985794946422512908e+01
5.543783047927041352e+00	-1.095810674450957656e+01	3.805143767778194075e+01
3.893594068683379650e+00	-1.140575557511830773e+01	3.642911217083962327e+01
2.363659104303210690e+00	-1.161989343089360460e+01	3.501345392668199707e+01
9.653038507835289828e-01	-1.166946863884879804e+01	3.380499044146774423e+01
-2.981733981797036748e-01	-1.160880974872941351e+01	3.279076551625701796e+01
-1.429237033234674881e+00	-1.147843686290347520e+01	3.195085018245444530e+01
-2.434157016201554669e+00	-1.130718548033918225e+01	3.126277507856946158e+01
-3.321459862615317338e+00	-1.111469255703791603e+01	3.070423151592861544e+01
-4.100783132057577163e+00	-1.091372566707377345e+01	3.025451971353390590e+01
-4.782077385559197147e+00	-1.071213544628152370e+01	2.989517989400835773e+01
-5.375083191631429891e+00	-1.051438512269166914e+01	2.961013805292225598e+01
-5.889013384737453727e+00	-1.032269501162006620e+01	2.938559261848401505e+01
-6.332381547425715240e+00	-1.013787032674340693e+01	2.920978375424897777e+01
-6.712930425357484410e+00	-9.959883500258156275e+00	2.907272745139580294e+01
-7.037625732847551774e+00	-9.788273217789663860e+00	2.896595786008606765e+01
-7.312690481341762805e+00	-9.622409986681885741e+00	2.888229779873416447e+01
-7.543662431875775454e+00	-9.461666179669945720e+00	2.881566397561368831e+01
-7.735462806655192480e+00	-9.305518580974531773e+00	2.876090637440933051e+01
-7.892468384087126587e+00	-9.153603765578884222e+00	2.871367793020150572e+01
-8.018581922236302617e+00	-9.005740922917734537e+00	2.867032942300595266e+01
-8.117297822304445631e+00	-8.861932599755970585e+00	2.862782445090290295e+01
-8.191761300049599015e+00	-8.722350893277374340e+00	2.858366983473140266e+01
-8.244820259372376725e+00	-8.587314544703010810e+00	2.853585752516914198e+01
-8.279069687905440844e+00	-8.457260909459463960e+00	2.848281485429058435e+01
-8.296888810060842445e+00	-8.332715722114592438e+00	2.842336070650878810e+01
-8.300471501266217800e+00	-8.214262797808924432e+00	2.835666583478850455e+01
-8.291850630920489351e+00	-8.102515223859462878e+00	2.828221609954593774e+01
-8.272917090214386704e+00	-7.998089134190109029e+00	2.819977785588106656e+01
-8.245434294611959203e+00	-7.901580786466559481e+00	2.810936506333771234e+01
-8.211048943797418787e+00	-7.813547354163121739e+00	2.801120794908228007e+01
-8.171298784833989970e+00	-7.734491590436748609e+00	2.790572323057737947e+01
-8.127618065394266011e+00	-7.664850311046592424e+00	2.779348600936032554e+01
-8.081341289959498297e+00	-7.604986476346923041e+00	2.767520349605673857e+01
-8.033705808598240239e+00	-7.555184525564965448e+00	2.755169073102576505e+01
-7.985853680294912493e+00	-7.515648528091383618e+00	2.742384843730993538e+01
-7.938833165074559162e+00	-7.486502663583631367e+00	2.729264309406549671e+01
-7.893600114925466649e+00	-7.467793521591568506e+00	2.715908925910753879e+01
-7.851019455592076923e+00	-7.459493717585160333e+00	2.702423410656988878e+01
-7.811866881791384998e+00	-7.461506350543538169e+00	2.688914408600394879e+01
-7.776830828666600581e+00	-7.473669872287981519e+00	2.675489355671109593e+01
-7.746514733028738497e+00	-7.495762995296507469e+00	2.662255520821447163e+01
-7.721439559255514951e+00	-7.527509329078545086e+00	2.649319204559495233e+01
-7.702046536237817875e+00	-7.568581501261199662e+00	2.636785069690105487e+01
-7.688700032740156232e+00	-7.618604585114149508e+00	2.624755578817492818e+01
-7.681690487977555826e+00	-7.677158717951354738e+00	2.613330512853431742e+01
-7.681237310974935895e+00	-7.743780853152785859e+00	2.602606545174011643e+01
-7.687491665192720980e+00	-7.817965641636420493e+00	2.592676847031471254e+01
-7.700539062837091109e+00	-7.899165486264760005e+00	2.583630701229984794e+01
-7.720401705179858354e+00	-7.986789855119829085e+00	2.575553102818977536e+01
-7.747040520173855249e+00	-8.080203977340500998e+00	2.568524327583175904e+01
-7.780356865890519558e+00	-8.178727078931858685e+00	2.562619451390259329e+01
-7.820193887194653470e+00	-8.281630346263005649e+00	2.557907806004493168e+01
-7.866337533101488866e+00	-8.388134832362496240e+00	2.554452359828205132e+01
-7.918517263027589514e+00	-8.497409545843659373e+00	2.552309015256115998e+01
-7.976406491309196767e+00	-8.608569984244297757e+00	2.551525817999013768e+01
-8.039622840602707043e+00	-8.720677392225395508e+00	2.552142077936195719e+01
-8.107728295764975002e+00	-8.832739039447989882e+00	2.554187405865700455e+01
-8.180229370133275779e+00	-8.943709821545315464e+00	2.557680675990502550e+01
-8.256577415274479748e+00	-9.052495488451196337e+00	2.562628930121990223e+01
-8.336169222592150874e+00	-9.157957795026115733e+00	2.569026246357456955e+01
-8.418348079835547892e+00	-9.258921846710009618e+00	2.576852602279798177e+01
-8.502405456522993177e+00	-9.354185874954724866e+00	2.586072770326594750e+01
-8.587583498366166523e+00	-9.442533620692579177e+00	2.596635290566529974e+01
-8.673078510598807966e+00	-9.522749426773742698e+00	2.608471573270947985e+01
-8.758045602216300907e+00	-9.593636040709260016e+00	2.621495189826980265e+01
-8.841604646065597706e+00	-9.654035007073193952e+00	2.635601415049892182e+01
-8.922847682166358041e+00	-9.702849386252610842e+00	2.650667086082329860e+01
-9.000847852574983321e+00	-9.739068376872227262e+00	2.666550842053047532e+01
-9.074669905004707715e+00	-9.761793249776982151e+00	2.683093803781543940e+01
-9.143382239481935514e+00	-9.770263831332432147e+00	2.700120743457319605e+01
-9.206070398666984289e+00	-9.763884615055607341e+00	2.717441780019770547e+01
-9.261851820305846417e+00	-9.742249447417714592e+00	2.734854616877306555e+01
-9.309891583017034122e+00	-9.705163641469480851e+00	2.752147315023628238e+01
-9.349418788862278618e+00	-9.652662335963414719e+00	2.769101567429467892e+01
-9.379743143572392583e+00	-9.585023951205913662e+00	2.785496411232523428e+01
-9.400271224335744691e+00	-9.502777705423747889e+00	2.801112284632252880e+01
-9.410521872444544300e+00	-9.406704350647327573e+00	2.815735307816664701e+01
-9.410140120264822272e+00	-9.297829561303016632e+00	2.829161644196580028e+01
-9.398909064368641708e+00	-9.177409749887273094e+00	2.841201782132058895e+01
-9.376759132920504669e+00	-9.046910472033484751e+00	2.851684570288237452e+01
-9.343774266831802677e+00	-8.907977990665019163e+00	2.860460843192004177e+01
-9.300194639215124681e+00	-8.762404963681529324e+00	2.867406488022753308e+01
-9.246415671661765145e+00	-8.612091568188962043e+00	2.872424828657049289e+01
-9.182983261314484835e+00	-8.459003645435876351e+00	2.875448236918654388e+01
-9.110585299726624342e+00	-8.305129619309548517e+00	2.876438921323469700e+01
-9.030039731684917470e+00	-8.152437991822797159e+00	2.875388887113778580e+01
-8.942279557698705972e+00	-8.002837147308076382e+00	2.872319104470711437e+01
-8.848335316659643013e+00	-7.858139010881044051e+00	2.867277960980442586e+01
-8.749315686081782673e+00	-7.720027824954623696e+00	2.860339106694293676e+01
-8.646386899969066064e+00	-7.590034957436622598e+00	2.851598823264620108e+01
-8.540751705715821984e+00	-7.469520268909353611e+00	2.841173061474439976e+01
-8.433628562035174525e+00	-7.359660176718523239e+00	2.829194293902483182e+01
-8.326231723503509485e+00	-7.261442191860894901e+00	2.815808322357350235e+01
-8.219752770339248116e+00	-7.175665394431572253e+00	2.801171164736338781e+01
-8.115344032748479819e+00	-7.102946072028651692e+00	2.785446125277726992e+01
-8.014104236676496740e+00	-7.043727581346441724e+00	2.768801128137141987e+01
-7.917066571143490883e+00	-6.998293406650542892e+00	2.751406369101388094e+01
-7.825189254694196350e+00	-6.966782373659826000e+00	2.733432316022301123e+01
-7.739348566590759759e+00	-6.949205022460444248e+00	2.715048066724142117e+01
-7.660334212177728475e+00	-6.945460234538602506e+00	2.696420054714133840e+01
-7.588846814413815700e+00	-6.955351332050097923e+00	2.677711078508863807e+01
-7.525497266177444189e+00	-6.978601007959207791e+00	2.659079619844389697e+01
-7.470807640355620727e+00	-7.014864591440589159e+00	2.640679409190279969e+01
-7.425213335464117215e+00	-7.063741294234906043e+00	2.622659193332969707e+01
-7.389066131341196275e+00	-7.124783213551156180e+00	2.605162658703001100e+01
-7.362637839562192532e+00	-7.197501981385467040e+00	2.588328464931791117e+01
-7.346124253744520161e+00	-7.281373046936753468e+00	2.572290345210532791e+01
-7.339649133063743669e+00	-7.375837658253455942e+00	2.557177232844431458e+01
-7.343267985582714985e+00	-7.480302672915072115e+00	2.543113376518489233e+01
-7.356971454315950787e+00	-7.594138377999543721e+00	2.530218409907227084e+01
-7.380688146684310169e+00	-7.716674539940798105e+00	2.518607344182069241e+01
-7.414286786009959052e+00	-7.847194938477332293e+00	2.508390454621495280e+01
-7.457577601256696553e+00	-7.984930668989981051e+00	2.499673034936336791e+01
-7.510312908030025270e+00	-8.129052527071298329e+00	2.492554995199231982e+01
-7.572186869934152575e+00	-8.278662820607040729e+00	2.487130281601386272e+01
-7.642834465001441480e+00	-8.432786989766768215e+00	2.483486098901889960e+01
-7.721829717477974420e+00	-8.590365455065569478e+00	2.481701919685581714e+01
-7.808683291236733659e+00	-8.750246158073720082e+00	2.481848268742488628e+01
-7.902839577920432568e+00	-8.911178307287839218e+00	2.483985276383885221e+01
-8.003673450857172966e+00	-9.071807890714863376e+00	2.488161001675467432e+01
-8.110486894842942718e+00	-9.230675562990910521e+00	2.494409535726973814e+01
-8.222505761657739498e+00	-9.386217552928536989e+00	2.502748906593320299e+01
-8.338876940784819780e+00	-9.536770260218800033e+00	2.513178821163604226e+01
-8.458666272728217805e+00	-9.680579209049366085e+00	2.525678295615671942e+01
-8.580857566360332811e+00	-9.815812991834176771e+00	2.540203244327661736e+01
-8.704353108907717740e+00	-9.940582757578519946e+00	2.556684116982401278e+01
-8.827976073774797428e+00	-1.005296766628182148e+01	2.575023694012763542e+01
-8.950475233025500188e+00	-1.015104653426115888e+01	2.595095170121810568e+01
-9.070532363149066413e+00	-1.023293562941375079e+01	2.616740672528855782e+01
-9.186772689775533962e+00	-1.029683223918720714e+01	2.639770372589129721e+01
-9.297778644716700569e+00	-1.034106323331444344e+01	2.663962353958342888e+01
-9.402107103576474501e+00	-1.036413739300566306e+01	2.689063394872649937e+01
-9.498310132519392823e+00	-1.036479980338705786e+01	2.714790803936617536e+01
-9.584959099606159327e+00	-1.034208614238845314e+01	2.740835416189674234e+01
-9.660671803884389064e+00	-1.029537429256128789e+01	2.766865808319292697e+01
-9.724142052752078769e+00	-1.022443040476710685e+01	2.792533729350000016e+01
-9.774170887953580689e+00	-1.012944640835992516e+01	2.817480668452668269e+01
-9.809698439994214425e+00	-1.001106604020712254e+01	2.841345399220713119e+01
-9.829835200015505592e+00	-9.870396789981414898e+00	2.863772256340795508e+01
-9.833891359012095990e+00	-9.709005745065283577e+00	2.884419824068465843e+01
-9.821402797617414748e+00	-9.528898149771009685e+00	2.902969655061556153e+01
-9.792152332832774420e+00	-9.332478522444173308e+00	2.919134601307436938e+01
-9.746184951793914308e+00	-9.122495320808360120e+00	2.932666332825231237e+01
-9.683815988695359422e+00	-8.901971305941181356e+00	2.943361648347255155e+01
-9.605631520419940728e+00	-8.674122810638682068e+00	2.951067245249214466e+01
-9.512480649441814151e+00	-8.442271953265409579e+00	2.955682709300282340e+01
-9.405459779824173694e+00	-8.209756357765595425e+00	2.957161600036006277e+01
-9.285889437618315867e+00	-7.979841083380792455e+00	2.955510633388166042e+01
-9.155284602194562638e+00	-7.755637217745333878e+00	2.950787086825742023e+01
-9.015319863749640561e+00	-7.540030976145331465e+00	2.943094661219930330e+01
-8.867790974989208763e+00	-7.335626252214622056e+00	2.932578117637725512e+01
-8.714574502711750270e+00	-7.144702486185588342e+00	2.919417059515610191e+01
-8.557587301059134788e+00	-6.969188575119377838e+00	2.903819248653903173e+01
-8.398747428465158649e+00	-6.810652460979569334e+00	2.886013828941431569e+01
-8.239937931716600161e+00	-6.670305093906344851e+00	2.866244789966385653e+01
-8.082974647935575518e+00	-6.549016747205019584e+00	2.844764941377383494e+01
-7.929578857862519925e+00	-6.447343191105997739e+00	2.821830596727412299e+01
-7.781355291186867973e+00	-6.365559015368516427e+00	2.797697090970270040e+01
-7.639775663605032463e+00	-6.303695400551192485e+00	2.772615185879692845e+01
-7.506167637299648199e+00	-6.261579830192547824e+00	2.746828357584191593e+01
-7.381708856588938161e+00	-6.238875558042983549e+00	2.720570913167180649e+01
-7.267425526734342611e+00	-6.235119041837013043e+00	2.694066849874974068e+01
-7.164194878244609654e+00	-6.249753979353242173e+00	2.667529350275682276e+01
-7.072750788355472551e+00	-6.282160994586979186e+00	2.641160797953001094e+01
-6.993691808978622859e+00	-6.331682393791076002e+00	2.615153198598635598e+01
-6.927490867459868085e+00	-6.397641725940826696e+00	2.589688898086520652e+01
-6.874505953307964212e+00	-6.479358132464523301e+00	2.564941499804288583e+01
-6.834991171223619766e+00	-6.576155657036983904e+00	2.541076896059750112e+01
-6.809107619804955824e+00	-6.687367813412356199e+00	2.518254341098276683e+01
-6.796933639165695595e+00	-6.812337786565701769e+00	2.496627504955930021e+01
-6.798474053905696479e+00	-6.950414680376311161e+00	2.476345457261623295e+01
-6.813668116552758391e+00	-7.100946234696104753e+00	2.457553537784879438e+01
-6.842395928367093205e+00	-7.263268426471289452e+00	2.440394075888860925e+01
-6.884483178177513096e+00	-7.436692353302050584e+00	2.425006924192829416e+01
-6.939704095689966934e+00	-7.620488782001781480e+00	2.411529772932195925e+01
-7.007782564321148655e+00	-7.813870736765368363e+00	2.400098211099711421e+01
-7.088391381565570804e+00	-8.015974507767342772e+00	2.390845498918645617e+01
-7.181149694185748444e+00	-8.225839486609052287e+00	2.383902014078192622e+01
-7.285618673428079006e+00	-8.442387284178330731e+00	2.379394332076410734e+01
-7.401295534503104179e+00	-8.664400662173926904e+00	2.377443899685854234e+01
-7.527606047270186451e+00	-8.890502913385400774e+00	2.378165260811326220e+01
-7.663895733881707528e+00	-9.119138457618076288e+00	2.381663796799561439e+01
-7.809420006255344049e+00	-9.348555577345505796e+00	2.388032949660932758e+01
-7.963333563364360046e+00	-9.576792394055642532e+00	2.397350907848787571e+01
-8.124679446433487939e+00	-9.801667373093680524e+00	2.409676751437416087e+01
-8.292378239099507553e+00	-1.002077582686890089e+01	2.425046077923532195e+01
-8.465217997876447242e+00	-1.023149404300940368e+01	2.443466162430933508e+01
-8.641845602389743419e+00	-1.043099276844347223e+01	2.464910747396949375e+01
-8.820760318995116478e+00	-1.061626179916061119e+01	2.489314606748405012e+01
-9.000310467011665594e+00	-1.078414732001751197e+01	2.516568087000524656e+01
-9.178694152312250054e+00	-1.093140336814276914e+01	2.546511890122370048e+01
-9.353965073895302851e+00	-1.105475831764278993e+01	2.578932426184545079e+01
-9.524044398270051559e+00	-1.115099657091041685e+01	2.613558121581787574e+01
-9.686739615534088799e+00	-1.121705467797650435e+01	2.650057112905509271e+01
-9.839771121778330354e+00	-1.125012990164531423e+01	2.688036777623086238e+01
-9.980806999765029275e+00	-1.124779785085342176e+01	2.727045540086342967e+01
-1.010750608487386870e+01	-1.120813431076191868e+01	2.766577335053980136e+01
-1.021756890746267388e+01	-1.112983494658575800e+01	2.806079003274200190e+01
-1.030879551137498140e+01	-1.101232533363561750e+01	2.844960731752303573e+01
-1.037914849360104519e+01	-1.085585298133163334e+01	2.882609439005653584e+01
-1.042681894237410489e+01	-1.066155288807704160e+01	2.918404755385315497e+01
-1.045029233694439874e+01	-1.043147886456439366e+01	2.951736982167714274e+01
-1.044841098970639770e+01	-1.016859449372091717e+01	2.982026160494656253e+01
-1.042042934010784982e+01	-9.876720135211066065e+00	3.008741177252325372e+01
-1.036605841961817198e+01	-9.560435665066076893e+00	3.031417714335993097e+01
-1.028549614416296265e+01	-9.224942353801274919e+00	3.049673838515728264e+01
-1.017944076512679352e+01	-8.875890999928072844e+00	3.063222146252662270e+01
-1.004908578860692181e+01	-8.519186665343941200e+00	3.071877618283593492e+01
-9.896095876280623926e+00	-8.160782647677105928e+00	3.075560679853167301e+01
-9.722564553420271594e+00	-7.806477330444333340e+00	3.074295364028383304e+01
-9.530955831122676969e+00	-7.461727118792902402e+00	3.068202886449803302e+01
-9.324032959889699157e+00	-7.131486861151704382e+00	3.057491307061292574e+01
-9.104778350015900301e+00	-6.820086249147729873e+00	3.042442232448366823e+01
-8.876309139929082548e+00	-6.531147107743711544e+00	3.023395671735450208e+01
-8.641792936710546158e+00	-6.267542732381676807e+00	3.000734189936952490e+01
-8.404367916277658779e+00	-6.031396974582513337e+00	2.974867415606561494e+01
-8.167070822108144057e+00	-5.824117995104070467e+00	2.946217780855850066e+01
-7.932775539407736609e+00	-5.646459717982907911e+00	2.915208136782754167e+01
-7.704143957265253917e+00	-5.498603091861981262e+00	2.882251633309823902e+01
-7.483589870724927096e+00	-5.380249218569454150e+00	2.847744012033019345e+01
-7.273255805509379890e+00	-5.290717065899952054e+00	2.812058257786160809e+01
-7.075001931548436929e+00	-5.229039615896200033e+00	2.775541402665868418e+01
-6.890405699983213061e+00	-5.194053682075432832e+00	2.738513178839378526e+01
-6.720770498192434772e+00	-5.184480059554577913e+00	2.701266169456723532e+01
-6.567141454328648820e+00	-5.198992000507910660e+00	2.664067101350034150e+01
-6.430326508946574648e+00	-5.236271137875956327e+00	2.627158947644287323e+01
-6.310920971839513172e+00	-5.295050866576913151e+00	2.590763551616529625e+01
-6.209333961313252992e+00	-5.374147826928790117e+00	2.555084535255754119e+01
-6.125815347874806527e+00	-5.472482539948228641e+00	2.520310309315349784e+01
-6.060482067082149094e+00	-5.589090454532585461e+00	2.486617050900101233e+01
-6.013342905827192553e+00	-5.723124724302184774e+00	2.454171556623590433e+01
-5.984321087674691952e+00	-5.873851978720241895e+00	2.423133912668486190e+01
-5.973274176779247213e+00	-6.040642226297782358e+00	2.393659947479752859e+01
-5.980010981731100905e+00	-6.222953858305835695e+00	2.365903448901974571e+01
-6.004305269388574118e+00	-6.420314533992556250e+00	2.340018136331233833e+01
-6.045906195848972153e+00	-6.632298541437585904e+00	2.316159381022863428e+01
-6.104545430407833706e+00	-6.858501055630936705e+00	2.294485665175381328e+01
-6.179940992930143651e+00	-7.098509567340555826e+00	2.275159763763753062e+01
-6.271797850371184424e+00	-7.351872640732702635e+00	2.258349623128088624e+01
-6.379805329407336245e+00	-7.618066081257174993e+00	2.244228897703612446e+01
-6.503631404592320031e+00	-7.896456564480711648e+00	2.232977091586838725e+01
-6.642913920581158926e+00	-8.186262798263815199e+00	2.224779235451973847e+01
-6.797248808349424465e+00	-8.486514372703519271e+00	2.219825012342592174e+01
-6.966175364784834123e+00	-8.796008603325329744e+00	2.218307228970314426e+01
-7.149158688638883596e+00	-9.113265902434118715e+00	2.220419513614596596e+01
-7.345569410018407019e+00	-9.436484530410552907e+00	2.226353109294758781e+01
-7.554660922057621519e+00	-9.763495990358107335e+00	2.236292623974563298e+01
-7.775544428887670279e+00	-1.009172283896802647e+01	2.250410601314186465e+01
-8.007162269895705009e+00	-1.041814128929106609e+01	2.268860789875553507e+01
-8.248260171835241295e+00	-1.073925166073522242e+01	2.291770020463626523e+01
-8.497359320725239584e+00	-1.105106045396212089e+01	2.319228655766419323e+01
-8.752729434048927004e+00	-1.134907853572858194e+01	2.351279659069502159e+01
-9.012364344216893031e+00	-1.162834052394318007e+01	2.387906444311122911e+01
-9.273961962189520847e+00	-1.188345084548094732e+01	2.429019820961743292e+01
-9.534910850518663494e+00	-1.210866194393884321e+01	2.474444533457232964e+01
-9.792285959860681288e+00	-1.229798955953788386e+01	2.523906109904453388e+01
-1.004285631982840243e+01	-1.244536869630109877e+01	2.577018964451677618e+01
-1.028310755747567207e+01	-1.254485165954392301e+01	2.633276918333993422e+01
-1.050928196768249734e+01	-1.259084628105701853e+01	2.692047481829693112e+01
-1.071743839901994910e+01	-1.257838816350376021e+01	2.752571329268669942e+01
-1.090353337546832968e+01	-1.250343566755976532e+01	2.813968352218387636e+01
-1.106352360467747253e+01	-1.236317087142281856e+01	2.875251444373982324e+01
-1.119348833135200749e+01	-1.215628454959682792e+01	2.935348721117175685e+01
-1.128976795317649007e+01	-1.188321927105200793e+01	2.993134199983487420e+01
-1.134911308496404203e+01	-1.154634304817789214e+01	3.047466098976819993e+01
-1.136883608128542633e+01	-1.115002754349782954e+01	3.097230931088667560e+01
-1.134695522750666719e+01	-1.070061029467936109e+01	3.141390617600377411e+01
-1.128232073422393711e+01	-1.020622978643233481e+01	3.179029075749699018e+01
-1.117471163944477652e+01	-9.676534728547554920e+00	3.209394328237173966e+01
-1.102489394835505365e+01	-9.122283024774617388e+00	3.231932266763680417e+01
-1.083463285599700932e+01	-8.554859451132653447e+00	3.246308836124112673e+01
-1.060665551551057462e+01	-7.985751618642117577e+00	3.252418540752361054e+01
-1.034456512582372945e+01	-7.426029341396668926e+00	3.250378654721863825e+01
-1.005271154738102268e+01	-6.885871915477581595e+00	3.240510100148787132e+01
-9.736027584190678041e+00	-6.374181099272437478e+00	3.223307379896326808e+01
-9.399842935698854873e+00	-5.898306055553501182e+00	3.199400975083635146e+01
-9.049689247684320037e+00	-5.463892351582852136e+00	3.169516101587039003e+01
-8.691109558074172625e+00	-5.074852838929178489e+00	3.134431635022336593e+01
-8.329483886159673389e+00	-4.733446112573385989e+00	3.094942445330528003e+01
-7.969880108801044472e+00	-4.440439816875136003e+00	3.051827493434247884e+01
-7.616936079608453980e+00	-4.195331925629300684e+00	3.005825027155197660e+01
-7.274775664210539006e+00	-3.996602998830526499e+00	2.957615248791227458e+01
-6.946958397672537977e+00	-3.841975411220730052e+00	2.907810040341368563e+01
-6.636460099027357451e+00	-3.728660470598234244e+00	2.856948789912095421e+01
-6.345680136184444819e+00	-3.653580028698300453e+00	2.805499072121085646e+01
-6.076470125435830205e+00	-3.613554693138695928e+00	2.753860862081687344e+01
-5.830178582206117177e+00	-3.605455455524707808e+00	2.702373050029454404e+01
-5.607706269537976240e+00	-3.626319156245898956e+00	2.651321209961067282e+01
-5.409567558208768112e+00	-3.673430662988304451e+00	2.600945805959231549e+01
-5.235953868686721968e+00	-3.744376067399254993e+00	2.551450252656129791e+01
-5.086796088557974826e+00	-3.837071807841886617e+00	2.503008454773707925e+01
-4.961823660486365917e+00	-3.949774632822657061e+00	2.455771621148539197e+01
-4.860618757719994854e+00	-4.081076937974034813e+00	2.409874277239235951e+01
-4.782664575745398494e+00	-4.229891409186298468e+00	2.365439489381680715e+01
-4.727387259089488758e+00	-4.395428211109642547e+00	2.322583370001836300e+01
-4.694191354291504581e+00	-4.577167258391622084e+00	2.281418962847329723e+01
-4.682488944701516331e+00	-4.774827447917864731e+00	2.242059618079679595e+01
-4.691722795023150816e+00	-4.988334140453130061e+00	2.204621964803227385e+01
-4.721383929566148829e+00	-5.217785668987477976e+00	2.169228577997881402e+01
-4.771024103508281655e+00	-5.463419217804641903e+00	2.136010421228155920e+01
-4.840263614937917680e+00	-5.725576054106473300e+00	2.105109128069717173e+01
-4.928794858854772976e+00	-6.004665793941072138e+00	2.076679165073349154e+01
-5.036381952363402803e+00	-6.301129137250563339e+00	2.050889897635160963e+01
-5.162856670852118413e+00	-6.615398305866395212e+00	2.027927557131591030e+01
-5.308110834353546359e+00	-6.947854259012157030e+00	2.007997082456677518e+01
-5.472085176819407870e+00	-7.298779643167168096e+00	1.991323780735329763e+01
-5.654754623454183893e+00	-7.668306361963953321e+00	1.978154719397364758e+01
-5.856109797305160569e+00	-8.056356638369489787e+00	1.968759723885415980e+01
-6.076134481411593846e+00	-8.462576504472721695e+00	1.963431811089931855e+01
-6.314778683717706897e+00	-8.886260821296845691e+00	1.962486837588573607e+01
-6.571926897475620422e+00	-9.326269239616745921e+00	1.966262084042367420e+01
-6.847361131689733149e+00	-9.780933010753301460e+00	1.975113433929894313e+01
-7.140718319596089714e+00	-1.024795330170191399e+01	1.989410739176477350e+01
-7.451441817806672141e+00	-1.072429272712793313e+01	2.009530902642468675e+01
-7.778726908738798684e+00	-1.120606324863003422e+01	2.035848156762315142e+01
-8.121460542727922061e+00	-1.168841546667926679e+01	2.068720992154611693e+01
-8.478156035123056711e+00	-1.216543667280662788e+01	2.108475208313494775e+01
-8.846884098891413473e+00	-1.263006781468597772e+01	2.155382644855236762e+01
-9.225202470470870608e+00	-1.307405263944908214e+01	2.209635335834613201e+01
-9.610087487368691228e+00	-1.348793546888831330e+01	2.271315144136416109e+01
-9.997872285520653435e+00	-1.386112688600902487e+01	2.340359409122297762e+01
-1.038419774556949093e+01	-1.418205840963258701e+01	2.416523800020721069e+01
-1.076398381197580001e+01	-1.443844709466669940e+01	2.499344409239009934e+01
-1.113143014024488942e+01	-1.461768781491316460e+01	2.588102104641667012e+01
-1.148005590771171747e+01	-1.470738359866865430e+01	2.681793192234488643e+01
-1.180278867680741151e+01	-1.469601183886398843e+01	2.779111353766473513e+01
-1.209211099301306902e+01	-1.457370614819923915e+01	2.878446376087493164e+01
-1.234027050853168639e+01	-1.433311085805228657e+01	2.977905083560822064e+01
-1.253955454348374587e+01	-1.397024006387341544e+01	3.075358820199392795e+01
-1.268262309552271283e+01	-1.348524996874271942e+01	3.168519587731177722e+01
-1.276288578284471420e+01	-1.288301796560409862e+01	3.255043513028860502e+01
-1.277489900112065335e+01	-1.217342094764688198e+01	3.332655989369722249e+01
-1.271475119577327639e+01	-1.137122409151639246e+01	3.399288277237547362e+01
-1.258039848534758853e+01	-1.049553171663932716e+01	3.453211543998635591e+01
-1.237191180847676186e+01	-9.568810247599733643e+00	3.493152363431119056e+01
-1.209160165238905904e+01	-8.615560154103032886e+00	3.518374466393763811e+01
-1.174399750256045571e+01	-7.660774764073908116e+00	3.528715340770651920e+01
-1.133567522871180167e+01	-6.728363902224366200e+00	3.524572622329260696e+01
-1.087494409606305723e+01	-5.839728270568067536e+00	3.506842818507942638e+01
-1.037142251351355782e+01	-5.012643374264634133e+00	3.476822039016962407e+01
-9.835544599588665449e+00	-4.260556207211720015e+00	3.436083437580442990e+01
-9.278045760350970284e+00	-3.592327943201390372e+00	3.386347982895257758e+01
-8.709473978636012248e+00	-3.012388322090207016e+00	3.329363865234650888e+01
-8.139765412981430970e+00	-2.521216357920167628e+00	3.266806048653634775e+01
-7.577910507475304591e+00	-2.116035021400827887e+00	3.200202441044883983e+01
-7.031722958867856477e+00	-1.791604842875690551e+00	3.130888165965075842e+01
-6.507711147268639529e+00	-1.541017403103503103e+00	3.059985447485655286e+01
-6.011041772852125931e+00	-1.356416209599465850e+00	2.988404131733524594e+01
-5.545579216526859589e+00	-1.229601536900656100e+00	2.916856868037467621e+01
-5.113981448564238974e+00	-1.152501619661949306e+00	2.845883148094554116e+01
-4.717833465674010185e+00	-1.117512046649602020e+00	2.775877316437263786e+01
-4.357801323771569812e+00	-1.117717606562519839e+00	2.707116904139859415e+01
-4.033792952050665015e+00	-1.147017038306427095e+00	2.639788887571930331e+01
-3.745115360676241067e+00	-1.200172713538617320e+00	2.574012547185389366e+01
-3.490621095962478826e+00	-1.272805894488840517e+00	2.509858417816893095e+01
-3.268839575815114973e+00	-1.361355268302380628e+00	2.447363376920084832e+01
-3.078091145063841516e+00	-1.463012970559899317e+00	2.386542247635397374e+01
-2.916583327613447185e+00	-1.575648905495448560e+00	2.327396453160755385e+01
-2.782489885401647101e+00	-1.697731178968726162e+00	2.269920301082898462e+01
-2.674014014758355096e+00	-1.828248007248397533e+00	2.214105446486628992e+01
-2.589437414007359273e+00	-1.966634551902447958e+00	2.159944015022666974e+01
-2.527157127796868075e+00	-2.112706697839387360e+00	2.107430785230388182e+01
-2.485712084801119826e+00	-2.266602753620763799e+00	2.056564747978682561e+01
-2.463801151683084001e+00	-2.428733325106211538e+00	2.007350288006209738e+01
-2.460294369025396666e+00	-2.599739119184306002e+00	1.959798171788611754e+01
-2.474238844041287688e+00	-2.780456110671795322e+00	1.913926478062873571e+01
-2.504860570704338318e+00	-2.971887302230407979e+00	1.869761571406112921e+01
-2.551563243856945107e+00	-3.175180185321982762e+00	1.827339193620645830e+01
-2.613924938003449050e+00	-3.391608939698544489e+00	1.786705730380273494e+01
-2.691693338172958416e+00	-3.622560366391058384e+00	1.747919699738465127e+01
-2.784780040994768502e+00	-3.869522516270845980e+00	1.711053502951784466e+01
-2.893254288522376427e+00	-4.134074938177241698e+00	1.676195475099551402e+01
-3.017336353487862777e+00	-4.417879414908377100e+00	1.643452271822600608e+01
-3.157390659629914165e+00	-4.722669971236640230e+00	1.612951627897020757e+01
-3.313918590790586816e+00	-5.050240815784958315e+00	1.584845522036704502e+01
-3.487550813290023921e+00	-5.402430709147608034e+00	1.559313778891384850e+01
-3.679038802875782110e+00	-5.781102026002639782e+00	1.536568132021782418e+01
-3.889245125188467878e+00	-6.188112492450782653e+00	1.516856758617809042e+01
-4.119131861914699044e+00	-6.625277227172696293e+00	1.500469275210854114e+01
-4.369746398440498503e+00	-7.094318296302576599e+00	1.487742150161445487e+01
-4.642203588226706756e+00	-7.596798514655280776e+00	1.479064438841298390e+01
-4.937663080869564070e+00	-8.134035709691445959e+00	1.474883675581168951e+01
-5.257300343751752258e+00	-8.706993147888574924e+00	1.475711655775637254e+01
-5.602269624165434614e+00	-9.316141373141407556e+00	1.482129703985539848e+01
-5.973656799063031819e+00	-9.961286432205165298e+00	1.494792840609426499e+01
-6.372419762377244723e+00	-1.064135953007103907e+01	1.514432021973529885e+01
-6.799313739146624513e+00	-1.135416381367585181e+01	1.541853329715481991e+01
-7.254798746599547599e+00	-1.209607556965180386e+01	1.577932623426817749e+01
-7.738926428904773225e+00	-1.286170010113761819e+01	1.623603754241507957e+01
-8.251203796128057988e+00	-1.364348749984271691e+01	1.679837992949228109e+01
-8.790432166499524413e+00	-1.443132112532986433e+01	1.747611909528400176e+01
-9.354521062382557872e+00	-1.521210252628882209e+01	1.827860649326461484e+01
-9.940279208773183939e+00	-1.596937130417058626e+01	1.921413539294216477e+01
-1.054318841831292453e+01	-1.668301706397521400e+01	2.028909449753265903e+01
-1.115717128287915294e+01	-1.732916218921865337e+01	2.150690627019766765e+01
-1.177437037351310245e+01	-1.788031615631840054e+01	2.286676138731055374e+01
-1.238496495179363244e+01	-1.830591952116945720e+01	2.436219950931101152e+01
-1.297706040873121580e+01	-1.857340064174577066e+01	2.597964136519807354e+01
-1.353669443203267164e+01	-1.864984979583957525e+01	2.769704575122326062e+01
-1.404800996841336236e+01	-1.850436128880694753e+01	2.948293871993400828e+01
-1.449364510045272070e+01	-1.811099429671708805e+01	3.129612326271619338e+01
-1.485538002007915814e+01	-1.745215594597836883e+01	3.308639889282896007e+01
-1.511505761266908010e+01	-1.652203050165174503e+01	3.479656872182913929e+01
-1.525575490156734659e+01	-1.532950491864610676e+01	3.636585866312537263e+01
-1.526312990327522279e+01	-1.389993497640170084e+01	3.773461291059218325e+01
-1.512681041058787024e+01	-1.227512901251299837e+01	3.884979591618566985e+01
-1.484164227078038323e+01	-1.051114966421075714e+01	3.967050735247890714e+01
-1.440859301012342009e+01	-8.673943215128607775e+00	4.017252215309678576e+01
-1.383512803062393814e+01	-6.833314606870493080e+00	4.035091416307079015e+01
-1.313494668824859346e+01	-5.056216673388480132e+00	4.022015310693755197e+01
-1.232707368676258142e+01	-3.400543910835993611e+00	3.981161298806743787e+01
-1.143442070916992215e+01	-1.910512235093340339e+00	3.916902482331514790e+01
-1.048202986176226403e+01	-6.142938253329299769e-01	3.834284293793807308e+01
-9.495256258119329829e+00	4.759889982302376588e-01	3.738462977899362727e+01
-8.498131732484372591e+00	1.362323754639157336e+00	3.634238532764545226e+01
-7.512086183772019865e+00	2.057647411867524312e+00	3.525736184366498804e+01
-6.555112824208065625e+00	2.582250214113149145e+00	3.416247575635679823e+01
-5.641376520375944281e+00	2.960384950565674966e+00	3.308209311299629007e+01
-4.781200373281782490e+00	3.217481108680233959e+00	3.203278722815872470e+01
-3.981332225085580934e+00	3.378121935599816883e+00	3.102463857400524105e+01
-3.245386809017041241e+00	3.464761626483058077e+00	3.006271720601180064e+01
-2.574371965467031398e+00	3.497057162329459512e+00	2.914849962133769878e+01
-1.967229052687382129e+00	3.491653242981377581e+00	2.828108187723325528e+01
-1.421340823120506247e+00	3.462266234902335427e+00	2.745813660655241506e+01
-9.329801173182221685e-01	3.419941846936695562e+00	2.667661749985387942e+01
-4.976879208927303400e-01	3.373395532864896573e+00	2.593324473367701088e+01
-1.105795755169676764e-01	3.329375586221343664e+00	2.522481611453884298e+01
2.334159406568634965e-01	3.293013043798771911e+00	2.454838865937348302e+01
5.393756509710543323e-01	3.268139524439326760e+00	2.390136955120012985e+01
8.122520383178816195e-01	3.257565143859045609e+00	2.328154757410420927e+01
1.056783348871997985e+00	3.263315218426853459e+00	2.268708833958337934e+01
1.277436535827483510e+00	3.286828032010146394e+00	2.211650986541622999e+01
1.478375685445749710e+00	3.329117604251023543e+00	2.156864968945629712e+01
1.663449877326277138e+00	3.390905947445431057e+00	2.104263066743963861e+01
1.836195484338192463e+00	3.472729239598588258e+00	2.053782972836205545e+01
1.999848859864232109e+00	3.575021980764045537e+00	2.005385190698743969e+01
2.157366171954213652e+00	3.698182712997640120e+00	1.959051071295029089e+01
2.311447826058556476e+00	3.842624362980587627e+00	1.914781513506317623e+01
2.464565479750759458e+00	4.008811753970048741e+00	1.872596316271275185e+01
2.618990107172688209e+00	4.197288346901498990e+00	1.832534151579973880e+01
2.776819931145569242e+00	4.408693812036432291e+00	1.794653122414822377e+01
2.940007319234655636e+00	4.643773598655416279e+00	1.759031872487599912e+01
3.110383947176731834e+00	4.903381254066506933e+00	1.725771220817271256e+01
3.289683677865709477e+00	5.188473836562363495e+00	1.694996300697610536e+01
3.479562693735374967e+00	5.500100361554369321e+00	1.666859187051177571e+01
3.681616460517274536e+00	5.839382807887394833e+00	1.641541996562387595e+01
3.897393095254286344e+00	6.207488785235909745e+00	1.619260439378848559e+01
4.128402664252448950e+00	6.605594518469396270e+00	1.600267787391061347e+01
4.376121849674143860e+00	7.034836339577124953e+00	1.584859199510362160e+01
4.641993298664441880e+00	7.496248396926676882e+00	1.573376305673926012e+01
4.927418808490665825e+00	7.990683809861875986e+00	1.566211894425260098e+01
5.233745308627787196e+00	8.518716043473361310e+00	1.563814468898353738e+01
5.562242382112344785e+00	9.080516905438306807e+00	1.566692327140895635e+01
5.914069834444941165e+00	9.675707357200050041e+00	1.575416678758964473e+01
6.290233586720452408e+00	1.030317741161965017e+01	1.590623124944596611e+01
6.691527969210372184e+00	1.096087194135110643e+01	1.613010598806833684e+01
7.118462366424445520e+00	1.164554049966162985e+01	1.643336587299139495e+01
7.571170179748164308e+00	1.235245159205812726e+01	1.682407142299384617e+01
8.049298320979159982e+00	1.307507564786978982e+01	1.731059856954833265e+01
8.551876053668223676e+00	1.380474670125516035e+01	1.790137675028921649e+01
9.077163118426916810e+00	1.453032097768479680e+01	1.860451185977319710e+01
9.622478904352703921e+00	1.523786155216879123e+01	1.942727046524850110e+01
1.018401716913431265e+01	1.591039202765577976e+01	2.037540517527223827e+01
1.075665465498645901e+01	1.652777815340642320e+01	2.145231017502077009e+01
1.133376700482845578e+01	1.706681275422506161e+01	2.265801308075719334e+01
1.190707157976811637e+01	1.750159297753820553e+01	2.398803666460761264e+01
1.246652371954512617e+01	1.780428439386204786e+01	2.543220293019767198e+01
1.300029978697681798e+01	1.794635658070011885e+01	2.697350141510538180e+01
1.349490546634914878e+01	1.790034090823849411e+01	2.858719828869537949e+01
1.393544901053808260e+01	1.764209564519664752e+01	3.024041179405688240e+01
1.430611367400393874e+01	1.715346324555780200e+01	3.189240525453612563e+01
1.459084863115932507e+01	1.642507669273538440e+01	3.349582875733563014e+01
1.477427143731693171e+01	1.545893787079746318e+01	3.499905308216634126e+01
1.484273808066498468e+01	1.427028939168833688e+01	3.634957377882276575e+01
1.478549321176732079e+01	1.288828113092890959e+01	3.749823232390278349e+01
1.459577200368348038e+01	1.135503782413108453e+01	3.840375039955127789e+01
1.427169858572823991e+01	9.722979757738960060e+00	3.903687780813744013e+01
1.381682670292931192e+01	8.050600026109064444e+00	3.938339864157028813e+01
1.324020403524728806e+01	6.397269562638596696e+00	3.944538085395308258e+01
1.255591058798641946e+01	4.817905089337694235e+00	3.924038408935627587e+01
1.178211003812154622e+01	3.358393462438491905e+00	3.879877490092443537e+01
1.093973838055324066e+01	2.052485986218139047e+00	3.815970118757436325e+01
1.005101314111973032e+01	9.205163961893620961e-01	3.736651855409153455e+01
9.137963466626693787e+00	-3.011877850968947001e-02	3.646247472820106594e+01
8.221155242113056261e+00	-8.031154397601227846e-01	3.548726828422313417e+01
7.318728173925737934e+00	-1.410624234402000132e+00	3.447479747200684130e+01
6.445792933092963750e+00	-1.870390818846376035e+00	3.345211487015701834e+01
5.614174557899029416e+00	-2.203118945662603689e+00	3.243938544734751162e+01
4.832445207542866328e+00	-2.430322604518033724e+00	3.145054009413911089e+01
4.106168426336775923e+00	-2.572764837886423628e+00	3.049431018159855711e+01
3.438275099914455790e+00	-2.649457766639262690e+00	2.957538487159813556e+01
2.829501813259083676e+00	-2.677129254740848285e+00	2.869551371039950638e+01
2.278838706459090702e+00	-2.670037535240659565e+00	2.785445493893697133e+01
1.783951082289115586e+00	-2.640020422701409242e+00	2.705073077688547301e+01
1.341553931790063103e+00	-2.596685719894805899e+00	2.628219111416250087e+01
9.477299666215761587e-01	-2.547673530047265711e+00	2.554640913777630828e+01
5.981896169546919717e-01	-2.498943378887210631e+00	2.484094134057587056e+01
2.884763173705017225e-01	-2.455056784204155296e+00	2.416348501519663117e+01
1.412300721303599849e-02	-2.419438779218585633e+00	2.351196261244091090e+01
-2.292331714301261703e-01	-2.394610545582430916e+00	2.288455687205380684e+01
-4.457709088453566393e-01	-2.382390732641502140e+00	2.227971498197317146e+01
-6.394328912249711561e-01	-2.384066191828490222e+00	2.169613498822509001e+01
-8.138962212853230183e-01	-2.400534516213916891e+00	2.113274357146825366e+01
-9.725600507781824167e-01	-2.432421511629570876e+00	2.058867116013530918e+01
-1.118546196863321240e+00	-2.480176920041601285e+00	2.006322806018314608e+01
-1.254709269181149223e+00	-2.544151611527722068e+00	1.955588369243266911e+01
-1.383653503415806618e+00	-2.624659205423929276e+00	1.906624998044734909e+01
-1.507754073616618840e+00	-2.722024758501640385e+00	1.859406928251739188e+01
-1.629181142105120994e+00	-2.836622814471025045e+00	1.813920689393381380e+01
-1.749925309341711310e+00	-2.968906768072346658e+00	1.770164797003861423e+01
-1.871823455214774778e+00	-3.119431169009023286e+00	1.728149866962294112e+01
-1.996584226594199540e+00	-3.288868279268438499e+00	1.687899134439488691e+01
-2.125812631861623281e+00	-3.478019901131741420e+00	1.649449367053721005e+01
-2.261033358788635095e+00	-3.687825209031782681e+00	1.612852171074090180e+01
-2.403712543812949853e+00	-3.919365041242963255e+00	1.578175699490546791e+01
-2.555277793555950971e+00	-4.173862830577538929e+00	1.545506780498551613e+01
-2.717136297258109678e+00	-4.452682068867619414e+00	1.514953493666978623e+01
-2.890690874419060474e+00	-4.757319898781160461e+00	1.486648228060350796e+01
-3.077353776855270340e+00	-5.089396097998153401e+00	1.460751261036080173e+01
-3.278558008969558735e+00	-5.450636353518099497e+00	1.437454897208334970e+01
-3.495765843424412989e+00	-5.842848305916905183e+00	1.416988202570596123e+01
-3.730474089673662341e+00	-6.267888363108407468e+00	1.399622356744172791e+01
-3.984215517017136943e+00	-6.727616730869736550e+00	1.385676623625348647e+01
-4.258555638402397037e+00	-7.223837477784234906e+00	1.375524903044935954e+01
-4.555083822340581179e+00	-7.758219748596571819e+00	1.369602767702648194e+01
-4.875397414966180065e+00	-8.332195480346447525e+00	1.368414803155014070e+01
-5.221077221504207166e+00	-8.946828202343173331e+00	1.372541944660743773e+01
-5.593652319588104049e+00	-9.602646794058189883e+00	1.382648331928607099e+01
-5.994551767035112277e+00	-1.029943757069557009e+01	1.399486968429840061e+01
-6.425040347401157703e+00	-1.103598798180407492e+01	1.423903162670697142e+01
-6.886135110841449247e+00	-1.180977587216322355e+01	1.456834333378795066e+01
-7.378499186973626500e+00	-1.261660013910129585e+01	1.499304273992053993e+01
-7.902309282186393169e+00	-1.345015237339525349e+01	1.552409402873416155e+01
-8.457093591307279112e+00	-1.430153552526548744e+01	1.617293908045884976e+01
-9.041537784703100655e+00	-1.515874578107935555e+01	1.695110103954877445e+01
-9.653258584340726145e+00	-1.600614869757142600e+01	1.786959890230738424e+01
-1.028854759566379684e+01	-1.682400102418687027e+01	1.893813162275350237e+01
-1.094209293851610454e+01	-1.758809565499441518e+01	2.016399700524309679e+01
-1.160669321016393596e+01	-1.826963742879567576e+01	2.155072897779786345e+01
-1.227298763202711029e+01	-1.883548815634672380e+01	2.309647180292959234e+01
-1.292923768445907129e+01	-1.924894268394266916e+01	2.479216603180582368e+01
-1.356120818440743037e+01	-1.947120173537388155e+01	2.661970051508980362e+01
-1.415220753950407584e+01	-1.946367500473711942e+01	2.855028330569236417e+01
-1.468335428602738091e+01	-1.919116101921292028e+01	3.054338693141452410e+01
-1.513413495934593556e+01	-1.862579489501667496e+01	3.254670096600671769e+01
-1.548330095291300879e+01	-1.775143308567316680e+01	3.449753338790610968e+01
-1.571011416618902423e+01	-1.656788610585092769e+01	3.632599198056040279e+01
-1.579589136015521511e+01	-1.509418439917863708e+01	3.796001159659221003e+01
-1.572572066405755820e+01	-1.336996994393028437e+01	3.933187905670685325e+01
-1.549014559204483099e+01	-1.145425059804442114e+01	4.038542196851540922e+01
-1.508655609264478947e+01	-9.421188196951835181e+00	4.108262285872984876e+01
-1.452001930307549316e+01	-7.353259079010869392e+00	4.140828214901429050e+01
-1.380334328066903105e+01	-5.332841331973060761e+00	4.137161790177761134e+01
-1.295629308579943384e+01	-3.433782597491572997e+00	4.100434724800284414e+01
-1.200404203696864869e+01	-1.714563428170315706e+00	4.035565224415879015e+01
-1.097509417608881499e+01	-2.142401045581308061e-01	3.948518391347513301e+01
-9.899008768935747327e+00	1.048412047288349358e+00	3.845562711174095938e+01
-8.804266687313337059e+00	2.072931371453926808e+00	3.732623313617517624e+01
-7.716546881436610938e+00	2.873308494928836332e+00	3.614823609224559675e+01
-6.657561343800066034e+00	3.473337868047818411e+00	3.496244243860591894e+01
-5.644471422615277234e+00	3.902133365744298477e+00	3.379875449952557886e+01
-4.689810943779320063e+00	4.190421072680194037e+00	3.267708691432145685e+01
-3.801787742133368564e+00	4.367863395911310676e+00	3.160906618025951431e+01
-2.984822628328900773e+00	4.461393797598784516e+00	3.059999549005310726e+01
-2.240200985736132022e+00	4.494385113345432892e+00	2.965072891872380012e+01
-1.566742375827975486e+00	4.486420907721060836e+00	2.875926071884949309e+01
-9.614260474730718098e-01	4.453452358069081463e+00	2.792196057795850450e+01
-4.199382069188564159e-01	4.408167543157586188e+00	2.713446523836207191e+01
6.287236808878787775e-02	4.360451156567728859e+00	2.639227747071624108e+01
4.926302469366820036e-01	4.317857458228509415e+00	2.569113694947372650e+01
8.751529680658647337e-01	4.286053041393461882e+00	2.502722539889010633e+01
1.216242975398624360e+00	4.269208836135049090e+00	2.439725881790634077e+01
1.521539561472266877e+00	4.270334834322706108e+00	2.379850787780736709e+01
1.796419088757310822e+00	4.291558850790781143e+00	2.322877650661779469e+01
2.045933064960657966e+00	4.334354431885264702e+00	2.268635941958715918e+01
2.274775201653118639e+00	4.399724417154246225e+00	2.216999220434129825e+01
2.487270123203231265e+00	4.488346744572791813e+00	2.167880235223401897e+01
2.687377785340187231e+00	4.600688537648572662e+00	2.121226600110346183e+01
2.878708860571025596e+00	4.737093707886415928e+00	2.077017274858749118e+01
3.064547345302564452e+00	4.897848448497942542e+00	2.035259937768514149e+01
3.247877455622102172e+00	5.083228176768765039e+00	1.995989243688766379e+01
3.431412527736768414e+00	5.293528735951170461e+00	1.959265912756697148e+01
3.617624148558208574e+00	5.529083996537859313e+00	1.925176571683953597e+01
3.808770133356173648e+00	5.790271392572542197e+00	1.893834260302424610e+01
4.006920259277810814e+00	6.077506379169889783e+00	1.865379513324215921e+01
4.213978871267018533e+00	6.391226291657919667e+00	1.839981925140445185e+01
4.431703613306108736e+00	6.731863617090600549e+00	1.817842099751482365e+01
4.661719613684558006e+00	7.099808252456544011e+00	1.799193875267254583e+01
4.905528477561756695e+00	7.495357924048206222e+00	1.784306689997752926e+01
5.164511422210401825e+00	7.918655590476222805e+00	1.773487922321449517e+01
5.439925839036983568e+00	8.369612369592241308e+00	1.767084986678701242e+01
5.732894492092508898e+00	8.847814352945896132e+00	1.765486900676048521e+01
6.044386478177847799e+00	9.352411654327619672e+00	1.769124951206078933e+01
6.375188995792824720e+00	9.881988258346433796e+00	1.778471979299183658e+01
6.725868922048185539e+00	1.043441179540955588e+01	1.794039674412438501e+01
7.096723209384322217e+00	1.100666340652374586e+01	1.816373122310456978e+01
7.487717229098264760e+00	1.159464954168586992e+01	1.846041694793395394e+01
7.898410460357025542e+00	1.219300005004269849e+01	1.883625219931893113e+01
8.327869419325592659e+00	1.279486046439200209e+01	1.929694254454700442e+01
8.774568523832233069e+00	1.339169112012708851e+01	1.984783235874341756e+01
9.236280783461719324e+00	1.397309174478555427e+01	2.049355378357123669e+01
9.709961879594102285e+00	1.452667727674659837e+01	2.123758469184249620e+01


==> fig/cross_mapping/lorenz_x.dat <==
7.679341053257807914e+00	1.506548384327003109e+00	0.000000000000000000e+00
8.516228404313412881e+00	1.683150469709125741e+00	1.000000000000000056e-01
9.428521977954945399e+00	1.879690242776993703e+00	1.890000000000000013e-01
1.041686122645463008e+01	2.098545048594561813e+00	2.708078003500000164e-01
1.147919504058816109e+01	2.342319970660282191e+00	3.485315497192177925e-01
1.260968671984109868e+01	2.613870102261421469e+00	4.247545220096303753e-01
1.379737630527299075e+01	2.916320251329867386e+00	5.016729054688112699e-01
1.502463307584730146e+01	3.253080581355455525e+00	5.812050594216799926e-01
1.626550307279847729e+01	3.627855906187681168e+00	6.650788460271408464e-01
1.748416756452664345e+01	4.044645308244595228e+00	7.549021980041519253e-01
1.863387857781549073e+01	4.507727350481705031e+00	8.522209530333061389e-01
1.965690763892415305e+01	5.021624298775182460e+00	9.585671019782825431e-01
2.048617947130989947e+01	5.591036347612083013e+00	1.075499905092397679e+00
2.104926300396606464e+01	6.220733734344531030e+00	1.204641782707640774e+00
2.127512094019925470e+01	6.915390753726526007e+00	1.347710447594152150e+00
2.110336109484745037e+01	7.679341053257807914e+00	1.506548384327003109e+00
2.049471163271176977e+01	8.516228404313412881e+00	1.683150469709125741e+00
1.944035530259121458e+01	9.428521977954945399e+00	1.879690242776993703e+00
1.796719287268289023e+01	1.041686122645463008e+01	2.098545048594561813e+00
1.613668516599577885e+01	1.147919504058816109e+01	2.342319970660282191e+00
1.403679248421511438e+01	1.260968671984109868e+01	2.613870102261421469e+00
1.176898159275007849e+01	1.379737630527299075e+01	2.916320251329867386e+00
9.434009295480040080e+00	1.502463307584730146e+01	3.253080581355455525e+00
7.120247245836869965e+00	1.626550307279847729e+01	3.627855906187681168e+00
4.896801642674597055e+00	1.748416756452664345e+01	4.044645308244595228e+00
2.811645724596213647e+00	1.863387857781549073e+01	4.507727350481705031e+00
8.935041403329126997e-01	1.965690763892415305e+01	5.021624298775182460e+00
-8.442674793762949825e-01	2.048617947130989947e+01	5.591036347612083013e+00
-2.399302426945888023e+00	2.104926300396606464e+01	6.220733734344531030e+00
-3.776273650582762542e+00	2.127512094019925470e+01	6.915390753726526007e+00
-4.983783753578978626e+00	2.110336109484745037e+01	7.679341053257807914e+00
-6.032156056485124651e+00	2.049471163271176977e+01	8.516228404313412881e+00
-6.932013873878855037e+00	1.944035530259121458e+01	9.428521977954945399e+00
-7.693476516243675789e+00	1.796719287268289023e+01	1.041686122645463008e+01
-8.325802731125977019e+00	1.613668516599577885e+01	1.147919504058816109e+01
-8.837338331828579641e+00	1.403679248421511438e+01	1.260968671984109868e+01
-9.235655038545440121e+00	1.176898159275007849e+01	1.379737630527299075e+01
-9.527794060672157173e+00	9.434009295480040080e+00	1.502463307584730146e+01
-9.720548890353711613e+00	7.120247245836869965e+00	1.626550307279847729e+01
-9.820738081690898014e+00	4.896801642674597055e+00	1.748416756452664345e+01
-9.835432137848927781e+00	2.811645724596213647e+00	1.863387857781549073e+01
-9.772110478321950566e+00	8.935041403329126997e-01	1.965690763892415305e+01
-9.638735636490180170e+00	-8.442674793762949825e-01	2.048617947130989947e+01
-9.443742457699555004e+00	-2.399302426945888023e+00	2.104926300396606464e+01
-9.195949668960395229e+00	-3.776273650582762542e+00	2.127512094019925470e+01
-8.904409004903406810e+00	-4.983783753578978626e+00	2.110336109484745037e+01
-8.578212346105296149e+00	-6.032156056485124651e+00	2.049471163271176977e+01
-8.226279595271194012e+00	-6.932013873878855037e+00	1.944035530259121458e+01
-7.857149285136080685e+00	-7.693476516243675789e+00	1.796719287268289023e+01
-7.478790655675292776e+00	-8.325802731125977019e+00	1.613668516599577885e+01
-7.098450984972408229e+00	-8.837338331828579641e+00	1.403679248421511438e+01
-6.722546281801555779e+00	-9.235655038545440121e+00	1.176898159275007849e+01
-6.356597956341754951e+00	-9.527794060672157173e+00	9.434009295480040080e+00
-6.005213461734472347e+00	-9.720548890353711613e+00	7.120247245836869965e+00
-5.672105529125393453e+00	-9.820738081690898014e+00	4.896801642674597055e+00
-5.360142599753135784e+00	-9.835432137848927781e+00	2.811645724596213647e+00
-5.071422264548615999e+00	-9.772110478321950566e+00	8.935041403329126997e-01
-4.807359696700894247e+00	-9.638735636490180170e+00	-8.442674793762949825e-01
-4.568783899859420572e+00	-9.443742457699555004e+00	-2.399302426945888023e+00
-4.356035803838360643e+00	-9.195949668960395229e+00	-3.776273650582762542e+00
-4.169063583493142211e+00	-8.904409004903406810e+00	-4.983783753578978626e+00
-4.007511884299072236e+00	-8.578212346105296149e+00	-6.032156056485124651e+00
-3.870802803950918580e+00	-8.226279595271194012e+00	-6.932013873878855037e+00
-3.758207449964691360e+00	-7.857149285136080685e+00	-7.693476516243675789e+00
-3.668907654372745242e+00	-7.478790655675292776e+00	-8.325802731125977019e+00
-3.602047988619880847e+00	-7.098450984972408229e+00	-8.837338331828579641e+00
-3.556778608859063606e+00	-6.722546281801555779e+00	-9.235655038545440121e+00
-3.532289703802270697e+00	-6.356597956341754951e+00	-9.527794060672157173e+00
-3.527838444268602824e+00	-6.005213461734472347e+00	-9.720548890353711613e+00
-3.542769373109465381e+00	-5.672105529125393453e+00	-9.820738081690898014e+00
-3.576529149728075563e+00	-5.360142599753135784e+00	-9.835432137848927781e+00
-3.628676493912339041e+00	-5.071422264548615999e+00	-9.772110478321950566e+00
-3.698888073824184719e+00	-4.807359696700894247e+00	-9.638735636490180170e+00
-3.786960963559737881e+00	-4.568783899859420572e+00	-9.443742457699555004e+00
-3.892812164291618249e+00	-4.356035803838360643e+00	-9.195949668960395229e+00
-4.016475544556826982e+00	-4.169063583493142211e+00	-8.904409004903406810e+00
-4.158096412604872505e+00	-4.007511884299072236e+00	-8.578212346105296149e+00
-4.317923788145322739e+00	-3.870802803950918580e+00	-8.226279595271194012e+00
-4.496300292518856878e+00	-3.758207449964691360e+00	-7.857149285136080685e+00
-4.693649424834203998e+00	-3.668907654372745242e+00	-7.478790655675292776e+00
-4.910459836427158997e+00	-3.602047988619880847e+00	-7.098450984972408229e+00
-5.147266057037583664e+00	-3.556778608859063606e+00	-6.722546281801555779e+00
-5.404624964478245808e+00	-3.532289703802270697e+00	-6.356597956341754951e+00
-5.683087128492645412e+00	-3.527838444268602824e+00	-6.005213461734472347e+00
-5.983162005454188304e+00	-3.542769373109465381e+00	-5.672105529125393453e+00
-6.305275824835995913e+00	-3.576529149728075563e+00	-5.360142599753135784e+00
-6.649720908984252610e+00	-3.628676493912339041e+00	-5.071422264548615999e+00
-7.016595131673457608e+00	-3.698888073824184719e+00	-4.807359696700894247e+00
-7.405730286802501894e+00	-3.786960963559737881e+00	-4.568783899859420572e+00
-7.816608359117689808e+00	-3.892812164291618249e+00	-4.356035803838360643e+00
-8.248265132755815188e+00	-4.016475544556826982e+00	-4.169063583493142211e+00
-8.699181325633400519e+00	-4.158096412604872505e+00	-4.007511884299072236e+00
-9.167162596195732149e+00	-4.317923788145322739e+00	-3.870802803950918580e+00
-9.649211435554295946e+00	-4.496300292518856878e+00	-3.758207449964691360e+00
-1.014139621991800233e+01	-4.693649424834203998e+00	-3.668907654372745242e+00
-1.063872559730352663e+01	-4.910459836427158997e+00	-3.602047988619880847e+00
-1.113503986833745607e+01	-5.147266057037583664e+00	-3.556778608859063606e+00
-1.162293488794395380e+01	-5.404624964478245808e+00	-3.532289703802270697e+00
-1.209373782899135463e+01	-5.683087128492645412e+00	-3.527838444268602824e+00
-1.253755718127123053e+01	-5.983162005454188304e+00	-3.542769373109465381e+00
-1.294343055467811254e+01	-6.305275824835995913e+00	-3.576529149728075563e+00
-1.329959188784983581e+01	-6.649720908984252610e+00	-3.628676493912339041e+00
-1.359387312969668926e+01	-7.016595131673457608e+00	-3.698888073824184719e+00
-1.381424326103497258e+01	-7.405730286802501894e+00	-3.786960963559737881e+00
-1.394946941925091011e+01	-7.816608359117689808e+00	-3.892812164291618249e+00
-1.398986214082812829e+01	-8.248265132755815188e+00	-4.016475544556826982e+00
-1.392804257924533573e+01	-8.699181325633400519e+00	-4.158096412604872505e+00
-1.375964917352641237e+01	-9.167162596195732149e+00	-4.317923788145322739e+00
-1.348389092143882451e+01	-9.649211435554295946e+00	-4.496300292518856878e+00
-1.310385978440342925e+01	-1.014139621991800233e+01	-4.693649424834203998e+00
-1.262653852254559084e+01	-1.063872559730352663e+01	-4.910459836427158997e+00
-1.206248029001107369e+01	-1.113503986833745607e+01	-5.147266057037583664e+00
-1.142518517172304016e+01	-1.162293488794395380e+01	-5.404624964478245808e+00
-1.073024543139776732e+01	-1.209373782899135463e+01	-5.683087128492645412e+00
-9.994364307656105950e+00	-1.253755718127123053e+01	-5.983162005454188304e+00
-9.234365187033869660e+00	-1.294343055467811254e+01	-6.305275824835995913e+00
-8.466297573566428980e+00	-1.329959188784983581e+01	-6.649720908984252610e+00
-7.704718375600944746e+00	-1.359387312969668926e+01	-7.016595131673457608e+00
-6.962190449091069766e+00	-1.381424326103497258e+01	-7.405730286802501894e+00
-6.249004386197563932e+00	-1.394946941925091011e+01	-7.816608359117689808e+00
-5.573101182997501013e+00	-1.398986214082812829e+01	-8.248265132755815188e+00
-4.940155945986281161e+00	-1.392804257924533573e+01	-8.699181325633400519e+00
-4.353776058634243107e+00	-1.375964917352641237e+01	-9.167162596195732149e+00
-3.815768859882772368e+00	-1.348389092143882451e+01	-9.649211435554295946e+00
-3.326440698721551126e+00	-1.310385978440342925e+01	-1.014139621991800233e+01
-2.884898276483631285e+00	-1.262653852254559084e+01	-1.063872559730352663e+01
-2.489332310178567820e+00	-1.206248029001107369e+01	-1.113503986833745607e+01
-2.137271475935116793e+00	-1.142518517172304016e+01	-1.162293488794395380e+01
-1.825800789740321450e+00	-1.073024543139776732e+01	-1.209373782899135463e+01
-1.551743016719099311e+00	-9.994364307656105950e+00	-1.253755718127123053e+01
-1.311804601468846254e+00	-9.234365187033869660e+00	-1.294343055467811254e+01
-1.102689312634277163e+00	-8.466297573566428980e+00	-1.329959188784983581e+01
-9.211836270952515893e-01	-7.704718375600944746e+00	-1.359387312969668926e+01
-7.642181258488062179e-01	-6.962190449091069766e+00	-1.381424326103497258e+01
-6.289090535058436959e-01	-6.249004386197563932e+00	-1.394946941925091011e+01
-5.125838635635939777e-01	-5.573101182997501013e+00	-1.398986214082812829e+01
-4.127941390126876331e-01	-4.940155945986281161e+00	-1.392804257924533573e+01
-3.273188110902147674e-01	-4.353776058634243107e+00	-1.375964917352641237e+01
-2.541601398676580637e-01	-3.815768859882772368e+00	-1.348389092143882451e+01
-1.915344924825624906e-01	-3.326440698721551126e+00	-1.310385978440342925e+01
-1.378595700456271556e-01	-2.884898276483631285e+00	-1.262653852254559084e+01
-9.173939709560158251e-02	-2.489332310178567820e+00	-1.206248029001107369e+01
-5.194809802494976952e-02	-2.137271475935116793e+00	-1.142518517172304016e+01
-1.741324070744022789e-02	-1.825800789740321450e+00	-1.073024543139776732e+01
1.280067518953299788e-02	-1.551743016719099311e+00	-9.994364307656105950e+00
3.950817347229144960e-02	-1.311804601468846254e+00	-9.234365187033869660e+00
6.341792189768447052e-02	-1.102689312634277163e+00	-8.466297573566428980e+00
8.514684499468495871e-02	-9.211836270952515893e-01	-7.704718375600944746e+00
1.052331382721325564e-01	-7.642181258488062179e-01	-6.962190449091069766e+00
1.241481550663914024e-01	-6.289090535058436959e-01	-6.249004386197563932e+00
1.423071833056165914e-01	-5.125838635635939777e-01	-5.573101182997501013e+00
1.600791623874543990e-01	-4.127941390126876331e-01	-4.940155945986281161e+00
1.777954128588394300e-01	-3.273188110902147674e-01	-4.353776058634243107e+00
1.957574659320876209e-01	-2.541601398676580637e-01	-3.815768859882772368e+00
2.142440879891622796e-01	-1.915344924825624906e-01	-3.326440698721551126e+00
2.335175987051913149e-01	-1.378595700456271556e-01	-2.884898276483631285e+00
2.538295815604211247e-01	-9.173939709560158251e-02	-2.489332310178567820e+00
2.754260833496197103e-01	-5.194809802494976952e-02	-2.137271475935116793e+00
2.985523956638879151e-01	-1.741324070744022789e-02	-1.825800789740321450e+00
3.234575068516148399e-01	1.280067518953299788e-02	-1.551743016719099311e+00
3.503983081484706164e-01	3.950817347229144960e-02	-1.311804601468846254e+00
3.796436328591548115e-01	6.341792189768447052e-02	-1.102689312634277163e+00
4.114782029301551347e-01	8.514684499468495871e-02	-9.211836270952515893e-01
4.462065531419149300e-01	1.052331382721325564e-01	-7.642181258488062179e-01
4.841569995694753326e-01	1.241481550663914024e-01	-6.289090535058436959e-01
5.256857159530615720e-01	1.423071833056165914e-01	-5.125838635635939777e-01
5.711809791731166097e-01	1.600791623874543990e-01	-4.127941390126876331e-01
6.210676430789129343e-01	1.777954128588394300e-01	-3.273188110902147674e-01
6.758118983682539493e-01	1.957574659320876209e-01	-2.541601398676580637e-01
7.359263748956895723e-01	2.142440879891622796e-01	-1.915344924825624906e-01
8.019756414704330982e-01	2.335175987051913149e-01	-1.378595700456271556e-01
8.745821565819490440e-01	2.538295815604211247e-01	-9.173939709560158251e-02
9.544327211410350564e-01	2.754260833496197103e-01	-5.194809802494976952e-02
1.042285480681595544e+00	2.985523956638879151e-01	-1.741324070744022789e-02
1.138977518771928876e+00	3.234575068516148399e-01	1.280067518953299788e-02
1.245433074609389346e+00	3.503983081484706164e-01	3.950817347229144960e-02
1.362672404539393645e+00	3.796436328591548115e-01	6.341792189768447052e-02
1.491821287694002685e+00	4.114782029301551347e-01	8.514684499468495871e-02
1.634121147596361734e+00	4.462065531419149300e-01	1.052331382721325564e-01
1.790939721089716219e+00	4.841569995694753326e-01	1.241481550663914024e-01
1.963782148870868882e+00	5.256857159530615720e-01	1.423071833056165914e-01
2.154302282318665274e+00	5.711809791731166097e-01	1.600791623874543990e-01
2.364313891381575772e+00	6.210676430789129343e-01	1.777954128588394300e-01
2.595801307745120301e+00	6.758118983682539493e-01	1.957574659320876209e-01
2.850928832954569447e+00	7.359263748956895723e-01	2.142440879891622796e-01
3.132047965384982202e+00	8.019756414704330982e-01	2.335175987051913149e-01
3.441701131057829599e+00	8.745821565819490440e-01	2.538295815604211247e-01
3.782620114093220298e+00	9.544327211410350564e-01	2.754260833496197103e-01
4.157716740140236844e+00	1.042285480681595544e+00	2.985523956638879151e-01
4.570062532215676043e+00	1.138977518771928876e+00	3.234575068516148399e-01
5.022852991414935353e+00	1.245433074609389346e+00	3.503983081484706164e-01
5.519350814783825498e+00	1.362672404539393645e+00	3.796436328591548115e-01
6.062800720228763041e+00	1.491821287694002685e+00	4.114782029301551347e-01
6.656306603516258136e+00	1.634121147596361734e+00	4.462065531419149300e-01
7.302659564112483181e+00	1.790939721089716219e+00	4.841569995694753326e-01
8.004103071758121857e+00	1.963782148870868882e+00	5.256857159530615720e-01
8.762019553700211461e+00	2.154302282318665274e+00	5.711809791731166097e-01
9.576521601931533567e+00	2.364313891381575772e+00	6.210676430789129343e-01
1.044593189767744335e+01	2.595801307745120301e+00	6.758118983682539493e-01
1.136614048026100399e+01	2.850928832954569447e+00	7.359263748956895723e-01
1.232983851831286337e+01	3.132047965384982202e+00	8.019756414704330982e-01
1.332564734881318635e+01	3.441701131057829599e+00	8.745821565819490440e-01
1.433719366593805056e+01	3.782620114093220298e+00	9.544327211410350564e-01
1.534222914090706347e+01	4.157716740140236844e+00	1.042285480681595544e+00
1.631195546610427627e+01	4.570062532215676043e+00	1.138977518771928876e+00
1.721078767759474459e+01	5.022852991414935353e+00	1.245433074609389346e+00
1.799685273874420588e+01	5.519350814783825498e+00	1.362672404539393645e+00
1.862354527924626879e+01	6.062800720228763041e+00	1.491821287694002685e+00
1.904240275294895923e+01	6.656306603516258136e+00	1.634121147596361734e+00
1.920737055089002610e+01	7.302659564112483181e+00	1.790939721089716219e+00
1.908018171790129713e+01	8.004103071758121857e+00	1.963782148870868882e+00
1.863611966595339453e+01	8.762019553700211461e+00	2.154302282318665274e+00
1.786900657102627221e+01	9.576521601931533567e+00	2.364313891381575772e+00
1.679408533111576673e+01	1.044593189767744335e+01	2.595801307745120301e+00
1.544774053966341576e+01	1.136614048026100399e+01	2.850928832954569447e+00
1.388376373007447206e+01	1.232983851831286337e+01	3.132047965384982202e+00
1.216686931562468565e+01	1.332564734881318635e+01	3.441701131057829599e+00
1.036497621212949127e+01	1.433719366593805056e+01	3.782620114093220298e+00
8.542011198066992606e+00	1.534222914090706347e+01	4.157716740140236844e+00
6.752593012438509845e+00	1.631195546610427627e+01	4.570062532215676043e+00
5.039183711051641090e+00	1.721078767759474459e+01	5.022852991414935353e+00
3.431537992696093387e+00	1.799685273874420588e+01	5.519350814783825498e+00
1.947816561827099280e+00	1.862354527924626879e+01	6.062800720228763041e+00
5.966103670698745809e-01	1.904240275294895923e+01	6.656306603516258136e+00
-6.207561839942941084e-01	1.920737055089002610e+01	7.302659564112483181e+00
-1.708058634233719175e+00	1.908018171790129713e+01	8.004103071758121857e+00
-2.672352538329850979e+00	1.863611966595339453e+01	8.762019553700211461e+00
-3.522562214602974251e+00	1.786900657102627221e+01	9.576521601931533567e+00
-4.268454290924823091e+00	1.679408533111576673e+01	1.044593189767744335e+01
-4.919933553438986529e+00	1.544774053966341576e+01	1.136614048026100399e+01
-5.486589326365050034e+00	1.388376373007447206e+01	1.232983851831286337e+01
-5.977426338374534964e+00	1.216686931562468565e+01	1.332564734881318635e+01
-6.400725597155218161e+00	1.036497621212949127e+01	1.433719366593805056e+01
-6.763993211565970221e+00	8.542011198066992606e+00	1.534222914090706347e+01
-7.073966111888943864e+00	6.752593012438509845e+00	1.631195546610427627e+01
-7.336652497506057635e+00	5.039183711051641090e+00	1.721078767759474459e+01
-7.557391608247418624e+00	3.431537992696093387e+00	1.799685273874420588e+01
-7.740922387430936524e+00	1.947816561827099280e+00	1.862354527924626879e+01
-7.891454166544312976e+00	5.966103670698745809e-01	1.904240275294895923e+01
-8.012735007528242193e+00	-6.207561839942941084e-01	1.920737055089002610e+01
-8.108115077602219500e+00	-1.708058634233719175e+00	1.908018171790129713e+01
-8.180603624563863363e+00	-2.672352538329850979e+00	1.863611966595339453e+01
-8.232918929873251912e+00	-3.522562214602974251e+00	1.786900657102627221e+01
-8.267531158659904733e+00	-4.268454290924823091e+00	1.679408533111576673e+01
-8.286698381391891743e+00	-4.919933553438986529e+00	1.544774053966341576e+01
-8.292496267533268295e+00	-5.486589326365050034e+00	1.388376373007447206e+01
-8.286842085609400499e+00	-5.977426338374534964e+00	1.216686931562468565e+01
-8.271513713058757489e+00	-6.400725597155218161e+00	1.036497621212949127e+01
-8.248164381256865241e+00	-6.763993211565970221e+00	8.542011198066992606e+00
-8.218333868960632671e+00	-7.073966111888943864e+00	6.752593012438509845e+00
-8.183456820483804961e+00	-7.336652497506057635e+00	5.039183711051641090e+00
-8.144868810317365870e+00	-7.557391608247418624e+00	3.431537992696093387e+00
-8.103810709376380927e+00	-7.740922387430936524e+00	1.947816561827099280e+00
-8.061431834353310677e+00	-7.891454166544312976e+00	5.966103670698745809e-01
-8.018792284834834305e+00	-8.012735007528242193e+00	-6.207561839942941084e-01
-7.976864796327195251e+00	-8.108115077602219500e+00	-1.708058634233719175e+00
-7.936536363981477216e+00	-8.180603624563863363e+00	-2.672352538329850979e+00
-7.898609823878674163e+00	-8.232918929873251912e+00	-3.522562214602974251e+00
-7.863805517905389841e+00	-8.267531158659904733e+00	-4.268454290924823091e+00
-7.832763115638856632e+00	-8.286698381391891743e+00	-4.919933553438986529e+00
-7.806043622852380182e+00	-8.292496267533268295e+00	-5.486589326365050034e+00
-7.784131571371665004e+00	-8.286842085609400499e+00	-5.977426338374534964e+00
-7.767437358794168745e+00	-8.271513713058757489e+00	-6.400725597155218161e+00
-7.756299688464204145e+00	-8.248164381256865241e+00	-6.763993211565970221e+00
-7.750988049303522587e+00	-8.218333868960632671e+00	-7.073966111888943864e+00
-7.751705170734407346e+00	-8.183456820483804961e+00	-7.336652497506057635e+00
-7.758589389054751706e+00	-8.144868810317365870e+00	-7.557391608247418624e+00
-7.771716867299282683e+00	-8.103810709376380927e+00	-7.740922387430936524e+00
-7.791103619972564509e+00	-8.061431834353310677e+00	-7.891454166544312976e+00
-7.816707306279274903e+00	-8.018792284834834305e+00	-8.012735007528242193e+00
-7.848428769918267101e+00	-7.976864796327195251e+00	-8.108115077602219500e+00
-7.886113319563960111e+00	-7.936536363981477216e+00	-8.180603624563863363e+00
-7.929551761337663152e+00	-7.898609823878674163e+00	-8.232918929873251912e+00
-7.978481212449776372e+00	-7.863805517905389841e+00	-8.267531158659904733e+00
-8.032585743392871791e+00	-7.832763115638856632e+00	-8.286698381391891743e+00
-8.091496914219437286e+00	-7.806043622852380182e+00	-8.292496267533268295e+00
-8.154794288159147087e+00	-7.784131571371665004e+00	-8.286842085609400499e+00
-8.222006022676294990e+00	-7.767437358794168745e+00	-8.271513713058757489e+00
-8.292609653509476431e+00	-7.756299688464204145e+00	-8.248164381256865241e+00
-8.366033200632449152e+00	-7.750988049303522587e+00	-8.218333868960632671e+00
-8.441656735659451627e+00	-7.751705170734407346e+00	-8.183456820483804961e+00
-8.518814557092190043e+00	-7.758589389054751706e+00	-8.144868810317365870e+00
-8.596798121955238514e+00	-7.771716867299282683e+00	-8.103810709376380927e+00
-8.674859878697477100e+00	-7.791103619972564509e+00	-8.061431834353310677e+00
-8.752218135634890928e+00	-7.816707306279274903e+00	-8.018792284834834305e+00
-8.828063080626659342e+00	-7.848428769918267101e+00	-7.976864796327195251e+00
-8.901564040243989950e+00	-7.886113319563960111e+00	-7.936536363981477216e+00
-8.971878029858293857e+00	-7.929551761337663152e+00	-7.898609823878674163e+00
-9.038159599759335805e+00	-7.978481212449776372e+00	-7.863805517905389841e+00
-9.099571927155583495e+00	-8.032585743392871791e+00	-7.832763115638856632e+00
-9.155299041012307626e+00	-8.091496914219437286e+00	-7.806043622852380182e+00
-9.204558998317944329e+00	-8.154794288159147087e+00	-7.784131571371665004e+00
-9.246617759611952536e+00	-8.222006022676294990e+00	-7.767437358794168745e+00
-9.280803442393283476e+00	-8.292609653509476431e+00	-7.756299688464204145e+00
-9.306520567998340709e+00	-8.366033200632449152e+00	-7.750988049303522587e+00
-9.323263865765365921e+00	-8.441656735659451627e+00	-7.751705170734407346e+00
-9.330631162910433929e+00	-8.518814557092190043e+00	-7.758589389054751706e+00
-9.328334874220541195e+00	-8.596798121955238514e+00	-7.771716867299282683e+00
-9.316211616154763675e+00	-8.674859878697477100e+00	-7.791103619972564509e+00
-9.294229507490637587e+00	-8.752218135634890928e+00	-7.816707306279274903e+00
-9.262492783598712975e+00	-8.828063080626659342e+00	-7.848428769918267101e+00
-9.221243441910518257e+00	-8.901564040243989950e+00	-7.886113319563960111e+00
-9.170859748029315028e+00	-8.971878029858293857e+00	-7.929551761337663152e+00
-9.111851558996910683e+00	-9.038159599759335805e+00	-7.978481212449776372e+00
-9.044852554608050710e+00	-9.099571927155583495e+00	-8.032585743392871791e+00
-8.970609600513910209e+00	-9.155299041012307626e+00	-8.091496914219437286e+00
-8.889969589176555331e+00	-9.204558998317944329e+00	-8.154794288159147087e+00
-8.803864208233839861e+00	-9.246617759611952536e+00	-8.222006022676294990e+00
-8.713293163728614843e+00	-9.280803442393283476e+00	-8.292609653509476431e+00
-8.619306433313930427e+00	-9.306520567998340709e+00	-8.366033200632449152e+00
-8.522986139864775268e+00	-9.323263865765365921e+00	-8.441656735659451627e+00
-8.425428619426229560e+00	-9.330631162910433929e+00	-8.518814557092190043e+00
-8.327727212049593319e+00	-9.328334874220541195e+00	-8.596798121955238514e+00
-8.230956234730815169e+00	-9.316211616154763675e+00	-8.674859878697477100e+00
-8.136156508649420971e+00	-9.294229507490637587e+00	-8.752218135634890928e+00
-8.044322715159088588e+00	-9.262492783598712975e+00	-8.828063080626659342e+00
-7.956392753440518106e+00	-9.221243441910518257e+00	-8.901564040243989950e+00
-7.873239173733302287e+00	-9.170859748029315028e+00	-8.971878029858293857e+00
-7.795662668919025151e+00	-9.111851558996910683e+00	-9.038159599759335805e+00
-7.724387527929263086e+00	-9.044852554608050710e+00	-9.099571927155583495e+00
-7.660058889592193054e+00	-8.970609600513910209e+00	-9.155299041012307626e+00
-7.603241586349674286e+00	-8.889969589176555331e+00	-9.204558998317944329e+00
-7.554420333823751221e+00	-8.803864208233839861e+00	-9.246617759611952536e+00
-7.514001003586088245e+00	-8.713293163728614843e+00	-9.280803442393283476e+00
-7.482312711101382519e+00	-8.619306433313930427e+00	-9.306520567998340709e+00
-7.459610456676829315e+00	-8.522986139864775268e+00	-9.323263865765365921e+00
-7.446078072181483876e+00	-8.425428619426229560e+00	-9.330631162910433929e+00
-7.441831248156174361e+00	-8.327727212049593319e+00	-9.328334874220541195e+00
-7.446920442748663049e+00	-8.230956234730815169e+00	-9.316211616154763675e+00
-7.461333503991586902e+00	-8.136156508649420971e+00	-9.294229507490637587e+00
-7.484997868939369248e+00	-8.044322715159088588e+00	-9.262492783598712975e+00
-7.517782236094463499e+00	-7.956392753440518106e+00	-9.221243441910518257e+00
-7.559497640721866141e+00	-7.873239173733302287e+00	-9.170859748029315028e+00
-7.609897895714754945e+00	-7.795662668919025151e+00	-9.111851558996910683e+00
-7.668679393522063847e+00	-7.724387527929263086e+00	-9.044852554608050710e+00
-7.735480297350784795e+00	-7.660058889592193054e+00	-8.970609600513910209e+00
-7.809879182587694757e+00	-7.603241586349674286e+00	-8.889969589176555331e+00
-7.891393222346898106e+00	-7.554420333823751221e+00	-8.803864208233839861e+00
-7.979476044377918242e+00	-7.514001003586088245e+00	-8.713293163728614843e+00
-8.073515420246792473e+00	-7.482312711101382519e+00	-8.619306433313930427e+00
-8.172830981465482481e+00	-7.459610456676829315e+00	-8.522986139864775268e+00
-8.276672190489403391e+00	-7.446078072181483876e+00	-8.425428619426229560e+00
-8.384216826200411532e+00	-7.441831248156174361e+00	-8.327727212049593319e+00
-8.494570272117275778e+00	-7.446920442748663049e+00	-8.230956234730815169e+00
-8.606765919057473013e+00	-7.461333503991586902e+00	-8.136156508649420971e+00
-8.719767009691281601e+00	-7.484997868939369248e+00	-8.044322715159088588e+00
-8.832470257257977408e+00	-7.517782236094463499e+00	-7.956392753440518106e+00
-8.943711561153785183e+00	-7.559497640721866141e+00	-7.873239173733302287e+00
-9.052274114493904733e+00	-7.609897895714754945e+00	-7.795662668919025151e+00
-9.156899149605061794e+00	-7.668679393522063847e+00	-7.724387527929263086e+00
-9.256299493831154024e+00	-7.735480297350784795e+00	-7.660058889592193054e+00
-9.349176008274383776e+00	-7.809879182587694757e+00	-7.603241586349674286e+00
-9.434236856112278247e+00	-7.891393222346898106e+00	-7.554420333823751221e+00
-9.510219397205128544e+00	-7.979476044377918242e+00	-7.514001003586088245e+00
-9.575914336934179261e+00	-8.073515420246792473e+00	-7.482312711101382519e+00
-9.630191577808563608e+00	-8.172830981465482481e+00	-7.459610456676829315e+00
-9.672027043685890391e+00	-8.276672190489403391e+00	-7.446078072181483876e+00
-9.700529582492372072e+00	-8.384216826200411532e+00	-7.441831248156174361e+00
-9.714966919893395669e+00	-8.494570272117275778e+00	-7.446920442748663049e+00
-9.714789549592159901e+00	-8.606765919057473013e+00	-7.461333503991586902e+00
-9.699651420482741315e+00	-8.719767009691281601e+00	-7.484997868939369248e+00
-9.669426327895326523e+00	-8.832470257257977408e+00	-7.517782236094463499e+00
-9.624219041289771681e+00	-8.943711561153785183e+00	-7.559497640721866141e+00
-9.564370402557472062e+00	-9.052274114493904733e+00	-7.609897895714754945e+00
-9.490455898267113000e+00	-9.156899149605061794e+00	-7.668679393522063847e+00
-9.403277528711402766e+00	-9.256299493831154024e+00	-7.735480297350784795e+00
-9.303849143039489178e+00	-9.349176008274383776e+00	-7.809879182587694757e+00
-9.193375755570762919e+00	-9.434236856112278247e+00	-7.891393222346898106e+00
-9.073227675048983087e+00	-9.510219397205128544e+00	-7.979476044377918242e+00
-8.944910539932408255e+00	-9.575914336934179261e+00	-8.073515420246792473e+00
-8.810032538113102163e+00	-9.630191577808563608e+00	-8.172830981465482481e+00
-8.670270185830014853e+00	-9.672027043685890391e+00	-8.276672190489403391e+00
-8.527334044164820881e+00	-9.700529582492372072e+00	-8.384216826200411532e+00
-8.382935667594800577e+00	-9.714966919893395669e+00	-8.494570272117275778e+00
-8.238756920628240721e+00	-9.714789549592159901e+00	-8.606765919057473013e+00
-8.096422584223827101e+00	-9.699651420482741315e+00	-8.719767009691281601e+00
-7.957476925172211502e+00	-9.669426327895326523e+00	-8.832470257257977408e+00
-7.823364640904529210e+00	-9.624219041289771681e+00	-8.943711561153785183e+00
-7.695416339296046182e+00	-9.564370402557472062e+00	-9.052274114493904733e+00
-7.574838484241666059e+00	-9.490455898267113000e+00	-9.156899149605061794e+00
-7.462707544690452721e+00	-9.403277528711402766e+00	-9.256299493831154024e+00
-7.359967934097679354e+00	-9.303849143039489178e+00	-9.349176008274383776e+00
-7.267433220963576801e+00	-9.193375755570762919e+00	-9.434236856112278247e+00
-7.185790027553401238e+00	-9.073227675048983087e+00	-9.510219397205128544e+00
-7.115604008506439371e+00	-8.944910539932408255e+00	-9.575914336934179261e+00
-7.057327307558876939e+00	-8.810032538113102163e+00	-9.630191577808563608e+00
-7.011306921947631388e+00	-8.670270185830014853e+00	-9.672027043685890391e+00
-6.977793453142470348e+00	-8.527334044164820881e+00	-9.700529582492372072e+00
-6.956949782859850551e+00	-8.382935667594800577e+00	-9.714966919893395669e+00
-6.948859279282094903e+00	-8.238756920628240721e+00	-9.714789549592159901e+00
-6.953533205621736712e+00	-8.096422584223827101e+00	-9.699651420482741315e+00
-6.970917068409527850e+00	-7.957476925172211502e+00	-9.669426327895326523e+00
-7.000895704064019398e+00	-7.823364640904529210e+00	-9.624219041289771681e+00
-7.043296958364040350e+00	-7.695416339296046182e+00	-9.564370402557472062e+00
-7.097893864210366388e+00	-7.574838484241666059e+00	-9.490455898267113000e+00
-7.164405269058899073e+00	-7.462707544690452721e+00	-9.403277528711402766e+00
-7.242494905716934106e+00	-7.359967934097679354e+00	-9.303849143039489178e+00
-7.331768940300680271e+00	-7.267433220963576801e+00	-9.193375755570762919e+00
-7.431772070801467400e+00	-7.185790027553401238e+00	-9.073227675048983087e+00
-7.541982290770436137e+00	-7.115604008506439371e+00	-8.944910539932408255e+00
-7.661804476964078070e+00	-7.057327307558876939e+00	-8.810032538113102163e+00
-7.790563009088641522e+00	-7.011306921947631388e+00	-8.670270185830014853e+00
-7.927493685395624823e+00	-6.977793453142470348e+00	-8.527334044164820881e+00
-8.071735260626518027e+00	-6.956949782859850551e+00	-8.382935667594800577e+00
-8.222321002712199345e+00	-6.948859279282094903e+00	-8.238756920628240721e+00
-8.378170740668254624e+00	-6.953533205621736712e+00	-8.096422584223827101e+00
-8.538083955892727062e+00	-6.970917068409527850e+00	-7.957476925172211502e+00
-8.700734548493624487e+00	-7.000895704064019398e+00	-7.823364640904529210e+00
-8.864667983331372625e+00	-7.043296958364040350e+00	-7.695416339296046182e+00
-9.028301579021864143e+00	-7.097893864210366388e+00	-7.574838484241666059e+00
-9.189928736967901912e+00	-7.164405269058899073e+00	-7.462707544690452721e+00
-9.347727904513742914e+00	-7.242494905716934106e+00	-7.359967934097679354e+00
-9.499777013353355670e+00	-7.331768940300680271e+00	-7.267433220963576801e+00
-9.644074018193236952e+00	-7.431772070801467400e+00	-7.185790027553401238e+00
-9.778563969914813470e+00	-7.541982290770436137e+00	-7.115604008506439371e+00
-9.901172784556939277e+00	-7.661804476964078070e+00	-7.057327307558876939e+00
-1.000984751328570965e+01	-7.790563009088641522e+00	-7.011306921947631388e+00
-1.010260248718581266e+01	-7.927493685395624823e+00	-6.977793453142470348e+00
-1.017757022357633012e+01	-8.071735260626518027e+00	-6.956949782859850551e+00
-1.023305546955230128e+01	-8.222321002712199345e+00	-6.948859279282094903e+00
-1.026759026760934645e+01	-8.378170740668254624e+00	-6.953533205621736712e+00
-1.027998751097925734e+01	-8.538083955892727062e+00	-6.970917068409527850e+00
-1.026939017040662705e+01	-8.700734548493624487e+00	-7.000895704064019398e+00
-1.023531327404301550e+01	-8.864667983331372625e+00	-7.043296958364040350e+00
-1.017767585029683275e+01	-9.028301579021864143e+00	-7.097893864210366388e+00
-1.009682042110648581e+01	-9.189928736967901912e+00	-7.164405269058899073e+00
-9.993518253180068811e+00	-9.347727904513742914e+00	-7.242494905716934106e+00
-9.868959398535164240e+00	-9.499777013353355670e+00	-7.331768940300680271e+00
-9.724727514440091980e+00	-9.644074018193236952e+00	-7.431772070801467400e+00
-9.562760455158940687e+00	-9.778563969914813470e+00	-7.541982290770436137e+00
-9.385298571657944677e+00	-9.901172784556939277e+00	-7.661804476964078070e+00
-9.194823442715508222e+00	-1.000984751328570965e+01	-7.790563009088641522e+00
-8.993990312561114919e+00	-1.010260248718581266e+01	-7.927493685395624823e+00
-8.785557777426781456e+00	-1.017757022357633012e+01	-8.071735260626518027e+00
-8.572318233812040944e+00	-1.023305546955230128e+01	-8.222321002712199345e+00
-8.357032298492644173e+00	-1.026759026760934645e+01	-8.378170740668254624e+00
-8.142369887771893744e+00	-1.027998751097925734e+01	-8.538083955892727062e+00
-7.930859973879011093e+00	-1.026939017040662705e+01	-8.700734548493624487e+00
-7.724850299474915971e+00	-1.023531327404301550e+01	-8.864667983331372625e+00
-7.526477602146535162e+00	-1.017767585029683275e+01	-9.028301579021864143e+00
-7.337648241413912586e+00	-1.009682042110648581e+01	-9.189928736967901912e+00
-7.160028574461685835e+00	-9.993518253180068811e+00	-9.347727904513742914e+00
-6.995044016904065742e+00	-9.868959398535164240e+00	-9.499777013353355670e+00
-6.843885456499530839e+00	-9.724727514440091980e+00	-9.644074018193236952e+00
-6.707521551421256945e+00	-9.562760455158940687e+00	-9.778563969914813470e+00
-6.586715421171991380e+00	-9.385298571657944677e+00	-9.901172784556939277e+00
-6.482044302982310491e+00	-9.194823442715508222e+00	-1.000984751328570965e+01
-6.393920873725475573e+00	-8.993990312561114919e+00	-1.010260248718581266e+01
-6.322615102816279808e+00	-8.785557777426781456e+00	-1.017757022357633012e+01
-6.268275684488739508e+00	-8.572318233812040944e+00	-1.023305546955230128e+01
-6.230950281862955187e+00	-8.357032298492644173e+00	-1.026759026760934645e+01
-6.210603988401107500e+00	-8.142369887771893744e+00	-1.027998751097925734e+01
-6.207135566951778038e+00	-7.930859973879011093e+00	-1.026939017040662705e+01
-6.220391158360844663e+00	-7.724850299474915971e+00	-1.023531327404301550e+01
-6.250175259175154707e+00	-7.526477602146535162e+00	-1.017767585029683275e+01
-6.296258851991541228e+00	-7.337648241413912586e+00	-1.009682042110648581e+01
-6.358384634728080798e+00	-7.160028574461685835e+00	-9.993518253180068811e+00
-6.436269339757777708e+00	-6.995044016904065742e+00	-9.868959398535164240e+00
-6.529603164348920075e+00	-6.843885456499530839e+00	-9.724727514440091980e+00
-6.638046354521448755e+00	-6.707521551421256945e+00	-9.562760455158940687e+00
-6.761222999849302973e+00	-6.586715421171991380e+00	-9.385298571657944677e+00
-6.898712111711739148e+00	-6.482044302982310491e+00	-9.194823442715508222e+00
-7.050036076993745127e+00	-6.393920873725475573e+00	-8.993990312561114919e+00
-7.214646608388087579e+00	-6.322615102816279808e+00	-8.785557777426781456e+00
-7.391908356512504774e+00	-6.268275684488739508e+00	-8.572318233812040944e+00
-7.581080413301327425e+00	-6.230950281862955187e+00	-8.357032298492644173e+00
-7.781296025655278115e+00	-6.210603988401107500e+00	-8.142369887771893744e+00
-7.991540957687605307e+00	-6.207135566951778038e+00	-7.930859973879011093e+00
-8.210631092530507047e+00	-6.220391158360844663e+00	-7.724850299474915971e+00
-8.437190052075091984e+00	-6.250175259175154707e+00	-7.526477602146535162e+00
-8.669627833691649244e+00	-6.296258851991541228e+00	-7.337648241413912586e+00
-8.906121710986228734e+00	-6.358384634728080798e+00	-7.160028574461685835e+00
-9.144600909070707218e+00	-6.436269339757777708e+00	-6.995044016904065742e+00
-9.382736824106926221e+00	-6.529603164348920075e+00	-6.843885456499530839e+00
-9.617940783471992106e+00	-6.638046354521448755e+00	-6.707521551421256945e+00
-9.847371498521770405e+00	-6.761222999849302973e+00	-6.586715421171991380e+00
-1.006795439924849411e+01	-6.898712111711739148e+00	-6.482044302982310491e+00
-1.027641490529518187e+01	-7.050036076993745127e+00	-6.393920873725475573e+00
-1.046932732578730274e+01	-7.214646608388087579e+00	-6.322615102816279808e+00
-1.064318044355313475e+01	-7.391908356512504774e+00	-6.268275684488739508e+00
-1.079445989868154854e+01	-7.581080413301327425e+00	-6.230950281862955187e+00
-1.091974624573549768e+01	-7.781296025655278115e+00	-6.210603988401107500e+00
-1.101582606828039346e+01	-7.991540957687605307e+00	-6.207135566951778038e+00
-1.107981190017507700e+01	-8.210631092530507047e+00	-6.220391158360844663e+00
-1.110926509076901780e+01	-8.437190052075091984e+00	-6.250175259175154707e+00
-1.110231437562948997e+01	-8.669627833691649244e+00	-6.296258851991541228e+00
-1.105776201558438565e+01	-8.906121710986228734e+00	-6.358384634728080798e+00
-1.097516917088969990e+01	-9.144600909070707218e+00	-6.436269339757777708e+00
-1.085491284871380557e+01	-9.382736824106926221e+00	-6.529603164348920075e+00
-1.069820835642080326e+01	-9.617940783471992106e+00	-6.638046354521448755e+00
-1.050709362336858455e+01	-9.847371498521770405e+00	-6.761222999849302973e+00
-1.028437478329669119e+01	-1.006795439924849411e+01	-6.898712111711739148e+00
-1.003353567745822694e+01	-1.027641490529518187e+01	-7.050036076993745127e+00
-9.758617019727545028e+00	-1.046932732578730274e+01	-7.214646608388087579e+00
-9.464073446504489340e+00	-1.064318044355313475e+01	-7.391908356512504774e+00
-9.154618236680862609e+00	-1.079445989868154854e+01	-7.581080413301327425e+00
-8.835065963267364708e+00	-1.091974624573549768e+01	-7.781296025655278115e+00
-8.510182738984481077e+00	-1.101582606828039346e+01	-7.991540957687605307e+00
-8.184552216045819506e+00	-1.107981190017507700e+01	-8.210631092530507047e+00
-7.862463382703457349e+00	-1.110926509076901780e+01	-8.437190052075091984e+00
-7.547823801927262544e+00	-1.110231437562948997e+01	-8.669627833691649244e+00
-7.244099580814816974e+00	-1.105776201558438565e+01	-8.906121710986228734e+00
-6.954281297251323934e+00	-1.097516917088969990e+01	-9.144600909070707218e+00
-6.680873505049938821e+00	-1.085491284871380557e+01	-9.382736824106926221e+00
-6.425904356968292319e+00	-1.069820835642080326e+01	-9.617940783471992106e+00
-6.190951312386083316e+00	-1.050709362336858455e+01	-9.847371498521770405e+00
-5.977178762160300529e+00	-1.028437478329669119e+01	-1.006795439924849411e+01
-5.785383605973610344e+00	-1.003353567745822694e+01	-1.027641490529518187e+01
-5.616045248389630373e+00	-9.758617019727545028e+00	-1.046932732578730274e+01
-5.469377038460553564e+00	-9.464073446504489340e+00	-1.064318044355313475e+01
-5.345376781717488868e+00	-9.154618236680862609e+00	-1.079445989868154854e+01
-5.243874541813853263e+00	-8.835065963267364708e+00	-1.091974624573549768e+01
-5.164576481893820237e+00	-8.510182738984481077e+00	-1.101582606828039346e+01
-5.107103950534932046e+00	-8.184552216045819506e+00	-1.107981190017507700e+01
-5.071027385100409290e+00	-7.862463382703457349e+00	-1.110926509076901780e+01
-5.055894887291425555e+00	-7.547823801927262544e+00	-1.110231437562948997e+01
-5.061255528347382793e+00	-7.244099580814816974e+00	-1.105776201558438565e+01
-5.086677574638472699e+00	-6.954281297251323934e+00	-1.097516917088969990e+01
-5.131761899480930644e+00	-6.680873505049938821e+00	-1.085491284871380557e+01
-5.196150874956526167e+00	-6.425904356968292319e+00	-1.069820835642080326e+01
-5.279533028592307886e+00	-6.190951312386083316e+00	-1.050709362336858455e+01
-5.381643713065612289e+00	-5.977178762160300529e+00	-1.028437478329669119e+01
-5.502261980566163224e+00	-5.785383605973610344e+00	-1.003353567745822694e+01
-5.641203783965073271e+00	-5.616045248389630373e+00	-9.758617019727545028e+00
-5.798311550665241398e+00	-5.469377038460553564e+00	-9.464073446504489340e+00
-5.973440097741501198e+00	-5.345376781717488868e+00	-9.154618236680862609e+00
-6.166438784624271641e+00	-5.243874541813853263e+00	-8.835065963267364708e+00
-6.377129738641675871e+00	-5.164576481893820237e+00	-8.510182738984481077e+00
-6.605281946853424735e+00	-5.107103950534932046e+00	-8.184552216045819506e+00
-6.850580994104037202e+00	-5.071027385100409290e+00	-7.862463382703457349e+00
-7.112594253588702564e+00	-5.055894887291425555e+00	-7.547823801927262544e+00
-7.390731416511866492e+00	-5.061255528347382793e+00	-7.244099580814816974e+00
-7.684200398356397343e+00	-5.086677574638472699e+00	-6.954281297251323934e+00
-7.991958899962450680e+00	-5.131761899480930644e+00	-6.680873505049938821e+00
-8.312662252461469947e+00	-5.196150874956526167e+00	-6.425904356968292319e+00
-8.644608655774396411e+00	-5.279533028592307886e+00	-6.190951312386083316e+00
-8.985683546173058645e+00	-5.381643713065612289e+00	-5.977178762160300529e+00
-9.333305604829188695e+00	-5.502261980566163224e+00	-5.785383605973610344e+00
-9.684377834427044363e+00	-5.641203783965073271e+00	-5.616045248389630373e+00
-1.003524814574424084e+01	-5.798311550665241398e+00	-5.469377038460553564e+00
-1.038168493331934705e+01	-5.973440097741501198e+00	-5.345376781717488868e+00
-1.071887405267255566e+01	-6.166438784624271641e+00	-5.243874541813853263e+00
-1.104144425870079083e+01	-6.377129738641675871e+00	-5.164576481893820237e+00
-1.134352828877476149e+01	-6.605281946853424735e+00	-5.107103950534932046e+00
-1.161886609894446387e+01	-6.850580994104037202e+00	-5.071027385100409290e+00
-1.186095501002751718e+01	-7.112594253588702564e+00	-5.055894887291425555e+00
-1.206324847507552356e+01	-7.390731416511866492e+00	-5.061255528347382793e+00
-1.221940076909458739e+01	-7.684200398356397343e+00	-5.086677574638472699e+00
-1.232354929557758361e+01	-7.991958899962450680e+00	-5.131761899480930644e+00
-1.237061989469458467e+01	-8.312662252461469947e+00	-5.196150874956526167e+00
-1.235663436960917672e+01	-8.644608655774396411e+00	-5.279533028592307886e+00
-1.227899455562505793e+01	-8.985683546173058645e+00	-5.381643713065612289e+00
-1.213671488781946195e+01	-9.333305604829188695e+00	-5.502261980566163224e+00
-1.193057664428247833e+01	-9.684377834427044363e+00	-5.641203783965073271e+00
-1.166318240373411186e+01	-1.003524814574424084e+01	-5.798311550665241398e+00
-1.133889850490972151e+01	-1.038168493331934705e+01	-5.973440097741501198e+00
-1.096368526699336776e+01	-1.071887405267255566e+01	-6.166438784624271641e+00
-1.054482750692558568e+01	-1.104144425870079083e+01	-6.377129738641675871e+00
-1.009058921303245349e+01	-1.134352828877476149e+01	-6.605281946853424735e+00
-9.609824073469852124e+00	-1.161886609894446387e+01	-6.850580994104037202e+00
-9.111576633647079149e+00	-1.186095501002751718e+01	-7.112594253588702564e+00
-8.604706947184226351e+00	-1.206324847507552356e+01	-7.390731416511866492e+00
-8.097565506928415147e+00	-1.221940076909458739e+01	-7.684200398356397343e+00
-7.597736540153938734e+00	-1.232354929557758361e+01	-7.991958899962450680e+00
-7.111858227106115926e+00	-1.237061989469458467e+01	-8.312662252461469947e+00
-6.645519659709978377e+00	-1.235663436960917672e+01	-8.644608655774396411e+00
-6.203227501166468372e+00	-1.227899455562505793e+01	-8.985683546173058645e+00
-5.788430836052472550e+00	-1.213671488781946195e+01	-9.333305604829188695e+00
-5.403590579065073563e+00	-1.193057664428247833e+01	-9.684377834427044363e+00
-5.050279640530416891e+00	-1.166318240373411186e+01	-1.003524814574424084e+01
-4.729301260524470862e+00	-1.133889850490972151e+01	-1.038168493331934705e+01
-4.440814943049369745e+00	-1.096368526699336776e+01	-1.071887405267255566e+01
-4.184461760028743704e+00	-1.054482750692558568e+01	-1.104144425870079083e+01
-3.959483098959797776e+00	-1.009058921303245349e+01	-1.134352828877476149e+01
-3.764828980093467337e+00	-9.609824073469852124e+00	-1.161886609894446387e+01
-3.599253763352935565e+00	-9.111576633647079149e+00	-1.186095501002751718e+01
-3.461398376641763086e+00	-8.604706947184226351e+00	-1.206324847507552356e+01
-3.349859150576210087e+00	-8.097565506928415147e+00	-1.221940076909458739e+01
-3.263243990603174716e+00	-7.597736540153938734e+00	-1.232354929557758361e+01
-3.200217015363999717e+00	-7.111858227106115926e+00	-1.237061989469458467e+01
-3.159532997915431185e+00	-6.645519659709978377e+00	-1.235663436960917672e+01
-3.140063014950111864e+00	-6.203227501166468372e+00	-1.227899455562505793e+01
-3.140812680370416388e+00	-5.788430836052472550e+00	-1.213671488781946195e+01
-3.160934246235768796e+00	-5.403590579065073563e+00	-1.193057664428247833e+01
-3.199733720785129965e+00	-5.050279640530416891e+00	-1.166318240373411186e+01
-3.256673997583125590e+00	-4.729301260524470862e+00	-1.133889850490972151e+01
-3.331374823934039497e+00	-4.440814943049369745e+00	-1.096368526699336776e+01
-3.423610268282245794e+00	-4.184461760028743704e+00	-1.054482750692558568e+01
-3.533304179763370190e+00	-3.959483098959797776e+00	-1.009058921303245349e+01
-3.660523970263192428e+00	-3.764828980093467337e+00	-9.609824073469852124e+00
-3.805472890288821297e+00	-3.599253763352935565e+00	-9.111576633647079149e+00
-3.968480813317337041e+00	-3.461398376641763086e+00	-8.604706947184226351e+00
-4.149993386801644313e+00	-3.349859150576210087e+00	-8.097565506928415147e+00
-4.350559248897448050e+00	-3.263243990603174716e+00	-7.597736540153938734e+00
-4.570814845324519204e+00	-3.200217015363999717e+00	-7.111858227106115926e+00
-4.811466208040432235e+00	-3.159532997915431185e+00	-6.645519659709978377e+00
-5.073266875007692356e+00	-3.140063014950111864e+00	-6.203227501166468372e+00
-5.356990938509640365e+00	-3.140812680370416388e+00	-5.788430836052472550e+00
-5.663400011429282621e+00	-3.160934246235768796e+00	-5.403590579065073563e+00
-5.993202704445589113e+00	-3.199733720785129965e+00	-5.050279640530416891e+00
-6.347005026771208591e+00	-3.256673997583125590e+00	-4.729301260524470862e+00
-6.725249982972710150e+00	-3.331374823934039497e+00	-4.440814943049369745e+00
-7.128144575775827718e+00	-3.423610268282245794e+00	-4.184461760028743704e+00
-7.555572493903131459e+00	-3.533304179763370190e+00	-3.959483098959797776e+00
-8.006991040607534416e+00	-3.660523970263192428e+00	-3.764828980093467337e+00
-8.481311443114810444e+00	-3.805472890288821297e+00	-3.599253763352935565e+00
-8.976762701863126637e+00	-3.968480813317337041e+00	-3.461398376641763086e+00
-9.490740738829671841e+00	-4.149993386801644313e+00	-3.349859150576210087e+00
-1.001964694161088687e+01	-4.350559248897448050e+00	-3.263243990603174716e+00
-1.055872340836951473e+01	-4.570814845324519204e+00	-3.200217015363999717e+00
-1.110189634103006284e+01	-4.811466208040432235e+00	-3.159532997915431185e+00
-1.164164402470745863e+01	-5.073266875007692356e+00	-3.140063014950111864e+00
-1.216891133256760682e+01	-5.356990938509640365e+00	-3.140812680370416388e+00
-1.267309799691946637e+01	-5.663400011429282621e+00	-3.160934246235768796e+00
-1.314215180065053623e+01	-5.993202704445589113e+00	-3.199733720785129965e+00
-1.356279866764109698e+01	-6.347005026771208591e+00	-3.256673997583125590e+00
-1.392093728040379830e+01	-6.725249982972710150e+00	-3.331374823934039497e+00
-1.420221424104689056e+01	-7.128144575775827718e+00	-3.423610268282245794e+00
-1.439277553891636963e+01	-7.555572493903131459e+00	-3.533304179763370190e+00
-1.448016150885298359e+01	-8.006991040607534416e+00	-3.660523970263192428e+00
-1.445427857458001242e+01	-8.481311443114810444e+00	-3.805472890288821297e+00
-1.430834813463511779e+01	-8.976762701863126637e+00	-3.968480813317337041e+00
-1.403970991913528721e+01	-9.490740738829671841e+00	-4.149993386801644313e+00
-1.365035357809587069e+01	-1.001964694161088687e+01	-4.350559248897448050e+00
-1.314707485707296541e+01	-1.055872340836951473e+01	-4.570814845324519204e+00
-1.254120165623279348e+01	-1.110189634103006284e+01	-4.811466208040432235e+00
-1.184790220763304980e+01	-1.164164402470745863e+01	-5.073266875007692356e+00
-1.108515697522513044e+01	-1.216891133256760682e+01	-5.356990938509640365e+00
-1.027252974391366003e+01	-1.267309799691946637e+01	-5.663400011429282621e+00
-9.429897952512943604e+00	-1.314215180065053623e+01	-5.993202704445589113e+00
-8.576293152953484267e+00	-1.356279866764109698e+01	-6.347005026771208591e+00
-7.728965439825515205e+00	-1.392093728040379830e+01	-6.725249982972710150e+00
-6.902733836848828908e+00	-1.420221424104689056e+01	-7.128144575775827718e+00
-6.109632579868847557e+00	-1.439277553891636963e+01	-7.555572493903131459e+00
-5.358822197616988525e+00	-1.448016150885298359e+01	-8.006991040607534416e+00
-4.656709555997740502e+00	-1.445427857458001242e+01	-8.481311443114810444e+00
-4.007212310340467099e+00	-1.430834813463511779e+01	-8.976762701863126637e+00
-3.412106669970780271e+00	-1.403970991913528721e+01	-9.490740738829671841e+00
-2.871408000887683443e+00	-1.365035357809587069e+01	-1.001964694161088687e+01
-2.383747096588969328e+00	-1.314707485707296541e+01	-1.055872340836951473e+01
-1.946717810449422714e+00	-1.254120165623279348e+01	-1.110189634103006284e+01
-1.557182476196529830e+00	-1.184790220763304980e+01	-1.164164402470745863e+01
-1.211529574799057540e+00	-1.108515697522513044e+01	-1.216891133256760682e+01
-9.058835609529768407e-01	-1.027252974391366003e+01	-1.267309799691946637e+01
-6.362700976532935648e-01	-9.429897952512943604e+00	-1.314215180065053623e+01
-3.987417080283364723e-01	-8.576293152953484267e+00	-1.356279866764109698e+01
-1.894695380433216170e-01	-7.728965439825515205e+00	-1.392093728040379830e+01
-4.806929209364763089e-03	-6.902733836848828908e+00	-1.420221424104689056e+01
1.586698839528104810e-01	-6.109632579868847557e+00	-1.439277553891636963e+01
3.041392156943336644e-01	-5.358822197616988525e+00	-1.448016150885298359e+01
4.345254231138575562e-01	-4.656709555997740502e+00	-1.445427857458001242e+01
5.525010113171562320e-01	-4.007212310340467099e+00	-1.430834813463511779e+01
6.604965107228095711e-01	-3.412106669970780271e+00	-1.403970991913528721e+01
7.607158272409318966e-01	-2.871408000887683443e+00	-1.365035357809587069e+01
8.551552365252246268e-01	-2.383747096588969328e+00	-1.314707485707296541e+01
9.456245952941882971e-01	-1.946717810449422714e+00	-1.254120165623279348e+01
1.033769680082577969e+00	-1.557182476196529830e+00	-1.184790220763304980e+01
1.121094842705495420e+00	-1.211529574799057540e+00	-1.108515697522513044e+01
1.208985398775497933e+00	-9.058835609529768407e-01	-1.027252974391366003e+01
1.298729347343480223e+00	-6.362700976532935648e-01	-9.429897952512943604e+00
1.391538162278100454e+00	-3.987417080283364723e-01	-8.576293152953484267e+00
1.488566504914162980e+00	-1.894695380433216170e-01	-7.728965439825515205e+00
1.590930787660323587e+00	-4.806929209364763089e-03	-6.902733836848828908e+00
1.699726573791451534e+00	1.586698839528104810e-01	-6.109632579868847557e+00
1.816044832915224339e+00	3.041392156943336644e-01	-5.358822197616988525e+00
1.940987087147625134e+00	4.345254231138575562e-01	-4.656709555997740502e+00
2.075679481580246399e+00	5.525010113171562320e-01	-4.007212310340467099e+00
2.221285795032706289e+00	6.604965107228095711e-01	-3.412106669970780271e+00
2.379019373305601537e+00	7.607158272409318966e-01	-2.871408000887683443e+00
2.550153916161154388e+00	8.551552365252246268e-01	-2.383747096588969328e+00
2.736032978986644437e+00	9.456245952941882971e-01	-1.946717810449422714e+00
2.938077957320774924e+00	1.033769680082577969e+00	-1.557182476196529830e+00
3.157794202680096696e+00	1.121094842705495420e+00	-1.211529574799057540e+00
3.396774765613225444e+00	1.208985398775497933e+00	-9.058835609529768407e-01
3.656701069466319787e+00	1.298729347343480223e+00	-6.362700976532935648e-01
3.939339577500596157e+00	1.391538162278100454e+00	-3.987417080283364723e-01
4.246533217293475992e+00	1.488566504914162980e+00	-1.894695380433216170e-01
4.580185959974755860e+00	1.590930787660323587e+00	-4.806929209364763089e-03
4.942238508951325215e+00	1.699726573791451534e+00	1.586698839528104810e-01
5.334632527756704157e+00	1.816044832915224339e+00	3.041392156943336644e-01
5.759260230971072758e+00	1.940987087147625134e+00	4.345254231138575562e-01
6.217895490313800622e+00	2.075679481580246399e+00	5.525010113171562320e-01
6.712101906760549852e+00	2.221285795032706289e+00	6.604965107228095711e-01
7.243112641160976750e+00	2.379019373305601537e+00	7.607158272409318966e-01
7.811676306558362093e+00	2.550153916161154388e+00	8.551552365252246268e-01
8.417863109327729632e+00	2.736032978986644437e+00	9.456245952941882971e-01
9.060825993605002182e+00	2.938077957320774924e+00	1.033769680082577969e+00
9.738513239098715246e+00	3.157794202680096696e+00	1.121094842705495420e+00
1.044733238410376508e+01	3.396774765613225444e+00	1.208985398775497933e+00
1.118177123330640299e+01	3.656701069466319787e+00	1.298729347343480223e+00
1.193399087278995907e+01	3.939339577500596157e+00	1.391538162278100454e+00
1.269341874762661071e+01	4.246533217293475992e+00	1.488566504914162980e+00
1.344638719062363208e+01	4.580185959974755860e+00	1.590930787660323587e+00
1.417588352188894696e+01	4.942238508951325215e+00	1.699726573791451534e+00
1.486149935985380921e+01	5.334632527756704157e+00	1.816044832915224339e+00
1.547968385323684259e+01	5.759260230971072758e+00	1.940987087147625134e+00
1.600440980002481339e+01	6.217895490313800622e+00	2.075679481580246399e+00
1.640834215966861009e+01	6.712101906760549852e+00	2.221285795032706289e+00
1.666454439157219625e+01	7.243112641160976750e+00	2.379019373305601537e+00
1.674866364940159968e+01	7.811676306558362093e+00	2.550153916161154388e+00
1.664140780299563360e+01	8.417863109327729632e+00	2.736032978986644437e+00
1.633099099453789549e+01	9.060825993605002182e+00	2.938077957320774924e+00
1.581512440160944699e+01	9.738513239098715246e+00	3.157794202680096696e+00
1.510211710003789065e+01	1.044733238410376508e+01	3.396774765613225444e+00
1.421076442827441610e+01	1.118177123330640299e+01	3.656701069466319787e+00
1.316893166665827408e+01	1.193399087278995907e+01	3.939339577500596157e+00
1.201102880975617992e+01	1.269341874762661071e+01	4.246533217293475992e+00
1.077482140548915091e+01	1.344638719062363208e+01	4.580185959974755860e+00
9.498144459929344308e+00	1.417588352188894696e+01	4.942238508951325215e+00
8.216045357896547330e+00	1.486149935985380921e+01	5.334632527756704157e+00
6.958709835698259738e+00	1.547968385323684259e+01	5.759260230971072758e+00
5.750299778812326679e+00	1.600440980002481339e+01	6.217895490313800622e+00
4.608632904340455916e+00	1.640834215966861009e+01	6.712101906760549852e+00
3.545510440478429448e+00	1.666454439157219625e+01	7.243112641160976750e+00
2.567457363716274976e+00	1.674866364940159968e+01	7.811676306558362093e+00
1.676659935921243072e+00	1.664140780299563360e+01	8.417863109327729632e+00
8.719372620906918891e-01	1.633099099453789549e+01	9.060825993605002182e+00
1.496421794097234637e-01	1.581512440160944699e+01	9.738513239098715246e+00
-4.955630034973208531e-01	1.510211710003789065e+01	1.044733238410376508e+01
-1.070074223290471860e+00	1.421076442827441610e+01	1.118177123330640299e+01
-1.580852689840504421e+00	1.316893166665827408e+01	1.193399087278995907e+01
-2.035055367616747990e+00	1.201102880975617992e+01	1.269341874762661071e+01
-2.439768581622318244e+00	1.077482140548915091e+01	1.344638719062363208e+01
-2.801824233163165978e+00	9.498144459929344308e+00	1.417588352188894696e+01
-3.127680099649403189e+00	8.216045357896547330e+00	1.486149935985380921e+01
-3.423348524031020190e+00	6.958709835698259738e+00	1.547968385323684259e+01
-3.694360724108946226e+00	5.750299778812326679e+00	1.600440980002481339e+01
-3.945756604614216734e+00	4.608632904340455916e+00	1.640834215966861009e+01
-4.182092198521664805e+00	3.545510440478429448e+00	1.666454439157219625e+01
-4.407458683375666375e+00	2.567457363716274976e+00	1.674866364940159968e+01
-4.625508354747101869e+00	1.676659935921243072e+00	1.664140780299563360e+01
-4.839484053308788170e+00	8.719372620906918891e-01	1.633099099453789549e+01
-5.052249396517998647e+00	1.496421794097234637e-01	1.581512440160944699e+01
-5.266317815770980459e+00	-4.955630034973208531e-01	1.510211710003789065e+01
-5.483878891244419407e+00	-1.070074223290471860e+00	1.421076442827441610e+01
-5.706820846890247267e+00	-1.580852689840504421e+00	1.316893166665827408e+01
-5.936748347539648307e+00	-2.035055367616747990e+00	1.201102880975617992e+01
-6.174994953895203587e+00	-2.439768581622318244e+00	1.077482140548915091e+01
-6.422629760939498667e+00	-2.801824233163165978e+00	9.498144459929344308e+00
-6.680457890532976784e+00	-3.127680099649403189e+00	8.216045357896547330e+00
-6.949014648434027386e+00	-3.423348524031020190e+00	6.958709835698259738e+00
-7.228553308373696140e+00	-3.694360724108946226e+00	5.750299778812326679e+00
-7.519026670364966414e+00	-3.945756604614216734e+00	4.608632904340455916e+00
-7.820062776839040275e+00	-4.182092198521664805e+00	3.545510440478429448e+00
-8.130935478110727033e+00	-4.407458683375666375e+00	2.567457363716274976e+00
-8.450530936206741117e+00	-4.625508354747101869e+00	1.676659935921243072e+00
-8.777311657345904905e+00	-4.839484053308788170e+00	8.719372620906918891e-01
-9.109280254546289868e+00	-5.052249396517998647e+00	1.496421794097234637e-01
-9.443945855862720506e+00	-5.266317815770980459e+00	-4.955630034973208531e-01
-9.778296863366296776e+00	-5.483878891244419407e+00	-1.070074223290471860e+00
-1.010878457786385809e+01	-5.706820846890247267e+00	-1.580852689840504421e+00
-1.043132294351137013e+01	-5.936748347539648307e+00	-2.035055367616747990e+00
-1.074131020284855786e+01	-6.174994953895203587e+00	-2.439768581622318244e+00
-1.103367841349440681e+01	-6.422629760939498667e+00	-2.801824233163165978e+00
-1.130297635901432862e+01	-6.680457890532976784e+00	-3.127680099649403189e+00
-1.154349017762731577e+01	-6.949014648434027386e+00	-3.423348524031020190e+00
-1.174940385710561763e+01	-7.228553308373696140e+00	-3.694360724108946226e+00
-1.191499851834430679e+01	-7.519026670364966414e+00	-3.945756604614216734e+00
-1.203488520980000764e+01	-7.820062776839040275e+00	-4.182092198521664805e+00
-1.210426105949299114e+01	-8.130935478110727033e+00	-4.407458683375666375e+00
-1.211917363678687565e+01	-8.450530936206741117e+00	-4.625508354747101869e+00
-1.207677405383657820e+01	-8.777311657345904905e+00	-4.839484053308788170e+00
-1.197553661197572694e+01	-9.109280254546289868e+00	-5.052249396517998647e+00
-1.181542254940236880e+01	-9.443945855862720506e+00	-5.266317815770980459e+00
-1.159796826787228419e+01	-9.778296863366296776e+00	-5.483878891244419407e+00
-1.132628439029956446e+01	-1.010878457786385809e+01	-5.706820846890247267e+00
-1.100496055967708209e+01	-1.043132294351137013e+01	-5.936748347539648307e+00
-1.063988083643288363e+01	-1.074131020284855786e+01	-6.174994953895203587e+00
-1.023796427661238084e+01	-1.103367841349440681e+01	-6.422629760939498667e+00
-9.806853117217384508e+00	-1.130297635901432862e+01	-6.680457890532976784e+00
-9.354575653356267395e+00	-1.154349017762731577e+01	-6.949014648434027386e+00
-8.889211731394299321e+00	-1.174940385710561763e+01	-7.228553308373696140e+00
-8.418585961901282388e+00	-1.191499851834430679e+01	-7.519026670364966414e+00
-7.950008122531505350e+00	-1.203488520980000764e+01	-7.820062776839040275e+00
-7.490073031909603607e+00	-1.210426105949299114e+01	-8.130935478110727033e+00
-7.044524758564080003e+00	-1.211917363678687565e+01	-8.450530936206741117e+00
-6.618183486309753505e+00	-1.207677405383657820e+01	-8.777311657345904905e+00
-6.214928392619147424e+00	-1.197553661197572694e+01	-9.109280254546289868e+00
-5.837726777985882798e+00	-1.181542254940236880e+01	-9.443945855862720506e+00
-5.488698318117708475e+00	-1.159796826787228419e+01	-9.778296863366296776e+00
-5.169203368725843184e+00	-1.132628439029956446e+01	-1.010878457786385809e+01
-4.879945305832360525e+00	-1.100496055967708209e+01	-1.043132294351137013e+01
-4.621078509451693961e+00	-1.063988083643288363e+01	-1.074131020284855786e+01
-4.392315442425292815e+00	-1.023796427661238084e+01	-1.103367841349440681e+01
-4.193028083879131174e+00	-9.806853117217384508e+00	-1.130297635901432862e+01
-4.022340589697837032e+00	-9.354575653356267395e+00	-1.154349017762731577e+01
-3.879211392213735898e+00	-8.889211731394299321e+00	-1.174940385710561763e+01
-3.762503997701164948e+00	-8.418585961901282388e+00	-1.191499851834430679e+01
-3.671046509761377141e+00	-7.950008122531505350e+00	-1.203488520980000764e+01
-3.603680435437011997e+00	-7.490073031909603607e+00	-1.210426105949299114e+01
-3.559299662494279204e+00	-7.044524758564080003e+00	-1.211917363678687565e+01
-3.536880674065744579e+00	-6.618183486309753505e+00	-1.207677405383657820e+01
-3.535505129570721827e+00	-6.214928392619147424e+00	-1.197553661197572694e+01
-3.554375921025386464e+00	-5.837726777985882798e+00	-1.181542254940236880e+01
-3.592827737379986175e+00	-5.488698318117708475e+00	-1.159796826787228419e+01
-3.650333056070731885e+00	-5.169203368725843184e+00	-1.132628439029956446e+01
-3.726504344919624234e+00	-4.879945305832360525e+00	-1.100496055967708209e+01
-3.821093108837550378e+00	-4.621078509451693961e+00	-1.063988083643288363e+01
-3.933986260967097248e+00	-4.392315442425292815e+00	-1.023796427661238084e+01
-4.065200140715628407e+00	-4.193028083879131174e+00	-9.806853117217384508e+00
-4.214872343321576231e+00	-4.022340589697837032e+00	-9.354575653356267395e+00
-4.383251367473040006e+00	-3.879211392213735898e+00	-8.889211731394299321e+00
-4.570683928454939426e+00	-3.762503997701164948e+00	-8.418585961901282388e+00
-4.777599623346272750e+00	-3.671046509761377141e+00	-7.950008122531505350e+00
-5.004492471095092654e+00	-3.603680435437011997e+00	-7.490073031909603607e+00
-5.251898683855523942e+00	-3.559299662494279204e+00	-7.044524758564080003e+00
-5.520369858401270591e+00	-3.536880674065744579e+00	-6.618183486309753505e+00
-5.810440612042706121e+00	-3.535505129570721827e+00	-6.214928392619147424e+00
-6.122589534633779529e+00	-3.554375921025386464e+00	-5.837726777985882798e+00
-6.457192201130563802e+00	-3.592827737379986175e+00	-5.488698318117708475e+00
-6.814464909899243139e+00	-3.650333056070731885e+00	-5.169203368725843184e+00
-7.194397813230316352e+00	-3.726504344919624234e+00	-4.879945305832360525e+00
-7.596676234215028245e+00	-3.821093108837550378e+00	-4.621078509451693961e+00
-8.020589279946499062e+00	-3.933986260967097248e+00	-4.392315442425292815e+00
-8.464925443767899793e+00	-4.065200140715628407e+00	-4.193028083879131174e+00
-8.927855833999236879e+00	-4.214872343321576231e+00	-4.022340589697837032e+00
-9.406807078750212270e+00	-4.383251367473040006e+00	-3.879211392213735898e+00
-9.898327938897727662e+00	-4.570683928454939426e+00	-3.762503997701164948e+00
-1.039795628973669572e+01	-4.777599623346272750e+00	-3.671046509761377141e+00
-1.090009641522353157e+01	-5.004492471095092654e+00	-3.603680435437011997e+00
-1.139792038274887709e+01	-5.251898683855523942e+00	-3.559299662494279204e+00
-1.188331132114971922e+01	-5.520369858401270591e+00	-3.536880674065744579e+00
-1.234687012779416371e+01	-5.810440612042706121e+00	-3.535505129570721827e+00
-1.277800956865396032e+01	-6.122589534633779529e+00	-3.554375921025386464e+00
-1.316515966486303846e+01	-6.457192201130563802e+00	-3.592827737379986175e+00
-1.349610422307154245e+01	-6.814464909899243139e+00	-3.650333056070731885e+00
-1.375845898337369810e+01	-7.194397813230316352e+00	-3.726504344919624234e+00
-1.394028631377978478e+01	-7.596676234215028245e+00	-3.821093108837550378e+00
-1.403082007492723804e+01	-8.020589279946499062e+00	-3.933986260967097248e+00
-1.402124945837752712e+01	-8.464925443767899793e+00	-4.065200140715628407e+00
-1.390548665815569862e+01	-8.927855833999236879e+00	-4.214872343321576231e+00
-1.368082630330467175e+01	-9.406807078750212270e+00	-4.383251367473040006e+00
-1.334840117559971162e+01	-9.898327938897727662e+00	-4.570683928454939426e+00
-1.291335356279041768e+01	-1.039795628973669572e+01	-4.777599623346272750e+00
-1.238467518792190170e+01	-1.090009641522353157e+01	-5.004492471095092654e+00
-1.177471597582136020e+01	-1.139792038274887709e+01	-5.251898683855523942e+00
-1.109841294812805401e+01	-1.188331132114971922e+01	-5.520369858401270591e+00
-1.037233308050884517e+01	-1.234687012779416371e+01	-5.810440612042706121e+00
-9.613647735189688959e+00	-1.277800956865396032e+01	-6.122589534633779529e+00
-8.839156532516653897e+00	-1.316515966486303846e+01	-6.457192201130563802e+00
-8.064457375086181656e+00	-1.349610422307154245e+01	-6.814464909899243139e+00
-7.303324441256700439e+00	-1.375845898337369810e+01	-7.194397813230316352e+00
-6.567317249807713253e+00	-1.394028631377978478e+01	-7.596676234215028245e+00
-5.865610100755072054e+00	-1.403082007492723804e+01	-8.020589279946499062e+00
-5.205007628531290287e+00	-1.402124945837752712e+01	-8.464925443767899793e+00
-4.590100271057905523e+00	-1.390548665815569862e+01	-8.927855833999236879e+00
-4.023511573013597520e+00	-1.368082630330467175e+01	-9.406807078750212270e+00
-3.506194293265903816e+00	-1.334840117559971162e+01	-9.898327938897727662e+00
-3.037740972402797279e+00	-1.291335356279041768e+01	-1.039795628973669572e+01
-2.616684267296732092e+00	-1.238467518792190170e+01	-1.090009641522353157e+01
-2.240771239162615558e+00	-1.177471597582136020e+01	-1.139792038274887709e+01
-1.907203021871106241e+00	-1.109841294812805401e+01	-1.188331132114971922e+01
-1.612836666713891809e+00	-1.037233308050884517e+01	-1.234687012779416371e+01
-1.354349605957574809e+00	-9.613647735189688959e+00	-1.277800956865396032e+01
-1.128369420528238409e+00	-8.839156532516653897e+00	-1.316515966486303846e+01
-9.315727943670638611e-01	-8.064457375086181656e+00	-1.349610422307154245e+01
-7.607580111285749958e-01	-7.303324441256700439e+00	-1.375845898337369810e+01
-6.128953552773832580e-01	-6.567317249807713253e+00	-1.394028631377978478e+01
-4.851595090727082171e-01	-5.865610100755072054e+00	-1.403082007492723804e+01
-3.749476208351929518e-01	-5.205007628531290287e+00	-1.402124945837752712e+01
-2.798862443703122871e-01	-4.590100271057905523e+00	-1.390548665815569862e+01
-1.978298678493410623e-01	-4.023511573013597520e+00	-1.368082630330467175e+01
-1.268532938027354673e-01	-3.506194293265903816e+00	-1.334840117559971162e+01
-6.523971647938303642e-02	-3.037740972402797279e+00	-1.291335356279041768e+01
-1.146597574460930108e-02	-2.616684267296732092e+00	-1.238467518792190170e+01
3.581385060560328404e-02	-2.240771239162615558e+00	-1.177471597582136020e+01
7.778562354807980195e-02	-1.907203021871106241e+00	-1.109841294812805401e+01
1.154924209028266729e-01	-1.612836666713891809e+00	-1.037233308050884517e+01
1.498514340991354277e-01	-1.354349605957574809e+00	-9.613647735189688959e+00
1.816701507833730633e-01	-1.128369420528238409e+00	-8.839156532516653897e+00
2.116616098168180304e-01	-9.315727943670638611e-01	-8.064457375086181656e+00
2.404586087198412325e-01	-7.607580111285749958e-01	-7.303324441256700439e+00
2.686268154087401161e-01	-6.128953552773832580e-01	-6.567317249807713253e+00
2.966767899150064003e-01	-4.851595090727082171e-01	-5.865610100755072054e+00
3.250749610148256918e-01	-3.749476208351929518e-01	-5.205007628531290287e+00
3.542536302391309233e-01	-2.798862443703122871e-01	-4.590100271057905523e+00
3.846200940760507447e-01	-1.978298678493410623e-01	-4.023511573013597520e+00
4.165649864235686506e-01	-1.268532938027354673e-01	-3.506194293265903816e+00
4.504699492500078284e-01	-6.523971647938303642e-02	-3.037740972402797279e+00
4.867147414029920904e-01	-1.146597574460930108e-02	-2.616684267296732092e+00
5.256838947199987677e-01	3.581385060560328404e-02	-2.240771239162615558e+00
5.677730239337868134e-01	7.778562354807980195e-02	-1.907203021871106241e+00
6.133948930165279423e-01	1.154924209028266729e-01	-1.612836666713891809e+00
6.629853360626037917e-01	1.498514340991354277e-01	-1.354349605957574809e+00
7.170091259025164199e-01	1.816701507833730633e-01	-1.128369420528238409e+00
7.759658785525480607e-01	2.116616098168180304e-01	-9.315727943670638611e-01
8.403960763829461111e-01	2.404586087198412325e-01	-7.607580111285749958e-01
9.108872874433060485e-01	2.686268154087401161e-01	-6.128953552773832580e-01
9.880806524886833753e-01	2.966767899150064003e-01	-4.851595090727082171e-01
1.072677704517939423e+00	3.250749610148256918e-01	-3.749476208351929518e-01
1.165447577495197562e+00	3.542536302391309233e-01	-2.798862443703122871e-01
1.267234650574481591e+00	3.846200940760507447e-01	-1.978298678493410623e-01
1.378966660492464857e+00	4.165649864235686506e-01	-1.268532938027354673e-01
1.501663296361626321e+00	4.504699492500078284e-01	-6.523971647938303642e-02
1.636445265917892078e+00	4.867147414029920904e-01	-1.146597574460930108e-02
1.784543787736817544e+00	5.256838947199987677e-01	3.581385060560328404e-02
1.947310416566938152e+00	5.677730239337868134e-01	7.778562354807980195e-02
2.126227044171800973e+00	6.133948930165279423e-01	1.154924209028266729e-01
2.322915829932695964e+00	6.629853360626037917e-01	1.498514340991354277e-01
2.539148696130693938e+00	7.170091259025164199e-01	1.816701507833730633e-01
2.776855862192773916e+00	7.759658785525480607e-01	2.116616098168180304e-01
3.038132677309149265e+00	8.403960763829461111e-01	2.404586087198412325e-01
3.325243725351538338e+00	9.108872874433060485e-01	2.686268154087401161e-01
3.640622799647257324e+00	9.880806524886833753e-01	2.966767899150064003e-01
3.986866853325634619e+00	1.072677704517939423e+00	3.250749610148256918e-01
4.366721394981613713e+00	1.165447577495197562e+00	3.542536302391309233e-01
4.783053987675128127e+00	1.267234650574481591e+00	3.846200940760507447e-01
5.238811490192399667e+00	1.378966660492464857e+00	4.165649864235686506e-01
5.736955427513132477e+00	1.501663296361626321e+00	4.504699492500078284e-01
6.280368384307842611e+00	1.636445265917892078e+00	4.867147414029920904e-01
6.871722609251364133e+00	1.784543787736817544e+00	5.256838947199987677e-01
7.513300194795339060e+00	1.947310416566938152e+00	5.677730239337868134e-01
8.206752468088824415e+00	2.126227044171800973e+00	6.133948930165279423e-01
8.952784990247982577e+00	2.322915829932695964e+00	6.629853360626037917e-01
9.750754488043455126e+00	2.539148696130693938e+00	7.170091259025164199e-01
1.059816620061189063e+01	2.776855862192773916e+00	7.759658785525480607e-01
1.149006608160972043e+01	3.038132677309149265e+00	8.403960763829461111e-01
1.241833417490274449e+01	3.325243725351538338e+00	9.108872874433060485e-01
1.337090583620445905e+01	3.640622799647257324e+00	9.880806524886833753e-01
1.433097882474658569e+01	3.986866853325634619e+00	1.072677704517939423e+00
1.527630803124209358e+01	4.366721394981613713e+00	1.165447577495197562e+00
1.617874402306932069e+01	4.783053987675128127e+00	1.267234650574481591e+00
1.700422889895325795e+01	5.238811490192399667e+00	1.378966660492464857e+00
1.771350597312412134e+01	5.736955427513132477e+00	1.501663296361626321e+00
1.826380003846556832e+01	6.280368384307842611e+00	1.636445265917892078e+00
1.861164553923819298e+01	6.871722609251364133e+00	1.784543787736817544e+00
1.871684816299107723e+01	7.513300194795339060e+00	1.947310416566938152e+00
1.854725663184657947e+01	8.206752468088824415e+00	2.126227044171800973e+00
1.808364939594781617e+01	8.952784990247982577e+00	2.322915829932695964e+00
1.732373280819259520e+01	9.750754488043455126e+00	2.539148696130693938e+00
1.628417674038963980e+01	1.059816620061189063e+01	2.776855862192773916e+00
1.499991482014975830e+01	1.149006608160972043e+01	3.038132677309149265e+00
1.352059377535128348e+01	1.241833417490274449e+01	3.325243725351538338e+00
1.190485217412497221e+01	1.337090583620445905e+01	3.640622799647257324e+00
1.021370685525030453e+01	1.433097882474658569e+01	3.986866853325634619e+00
8.504463625113958258e+00	1.527630803124209358e+01	4.366721394981613713e+00
6.826223186960600486e+00	1.617874402306932069e+01	4.783053987675128127e+00
5.217436970333113599e+00	1.700422889895325795e+01	5.238811490192399667e+00
3.705374925876157022e+00	1.771350597312412134e+01	5.736955427513132477e+00
2.306999981474660011e+00	1.826380003846556832e+01	6.280368384307842611e+00
1.030641820851738277e+00	1.861164553923819298e+01	6.871722609251364133e+00
-1.220507005285933477e-01	1.871684816299107723e+01	7.513300194795339060e+00
-1.154232617767298574e+00	1.854725663184657947e+01	8.206752468088824415e+00
-2.072251116393081460e+00	1.808364939594781617e+01	8.952784990247982577e+00
-2.884365690995267961e+00	1.732373280819259520e+01	9.750754488043455126e+00
-3.599791842723425006e+00	1.628417674038963980e+01	1.059816620061189063e+01
-4.228023347415157396e+00	1.499991482014975830e+01	1.149006608160972043e+01
-4.778376565457653768e+00	1.352059377535128348e+01	1.241833417490274449e+01
-5.259702389579649306e+00	1.190485217412497221e+01	1.337090583620445905e+01
-5.680219541585654675e+00	1.021370685525030453e+01	1.433097882474658569e+01
-6.047432586434702273e+00	8.504463625113958258e+00	1.527630803124209358e+01
-6.368107039960423599e+00	6.826223186960600486e+00	1.617874402306932069e+01
-6.648281457445547993e+00	5.217436970333113599e+00	1.700422889895325795e+01
-6.893302260085098609e+00	3.705374925876157022e+00	1.771350597312412134e+01
-7.107871455017562567e+00	2.306999981474660011e+00	1.826380003846556832e+01
-7.296100605344355117e+00	1.030641820851738277e+00	1.861164553923819298e+01
-7.461566684905269753e+00	-1.220507005285933477e-01	1.871684816299107723e+01
-7.607367045683458784e+00	-1.154232617767298574e+00	1.854725663184657947e+01
-7.736171822070078363e+00	-2.072251116393081460e+00	1.808364939594781617e+01
-7.850272838746256809e+00	-2.884365690995267961e+00	1.732373280819259520e+01
-7.951628582773063947e+00	-3.599791842723425006e+00	1.628417674038963980e+01
-8.041905121392126432e+00	-4.228023347415157396e+00	1.499991482014975830e+01
-8.122513048867430641e+00	-4.778376565457653768e+00	1.352059377535128348e+01
-8.194640666301731713e+00	-5.259702389579649306e+00	1.190485217412497221e+01
-8.259283664158708405e+00	-5.680219541585654675e+00	1.021370685525030453e+01
-8.317271606541950746e+00	-6.047432586434702273e+00	8.504463625113958258e+00
-8.369291521775462428e+00	-6.368107039960423599e+00	6.826223186960600486e+00
-8.415908894193462331e+00	-6.648281457445547993e+00	5.217436970333113599e+00
-8.457586333232727682e+00	-6.893302260085098609e+00	3.705374925876157022e+00
-8.494700171986895754e+00	-7.107871455017562567e+00	2.306999981474660011e+00
-8.527555221084050174e+00	-7.296100605344355117e+00	1.030641820851738277e+00
-8.556397876947047010e+00	-7.461566684905269753e+00	-1.220507005285933477e-01
-8.581427757438117254e+00	-7.607367045683458784e+00	-1.154232617767298574e+00
-8.602808013403084431e+00	-7.736171822070078363e+00	-2.072251116393081460e+00
-8.620674442253804415e+00	-7.850272838746256809e+00	-2.884365690995267961e+00
-8.635143509795367933e+00	-7.951628582773063947e+00	-3.599791842723425006e+00
-8.646319369206253214e+00	-8.041905121392126432e+00	-4.228023347415157396e+00
-8.654299951494847321e+00	-8.122513048867430641e+00	-4.778376565457653768e+00
-8.659182189877675739e+00	-8.194640666301731713e+00	-5.259702389579649306e+00
-8.661066431273949817e+00	-8.259283664158708405e+00	-5.680219541585654675e+00
-8.660060081345118732e+00	-8.317271606541950746e+00	-6.047432586434702273e+00
-8.656280525027884920e+00	-8.369291521775462428e+00	-6.368107039960423599e+00
-8.649857362065512589e+00	-8.415908894193462331e+00	-6.648281457445547993e+00
-8.640933996343601819e+00	-8.457586333232727682e+00	-6.893302260085098609e+00
-8.629668618557088777e+00	-8.494700171986895754e+00	-7.107871455017562567e+00
-8.616234623526597858e+00	-8.527555221084050174e+00	-7.296100605344355117e+00
-8.600820505985133479e+00	-8.556397876947047010e+00	-7.461566684905269753e+00
-8.583629281514030041e+00	-8.581427757438117254e+00	-7.607367045683458784e+00
-8.564877482180934365e+00	-8.602808013403084431e+00	-7.736171822070078363e+00
-8.544793779013467372e+00	-8.620674442253804415e+00	-7.850272838746256809e+00
-8.523617285464260007e+00	-8.635143509795367933e+00	-7.951628582773063947e+00
-8.501595597273338356e+00	-8.646319369206253214e+00	-8.041905121392126432e+00
-8.478982624459304063e+00	-8.654299951494847321e+00	-8.122513048867430641e+00
-8.456036270482281125e+00	-8.659182189877675739e+00	-8.194640666301731713e+00
-8.433016011894107322e+00	-8.661066431273949817e+00	-8.259283664158708405e+00
-8.410180429060270413e+00	-8.660060081345118732e+00	-8.317271606541950746e+00
-8.387784734893594774e+00	-8.656280525027884920e+00	-8.369291521775462428e+00
-8.366078344116981924e+00	-8.649857362065512589e+00	-8.415908894193462331e+00
-8.345302520541522995e+00	-8.640933996343601819e+00	-8.457586333232727682e+00
-8.325688134399783280e+00	-8.629668618557088777e+00	-8.494700171986895754e+00
-8.307453556115701687e+00	-8.616234623526597858e+00	-8.527555221084050174e+00
-8.290802707225537915e+00	-8.600820505985133479e+00	-8.556397876947047010e+00
-8.275923283681244413e+00	-8.583629281514030041e+00	-8.581427757438117254e+00
-8.262985161641870135e+00	-8.564877482180934365e+00	-8.602808013403084431e+00
-8.252138991238020083e+00	-8.544793779013467372e+00	-8.620674442253804415e+00
-8.243514979796428221e+00	-8.523617285464260007e+00	-8.635143509795367933e+00
-8.237221862721385790e+00	-8.501595597273338356e+00	-8.646319369206253214e+00
-8.233346057698714304e+00	-8.478982624459304063e+00	-8.654299951494847321e+00
-8.231950996135314114e+00	-8.456036270482281125e+00	-8.659182189877675739e+00
-8.233076624762007967e+00	-8.433016011894107322e+00	-8.661066431273949817e+00
-8.236739070070795421e+00	-8.410180429060270413e+00	-8.660060081345118732e+00
-8.242930458667084181e+00	-8.387784734893594774e+00	-8.656280525027884920e+00
-8.251618887610188580e+00	-8.366078344116981924e+00	-8.649857362065512589e+00
-8.262748540291461552e+00	-8.345302520541522995e+00	-8.640933996343601819e+00
-8.276239945245892571e+00	-8.325688134399783280e+00	-8.629668618557088777e+00
-8.291990377386536437e+00	-8.307453556115701687e+00	-8.616234623526597858e+00
-8.309874403360996808e+00	-8.290802707225537915e+00	-8.600820505985133479e+00
-8.329744574919958566e+00	-8.275923283681244413e+00	-8.583629281514030041e+00
-8.351432276221615325e+00	-8.262985161641870135e+00	-8.564877482180934365e+00
-8.374748732735213252e+00	-8.252138991238020083e+00	-8.544793779013467372e+00
-8.399486190717160738e+00	-8.243514979796428221e+00	-8.523617285464260007e+00
-8.425419276985389061e+00	-8.237221862721385790e+00	-8.501595597273338356e+00
-8.452306548792803298e+00	-8.233346057698714304e+00	-8.478982624459304063e+00
-8.479892242893233956e+00	-8.231950996135314114e+00	-8.456036270482281125e+00
-8.507908231316354986e+00	-8.233076624762007967e+00	-8.433016011894107322e+00
-8.536076188859114566e+00	-8.236739070070795421e+00	-8.410180429060270413e+00
-8.564109973827459754e+00	-8.242930458667084181e+00	-8.387784734893594774e+00
-8.591718219127484346e+00	-8.251618887610188580e+00	-8.366078344116981924e+00
-8.618607125455303830e+00	-8.262748540291461552e+00	-8.345302520541522995e+00
-8.644483442163359399e+00	-8.276239945245892571e+00	-8.325688134399783280e+00
-8.669057614531968881e+00	-8.291990377386536437e+00	-8.307453556115701687e+00
-8.692047068846305180e+00	-8.309874403360996808e+00	-8.290802707225537915e+00
-8.713179599120044472e+00	-8.329744574919958566e+00	-8.275923283681244413e+00
-8.732196811814795012e+00	-8.351432276221615325e+00	-8.262985161641870135e+00
-8.748857577815419617e+00	-8.374748732735213252e+00	-8.252138991238020083e+00
-8.762941434598864987e+00	-8.399486190717160738e+00	-8.243514979796428221e+00
-8.774251876352099799e+00	-8.425419276985389061e+00	-8.237221862721385790e+00
-8.782619466117690621e+00	-8.452306548792803298e+00	-8.233346057698714304e+00
-8.787904702206494889e+00	-8.479892242893233956e+00	-8.231950996135314114e+00
-8.790000571393047579e+00	-8.507908231316354986e+00	-8.233076624762007967e+00
-8.788834723999277898e+00	-8.536076188859114566e+00	-8.236739070070795421e+00
-8.784371210975292499e+00	-8.564109973827459754e+00	-8.242930458667084181e+00
-8.776611730485495144e+00	-8.591718219127484346e+00	-8.251618887610188580e+00
-8.765596341162316563e+00	-8.618607125455303830e+00	-8.262748540291461552e+00
-8.751403610828523583e+00	-8.644483442163359399e+00	-8.276239945245892571e+00
-8.734150182722927980e+00	-8.669057614531968881e+00	-8.291990377386536437e+00
-8.713989755599254039e+00	-8.692047068846305180e+00	-8.309874403360996808e+00
-8.691111488931120732e+00	-8.713179599120044472e+00	-8.329744574919958566e+00
-8.665737859226892326e+00	-8.732196811814795012e+00	-8.351432276221615325e+00
-8.638122007505410593e+00	-8.748857577815419617e+00	-8.374748732735213252e+00
-8.608544630703287126e+00	-8.762941434598864987e+00	-8.399486190717160738e+00
-8.577310480637507339e+00	-8.774251876352099799e+00	-8.425419276985389061e+00
-8.544744542691876887e+00	-8.782619466117690621e+00	-8.452306548792803298e+00
-8.511187972314120387e+00	-8.787904702206494889e+00	-8.479892242893233956e+00
-8.476993870524305308e+00	-8.790000571393047579e+00	-8.507908231316354986e+00
-8.442522979913768211e+00	-8.788834723999277898e+00	-8.536076188859114566e+00
-8.408139380169135535e+00	-8.784371210975292499e+00	-8.564109973827459754e+00
-8.374206257231094241e+00	-8.776611730485495144e+00	-8.591718219127484346e+00
-8.341081813143695456e+00	-8.765596341162316563e+00	-8.618607125455303830e+00
-8.309115374901029583e+00	-8.751403610828523583e+00	-8.644483442163359399e+00
-8.278643750639941956e+00	-8.734150182722927980e+00	-8.669057614531968881e+00
-8.249987870867034445e+00	-8.713989755599254039e+00	-8.692047068846305180e+00
-8.223449741545048042e+00	-8.691111488931120732e+00	-8.713179599120044472e+00
-8.199309725263729476e+00	-8.665737859226892326e+00	-8.732196811814795012e+00
-8.177824156796068777e+00	-8.638122007505410593e+00	-8.748857577815419617e+00
-8.159223290436441900e+00	-8.608544630703287126e+00	-8.762941434598864987e+00
-8.143709568899929252e+00	-8.577310480637507339e+00	-8.774251876352099799e+00
-8.131456197419105081e+00	-8.544744542691876887e+00	-8.782619466117690621e+00
-8.122606002114785895e+00	-8.511187972314120387e+00	-8.787904702206494889e+00
-8.117270548777108630e+00	-8.476993870524305308e+00	-8.790000571393047579e+00
-8.115529496844910540e+00	-8.442522979913768211e+00	-8.788834723999277898e+00
-8.117430163532809217e+00	-8.408139380169135535e+00	-8.784371210975292499e+00
-8.122987274600538044e+00	-8.374206257231094241e+00	-8.776611730485495144e+00
-8.132182881028363397e+00	-8.341081813143695456e+00	-8.765596341162316563e+00
-8.144966424671174821e+00	-8.309115374901029583e+00	-8.751403610828523583e+00
-8.161254940609991237e+00	-8.278643750639941956e+00	-8.734150182722927980e+00
-8.180933389189553040e+00	-8.249987870867034445e+00	-8.713989755599254039e+00
-8.203855116402566594e+00	-8.223449741545048042e+00	-8.691111488931120732e+00
-8.229842447128278948e+00	-8.199309725263729476e+00	-8.665737859226892326e+00
-8.258687421523889682e+00	-8.177824156796068777e+00	-8.638122007505410593e+00
-8.290152690366745958e+00	-8.159223290436441900e+00	-8.608544630703287126e+00
-8.323972590114538050e+00	-8.143709568899929252e+00	-8.577310480637507339e+00
-8.359854422647863714e+00	-8.131456197419105081e+00	-8.544744542691876887e+00
-8.397479967841514181e+00	-8.122606002114785895e+00	-8.511187972314120387e+00
-8.436507259036782003e+00	-8.117270548777108630e+00	-8.476993870524305308e+00
-8.476572651923829582e+00	-8.115529496844910540e+00	-8.442522979913768211e+00
-8.517293216074044437e+00	-8.117430163532809217e+00	-8.408139380169135535e+00
-8.558269475197988641e+00	-8.122987274600538044e+00	-8.374206257231094241e+00
-8.599088516997408504e+00	-8.132182881028363397e+00	-8.341081813143695456e+00
-8.639327486140352619e+00	-8.144966424671174821e+00	-8.309115374901029583e+00
-8.678557464403672483e+00	-8.161254940609991237e+00	-8.278643750639941956e+00
-8.716347730479274247e+00	-8.180933389189553040e+00	-8.249987870867034445e+00
-8.752270378524004357e+00	-8.203855116402566594e+00	-8.223449741545048042e+00
-8.785905259569707582e+00	-8.229842447128278948e+00	-8.199309725263729476e+00
-8.816845193856666540e+00	-8.258687421523889682e+00	-8.177824156796068777e+00
-8.844701385603382704e+00	-8.290152690366745958e+00	-8.159223290436441900e+00
-8.869108955397670968e+00	-8.323972590114538050e+00	-8.143709568899929252e+00
-8.889732490112104202e+00	-8.359854422647863714e+00	-8.131456197419105081e+00
-8.906271496904313523e+00	-8.397479967841514181e+00	-8.122606002114785895e+00
-8.918465637375108557e+00	-8.436507259036782003e+00	-8.117270548777108630e+00
-8.926099611204389106e+00	-8.476572651923829582e+00	-8.115529496844910540e+00
-8.929007556343545815e+00	-8.517293216074044437e+00	-8.117430163532809217e+00
-8.927076835720171744e+00	-8.558269475197988641e+00	-8.122987274600538044e+00
-8.920251088777089166e+00	-8.599088516997408504e+00	-8.132182881028363397e+00
-8.908532440103130057e+00	-8.639327486140352619e+00	-8.144966424671174821e+00
-8.891982776670133148e+00	-8.678557464403672483e+00	-8.161254940609991237e+00
-8.870724029179488213e+00	-8.716347730479274247e+00	-8.180933389189553040e+00
-8.844937420823677954e+00	-8.752270378524004357e+00	-8.203855116402566594e+00
-8.814861677178372545e+00	-8.785905259569707582e+00	-8.229842447128278948e+00
-8.780790222535754808e+00	-8.816845193856666540e+00	-8.258687421523889682e+00
-8.743067419221498326e+00	-8.844701385603382704e+00	-8.290152690366745958e+00
-8.702083935738128773e+00	-8.869108955397670968e+00	-8.323972590114538050e+00
-8.658271355470812836e+00	-8.889732490112104202e+00	-8.359854422647863714e+00
-8.612096158900174103e+00	-8.906271496904313523e+00	-8.397479967841514181e+00
-8.564053227800524581e+00	-8.918465637375108557e+00	-8.436507259036782003e+00
-8.514659029124366896e+00	-8.926099611204389106e+00	-8.476572651923829582e+00
-8.464444638936591048e+00	-8.929007556343545815e+00	-8.517293216074044437e+00
-8.413948763006965592e+00	-8.927076835720171744e+00	-8.558269475197988641e+00
-8.363710901001734754e+00	-8.920251088777089166e+00	-8.599088516997408504e+00
-8.314264786445232147e+00	-8.908532440103130057e+00	-8.639327486140352619e+00
-8.266132215792321603e+00	-8.891982776670133148e+00	-8.678557464403672483e+00
-8.219817358248526773e+00	-8.870724029179488213e+00	-8.716347730479274247e+00
-8.175801614638571024e+00	-8.844937420823677954e+00	-8.752270378524004357e+00
-8.134539069869298089e+00	-8.814861677178372545e+00	-8.785905259569707582e+00
-8.096452560473624160e+00	-8.780790222535754808e+00	-8.816845193856666540e+00
-8.061930357318344065e+00	-8.743067419221498326e+00	-8.844701385603382704e+00
-8.031323444579932413e+00	-8.702083935738128773e+00	-8.869108955397670968e+00
-8.004943360101703931e+00	-8.658271355470812836e+00	-8.889732490112104202e+00
-7.983060549597670530e+00	-8.612096158900174103e+00	-8.906271496904313523e+00
-7.965903178025066644e+00	-8.564053227800524581e+00	-8.918465637375108557e+00
-7.953656335801110089e+00	-8.514659029124366896e+00	-8.926099611204389106e+00
-7.946461575244026854e+00	-8.464444638936591048e+00	-8.929007556343545815e+00
-7.944416713422194576e+00	-8.413948763006965592e+00	-8.927076835720171744e+00
-7.947575841174161049e+00	-8.363710901001734754e+00	-8.920251088777089166e+00
-7.955949484048653098e+00	-8.314264786445232147e+00	-8.908532440103130057e+00
-7.969504868921056584e+00	-8.266132215792321603e+00	-8.891982776670133148e+00
-7.988166259684489567e+00	-8.219817358248526773e+00	-8.870724029179488213e+00
-8.011815336314450420e+00	-8.175801614638571024e+00	-8.844937420823677954e+00
-8.040291603408839194e+00	-8.134539069869298089e+00	-8.814861677178372545e+00
-8.073392826670406919e+00	-8.096452560473624160e+00	-8.780790222535754808e+00
-8.110875508400303247e+00	-8.061930357318344065e+00	-8.743067419221498326e+00
-8.152455425588295057e+00	-8.031323444579932413e+00	-8.702083935738128773e+00
-8.197808266291112034e+00	-8.004943360101703931e+00	-8.658271355470812836e+00
-8.246570411342073470e+00	-7.983060549597670530e+00	-8.612096158900174103e+00
-8.298339918662163583e+00	-7.965903178025066644e+00	-8.564053227800524581e+00
-8.352677776138929033e+00	-7.953656335801110089e+00	-8.514659029124366896e+00
-8.409109495759015118e+00	-7.946461575244026854e+00	-8.464444638936591048e+00
-8.467127125939116539e+00	-7.944416713422194576e+00	-8.413948763006965592e+00
-8.526191760286351951e+00	-7.947575841174161049e+00	-8.363710901001734754e+00
-8.585736618810786425e+00	-7.955949484048653098e+00	-8.314264786445232147e+00
-8.645170771407347132e+00	-7.969504868921056584e+00	-8.266132215792321603e+00
-8.703883562777779304e+00	-7.988166259684489567e+00	-8.219817358248526773e+00
-8.761249782540051712e+00	-8.011815336314450420e+00	-8.175801614638571024e+00
-8.816635603903199225e+00	-8.040291603408839194e+00	-8.134539069869298089e+00
-8.869405289028545525e+00	-8.073392826670406919e+00	-8.096452560473624160e+00
-8.918928629402387287e+00	-8.110875508400303247e+00	-8.061930357318344065e+00
-8.964589055902978387e+00	-8.152455425588295057e+00	-8.031323444579932413e+00
-9.005792316830923738e+00	-8.197808266291112034e+00	-8.004943360101703931e+00
-9.041975584456894310e+00	-8.246570411342073470e+00	-7.983060549597670530e+00
-9.072616813468572516e+00	-8.298339918662163583e+00	-7.965903178025066644e+00
-9.097244140227697784e+00	-8.352677776138929033e+00	-7.953656335801110089e+00
-9.115445082341917526e+00	-8.409109495759015118e+00	-7.946461575244026854e+00
-9.126875276134439829e+00	-8.467127125939116539e+00	-7.944416713422194576e+00
-9.131266477443947593e+00	-8.526191760286351951e+00	-7.947575841174161049e+00
-9.128433550749587511e+00	-8.585736618810786425e+00	-7.955949484048653098e+00
-9.118280184270918909e+00	-8.645170771407347132e+00	-7.969504868921056584e+00
-9.100803095061877457e+00	-8.703883562777779304e+00	-7.988166259684489567e+00
-9.076094527913333820e+00	-8.761249782540051712e+00	-8.011815336314450420e+00
-9.044342903824524882e+00	-8.816635603903199225e+00	-8.040291603408839194e+00
-9.005831535645619113e+00	-8.869405289028545525e+00	-8.073392826670406919e+00
-8.960935397110274536e+00	-8.918928629402387287e+00	-8.110875508400303247e+00
-8.910116003085565950e+00	-8.964589055902978387e+00	-8.152455425588295057e+00
-8.853914529310419113e+00	-9.005792316830923738e+00	-8.197808266291112034e+00
-8.792943364980578380e+00	-9.041975584456894310e+00	-8.246570411342073470e+00
-8.727876347395287837e+00	-9.072616813468572516e+00	-8.298339918662163583e+00
-8.659437971282452295e+00	-9.097244140227697784e+00	-8.352677776138929033e+00
-8.588391894052247011e+00	-9.115445082341917526e+00	-8.409109495759015118e+00
-8.515529070866010741e+00	-9.126875276134439829e+00	-8.467127125939116539e+00
-8.441655849966918979e+00	-9.131266477443947593e+00	-8.526191760286351951e+00
-8.367582340217580850e+00	-9.128433550749587511e+00	-8.585736618810786425e+00
-8.294111331189435887e+00	-9.118280184270918909e+00	-8.645170771407347132e+00
-8.222028004131122003e+00	-9.100803095061877457e+00	-8.703883562777779304e+00
-8.152090622835791223e+00	-9.076094527913333820e+00	-8.761249782540051712e+00
-8.085022340121300388e+00	-9.044342903824524882e+00	-8.816635603903199225e+00
-8.021504201520722077e+00	-9.005831535645619113e+00	-8.869405289028545525e+00
-7.962169375718793241e+00	-8.960935397110274536e+00	-8.918928629402387287e+00
-7.907598593643434981e+00	-8.910116003085565950e+00	-8.964589055902978387e+00
-7.858316736731057794e+00	-8.853914529310419113e+00	-9.005792316830923738e+00
-7.814790480920148497e+00	-8.792943364980578380e+00	-9.041975584456894310e+00
-7.777426876993311922e+00	-8.727876347395287837e+00	-9.072616813468572516e+00
-7.746572730068110424e+00	-8.659437971282452295e+00	-9.097244140227697784e+00
-7.722514630992305840e+00	-8.588391894052247011e+00	-9.115445082341917526e+00
-7.705479489474815757e+00	-8.515529070866010741e+00	-9.126875276134439829e+00
-7.695635422120078672e+00	-8.441655849966918979e+00	-9.131266477443947593e+00
-7.693092857166981879e+00	-8.367582340217580850e+00	-9.128433550749587511e+00
-7.697905730682906622e+00	-8.294111331189435887e+00	-9.118280184270918909e+00
-7.710072665297079908e+00	-8.222028004131122003e+00	-9.100803095061877457e+00
-7.729538041440094709e+00	-8.152090622835791223e+00	-9.076094527913333820e+00
-7.756192891776017895e+00	-8.085022340121300388e+00	-9.044342903824524882e+00
-7.789875571490347816e+00	-8.021504201520722077e+00	-9.005831535645619113e+00
-7.830372179877065797e+00	-7.962169375718793241e+00	-8.960935397110274536e+00
-7.877416731903489122e+00	-7.907598593643434981e+00	-8.910116003085565950e+00
-7.930691101851695457e+00	-7.858316736731057794e+00	-8.853914529310419113e+00
-7.989824784508926747e+00	-7.814790480920148497e+00	-8.792943364980578380e+00
-8.054394542473415797e+00	-7.777426876993311922e+00	-8.727876347395287837e+00
-8.123924030676226593e+00	-7.746572730068110424e+00	-8.659437971282452295e+00
-8.197883510821633024e+00	-7.722514630992305840e+00	-8.588391894052247011e+00
-8.275689788611620301e+00	-7.705479489474815757e+00	-8.515529070866010741e+00
-8.356706524666698499e+00	-7.695635422120078672e+00	-8.441655849966918979e+00
-8.440245085111577339e+00	-7.693092857166981879e+00	-8.367582340217580850e+00
-8.525566108778999563e+00	-7.697905730682906622e+00	-8.294111331189435887e+00
-8.611881973620569397e+00	-7.710072665297079908e+00	-8.222028004131122003e+00
-8.698360343763029690e+00	-7.729538041440094709e+00	-8.152090622835791223e+00
-8.784128969187488423e+00	-7.756192891776017895e+00	-8.085022340121300388e+00
-8.868281890732786721e+00	-7.789875571490347816e+00	-8.021504201520722077e+00
-8.949887172695518700e+00	-7.830372179877065797e+00	-7.962169375718793241e+00
-9.027996242732772458e+00	-7.877416731903489122e+00	-7.907598593643434981e+00
-9.101654863648690252e+00	-7.930691101851695457e+00	-7.858316736731057794e+00
-9.169915694331814748e+00	-7.989824784508926747e+00	-7.814790480920148497e+00
-9.231852318980369176e+00	-8.054394542473415797e+00	-7.777426876993311922e+00
-9.286574537356749204e+00	-8.123924030676226593e+00	-7.746572730068110424e+00
-9.333244617968306400e+00	-8.197883510821633024e+00	-7.722514630992305840e+00
-9.371094125838787647e+00	-8.275689788611620301e+00	-7.705479489474815757e+00
-9.399440853038319332e+00	-8.356706524666698499e+00	-7.695635422120078672e+00
-9.417705310218984494e+00	-8.440245085111577339e+00	-7.693092857166981879e+00
-9.425426188089643276e+00	-8.525566108778999563e+00	-7.697905730682906622e+00
-9.422274175612528779e+00	-8.611881973620569397e+00	-7.710072665297079908e+00
-9.408063532037470367e+00	-8.698360343763029690e+00	-7.729538041440094709e+00
-9.382760856038334651e+00	-8.784128969187488423e+00	-7.756192891776017895e+00
-9.346490577868769023e+00	-8.868281890732786721e+00	-7.789875571490347816e+00
-9.299536817221760288e+00	-8.949887172695518700e+00	-7.830372179877065797e+00
-9.242341394774927110e+00	-9.027996242732772458e+00	-7.877416731903489122e+00
-9.175497950707102390e+00	-9.101654863648690252e+00	-7.930691101851695457e+00
-9.099742297960878190e+00	-9.169915694331814748e+00	-7.989824784508926747e+00
-9.015939309555946579e+00	-9.231852318980369176e+00	-8.054394542473415797e+00
-8.925066795551728660e+00	-9.286574537356749204e+00	-8.123924030676226593e+00
-8.828196955157451953e+00	-9.333244617968306400e+00	-8.197883510821633024e+00
-8.726476084097942731e+00	-9.371094125838787647e+00	-8.275689788611620301e+00
-8.621103270900990267e+00	-9.399440853038319332e+00	-8.356706524666698499e+00
-8.513308826131382290e+00	-9.417705310218984494e+00	-8.440245085111577339e+00
-8.404333157272679600e+00	-9.425426188089643276e+00	-8.525566108778999563e+00
-8.295406733747421768e+00	-9.422274175612528779e+00	-8.611881973620569397e+00
-8.187731688828344900e+00	-9.408063532037470367e+00	-8.698360343763029690e+00
-8.082465486909205410e+00	-9.382760856038334651e+00	-8.784128969187488423e+00
-7.980706955369280209e+00	-9.346490577868769023e+00	-8.868281890732786721e+00
-7.883484849341016343e+00	-9.299536817221760288e+00	-8.949887172695518700e+00
-7.791748993225573017e+00	-9.242341394774927110e+00	-9.027996242732772458e+00
-7.706363931295455494e+00	-9.175497950707102390e+00	-9.101654863648690252e+00
-7.628104925746474585e+00	-9.099742297960878190e+00	-9.169915694331814748e+00
-7.557656066714925736e+00	-9.015939309555946579e+00	-9.231852318980369176e+00
-7.495610205855757435e+00	-8.925066795551728660e+00	-9.286574537356749204e+00
-7.442470392371746790e+00	-8.828196955157451953e+00	-9.333244617968306400e+00
-7.398652476046792437e+00	-8.726476084097942731e+00	-9.371094125838787647e+00
-7.364488543282218025e+00	-8.621103270900990267e+00	-9.399440853038319332e+00
-7.340230866404070298e+00	-8.513308826131382290e+00	-9.417705310218984494e+00
-7.326056070582146695e+00	-8.404333157272679600e+00	-9.425426188089643276e+00
-7.322069253741233297e+00	-8.295406733747421768e+00	-9.422274175612528779e+00
-7.328307830367810638e+00	-8.187731688828344900e+00	-9.408063532037470367e+00
-7.344744908091244362e+00	-8.082465486909205410e+00	-9.382760856038334651e+00
-7.371292044814176769e+00	-7.980706955369280209e+00	-9.346490577868769023e+00
-7.407801272942575288e+00	-7.883484849341016343e+00	-9.299536817221760288e+00
-7.454066315337246174e+00	-7.791748993225573017e+00	-9.242341394774927110e+00
-7.509822954784673321e+00	-7.706363931295455494e+00	-9.175497950707102390e+00
-7.574748555190908839e+00	-7.628104925746474585e+00	-9.099742297960878190e+00
-7.648460768691185407e+00	-7.557656066714925736e+00	-9.015939309555946579e+00
-7.730515498926501472e+00	-7.495610205855757435e+00	-8.925066795551728660e+00
-7.820404227385818530e+00	-7.442470392371746790e+00	-8.828196955157451953e+00
-7.917550847393893143e+00	-7.398652476046792437e+00	-8.726476084097942731e+00
-8.021308189298691715e+00	-7.364488543282218025e+00	-8.621103270900990267e+00
-8.130954460631953040e+00	-7.340230866404070298e+00	-8.513308826131382290e+00
-8.245689866006536306e+00	-7.326056070582146695e+00	-8.404333157272679600e+00
-8.364633712248760844e+00	-7.322069253741233297e+00	-8.295406733747421768e+00
-8.486822343052946138e+00	-7.328307830367810638e+00	-8.187731688828344900e+00
-8.611208281843703460e+00	-7.344744908091244362e+00	-8.082465486909205410e+00
-8.736660988290942953e+00	-7.371292044814176769e+00	-7.980706955369280209e+00
-8.861969649008662131e+00	-7.407801272942575288e+00	-7.883484849341016343e+00
-8.985848421675232345e+00	-7.454066315337246174e+00	-7.791748993225573017e+00
-9.106944529000916333e+00	-7.509822954784673321e+00	-7.706363931295455494e+00
-9.223849549457259656e+00	-7.574748555190908839e+00	-7.628104925746474585e+00
-9.335114170809877265e+00	-7.648460768691185407e+00	-7.557656066714925736e+00
-9.439266556836590993e+00	-7.730515498926501472e+00	-7.495610205855757435e+00
-9.534834325828187573e+00	-7.820404227385818530e+00	-7.442470392371746790e+00
-9.620369953205070601e+00	-7.917550847393893143e+00	-7.398652476046792437e+00
-9.694479195300003127e+00	-8.021308189298691715e+00	-7.364488543282218025e+00
-9.755851896932242084e+00	-8.130954460631953040e+00	-7.340230866404070298e+00
-9.803294306314823459e+00	-8.245689866006536306e+00	-7.326056070582146695e+00
-9.835761795776392091e+00	-8.364633712248760844e+00	-7.322069253741233297e+00
-9.852390697482880100e+00	-8.486822343052946138e+00	-7.328307830367810638e+00
-9.852527832694525145e+00	-8.611208281843703460e+00	-7.344744908091244362e+00
-9.835756262513147163e+00	-8.736660988290942953e+00	-7.371292044814176769e+00
-9.801915834503960312e+00	-8.861969649008662131e+00	-7.407801272942575288e+00
-9.751117252449216011e+00	-8.985848421675232345e+00	-7.454066315337246174e+00
-9.683748655238762382e+00	-9.106944529000916333e+00	-7.509822954784673321e+00
-9.600474043534246604e+00	-9.223849549457259656e+00	-7.574748555190908839e+00
-9.502223316044311474e+00	-9.335114170809877265e+00	-7.648460768691185407e+00
-9.390174138204587351e+00	-9.439266556836590993e+00	-7.730515498926501472e+00
-9.265726325899080962e+00	-9.534834325828187573e+00	-7.820404227385818530e+00
-9.130469845273625040e+00	-9.620369953205070601e+00	-7.917550847393893143e+00
-8.986147869968890589e+00	-9.694479195300003127e+00	-8.021308189298691715e+00
-8.834616570778422329e+00	-9.755851896932242084e+00	-8.130954460631953040e+00
-8.677803423028207064e+00	-9.803294306314823459e+00	-8.245689866006536306e+00
-8.517665800414334853e+00	-9.835761795776392091e+00	-8.364633712248760844e+00
-8.356151490149491323e+00	-9.852390697482880100e+00	-8.486822343052946138e+00
-8.195162533434558583e+00	-9.852527832694525145e+00	-8.611208281843703460e+00
-8.036523495279915608e+00	-9.835756262513147163e+00	-8.736660988290942953e+00
-7.881954929709494628e+00	-9.801915834503960312e+00	-8.861969649008662131e+00
-7.733052460963361519e+00	-9.751117252449216011e+00	-8.985848421675232345e+00
-7.591271575197620969e+00	-9.683748655238762382e+00	-9.106944529000916333e+00
-7.457917931027576941e+00	-9.600474043534246604e+00	-9.223849549457259656e+00
-7.334142764627221922e+00	-9.502223316044311474e+00	-9.335114170809877265e+00
-7.220942792458952653e+00	-9.390174138204587351e+00	-9.439266556836590993e+00
-7.119163902304274316e+00	-9.265726325899080962e+00	-9.534834325828187573e+00
-7.029507866473434063e+00	-9.130469845273625040e+00	-9.620369953205070601e+00
-6.952541301964836329e+00	-8.986147869968890589e+00	-9.694479195300003127e+00
-6.888706131222906315e+00	-8.834616570778422329e+00	-9.755851896932242084e+00
-6.838330853833926248e+00	-8.677803423028207064e+00	-9.803294306314823459e+00
-6.801642014358388444e+00	-8.517665800414334853e+00	-9.835761795776392091e+00
-6.778775336078256331e+00	-8.356151490149491323e+00	-9.852390697482880100e+00
-6.769786077860390883e+00	-8.195162533434558583e+00	-9.852527832694525145e+00
-6.774658256424618941e+00	-8.036523495279915608e+00	-9.835756262513147163e+00
-6.793312455531122396e+00	-7.881954929709494628e+00	-9.801915834503960312e+00
-6.825612014937189720e+00	-7.733052460963361519e+00	-9.751117252449216011e+00
-6.871367454667663743e+00	-7.591271575197620969e+00	-9.683748655238762382e+00
-6.930339044492377809e+00	-7.457917931027576941e+00	-9.600474043534246604e+00
-7.002237475624018437e+00	-7.334142764627221922e+00	-9.502223316044311474e+00
-7.086722633276260730e+00	-7.220942792458952653e+00	-9.390174138204587351e+00
-7.183400507033724125e+00	-7.119163902304274316e+00	-9.265726325899080962e+00
-7.291818313454175637e+00	-7.029507866473434063e+00	-9.130469845273625040e+00
-7.411457944578698331e+00	-6.952541301964836329e+00	-8.986147869968890589e+00
-7.541727899719648853e+00	-6.888706131222906315e+00	-8.834616570778422329e+00
-7.681953908557314747e+00	-6.838330853833926248e+00	-8.677803423028207064e+00
-7.831368513429948663e+00	-6.801642014358388444e+00	-8.517665800414334853e+00
-7.989099949445995996e+00	-6.778775336078256331e+00	-8.356151490149491323e+00
-8.154160743565251224e+00	-6.769786077860390883e+00	-8.195162533434558583e+00
-8.325436547800613596e+00	-6.774658256424618941e+00	-8.036523495279915608e+00
-8.501675825304957357e+00	-6.793312455531122396e+00	-7.881954929709494628e+00
-8.681481117386161017e+00	-6.825612014937189720e+00	-7.733052460963361519e+00
-8.863302727955460369e+00	-6.871367454667663743e+00	-7.591271575197620969e+00
-9.045435760126551372e+00	-6.930339044492377809e+00	-7.457917931027576941e+00
-9.226021515021761488e+00	-7.002237475624018437e+00	-7.334142764627221922e+00
-9.403054299570843710e+00	-7.086722633276260730e+00	-7.220942792458952653e+00
-9.574394669922638101e+00	-7.183400507033724125e+00	-7.119163902304274316e+00
-9.737790040425867488e+00	-7.291818313454175637e+00	-7.029507866473434063e+00
-9.890903396090362065e+00	-7.411457944578698331e+00	-6.952541301964836329e+00
-1.003135054376609148e+01	-7.541727899719648853e+00	-6.888706131222906315e+00
-1.015674591604500954e+01	-7.681953908557314747e+00	-6.838330853833926248e+00
-1.026475640561682745e+01	-7.831368513429948663e+00	-6.801642014358388444e+00
-1.035316207541878697e+01	-7.989099949445995996e+00	-6.778775336078256331e+00
-1.041992189865005969e+01	-8.154160743565251224e+00	-6.769786077860390883e+00
-1.046324198890586032e+01	-8.325436547800613596e+00	-6.774658256424618941e+00
-1.048164315734051755e+01	-8.501675825304957357e+00	-6.793312455531122396e+00
-1.047402416425475558e+01	-8.681481117386161017e+00	-6.825612014937189720e+00
-1.043971680020486659e+01	-8.863302727955460369e+00	-6.871367454667663743e+00
-1.037852900667586198e+01	-9.045435760126551372e+00	-6.930339044492377809e+00
-1.029077267080845992e+01	-9.226021515021761488e+00	-7.002237475624018437e+00
-1.017727350462524250e+01	-9.403054299570843710e+00	-7.086722633276260730e+00
-1.003936150109023195e+01	-9.574394669922638101e+00	-7.183400507033724125e+00
-9.878841754568112421e+00	-9.737790040425867488e+00	-7.291818313454175637e+00
-9.697946811895166164e+00	-9.890903396090362065e+00	-7.411457944578698331e+00
-9.499273032951462525e+00	-1.003135054376609148e+01	-7.541727899719648853e+00
-9.285704540464097434e+00	-1.015674591604500954e+01	-7.681953908557314747e+00
-9.060329108759438199e+00	-1.026475640561682745e+01	-7.831368513429948663e+00
-8.826350706809749980e+00	-1.035316207541878697e+01	-7.989099949445995996e+00
-8.587003354145066325e+00	-1.041992189865005969e+01	-8.154160743565251224e+00
-8.345470505909631243e+00	-1.046324198890586032e+01	-8.325436547800613596e+00
-8.104813437094072981e+00	-1.048164315734051755e+01	-8.501675825304957357e+00
-7.867911155061516837e+00	-1.047402416425475558e+01	-8.681481117386161017e+00
-7.637413351499957592e+00	-1.043971680020486659e+01	-8.863302727955460369e+00
-7.415706918002244130e+00	-1.037852900667586198e+01	-9.045435760126551372e+00
-7.204895679232434347e+00	-1.029077267080845992e+01	-9.226021515021761488e+00
-7.006792300364814707e+00	-1.017727350462524250e+01	-9.403054299570843710e+00
-6.822920827258938559e+00	-1.003936150109023195e+01	-9.574394669922638101e+00
-6.654528018358657704e+00	-9.878841754568112421e+00	-9.737790040425867488e+00
-6.502601506497658335e+00	-9.697946811895166164e+00	-9.890903396090362065e+00
-6.367892854329999963e+00	-9.499273032951462525e+00	-1.003135054376609148e+01
-6.250943701386713514e+00	-9.285704540464097434e+00	-1.015674591604500954e+01
-6.152113406481857005e+00	-9.060329108759438199e+00	-1.026475640561682745e+01
-6.071606833115069435e+00	-8.826350706809749980e+00	-1.035316207541878697e+01
-6.009501180548407540e+00	-8.587003354145066325e+00	-1.041992189865005969e+01
-5.965771009110713230e+00	-8.345470505909631243e+00	-1.046324198890586032e+01
-5.940310831281340853e+00	-8.104813437094072981e+00	-1.048164315734051755e+01
-5.932954832174829107e+00	-7.867911155061516837e+00	-1.047402416425475558e+01
-5.943493440680397200e+00	-7.637413351499957592e+00	-1.043971680020486659e+01
-5.971686595590440128e+00	-7.415706918002244130e+00	-1.037852900667586198e+01
-6.017273641830383824e+00	-7.204895679232434347e+00	-1.029077267080845992e+01
-6.079979854153879870e+00	-7.006792300364814707e+00	-1.017727350462524250e+01
-6.159519624066465582e+00	-6.822920827258938559e+00	-1.003936150109023195e+01
-6.255596365433656381e+00	-6.654528018358657704e+00	-9.878841754568112421e+00
-6.367899200581407904e+00	-6.502601506497658335e+00	-9.697946811895166164e+00
-6.496096487179232604e+00	-6.367892854329999963e+00	-9.499273032951462525e+00
-6.639826242376322796e+00	-6.250943701386713514e+00	-9.285704540464097434e+00
-6.798683520260586199e+00	-6.152113406481857005e+00	-9.060329108759438199e+00
-6.972204807697675477e+00	-6.071606833115069435e+00	-8.826350706809749980e+00
-7.159849528282372866e+00	-6.009501180548407540e+00	-8.587003354145066325e+00
-7.360978791169363156e+00	-5.965771009110713230e+00	-8.345470505909631243e+00
-7.574831597923938453e+00	-5.940310831281340853e+00	-8.104813437094072981e+00
-7.800498833306489743e+00	-5.932954832174829107e+00	-7.867911155061516837e+00
-8.036895521753919525e+00	-5.943493440680397200e+00	-7.637413351499957592e+00
-8.282732035746853683e+00	-5.971686595590440128e+00	-7.415706918002244130e+00
-8.536485198378834127e+00	-6.017273641830383824e+00	-7.204895679232434347e+00
-8.796370529348433109e+00	-6.079979854153879870e+00	-7.006792300364814707e+00
-9.060317234139484199e+00	-6.159519624066465582e+00	-6.822920827258938559e+00
-9.325947914413429629e+00	-6.255596365433656381e+00	-6.654528018358657704e+00
-9.590565356150341003e+00	-6.367899200581407904e+00	-6.502601506497658335e+00
-9.851149089382046142e+00	-6.496096487179232604e+00	-6.367892854329999963e+00
-1.010436465256190530e+01	-6.639826242376322796e+00	-6.250943701386713514e+00
-1.034658856398265492e+01	-6.798683520260586199e+00	-6.152113406481857005e+00
-1.057395181955176255e+01	-6.972204807697675477e+00	-6.071606833115069435e+00
-1.078240421562049711e+01	-7.159849528282372866e+00	-6.009501180548407540e+00
-1.096780086394490539e+01	-7.360978791169363156e+00	-5.965771009110713230e+00
-1.112601088061458299e+01	-7.574831597923938453e+00	-5.940310831281340853e+00
-1.125304640311894566e+01	-7.800498833306489743e+00	-5.932954832174829107e+00
-1.134520790723806094e+01	-8.036895521753919525e+00	-5.943493440680397200e+00
-1.139923943807052353e+01	-8.282732035746853683e+00	-5.971686595590440128e+00
-1.141248511083267836e+01	-8.536485198378834127e+00	-6.017273641830383824e+00
-1.138303642361882773e+01	-8.796370529348433109e+00	-6.079979854153879870e+00
-1.130985892872975640e+01	-9.060317234139484199e+00	-6.159519624066465582e+00
-1.119288695987356164e+01	-9.325947914413429629e+00	-6.255596365433656381e+00
-1.103307661169509579e+01	-9.590565356150341003e+00	-6.367899200581407904e+00
-1.083241001805163428e+01	-9.851149089382046142e+00	-6.496096487179232604e+00
-1.059384793769028477e+01	-1.010436465256190530e+01	-6.639826242376322796e+00
-1.032123226251524883e+01	-1.034658856398265492e+01	-6.798683520260586199e+00
-1.001914468796105595e+01	-1.057395181955176255e+01	-6.972204807697675477e+00
-9.692731760858212198e+00	-1.078240421562049711e+01	-7.159849528282372866e+00
-9.347509278959988066e+00	-1.096780086394490539e+01	-7.360978791169363156e+00
-8.989160204978661639e+00	-1.112601088061458299e+01	-7.574831597923938453e+00
-8.623339804403354236e+00	-1.125304640311894566e+01	-7.800498833306489743e+00
-8.255499825262729630e+00	-1.134520790723806094e+01	-8.036895521753919525e+00
-7.890740623592909841e+00	-1.139923943807052353e+01	-8.282732035746853683e+00
-7.533696718267243853e+00	-1.141248511083267836e+01	-8.536485198378834127e+00
-7.188457841845727891e+00	-1.138303642361882773e+01	-8.796370529348433109e+00
-6.858524551048877704e+00	-1.130985892872975640e+01	-9.060317234139484199e+00
-6.546795134596049337e+00	-1.119288695987356164e+01	-9.325947914413429629e+00
-6.255579014956804684e+00	-1.103307661169509579e+01	-9.590565356150341003e+00
-5.986631059676326139e+00	-1.083241001805163428e+01	-9.851149089382046142e+00
-5.741201082399888911e+00	-1.059384793769028477e+01	-1.010436465256190530e+01
-5.520093162473325599e+00	-1.032123226251524883e+01	-1.034658856398265492e+01
-5.323730075503078751e+00	-1.001914468796105595e+01	-1.057395181955176255e+01
-5.152218953500373289e+00	-9.692731760858212198e+00	-1.078240421562049711e+01
-5.005415161561641568e+00	-9.347509278959988066e+00	-1.096780086394490539e+01
-4.882982203149045297e+00	-8.989160204978661639e+00	-1.112601088061458299e+01
-4.784446195334446372e+00	-8.623339804403354236e+00	-1.125304640311894566e+01
-4.709244062861910329e+00	-8.255499825262729630e+00	-1.134520790723806094e+01
-4.656765079008589936e+00	-7.890740623592909841e+00	-1.139923943807052353e+01
-4.626385738157834382e+00	-7.533696718267243853e+00	-1.141248511083267836e+01
-4.617498193172352217e+00	-7.188457841845727891e+00	-1.138303642361882773e+01
-4.629532646707764876e+00	-6.858524551048877704e+00	-1.130985892872975640e+01
-4.661974166666418284e+00	-6.546795134596049337e+00	-1.119288695987356164e+01
-4.714374418039076531e+00	-6.255579014956804684e+00	-1.103307661169509579e+01
-4.786358780413893399e+00	-5.986631059676326139e+00	-1.083241001805163428e+01
-4.877629264169105916e+00	-5.741201082399888911e+00	-1.059384793769028477e+01
-4.987963558318129209e+00	-5.520093162473325599e+00	-1.032123226251524883e+01
-5.117210446718947203e+00	-5.323730075503078751e+00	-1.001914468796105595e+01
-5.265281722938424558e+00	-5.152218953500373289e+00	-9.692731760858212198e+00
-5.432140622468650371e+00	-5.005415161561641568e+00	-9.347509278959988066e+00
-5.617786678700980474e+00	-4.882982203149045297e+00	-8.989160204978661639e+00
-5.822236800616828134e+00	-4.784446195334446372e+00	-8.623339804403354236e+00
-6.045502270809126166e+00	-4.709244062861910329e+00	-8.255499825262729630e+00
-6.287561278888476046e+00	-4.656765079008589936e+00	-7.890740623592909841e+00
-6.548326546445792040e+00	-4.626385738157834382e+00	-7.533696718267243853e+00
-6.827607577471580313e+00	-4.617498193172352217e+00	-7.188457841845727891e+00
-7.125067098271638422e+00	-4.629532646707764876e+00	-6.858524551048877704e+00
-7.440171353849864389e+00	-4.661974166666418284e+00	-6.546795134596049337e+00
-7.772134128807471676e+00	-4.714374418039076531e+00	-6.255579014956804684e+00
-8.119854690133333719e+00	-4.786358780413893399e+00	-5.986631059676326139e+00
-8.481850340342592887e+00	-4.877629264169105916e+00	-5.741201082399888911e+00
-8.856184956114899975e+00	-4.987963558318129209e+00	-5.520093162473325599e+00
-9.240395798504851044e+00	-5.117210446718947203e+00	-5.323730075503078751e+00
-9.631422030378930188e+00	-5.265281722938424558e+00	-5.152218953500373289e+00
-1.002553975225846550e+01	-5.432140622468650371e+00	-5.005415161561641568e+00
-1.041830991225737790e+01	-5.617786678700980474e+00	-4.882982203149045297e+00
-1.080454703799728122e+01	-5.822236800616828134e+00	-4.784446195334446372e+00
-1.117831817268162808e+01	-6.045502270809126166e+00	-4.709244062861910329e+00
-1.153298237036852925e+01	-6.287561278888476046e+00	-4.656765079008589936e+00
-1.186128121747485231e+01	-6.548326546445792040e+00	-4.626385738157834382e+00
-1.215548963363340995e+01	-6.827607577471580313e+00	-4.617498193172352217e+00
-1.240763320565287309e+01	-7.125067098271638422e+00	-4.629532646707764876e+00
-1.260977318882155629e+01	-7.440171353849864389e+00	-4.661974166666418284e+00
-1.275435302204658505e+01	-7.772134128807471676e+00	-4.714374418039076531e+00
-1.283459116110800124e+01	-8.119854690133333719e+00	-4.786358780413893399e+00
-1.284489524575834629e+01	-8.481850340342592887e+00	-4.877629264169105916e+00
-1.278126369531313777e+01	-8.856184956114899975e+00	-4.987963558318129209e+00
-1.264163480703997777e+01	-9.240395798504851044e+00	-5.117210446718947203e+00
-1.242614234769732029e+01	-9.631422030378930188e+00	-5.265281722938424558e+00
-1.213724192537367941e+01	-1.002553975225846550e+01	-5.432140622468650371e+00
-1.177968435299399275e+01	-1.041830991225737790e+01	-5.617786678700980474e+00
-1.136032943669897222e+01	-1.080454703799728122e+01	-5.822236800616828134e+00
-1.088781330738691722e+01	-1.117831817268162808e+01	-6.045502270809126166e+00
-1.037210082656538113e+01	-1.153298237036852925e+01	-6.287561278888476046e+00
-9.823968092996699042e+00	-1.186128121747485231e+01	-6.548326546445792040e+00
-9.254466135900916157e+00	-1.215548963363340995e+01	-6.827607577471580313e+00
-8.674414798270468907e+00	-1.240763320565287309e+01	-7.125067098271638422e+00
-8.093966777677390922e+00	-1.260977318882155629e+01	-7.440171353849864389e+00
-7.522268363381225065e+00	-1.275435302204658505e+01	-7.772134128807471676e+00
-6.967228658214764003e+00	-1.283459116110800124e+01	-8.119854690133333719e+00
-6.435395724232087389e+00	-1.284489524575834629e+01	-8.481850340342592887e+00
-5.931927949866325989e+00	-1.278126369531313777e+01	-8.856184956114899975e+00
-5.460642725634728301e+00	-1.264163480703997777e+01	-9.240395798504851044e+00
-5.024122035682076159e+00	-1.242614234769732029e+01	-9.631422030378930188e+00
-4.623855042327613241e+00	-1.213724192537367941e+01	-1.002553975225846550e+01
-4.260400155632442676e+00	-1.177968435299399275e+01	-1.041830991225737790e+01
-3.933552485773822660e+00	-1.136032943669897222e+01	-1.080454703799728122e+01
-3.642506222981426234e+00	-1.088781330738691722e+01	-1.117831817268162808e+01
-3.386004880076076251e+00	-1.037210082656538113e+01	-1.153298237036852925e+01
-3.162475197633357382e+00	-9.823968092996699042e+00	-1.186128121747485231e+01
-2.970142756615841595e+00	-9.254466135900916157e+00	-1.215548963363340995e+01
-2.807128985652579178e+00	-8.674414798270468907e+00	-1.240763320565287309e+01
-2.671530368261937127e+00	-8.093966777677390922e+00	-1.260977318882155629e+01
-2.561481350795109080e+00	-7.522268363381225065e+00	-1.275435302204658505e+01
-2.475202826487741703e+00	-6.967228658214764003e+00	-1.283459116110800124e+01
-2.411038214618105080e+00	-6.435395724232087389e+00	-1.284489524575834629e+01
-2.367479139730034543e+00	-5.931927949866325989e+00	-1.278126369531313777e+01
-2.343182600755683076e+00	-5.460642725634728301e+00	-1.264163480703997777e+01
-2.336981345368668528e+00	-5.024122035682076159e+00	-1.242614234769732029e+01
-2.347888960539087577e+00	-4.623855042327613241e+00	-1.213724192537367941e+01
-2.375100976100763539e+00	-4.260400155632442676e+00	-1.177968435299399275e+01
-2.417993067112679029e+00	-3.933552485773822660e+00	-1.136032943669897222e+01
-2.476117240616110049e+00	-3.642506222981426234e+00	-1.088781330738691722e+01
-2.549196707007006957e+00	-3.386004880076076251e+00	-1.037210082656538113e+01
-2.637119966921099845e+00	-3.162475197633357382e+00	-9.823968092996699042e+00
-2.739934490613678886e+00	-2.970142756615841595e+00	-9.254466135900916157e+00
-2.857840226283772989e+00	-2.807128985652579178e+00	-8.674414798270468907e+00
-2.991183043624139337e+00	-2.671530368261937127e+00	-8.093966777677390922e+00
-3.140448095309138932e+00	-2.561481350795109080e+00	-7.522268363381225065e+00
-3.306252957815584814e+00	-2.475202826487741703e+00	-6.967228658214764003e+00
-3.489340289089350122e+00	-2.411038214618105080e+00	-6.435395724232087389e+00
-3.690569608922505740e+00	-2.367479139730034543e+00	-5.931927949866325989e+00
-3.910907663011373714e+00	-2.343182600755683076e+00	-5.460642725634728301e+00
-4.151416667926125292e+00	-2.336981345368668528e+00	-5.024122035682076159e+00
-4.413239546203285180e+00	-2.347888960539087577e+00	-4.623855042327613241e+00
-4.697581043694619041e+00	-2.375100976100763539e+00	-4.260400155632442676e+00
-5.005683371860936148e+00	-2.417993067112679029e+00	-3.933552485773822660e+00
-5.338794735351622300e+00	-2.476117240616110049e+00	-3.642506222981426234e+00
-5.698128794196859026e+00	-2.549196707007006957e+00	-3.386004880076076251e+00
-6.084812782228321559e+00	-2.637119966921099845e+00	-3.162475197633357382e+00
-6.499821682857765737e+00	-2.739934490613678886e+00	-2.970142756615841595e+00
-6.943895591731469530e+00	-2.857840226283772989e+00	-2.807128985652579178e+00
-7.417437239934725923e+00	-2.991183043624139337e+00	-2.671530368261937127e+00
-7.920386712612582869e+00	-3.140448095309138932e+00	-2.561481350795109080e+00
-8.452070821728908001e+00	-3.306252957815584814e+00	-2.475202826487741703e+00
-9.011025577073368709e+00	-3.489340289089350122e+00	-2.411038214618105080e+00
-9.594792002502302353e+00	-3.690569608922505740e+00	-2.367479139730034543e+00
-1.019968846977632992e+01	-3.910907663011373714e+00	-2.343182600755683076e+00
-1.082056709368718295e+01	-4.151416667926125292e+00	-2.336981345368668528e+00
-1.145056782340451917e+01	-4.413239546203285180e+00	-2.347888960539087577e+00
-1.208089177824188454e+01	-4.697581043694619041e+00	-2.375100976100763539e+00
-1.270062485114719486e+01	-5.005683371860936148e+00	-2.417993067112679029e+00
-1.329665276078592484e+01	-5.338794735351622300e+00	-2.476117240616110049e+00
-1.385371778886137761e+01	-5.698128794196859026e+00	-2.549196707007006957e+00
-1.435467248958586595e+01	-6.084812782228321559e+00	-2.637119966921099845e+00
-1.478098271938364938e+01	-6.499821682857765737e+00	-2.739934490613678886e+00
-1.511351689324651204e+01	-6.943895591731469530e+00	-2.857840226283772989e+00
-1.533362669215389573e+01	-7.417437239934725923e+00	-2.991183043624139337e+00
-1.542447567371207029e+01	-7.920386712612582869e+00	-3.140448095309138932e+00
-1.537251090698966038e+01	-8.452070821728908001e+00	-3.306252957815584814e+00
-1.516891054315284570e+01	-9.011025577073368709e+00	-3.489340289089350122e+00
-1.481079536349468562e+01	-9.594792002502302353e+00	-3.690569608922505740e+00
-1.430198515345368193e+01	-1.019968846977632992e+01	-3.910907663011373714e+00
-1.365312562988894918e+01	-1.082056709368718295e+01	-4.151416667926125292e+00
-1.288110819255269845e+01	-1.145056782340451917e+01	-4.413239546203285180e+00
-1.200783318027620261e+01	-1.208089177824188454e+01	-4.697581043694619041e+00
-1.105849253386845454e+01	-1.270062485114719486e+01	-5.005683371860936148e+00
-1.005963240998550567e+01	-1.329665276078592484e+01	-5.338794735351622300e+00
-9.037276416667962664e+00	-1.385371778886137761e+01	-5.698128794196859026e+00
-8.015345161861977985e+00	-1.435467248958586595e+01	-6.084812782228321559e+00
-7.014518907758508171e+00	-1.478098271938364938e+01	-6.499821682857765737e+00
-6.051588910837628177e+00	-1.511351689324651204e+01	-6.943895591731469530e+00
-5.139257669785639138e+00	-1.533362669215389573e+01	-7.417437239934725923e+00
-4.286294521609957719e+00	-1.542447567371207029e+01	-7.920386712612582869e+00
-3.497932746472394161e+00	-1.537251090698966038e+01	-8.452070821728908001e+00
-2.776400019935779007e+00	-1.516891054315284570e+01	-9.011025577073368709e+00
-2.121494670781945313e+00	-1.481079536349468562e+01	-9.594792002502302353e+00
-1.531145864351397101e+00	-1.430198515345368193e+01	-1.019968846977632992e+01
-1.001919881464754969e+00	-1.365312562988894918e+01	-1.082056709368718295e+01
-5.294538217927756696e-01	-1.288110819255269845e+01	-1.145056782340451917e+01
-1.088115405498010224e-01	-1.200783318027620261e+01	-1.208089177824188454e+01
2.652349472232220506e-01	-1.105849253386845454e+01	-1.270062485114719486e+01
5.979908088769647634e-01	-1.005963240998550567e+01	-1.329665276078592484e+01
8.946808029122069739e-01	-9.037276416667962664e+00	-1.385371778886137761e+01
1.160338829281812645e+00	-8.015345161861977985e+00	-1.435467248958586595e+01
1.399735364468061682e+00	-7.014518907758508171e+00	-1.478098271938364938e+01
1.617334618477040742e+00	-6.051588910837628177e+00	-1.511351689324651204e+01
1.817274474054686229e+00	-5.139257669785639138e+00	-1.533362669215389573e+01
2.003363456757389471e+00	-4.286294521609957719e+00	-1.542447567371207029e+01
2.179090058198860813e+00	-3.497932746472394161e+00	-1.537251090698966038e+01
2.347640663731397570e+00	-2.776400019935779007e+00	-1.516891054315284570e+01
2.511923116802837974e+00	-2.121494670781945313e+00	-1.481079536349468562e+01
2.674593595035880789e+00	-1.531145864351397101e+00	-1.430198515345368193e+01
2.838084992515289784e+00	-1.001919881464754969e+00	-1.365312562988894918e+01
3.004635414508851188e+00	-5.294538217927756696e-01	-1.288110819255269845e+01
3.176315709438854995e+00	-1.088115405498010224e-01	-1.200783318027620261e+01
3.355055201019603306e+00	2.652349472232220506e-01	-1.105849253386845454e+01
3.542664951683203611e+00	5.979908088769647634e-01	-1.005963240998550567e+01
3.740857995389291091e+00	8.946808029122069739e-01	-9.037276416667962664e+00
3.951266030609002389e+00	1.160338829281812645e+00	-8.015345161861977985e+00
4.175452068240618431e+00	1.399735364468061682e+00	-7.014518907758508171e+00
4.414918488963300192e+00	1.617334618477040742e+00	-6.051588910837628177e+00
4.671109883991656275e+00	1.817274474054686229e+00	-5.139257669785639138e+00
4.945409936310078081e+00	2.003363456757389471e+00	-4.286294521609957719e+00
5.239131451065722977e+00	2.179090058198860813e+00	-3.497932746472394161e+00
5.553498470752812111e+00	2.347640663731397570e+00	-2.776400019935779007e+00
5.889619223666101355e+00	2.511923116802837974e+00	-2.121494670781945313e+00
6.248448469233737868e+00	2.674593595035880789e+00	-1.531145864351397101e+00
6.630737646383280115e+00	2.838084992515289784e+00	-1.001919881464754969e+00
7.036971138504094725e+00	3.004635414508851188e+00	-5.294538217927756696e-01
7.467286994877432527e+00	3.176315709438854995e+00	-1.088115405498010224e-01
7.921380668800629188e+00	3.355055201019603306e+00	2.652349472232220506e-01
8.398390847292059647e+00	3.542664951683203611e+00	5.979908088769647634e-01
8.896767383460659318e+00	3.740857995389291091e+00	8.946808029122069739e-01
9.414122851610544629e+00	3.951266030609002389e+00	1.160338829281812645e+00
9.947071490320141152e+00	4.175452068240618431e+00	1.399735364468061682e+00
1.049106242916285048e+01	4.414918488963300192e+00	1.617334618477040742e+00
1.104021819743203103e+01	4.671109883991656275e+00	1.817274474054686229e+00
1.158719453794630816e+01	4.945409936310078081e+00	2.003363456757389471e+00
1.212308320362918224e+01	5.239131451065722977e+00	2.179090058198860813e+00
1.263738503956173531e+01	5.553498470752812111e+00	2.347640663731397570e+00
1.311808510288007490e+01	5.889619223666101355e+00	2.511923116802837974e+00
1.355186315923431017e+01	6.248448469233737868e+00	2.674593595035880789e+00
1.392446948148836050e+01	6.630737646383280115e+00	2.838084992515289784e+00
1.422128523025873825e+01	7.036971138504094725e+00	3.004635414508851188e+00
1.442806717354830681e+01	7.467286994877432527e+00	3.176315709438854995e+00
1.453184805457657269e+01	7.921380668800629188e+00	3.355055201019603306e+00
1.452192918111006392e+01	8.398390847292059647e+00	3.542664951683203611e+00
1.439086681282649138e+01	8.896767383460659318e+00	3.740857995389291091e+00
1.413532772500265189e+01	9.414122851610544629e+00	3.951266030609002389e+00
1.375668206718405706e+01	9.947071490320141152e+00	4.175452068240618431e+00
1.326122104971691229e+01	1.049106242916285048e+01	4.414918488963300192e+00
1.265993444855976691e+01	1.104021819743203103e+01	4.671109883991656275e+00
1.196785091277283364e+01	1.158719453794630816e+01	4.945409936310078081e+00
1.120301703916267044e+01	1.212308320362918224e+01	5.239131451065722977e+00
1.038525024443505451e+01	1.263738503956173531e+01	5.553498470752812111e+00
9.534830240617226949e+00	1.311808510288007490e+01	5.889619223666101355e+00
8.671288338730228418e+00	1.355186315923431017e+01	6.248448469233737868e+00
7.812417881159690936e+00	1.392446948148836050e+01	6.630737646383280115e+00
6.973575973300577324e+00	1.422128523025873825e+01	7.036971138504094725e+00
6.167291838384584501e+00	1.442806717354830681e+01	7.467286994877432527e+00
5.403152879968629030e+00	1.453184805457657269e+01	7.921380668800629188e+00
4.687912113929765034e+00	1.452192918111006392e+01	8.398390847292059647e+00
4.025750200163216164e+00	1.439086681282649138e+01	8.896767383460659318e+00
3.418628058227660471e+00	1.413532772500265189e+01	9.414122851610544629e+00
2.866676729930391687e+00	1.375668206718405706e+01	9.947071490320141152e+00
2.368584951989568754e+00	1.326122104971691229e+01	1.049106242916285048e+01
1.921958418438368454e+00	1.265993444855976691e+01	1.104021819743203103e+01
1.523636070173303159e+00	1.196785091277283364e+01	1.158719453794630816e+01
1.169957284970363443e+00	1.120301703916267044e+01	1.212308320362918224e+01
8.569796558079751936e-01	1.038525024443505451e+01	1.263738503956173531e+01
5.806506099395241094e-01	9.534830240617226949e+00	1.311808510288007490e+01
3.369380103266010340e-01	8.671288338730228418e+00	1.355186315923431017e+01
1.219256241732864787e-01	7.812417881159690936e+00	1.392446948148836050e+01
-6.812063623619615815e-02	6.973575973300577324e+00	1.422128523025873825e+01
-2.367101892924767803e-01	6.167291838384584501e+00	1.442806717354830681e+01
-3.871040656611410280e-01	5.403152879968629030e+00	1.453184805457657269e+01
-5.223057597443286904e-01	4.687912113929765034e+00	1.452192918111006392e+01
-6.450630862518735853e-01	4.025750200163216164e+00	1.439086681282649138e+01
-7.578781025485171741e-01	3.418628058227660471e+00	1.413532772500265189e+01
-8.630227170913107315e-01	2.866676729930391687e+00	1.375668206718405706e+01
-9.625580914469509253e-01	2.368584951989568754e+00	1.326122104971691229e+01
-1.058356358810767173e+00	1.921958418438368454e+00	1.265993444855976691e+01
-1.152123530220924952e+00	1.523636070173303159e+00	1.196785091277283364e+01
-1.245422747106966099e+00	1.169957284970363443e+00	1.120301703916267044e+01
-1.339697272318890908e+00	8.569796558079751936e-01	1.038525024443505451e+01
-1.436292798133832482e+00	5.806506099395241094e-01	9.534830240617226949e+00
-1.536478795253435559e+00	3.369380103266010340e-01	8.671288338730228418e+00
-1.641468737158086499e+00	1.219256241732864787e-01	7.812417881159690936e+00
-1.752439114294777278e+00	-6.812063623619615815e-02	6.973575973300577324e+00
-1.870547206555667197e+00	-2.367101892924767803e-01	6.167291838384584501e+00
-1.996947613620185358e+00	-3.871040656611410280e-01	5.403152879968629030e+00
-2.132807553372987108e+00	-5.223057597443286904e-01	4.687912113929765034e+00
-2.279320930250047006e+00	-6.450630862518735853e-01	4.025750200163216164e+00
-2.437721148529107928e+00	-7.578781025485171741e-01	3.418628058227660471e+00
-2.609292599785409728e+00	-8.630227170913107315e-01	2.866676729930391687e+00
-2.795380687423042687e+00	-9.625580914469509253e-01	2.368584951989568754e+00
-2.997400161661932128e+00	-1.058356358810767173e+00	1.921958418438368454e+00
-3.216841421681611912e+00	-1.152123530220924952e+00	1.523636070173303159e+00
-3.455274292586998808e+00	-1.245422747106966099e+00	1.169957284970363443e+00
-3.714348596980852957e+00	-1.339697272318890908e+00	8.569796558079751936e-01
-3.995790606556724800e+00	-1.436292798133832482e+00	5.806506099395241094e-01
-4.301394169801674217e+00	-1.536478795253435559e+00	3.369380103266010340e-01
-4.633004959058627747e+00	-1.641468737158086499e+00	1.219256241732864787e-01
-4.992495856520787534e+00	-1.752439114294777278e+00	-6.812063623619615815e-02
-5.381731000431004830e+00	-1.870547206555667197e+00	-2.367101892924767803e-01
-5.802515443346037749e+00	-1.996947613620185358e+00	-3.871040656611410280e-01
-6.256526750457976682e+00	-2.132807553372987108e+00	-5.223057597443286904e-01
-6.745224226222592101e+00	-2.279320930250047006e+00	-6.450630862518735853e-01
-7.269730875005268267e+00	-2.437721148529107928e+00	-7.578781025485171741e-01
-7.830682800841488600e+00	-2.609292599785409728e+00	-8.630227170913107315e-01
-8.428040730956002591e+00	-2.795380687423042687e+00	-9.625580914469509253e-01
-9.060859004382555426e+00	-2.997400161661932128e+00	-1.058356358810767173e+00
-9.727009120821996646e+00	-3.216841421681611912e+00	-1.152123530220924952e+00
-1.042285835200940980e+01	-3.455274292586998808e+00	-1.245422747106966099e+00
-1.114290965492837415e+01	-3.714348596980852957e+00	-1.339697272318890908e+00
-1.187941791483242326e+01	-3.995790606556724800e+00	-1.436292798133832482e+00
-1.262200997511697054e+01	-4.301394169801674217e+00	-1.536478795253435559e+00
-1.335735210638195092e+01	-4.633004959058627747e+00	-1.641468737158086499e+00
-1.406892767022333146e+01	-4.992495856520787534e+00	-1.752439114294777278e+00
-1.473700720935065256e+01	-5.381731000431004830e+00	-1.870547206555667197e+00
-1.533890811719405534e+01	-5.802515443346037749e+00	-1.996947613620185358e+00
-1.584964371777873815e+01	-6.256526750457976682e+00	-2.132807553372987108e+00
-1.624304218201092453e+01	-6.745224226222592101e+00	-2.279320930250047006e+00
-1.649336462055168795e+01	-7.269730875005268267e+00	-2.437721148529107928e+00
-1.657736423813367566e+01	-7.830682800841488600e+00	-2.609292599785409728e+00
-1.647661119308347821e+01	-8.428040730956002591e+00	-2.795380687423042687e+00
-1.617978409070756740e+01	-9.060859004382555426e+00	-2.997400161661932128e+00
-1.568453880835114234e+01	-9.727009120821996646e+00	-3.216841421681611912e+00
-1.499855495003405537e+01	-1.042285835200940980e+01	-3.455274292586998808e+00
-1.413946166149137973e+01	-1.114290965492837415e+01	-3.714348596980852957e+00
-1.313355237698390177e+01	-1.187941791483242326e+01	-3.995790606556724800e+00
-1.201345927758676346e+01	-1.262200997511697054e+01	-4.301394169801674217e+00
-1.081518747477473497e+01	-1.335735210638195092e+01	-4.633004959058627747e+00
-9.575026520724421175e+00	-1.406892767022333146e+01	-4.992495856520787534e+00
-8.326828129790644795e+00	-1.473700720935065256e+01	-5.381731000431004830e+00
-7.099989425704282375e+00	-1.533890811719405534e+01	-5.802515443346037749e+00
-5.918277887206676802e+00	-1.584964371777873815e+01	-6.256526750457976682e+00
-4.799449534286998720e+00	-1.624304218201092453e+01	-6.745224226222592101e+00
-3.755491719748202506e+00	-1.649336462055168795e+01	-7.269730875005268267e+00
-2.793276266074658398e+00	-1.657736423813367566e+01	-7.830682800841488600e+00
-1.915421273422647008e+00	-1.647661119308347821e+01	-8.428040730956002591e+00
-1.121204419233741589e+00	-1.617978409070756740e+01	-9.060859004382555426e+00
-4.074236888842835969e-01	-1.568453880835114234e+01	-9.727009120821996646e+00
2.308514042256505361e-01	-1.499855495003405537e+01	-1.042285835200940980e+01
7.996600611620798826e-01	-1.413946166149137973e+01	-1.114290965492837415e+01
1.305661399913135234e+00	-1.313355237698390177e+01	-1.187941791483242326e+01
1.755763823200049867e+00	-1.201345927758676346e+01	-1.262200997511697054e+01
2.156854537364766067e+00	-1.081518747477473497e+01	-1.335735210638195092e+01
2.515610320993779681e+00	-9.575026520724421175e+00	-1.406892767022333146e+01
2.838372063928399136e+00	-8.326828129790644795e+00	-1.473700720935065256e+01
3.131068010390597678e+00	-7.099989425704282375e+00	-1.533890811719405534e+01
3.399173275943009109e+00	-5.918277887206676802e+00	-1.584964371777873815e+01
3.647695672526572785e+00	-4.799449534286998720e+00	-1.624304218201092453e+01
3.881180003532036071e+00	-3.755491719748202506e+00	-1.649336462055168795e+01
4.103724743398779573e+00	-2.793276266074658398e+00	-1.657736423813367566e+01
4.319006417476338733e+00	-1.915421273422647008e+00	-1.647661119308347821e+01
4.530308096417195785e+00	-1.121204419233741589e+00	-1.617978409070756740e+01
4.740549268731963473e+00	-4.074236888842835969e-01	-1.568453880835114234e+01
4.952315004741900673e+00	2.308514042256505361e-01	-1.499855495003405537e+01
5.167882817132005258e+00	7.996600611620798826e-01	-1.413946166149137973e+01
5.389245992297480470e+00	1.305661399913135234e+00	-1.313355237698390177e+01
5.618132441010287081e+00	1.755763823200049867e+00	-1.201345927758676346e+01
5.856018320166985092e+00	2.156854537364766067e+00	-1.081518747477473497e+01
6.104135829889065334e+00	2.515610320993779681e+00	-9.575026520724421175e+00
6.363474710667439638e+00	2.838372063928399136e+00	-8.326828129790644795e+00
6.634777071716936092e+00	3.131068010390597678e+00	-7.099989425704282375e+00
6.918525292926813286e+00	3.399173275943009109e+00	-5.918277887206676802e+00
7.214922878805992923e+00	3.647695672526572785e+00	-4.799449534286998720e+00
7.523868325518446198e+00	3.881180003532036071e+00	-3.755491719748202506e+00
7.844922315250479450e+00	4.103724743398779573e+00	-2.793276266074658398e+00
8.177268900715144895e+00	4.319006417476338733e+00	-1.915421273422647008e+00
8.519671811043599163e+00	4.530308096417195785e+00	-1.121204419233741589e+00
8.870427619444916090e+00	4.740549268731963473e+00	-4.074236888842835969e-01
9.227318274931390008e+00	4.952315004741900673e+00	2.308514042256505361e-01
9.587566411180507231e+00	5.167882817132005258e+00	7.996600611620798826e-01
9.947797875627278685e+00	5.389245992297480470e+00	1.305661399913135234e+00
1.030401700434756229e+01	5.618132441010287081e+00	1.755763823200049867e+00
1.065160118735138184e+01	5.856018320166985092e+00	2.156854537364766067e+00
1.098532205039818876e+01	6.104135829889065334e+00	2.515610320993779681e+00
1.129940088896443484e+01	6.363474710667439638e+00	2.838372063928399136e+00
1.158760554458555347e+01	6.634777071716936092e+00	3.131068010390597678e+00
1.184339441436404883e+01	6.918525292926813286e+00	3.399173275943009109e+00
1.206011047430054539e+01	7.214922878805992923e+00	3.647695672526572785e+00
1.223122394691632131e+01	7.523868325518446198e+00	3.881180003532036071e+00
1.235061665300918854e+01	7.844922315250479450e+00	4.103724743398779573e+00
1.241289457988649225e+01	8.177268900715144895e+00	4.319006417476338733e+00
1.241370857276070261e+01	8.519671811043599163e+00	4.530308096417195785e+00
1.235005744952235851e+01	8.870427619444916090e+00	4.740549268731963473e+00
1.222054456904285402e+01	9.227318274931390008e+00	4.952315004741900673e+00
1.202555916288791238e+01	9.587566411180507231e+00	5.167882817132005258e+00
1.176735831970045609e+01	9.947797875627278685e+00	5.389245992297480470e+00
1.145003434484646476e+01	1.030401700434756229e+01	5.618132441010287081e+00
1.107936429220960761e+01	1.065160118735138184e+01	5.856018320166985092e+00
1.066255189670616765e+01	1.098532205039818876e+01	6.104135829889065334e+00
1.020788455965275965e+01	1.129940088896443484e+01	6.363474710667439638e+00
9.724337192910910588e+00	1.158760554458555347e+01	6.634777071716936092e+00
9.221159046700867279e+00	1.184339441436404883e+01	6.918525292926813286e+00
8.707478652062484059e+00	1.206011047430054539e+01	7.214922878805992923e+00
8.191956365608239921e+00	1.223122394691632131e+01	7.523868325518446198e+00
7.682505236865875275e+00	1.235061665300918854e+01	7.844922315250479450e+00
7.186090929228841517e+00	1.241289457988649225e+01	8.177268900715144895e+00
6.708611988729352049e+00	1.241370857276070261e+01	8.519671811043599163e+00
6.254854152788178467e+00	1.235005744952235851e+01	8.870427619444916090e+00
5.828507263978519148e+00	1.222054456904285402e+01	9.227318274931390008e+00
5.432230748082477412e+00	1.202555916288791238e+01	9.587566411180507231e+00
5.067753156054162211e+00	1.176735831970045609e+01	9.947797875627278685e+00
4.735992367850488272e+00	1.145003434484646476e+01	1.030401700434756229e+01
4.437185091198466935e+00	1.107936429220960761e+01	1.065160118735138184e+01
4.171016724286021216e+00	1.066255189670616765e+01	1.098532205039818876e+01
3.936745092342023078e+00	1.020788455965275965e+01	1.129940088896443484e+01
3.733313764766412302e+00	9.724337192910910588e+00	1.158760554458555347e+01
3.559452486513960512e+00	9.221159046700867279e+00	1.184339441436404883e+01
3.413763679770357218e+00	8.707478652062484059e+00	1.206011047430054539e+01
3.294795011563159903e+00	8.191956365608239921e+00	1.223122394691632131e+01
3.201098731804850051e+00	7.682505236865875275e+00	1.235061665300918854e+01
3.131278927288129843e+00	7.186090929228841517e+00	1.241289457988649225e+01
3.084028072386741925e+00	6.708611988729352049e+00	1.241370857276070261e+01
3.058154341587882463e+00	6.254854152788178467e+00	1.235005744952235851e+01
3.052601127838716621e+00	5.828507263978519148e+00	1.222054456904285402e+01
3.066460119567748777e+00	5.432230748082477412e+00	1.202555916288791238e+01
3.098979154814877290e+00	5.067753156054162211e+00	1.176735831970045609e+01
3.149565912379919563e+00	4.735992367850488272e+00	1.145003434484646476e+01
3.217788330479638859e+00	4.437185091198466935e+00	1.107936429220960761e+01
3.303372471600358296e+00	4.171016724286021216e+00	1.066255189670616765e+01
3.406198382974337413e+00	3.936745092342023078e+00	1.020788455965275965e+01
3.526294337618767205e+00	3.733313764766412302e+00	9.724337192910910588e+00
3.663829681371411962e+00	3.559452486513960512e+00	9.221159046700867279e+00
3.819106355580363044e+00	3.413763679770357218e+00	8.707478652062484059e+00
3.992549010762396655e+00	3.294795011563159903e+00	8.191956365608239921e+00
4.184693470674295313e+00	3.201098731804850051e+00	7.682505236865875275e+00
4.396173145578259778e+00	3.131278927288129843e+00	7.186090929228841517e+00
4.627702824858789477e+00	3.084028072386741925e+00	6.708611988729352049e+00
4.880059100005841977e+00	3.058154341587882463e+00	6.254854152788178467e+00
5.154056478064574343e+00	3.052601127838716621e+00	5.828507263978519148e+00
5.450518043994271089e+00	3.066460119567748777e+00	5.432230748082477412e+00
5.770239322661410597e+00	3.098979154814877290e+00	5.067753156054162211e+00
6.113943787648952188e+00	3.149565912379919563e+00	4.735992367850488272e+00
6.482228283031927774e+00	3.217788330479638859e+00	4.437185091198466935e+00
6.875496495482900094e+00	3.303372471600358296e+00	4.171016724286021216e+00
7.293878582703420044e+00	3.406198382974337413e+00	3.936745092342023078e+00
7.737135195413166855e+00	3.526294337618767205e+00	3.733313764766412302e+00
8.204544513665696925e+00	3.663829681371411962e+00	3.559452486513960512e+00
8.694771671511272615e+00	3.819106355580363044e+00	3.413763679770357218e+00
9.205721211798854497e+00	3.992549010762396655e+00	3.294795011563159903e+00
9.734375160002381122e+00	4.184693470674295313e+00	3.201098731804850051e+00
1.027662209753643552e+01	4.396173145578259778e+00	3.131278927288129843e+00
1.082708637813875185e+01	4.627702824858789477e+00	3.084028072386741925e+00
1.137897139010837044e+01	4.880059100005841977e+00	3.058154341587882463e+00
1.192393634965453053e+01	5.154056478064574343e+00	3.052601127838716621e+00
1.245203202342388238e+01	5.450518043994271089e+00	3.066460119567748777e+00
1.295172607661804953e+01	5.770239322661410597e+00	3.098979154814877290e+00
1.341005193334752121e+01	6.113943787648952188e+00	3.149565912379919563e+00
1.381291409051597086e+01	6.482228283031927774e+00	3.217788330479638859e+00
1.414557541668128771e+01	6.875496495482900094e+00	3.303372471600358296e+00
1.439333601684886510e+01	7.293878582703420044e+00	3.406198382974337413e+00
1.454238784238761717e+01	7.737135195413166855e+00	3.526294337618767205e+00
1.458079576848977155e+01	8.204544513665696925e+00	3.663829681371411962e+00
1.449951903625971461e+01	8.694771671511272615e+00	3.819106355580363044e+00
1.429335492835937771e+01	9.205721211798854497e+00	3.992549010762396655e+00
1.396166968234073913e+01	9.734375160002381122e+00	4.184693470674295313e+00
1.350878949596757117e+01	1.027662209753643552e+01	4.396173145578259778e+00
1.294396166820829919e+01	1.082708637813875185e+01	4.627702824858789477e+00
1.228085863183377846e+01	1.137897139010837044e+01	4.880059100005841977e+00
1.153667285267831666e+01	1.192393634965453053e+01	5.154056478064574343e+00
1.073091937841616428e+01	1.245203202342388238e+01	5.450518043994271089e+00
9.884106964615636315e+00	1.295172607661804953e+01	5.770239322661410597e+00
9.016447522737479403e+00	1.341005193334752121e+01	6.113943787648952188e+00
8.146747824308267383e+00	1.381291409051597086e+01	6.482228283031927774e+00
7.291577823671375747e+00	1.414557541668128771e+01	6.875496495482900094e+00
6.464752458358274723e+00	1.439333601684886510e+01	7.293878582703420044e+00
5.677112927336767534e+00	1.454238784238761717e+01	7.737135195413166855e+00
4.936558267505877673e+00	1.458079576848977155e+01	8.204544513665696925e+00
4.248260959335180331e+00	1.449951903625971461e+01	8.694771671511272615e+00
3.614998613738313882e+00	1.429335492835937771e+01	9.205721211798854497e+00
3.037542365090618368e+00	1.396166968234073913e+01	9.734375160002381122e+00
2.515056099762123409e+00	1.350878949596757117e+01	1.027662209753643552e+01
2.045474967981893322e+00	1.294396166820829919e+01	1.082708637813875185e+01
1.625844255587742149e+00	1.228085863183377846e+01	1.137897139010837044e+01
1.252609539056921850e+00	1.153667285267831666e+01	1.192393634965453053e+01
9.218559833959563132e-01	1.073091937841616428e+01	1.245203202342388238e+01
6.294990584839240677e-01	9.884106964615636315e+00	1.295172607661804953e+01
3.714314266302499168e-01	9.016447522737479403e+00	1.341005193334752121e+01
1.436318687515937276e-01	8.146747824308267383e+00	1.381291409051597086e+01
-5.775765109511982187e-02	7.291577823671375747e+00	1.414557541668128771e+01
-2.363809736454176580e-01	6.464752458358274723e+00	1.439333601684886510e+01
-3.956375407050063409e-01	5.677112927336767534e+00	1.454238784238761717e+01
-5.386684348609054318e-01	4.936558267505877673e+00	1.458079576848977155e+01
-6.683547943035124117e-01	4.248260959335180331e+00	1.449951903625971461e+01
-7.873253944480538280e-01	3.614998613738313882e+00	1.429335492835937771e+01
-8.979707847217474059e-01	3.037542365090618368e+00	1.396166968234073913e+01
-1.002461891848981157e+00	2.515056099762123409e+00	1.350878949596757117e+01
-1.102771449154205330e+00	2.045474967981893322e+00	1.294396166820829919e+01
-1.200696988674316401e+00	1.625844255587742149e+00	1.228085863183377846e+01
-1.297884445420264266e+00	1.252609539056921850e+00	1.153667285267831666e+01
-1.395851677984184303e+00	9.218559833959563132e-01	1.073091937841616428e+01
-1.496011413907760712e+00	6.294990584839240677e-01	9.884106964615636315e+00
-1.599693288445510397e+00	3.714314266302499168e-01	9.016447522737479403e+00
-1.708164767558832509e+00	1.436318687515937276e-01	8.146747824308267383e+00
-1.822650835376179446e+00	-5.775765109511982187e-02	7.291577823671375747e+00
-1.944352387324435716e+00	-2.363809736454176580e-01	6.464752458358274723e+00
-2.074463306166182353e+00	-3.956375407050063409e-01	5.677112927336767534e+00
-2.214186211838782281e+00	-5.386684348609054318e-01	4.936558267505877673e+00
-2.364746868902661170e+00	-6.683547943035124117e-01	4.248260959335180331e+00
-2.527407208191081001e+00	-7.873253944480538280e-01	3.614998613738313882e+00
-2.703476871488766253e+00	-8.979707847217474059e-01	3.037542365090618368e+00
-2.894323118221655999e+00	-1.002461891848981157e+00	2.515056099762123409e+00
-3.101378838513066949e+00	-1.102771449154205330e+00	2.045474967981893322e+00
-3.326148293623678143e+00	-1.200696988674316401e+00	1.625844255587742149e+00
-3.570210047565314682e+00	-1.297884445420264266e+00	1.252609539056921850e+00
-3.835216356187590048e+00	-1.395851677984184303e+00	9.218559833959563132e-01
-4.122888034916441846e+00	-1.496011413907760712e+00	6.294990584839240677e-01
-4.435003525684187764e+00	-1.599693288445510397e+00	3.714314266302499168e-01
-4.773380519922989507e+00	-1.708164767558832509e+00	1.436318687515937276e-01
-5.139848062274994689e+00	-1.822650835376179446e+00	-5.775765109511982187e-02
-5.536206558042543691e+00	-1.944352387324435716e+00	-2.363809736454176580e-01
-5.964172544419071187e+00	-2.074463306166182353e+00	-3.956375407050063409e-01
-6.425304484678771466e+00	-2.214186211838782281e+00	-5.386684348609054318e-01
-6.920905254166171972e+00	-2.364746868902661170e+00	-6.683547943035124117e-01
-7.451896493782466102e+00	-2.527407208191081001e+00	-7.873253944480538280e-01
-8.018659753301514925e+00	-2.703476871488766253e+00	-8.979707847217474059e-01
-8.620839553437631864e+00	-2.894323118221655999e+00	-1.002461891848981157e+00
-9.257104483352215141e+00	-3.101378838513066949e+00	-1.102771449154205330e+00
-9.924864660996918886e+00	-3.326148293623678143e+00	-1.200696988674316401e+00
-1.061994788342533624e+01	-3.570210047565314682e+00	-1.297884445420264266e+00
-1.133624324064649080e+01	-3.835216356187590048e+00	-1.395851677984184303e+00
-1.206533050776819316e+01	-4.122888034916441846e+00	-1.496011413907760712e+00
-1.279612669193396890e+01	-4.435003525684187764e+00	-1.599693288445510397e+00
-1.351459752855276975e+01	-4.773380519922989507e+00	-1.708164767558832509e+00
-1.420360019693830900e+01	-5.139848062274994689e+00	-1.822650835376179446e+00
-1.484294095815732639e+01	-5.536206558042543691e+00	-1.944352387324435716e+00
-1.540974231379657411e+01	-5.964172544419071187e+00	-2.074463306166182353e+00
-1.587921066405486137e+01	-6.425304484678771466e+00	-2.214186211838782281e+00
-1.622586789998765511e+01	-6.920905254166171972e+00	-2.364746868902661170e+00
-1.642525096116858663e+01	-7.451896493782466102e+00	-2.527407208191081001e+00
-1.645599060881356124e+01	-8.018659753301514925e+00	-2.703476871488766253e+00
-1.630206532426679544e+01	-8.620839553437631864e+00	-2.894323118221655999e+00
-1.595491535111061410e+01	-9.257104483352215141e+00	-3.101378838513066949e+00
-1.541503592735601558e+01	-9.924864660996918886e+00	-3.326148293623678143e+00
-1.469268891678387234e+01	-1.061994788342533624e+01	-3.570210047565314682e+00
-1.380749946584603371e+01	-1.133624324064649080e+01	-3.835216356187590048e+00
-1.278692088412626404e+01	-1.206533050776819316e+01	-4.122888034916441846e+00
-1.166379622735465382e+01	-1.279612669193396890e+01	-4.435003525684187764e+00
-1.047343741446617038e+01	-1.351459752855276975e+01	-4.773380519922989507e+00
-9.250716890324888197e+00	-1.420360019693830900e+01	-5.139848062274994689e+00
-8.027605798292851702e+00	-1.484294095815732639e+01	-5.536206558042543691e+00
-6.831432840382738902e+00	-1.540974231379657411e+01	-5.964172544419071187e+00
-5.683946250623816532e+00	-1.587921066405486137e+01	-6.425304484678771466e+00
-4.601100202160432140e+00	-1.622586789998765511e+01	-6.920905254166171972e+00
-3.593390939850493737e+00	-1.642525096116858663e+01	-7.451896493782466102e+00
-2.666539347667422621e+00	-1.645599060881356124e+01	-8.018659753301514925e+00
-1.822337019690160709e+00	-1.630206532426679544e+01	-8.620839553437631864e+00
-1.059517754686127633e+00	-1.595491535111061410e+01	-9.257104483352215141e+00
-3.745657472264107835e-01	-1.541503592735601558e+01	-9.924864660996918886e+00
2.375861469440098128e-01	-1.469268891678387234e+01	-1.061994788342533624e+01
7.829842234493579189e-01	-1.380749946584603371e+01	-1.133624324064649080e+01
1.268204843695446060e+00	-1.278692088412626404e+01	-1.206533050776819316e+01
1.700015278033182531e+00	-1.166379622735465382e+01	-1.279612669193396890e+01
2.085127205104216674e+00	-1.047343741446617038e+01	-1.351459752855276975e+01
2.430025171797836947e+00	-9.250716890324888197e+00	-1.420360019693830900e+01
2.740853818617739801e+00	-8.027605798292851702e+00	-1.484294095815732639e+01
3.023349972332844526e+00	-6.831432840382738902e+00	-1.540974231379657411e+01
3.282808152251961431e+00	-5.683946250623816532e+00	-1.587921066405486137e+01
3.524070299357684011e+00	-4.601100202160432140e+00	-1.622586789998765511e+01
3.751532484362674502e+00	-3.593390939850493737e+00	-1.642525096116858663e+01
3.969162953916547387e+00	-2.666539347667422621e+00	-1.645599060881356124e+01
4.180527157922540482e+00	-1.822337019690160709e+00	-1.630206532426679544e+01
4.388816409558818243e+00	-1.059517754686127633e+00	-1.595491535111061410e+01
4.596877611024619448e+00	-3.745657472264107835e-01	-1.541503592735601558e+01
4.807242076158645183e+00	2.375861469440098128e-01	-1.469268891678387234e+01
5.022151933310518679e+00	7.829842234493579189e-01	-1.380749946584603371e+01
5.243582929048710817e+00	1.268204843695446060e+00	-1.278692088412626404e+01
5.473262700840736628e+00	1.700015278033182531e+00	-1.166379622735465382e+01
5.712683766063864077e+00	2.085127205104216674e+00	-1.047343741446617038e+01
5.963110604303671458e+00	2.430025171797836947e+00	-9.250716890324888197e+00
6.225580307313156148e+00	2.740853818617739801e+00	-8.027605798292851702e+00
6.500896353624724178e+00	3.023349972332844526e+00	-6.831432840382738902e+00
6.789615151047780017e+00	3.282808152251961431e+00	-5.683946250623816532e+00
7.092025100512329594e+00	3.524070299357684011e+00	-4.601100202160432140e+00
7.408118091938744598e+00	3.751532484362674502e+00	-3.593390939850493737e+00
7.737553572970659488e+00	3.969162953916547387e+00	-2.666539347667422621e+00
8.079615663048404173e+00	4.180527157922540482e+00	-1.822337019690160709e+00
8.433164248215877734e+00	4.388816409558818243e+00	-1.059517754686127633e+00
8.796581614408868433e+00	4.596877611024619448e+00	-3.745657472264107835e-01
9.167716980326453324e+00	4.807242076158645183e+00	2.375861469440098128e-01
9.543832282624808983e+00	5.022151933310518679e+00	7.829842234493579189e-01
9.921553728365548608e+00	5.243582929048710817e+00	1.268204843695446060e+00
1.029683490599730789e+01	5.473262700840736628e+00	1.700015278033182531e+00
1.066493852618551585e+01	5.712683766063864077e+00	2.085127205104216674e+00
1.102044496870230539e+01	5.963110604303671458e+00	2.430025171797836947e+00
1.135729648597601482e+01	6.225580307313156148e+00	2.740853818617739801e+00
1.166888583127462553e+01	6.500896353624724178e+00	3.023349972332844526e+00
1.194819687044359746e+01	6.789615151047780017e+00	3.282808152251961431e+00
1.218800204812630028e+01	7.092025100512329594e+00	3.524070299357684011e+00
1.238111717243233478e+01	7.408118091938744598e+00	3.751532484362674502e+00
1.252070785335051006e+01	7.737553572970659488e+00	3.969162953916547387e+00
1.260063444512213948e+01	8.079615663048404173e+00	4.180527157922540482e+00
1.261581432823483695e+01	8.433164248215877734e+00	4.388816409558818243e+00
1.256257311043666469e+01	8.796581614408868433e+00	4.596877611024619448e+00
1.243895142764968398e+01	9.167716980326453324e+00	4.807242076158645183e+00
1.224493307708757861e+01	9.543832282624808983e+00	5.022151933310518679e+00
1.198256435441402346e+01	9.921553728365548608e+00	5.243582929048710817e+00
1.165594392270982738e+01	1.029683490599730789e+01	5.473262700840736628e+00
1.127107633996877745e+01	1.066493852618551585e+01	5.712683766063864077e+00
1.083559837293989858e+01	1.102044496870230539e+01	5.963110604303671458e+00
1.035840254524111259e+01	1.135729648597601482e+01	6.225580307313156148e+00
9.849194105962276069e+00	1.166888583127462553e+01	6.500896353624724178e+00
9.318023630520238854e+00	1.194819687044359746e+01	6.789615151047780017e+00
8.774836981241678657e+00	1.218800204812630028e+01	7.092025100512329594e+00
8.229078034085182125e+00	1.238111717243233478e+01	7.408118091938744598e+00
7.689369246371784428e+00	1.252070785335051006e+01	7.737553572970659488e+00
7.163283163628182848e+00	1.260063444512213948e+01	8.079615663048404173e+00
6.657206583393783461e+00	1.261581432823483695e+01	8.433164248215877734e+00
6.176289939385956274e+00	1.256257311043666469e+01	8.796581614408868433e+00
5.724468351443616321e+00	1.243895142764968398e+01	9.167716980326453324e+00
5.304537756496042533e+00	1.224493307708757861e+01	9.543832282624808983e+00
4.918269110339446470e+00	1.198256435441402346e+01	9.921553728365548608e+00
4.566545084322574333e+00	1.165594392270982738e+01	1.029683490599730789e+01
4.249506199863106737e+00	1.127107633996877745e+01	1.066493852618551585e+01
3.966696290206553677e+00	1.083559837293989858e+01	1.102044496870230539e+01
3.717200079500384113e+00	1.035840254524111259e+01	1.135729648597601482e+01
3.499768236328760107e+00	9.849194105962276069e+00	1.166888583127462553e+01
3.312927357595780720e+00	9.318023630520238854e+00	1.194819687044359746e+01
3.155073942361157346e+00	8.774836981241678657e+00	1.218800204812630028e+01
3.024552562647108367e+00	8.229078034085182125e+00	1.238111717243233478e+01
2.919719200089462507e+00	7.689369246371784428e+00	1.252070785335051006e+01
2.838991173656478573e+00	7.163283163628182848e+00	1.260063444512213948e+01
2.780885310487861695e+00	6.657206583393783461e+00	1.261581432823483695e+01
2.744046074587727979e+00	6.176289939385956274e+00	1.256257311043666469e+01
2.727265319306761082e+00	5.724468351443616321e+00	1.243895142764968398e+01
2.729495209645665277e+00	5.304537756496042533e+00	1.224493307708757861e+01
2.749855699082285998e+00	4.918269110339446470e+00	1.198256435441402346e+01
2.787637763813763048e+00	4.566545084322574333e+00	1.165594392270982738e+01
2.842303409121389013e+00	4.249506199863106737e+00	1.127107633996877745e+01
2.913483276914020870e+00	3.966696290206553677e+00	1.083559837293989858e+01
3.000972505402026869e+00	3.717200079500384113e+00	1.035840254524111259e+01
3.104725323440887585e+00	3.499768236328760107e+00	9.849194105962276069e+00
3.224848703393189631e+00	3.312927357595780720e+00	9.318023630520238854e+00
3.361595245871040749e+00	3.155073942361157346e+00	8.774836981241678657e+00
3.515355324781224589e+00	3.024552562647108367e+00	8.229078034085182125e+00
3.686648378217774802e+00	2.919719200089462507e+00	7.689369246371784428e+00
3.876113085868178043e+00	2.838991173656478573e+00	7.163283163628182848e+00
4.084496022313019559e+00	2.780885310487861695e+00	6.657206583393783461e+00
4.312638213419193178e+00	2.744046074587727979e+00	6.176289939385956274e+00
4.561458845746184210e+00	2.727265319306761082e+00	5.724468351443616321e+00
4.831935183095065867e+00	2.729495209645665277e+00	5.304537756496042533e+00
5.125077528205420840e+00	2.749855699082285998e+00	4.918269110339446470e+00
5.441897832076175057e+00	2.787637763813763048e+00	4.566545084322574333e+00
5.783370303852928274e+00	2.842303409121389013e+00	4.249506199863106737e+00
6.150382123001316259e+00	2.913483276914020870e+00	3.966696290206553677e+00
6.543672125163277009e+00	3.000972505402026869e+00	3.717200079500384113e+00
6.963755160973624569e+00	3.104725323440887585e+00	3.499768236328760107e+00
7.410829770759905344e+00	3.224848703393189631e+00	3.312927357595780720e+00
7.884666961691218390e+00	3.361595245871040749e+00	3.155073942361157346e+00
8.384478334977625735e+00	3.515355324781224589e+00	3.024552562647108367e+00
8.908762744589612481e+00	3.686648378217774802e+00	2.919719200089462507e+00
9.455132269278735180e+00	3.876113085868178043e+00	2.838991173656478573e+00
1.002012076846418864e+01	4.084496022313019559e+00	2.780885310487861695e+00
1.059898189301799754e+01	4.312638213419193178e+00	2.744046074587727979e+00
1.118548830396467686e+01	4.561458845746184210e+00	2.727265319306761082e+00
1.177175003963915501e+01	4.831935183095065867e+00	2.729495209645665277e+00
1.234807720598443304e+01	5.125077528205420840e+00	2.749855699082285998e+00
1.290291972671197307e+01	5.441897832076175057e+00	2.787637763813763048e+00
1.342292341517912213e+01	5.783370303852928274e+00	2.842303409121389013e+00
1.389314498201036052e+01	6.150382123001316259e+00	2.913483276914020870e+00
1.429746592230558022e+01	6.543672125163277009e+00	3.000972505402026869e+00
1.461923337396863332e+01	6.963755160973624569e+00	3.104725323440887585e+00
1.484213242974948521e+01	7.410829770759905344e+00	3.224848703393189631e+00
1.495125843613337224e+01	7.884666961691218390e+00	3.361595245871040749e+00
1.493431256932416495e+01	8.384478334977625735e+00	3.515355324781224589e+00
1.478279730792418434e+01	8.908762744589612481e+00	3.686648378217774802e+00
1.449305272210674644e+01	9.455132269278735180e+00	3.876113085868178043e+00
1.406696403359049796e+01	1.002012076846418864e+01	4.084496022313019559e+00
1.351219672701957819e+01	1.059898189301799754e+01	4.312638213419193178e+00
1.284187954827035938e+01	1.118548830396467686e+01	4.561458845746184210e+00
1.207374706955589616e+01	1.177175003963915501e+01	4.831935183095065867e+00
1.122884971410774568e+01	1.234807720598443304e+01	5.125077528205420840e+00
1.033001359927900431e+01	1.290291972671197307e+01	5.441897832076175057e+00
9.400264812280703097e+00	1.342292341517912213e+01	5.783370303852928274e+00
8.461416611454801284e+00	1.389314498201036052e+01	6.150382123001316259e+00
7.532963255366132316e+00	1.429746592230558022e+01	6.543672125163277009e+00
6.631350796535890879e+00	1.461923337396863332e+01	6.963755160973624569e+00
5.769624726470174103e+00	1.484213242974948521e+01	7.410829770759905344e+00
4.957402108889405135e+00	1.495125843613337224e+01	7.884666961691218390e+00
4.201087717063811233e+00	1.493431256932416495e+01	8.384478334977625735e+00
3.504247541494775575e+00	1.478279730792418434e+01	8.908762744589612481e+00
2.868062213614249956e+00	1.449305272210674644e+01	9.455132269278735180e+00
2.291799892582367271e+00	1.406696403359049796e+01	1.002012076846418864e+01
1.773266931453259865e+00	1.351219672701957819e+01	1.059898189301799754e+01
1.309211402607757702e+00	1.284187954827035938e+01	1.118548830396467686e+01
8.956676295211822847e-01	1.207374706955589616e+01	1.177175003963915501e+01
5.282389947293337773e-01	1.122884971410774568e+01	1.234807720598443304e+01
2.023220033504358750e-01	1.033001359927900431e+01	1.290291972671197307e+01
-8.672230766013649950e-02	9.400264812280703097e+00	1.342292341517912213e+01
-3.434422072341724586e-01	8.461416611454801284e+00	1.389314498201036052e+01
-5.722067620952158151e-01	7.532963255366132316e+00	1.429746592230558022e+01
-7.771478499349276925e-01	6.631350796535890879e+00	1.461923337396863332e+01
-9.621263385396736645e-01	5.769624726470174103e+00	1.484213242974948521e+01
-1.130716966066930285e+00	4.957402108889405135e+00	1.495125843613337224e+01
-1.286207342893841421e+00	4.201087717063811233e+00	1.493431256932416495e+01
-1.431607313660297143e+00	3.504247541494775575e+00	1.478279730792418434e+01
-1.569665642123689198e+00	2.868062213614249956e+00	1.449305272210674644e+01
-1.702891603793606379e+00	2.291799892582367271e+00	1.406696403359049796e+01
-1.833579594995582207e+00	1.773266931453259865e+00	1.351219672701957819e+01
-1.963835299858126104e+00	1.309211402607757702e+00	1.284187954827035938e+01
-2.095602308303293970e+00	8.956676295211822847e-01	1.207374706955589616e+01
-2.230688358116672987e+00	5.282389947293337773e-01	1.122884971410774568e+01
-2.370790591523964430e+00	2.023220033504358750e-01	1.033001359927900431e+01
-2.517519379263248425e+00	-8.672230766013649950e-02	9.400264812280703097e+00
-2.672420379531399437e+00	-3.434422072341724586e-01	8.461416611454801284e+00
-2.836994570732974452e+00	-5.722067620952158151e-01	7.532963255366132316e+00
-3.012716029715880595e+00	-7.771478499349276925e-01	6.631350796535890879e+00
-3.201047223913813244e+00	-9.621263385396736645e-01	5.769624726470174103e+00
-3.403451548064310384e+00	-1.130716966066930285e+00	4.957402108889405135e+00
-3.621402764285694076e+00	-1.286207342893841421e+00	4.201087717063811233e+00
-3.856390897557870900e+00	-1.431607313660297143e+00	3.504247541494775575e+00
-4.109923995471425506e+00	-1.569665642123689198e+00	2.868062213614249956e+00
-4.383524979373180308e+00	-1.702891603793606379e+00	2.291799892582367271e+00
-4.678722591688018184e+00	-1.833579594995582207e+00	1.773266931453259865e+00
-4.997035180175407376e+00	-1.963835299858126104e+00	1.309211402607757702e+00
-5.339945755586563259e+00	-2.095602308303293970e+00	8.956676295211822847e-01
-5.708866420712737089e+00	-2.230688358116672987e+00	5.282389947293337773e-01
-6.105089910197754044e+00	-2.370790591523964430e+00	2.023220033504358750e-01
-6.529725628360977474e+00	-2.517519379263248425e+00	-8.672230766013649950e-02
-6.983617272197916392e+00	-2.672420379531399437e+00	-3.434422072341724586e-01
-7.467238951410707593e+00	-2.836994570732974452e+00	-5.722067620952158151e-01
-7.980566776642935345e+00	-3.012716029715880595e+00	-7.771478499349276925e-01
-8.522923338993679820e+00	-3.201047223913813244e+00	-9.621263385396736645e-01
-9.092793564012055185e+00	-3.403451548064310384e+00	-1.130716966066930285e+00
-9.687612369063982598e+00	-3.621402764285694076e+00	-1.286207342893841421e+00
-1.030352771390902156e+01	-3.856390897557870900e+00	-1.431607313660297143e+00
-1.093514735796733106e+01	-4.109923995471425506e+00	-1.569665642123689198e+00
-1.157528421298935051e+01	-4.383524979373180308e+00	-1.702891603793606379e+00
-1.221472370017613507e+01	-4.678722591688018184e+00	-1.833579594995582207e+00
-1.284204667232347319e+01	-4.997035180175407376e+00	-1.963835299858126104e+00
-1.344355223922288012e+01	-5.339945755586563259e+00	-2.095602308303293970e+00
-1.400333423178530268e+01	-5.708866420712737089e+00	-2.230688358116672987e+00
-1.450356982822754048e+01	-6.105089910197754044e+00	-2.370790591523964430e+00
-1.492507467096050000e+01	-6.529725628360977474e+00	-2.517519379263248425e+00
-1.524816077153344729e+01	-6.983617272197916392e+00	-2.672420379531399437e+00
-1.545379780991419238e+01	-7.467238951410707593e+00	-2.836994570732974452e+00
-1.552502466815458781e+01	-7.980566776642935345e+00	-3.012716029715880595e+00
-1.544849189519137411e+01	-8.522923338993679820e+00	-3.201047223913813244e+00
-1.521595081868365540e+01	-9.092793564012055185e+00	-3.403451548064310384e+00
-1.482546147570298523e+01	-9.687612369063982598e+00	-3.621402764285694076e+00
-1.428209104811792685e+01	-1.030352771390902156e+01	-3.856390897557870900e+00
-1.359793086624654634e+01	-1.093514735796733106e+01	-4.109923995471425506e+00
-1.279136989897884291e+01	-1.157528421298935051e+01	-4.383524979373180308e+00
-1.188570155118214267e+01	-1.221472370017613507e+01	-4.678722591688018184e+00
-1.090726921233836677e+01	-1.284204667232347319e+01	-4.997035180175407376e+00
-9.883435306531291431e+00	-1.344355223922288012e+01	-5.339945755586563259e+00
-8.840666673586865087e+00	-1.400333423178530268e+01	-5.708866420712737089e+00
-7.802970073826777764e+00	-1.450356982822754048e+01	-6.105089910197754044e+00
-6.790811578055452102e+00	-1.492507467096050000e+01	-6.529725628360977474e+00
-5.820547090934258705e+00	-1.524816077153344729e+01	-6.983617272197916392e+00
-4.904306504314845050e+00	-1.545379780991419238e+01	-7.467238951410707593e+00
-4.050224721247755788e+00	-1.552502466815458781e+01	-7.980566776642935345e+00
-3.262898372659419621e+00	-1.544849189519137411e+01	-8.522923338993679820e+00
-2.543957918208521463e+00	-1.521595081868365540e+01	-9.092793564012055185e+00
-1.892668991172447912e+00	-1.482546147570298523e+01	-9.687612369063982598e+00
-1.306504326209602329e+00	-1.428209104811792685e+01	-1.030352771390902156e+01
-7.816521432768689381e-01	-1.359793086624654634e+01	-1.093514735796733106e+01
-3.134456985915961003e-01	-1.279136989897884291e+01	-1.157528421298935051e+01
1.032884869645952497e-01	-1.188570155118214267e+01	-1.221472370017613507e+01
4.739585316065694776e-01	-1.090726921233836677e+01	-1.284204667232347319e+01
8.040021425554717549e-01	-9.883435306531291431e+00	-1.344355223922288012e+01
1.098738142359755088e+00	-8.840666673586865087e+00	-1.400333423178530268e+01
1.363264220765475043e+00	-7.802970073826777764e+00	-1.450356982822754048e+01
1.602391470987957645e+00	-6.790811578055452102e+00	-1.492507467096050000e+01
1.820607512538343853e+00	-5.820547090934258705e+00	-1.524816077153344729e+01
2.022061310912761645e+00	-4.904306504314845050e+00	-1.545379780991419238e+01
2.210564035216564527e+00	-4.050224721247755788e+00	-1.552502466815458781e+01
2.389601384131354589e+00	-3.262898372659419621e+00	-1.544849189519137411e+01
2.562353739105985184e+00	-2.543957918208521463e+00	-1.521595081868365540e+01
2.731721274945997369e+00	-1.892668991172447912e+00	-1.482546147570298523e+01
2.900351786109131691e+00	-1.306504326209602329e+00	-1.428209104811792685e+01
3.070669489306177002e+00	-7.816521432768689381e-01	-1.359793086624654634e+01
3.244903456536045283e+00	-3.134456985915961003e-01	-1.279136989897884291e+01
3.425114632750667631e+00	1.032884869645952497e-01	-1.188570155118214267e+01
3.613220611981913244e+00	4.739585316065694776e-01	-1.090726921233836677e+01
3.811017495763232343e+00	8.040021425554717549e-01	-9.883435306531291431e+00
4.020198246853809998e+00	1.098738142359755088e+00	-8.840666673586865087e+00
4.242366986805759410e+00	1.363264220765475043e+00	-7.802970073826777764e+00
4.479048673780217982e+00	1.602391470987957645e+00	-6.790811578055452102e+00
4.731693542483580650e+00	1.820607512538343853e+00	-5.820547090934258705e+00
5.001675596350962927e+00	2.022061310912761645e+00	-4.904306504314845050e+00
5.290284319095555965e+00	2.210564035216564527e+00	-4.050224721247755788e+00
5.598708626289982782e+00	2.389601384131354589e+00	-3.262898372659419621e+00
5.928011918952851289e+00	2.562353739105985184e+00	-2.543957918208521463e+00
6.279096946765454490e+00	2.731721274945997369e+00	-1.892668991172447912e+00
6.652659063075026857e+00	2.900351786109131691e+00	-1.306504326209602329e+00
7.049126392896492455e+00	3.070669489306177002e+00	-7.816521432768689381e-01
7.468585489094602181e+00	3.244903456536045283e+00	-3.134456985915961003e-01
7.910691289696830886e+00	3.425114632750667631e+00	1.032884869645952497e-01
8.374560701300488574e+00	3.613220611981913244e+00	4.739585316065694776e-01
8.858650032739612712e+00	3.811017495763232343e+00	8.040021425554717549e-01
9.360617921431281019e+00	4.020198246853809998e+00	1.098738142359755088e+00
9.877177471257676089e+00	4.242366986805759410e+00	1.363264220765475043e+00
1.040394417738384369e+01	4.479048673780217982e+00	1.602391470987957645e+00
1.093528991202441070e+01	4.731693542483580650e+00	1.820607512538343853e+00
1.146421772215441237e+01	5.001675596350962927e+00	2.022061310912761645e+00
1.198227716674409571e+01	5.290284319095555965e+00	2.210564035216564527e+00
1.247954479871469680e+01	5.598708626289982782e+00	2.389601384131354589e+00
1.294469816154220787e+01	5.928011918952851289e+00	2.562353739105985184e+00
1.336521285425470751e+01	6.279096946765454490e+00	2.731721274945997369e+00
1.372770898978739496e+01	6.652659063075026857e+00	2.900351786109131691e+00
1.401846383983504829e+01	7.049126392896492455e+00	3.070669489306177002e+00
1.422409025718100750e+01	7.468585489094602181e+00	3.244903456536045283e+00
1.433235558503715268e+01	7.910691289696830886e+00	3.425114632750667631e+00
1.433308545350143071e+01	8.374560701300488574e+00	3.613220611981913244e+00
1.421906621335208420e+01	8.858650032739612712e+00	3.811017495763232343e+00
1.398683640784583204e+01	9.360617921431281019e+00	4.020198246853809998e+00
1.363725024981563649e+01	9.877177471257676089e+00	4.242366986805759410e+00
1.317571130686938474e+01	1.040394417738384369e+01	4.479048673780217982e+00
1.261201411102853953e+01	1.093528991202441070e+01	4.731693542483580650e+00
1.195978946582412838e+01	1.146421772215441237e+01	5.001675596350962927e+00
1.123561317565629381e+01	1.198227716674409571e+01	5.290284319095555965e+00
1.045789180579934197e+01	1.247954479871469680e+01	5.598708626289982782e+00
9.645669198679637901e+00	1.294469816154220787e+01	5.928011918952851289e+00
8.817497410671009561e+00	1.336521285425470751e+01	6.279096946765454490e+00
7.990488356648637769e+00	1.372770898978739496e+01	6.652659063075026857e+00
7.179618002023768319e+00	1.401846383983504829e+01	7.049126392896492455e+00
6.397306525453641868e+00	1.422409025718100750e+01	7.468585489094602181e+00
5.653256709204052655e+00	1.433235558503715268e+01	7.910691289696830886e+00
4.954505325157530393e+00	1.433308545350143071e+01	8.374560701300488574e+00
4.305629688202313510e+00	1.421906621335208420e+01	8.858650032739612712e+00
3.709051272607114313e+00	1.398683640784583204e+01	9.360617921431281019e+00
3.165386042117595888e+00	1.363725024981563649e+01	9.877177471257676089e+00
2.673802668791536163e+00	1.317571130686938474e+01	1.040394417738384369e+01
2.232361859850581887e+00	1.261201411102853953e+01	1.093528991202441070e+01
1.838320612010009292e+00	1.195978946582412838e+01	1.146421772215441237e+01
1.488393512808823704e+00	1.123561317565629381e+01	1.198227716674409571e+01
1.178969108068184335e+00	1.045789180579934197e+01	1.247954479871469680e+01
9.062831643378798097e-01	9.645669198679637901e+00	1.294469816154220787e+01
6.665528408384907566e-01	8.817497410671009561e+00	1.336521285425470751e+01
4.560768136297253528e-01	7.990488356648637769e+00	1.372770898978739496e+01
2.713066593599780529e-01	7.179618002023768319e+00	1.401846383983504829e+01
1.088946062401388859e-01	6.397306525453641868e+00	1.422409025718100750e+01
-3.427769357440929587e-02	5.653256709204052655e+00	1.433235558503715268e+01
-1.610852842352750169e-01	4.954505325157530393e+00	1.433308545350143071e+01
-2.741574298386529884e-01	4.305629688202313510e+00	1.421906621335208420e+01
-3.758836273738103695e-01	3.709051272607114313e+00	1.398683640784583204e+01
-4.684257221462638787e-01	3.165386042117595888e+00	1.363725024981563649e+01
-5.537342064345005532e-01	2.673802668791536163e+00	1.317571130686938474e+01
-6.335671870881793843e-01	2.232361859850581887e+00	1.261201411102853953e+01
-7.095108519767988620e-01	1.838320612010009292e+00	1.195978946582412838e+01
-7.830005531104131666e-01	1.488393512808823704e+00	1.123561317565629381e+01
-8.553418615074507292e-01	1.178969108068184335e+00	1.045789180579934197e+01
-9.277311414694702218e-01	9.062831643378798097e-01	9.645669198679637901e+00
-1.001275345729406574e+00	6.665528408384907566e-01	8.817497410671009561e+00
-1.077010853500524057e+00	4.560768136297253528e-01	7.990488356648637769e+00
-1.155921265798452779e+00	2.713066593599780529e-01	7.179618002023768319e+00
-1.238954140990776276e+00	1.088946062401388859e-01	6.397306525453641868e+00
-1.327036702183098216e+00	-3.427769357440929587e-02	5.653256709204052655e+00
-1.421090579977805080e+00	-1.610852842352750169e-01	4.954505325157530393e+00
-1.522045671899570074e+00	-2.741574298386529884e-01	4.305629688202313510e+00
-1.630853205279570561e+00	-3.758836273738103695e-01	3.709051272607114313e+00
-1.748498084880337755e+00	-4.684257221462638787e-01	3.165386042117595888e+00
-1.876010590600081684e+00	-5.537342064345005532e-01	2.673802668791536163e+00
-2.014477464082438551e+00	-6.335671870881793843e-01	2.232361859850581887e+00
-2.165052385071162266e+00	-7.095108519767988620e-01	1.838320612010009292e+00
-2.328965787138478127e+00	-7.830005531104131666e-01	1.488393512808823704e+00
-2.507533895274472346e+00	-8.553418615074507292e-01	1.178969108068184335e+00
-2.702166780954531777e+00	-9.277311414694702218e-01	9.062831643378798097e-01
-2.914375118649918939e+00	-1.001275345729406574e+00	6.665528408384907566e-01
-3.145775184831788529e+00	-1.077010853500524057e+00	4.560768136297253528e-01
-3.398091458269322906e+00	-1.155921265798452779e+00	2.713066593599780529e-01
-3.673155949074251581e+00	-1.238954140990776276e+00	1.088946062401388859e-01
-3.972903092084223875e+00	-1.327036702183098216e+00	-3.427769357440929587e-02
-4.299358675072760150e+00	-1.421090579977805080e+00	-1.610852842352750169e-01
-4.654620820705178019e+00	-1.522045671899570074e+00	-2.741574298386529884e-01
-5.040830491115674938e+00	-1.630853205279570561e+00	-3.758836273738103695e-01
-5.460128327721017527e+00	-1.748498084880337755e+00	-4.684257221462638787e-01
-5.914593878133559635e+00	-1.876010590600081684e+00	-5.537342064345005532e-01
-6.406162416313732955e+00	-2.014477464082438551e+00	-6.335671870881793843e-01
-6.936513681533837961e+00	-2.165052385071162266e+00	-7.095108519767988620e-01
-7.506926045804375391e+00	-2.328965787138478127e+00	-7.830005531104131666e-01
-8.118089043113537073e+00	-2.507533895274472346e+00	-8.553418615074507292e-01
-8.769867141531785038e+00	-2.702166780954531777e+00	-9.277311414694702218e-01
-9.461008544555632227e+00	-2.914375118649918939e+00	-1.001275345729406574e+00
-1.018879529258251893e+01	-3.145775184831788529e+00	-1.077010853500524057e+00
-1.094863582998478968e+01	-3.398091458269322906e+00	-1.155921265798452779e+00
-1.173360952076637354e+01	-3.673155949074251581e+00	-1.238954140990776276e+00
-1.253398540333664712e+01	-3.972903092084223875e+00	-1.327036702183098216e+00
-1.333675559110352715e+01	-4.299358675072760150e+00	-1.421090579977805080e+00
-1.412524715729954217e+01	-4.654620820705178019e+00	-1.522045671899570074e+00
-1.487890340470497641e+01	-5.040830491115674938e+00	-1.630853205279570561e+00
-1.557335159851725237e+01	-5.460128327721017527e+00	-1.748498084880337755e+00
-1.618089110913491169e+01	-5.914593878133559635e+00	-1.876010590600081684e+00
-1.667153085280802571e+01	-6.406162416313732955e+00	-2.014477464082438551e+00
-1.701466282395666951e+01	-6.936513681533837961e+00	-2.165052385071162266e+00
-1.718136679152138413e+01	-7.506926045804375391e+00	-2.328965787138478127e+00
-1.714719852623862550e+01	-8.118089043113537073e+00	-2.507533895274472346e+00
-1.689514040396101180e+01	-8.769867141531785038e+00	-2.702166780954531777e+00
-1.641823644725983300e+01	-9.461008544555632227e+00	-2.914375118649918939e+00
-1.572136158712112319e+01	-1.018879529258251893e+01	-3.145775184831788529e+00
-1.482164942719133549e+01	-1.094863582998478968e+01	-3.398091458269322906e+00
-1.374734298146377220e+01	-1.173360952076637354e+01	-3.673155949074251581e+00
-1.253518595061971297e+01	-1.253398540333664712e+01	-3.972903092084223875e+00
-1.122682123084885397e+01	-1.333675559110352715e+01	-4.299358675072760150e+00
-9.864878553345999279e+00	-1.412524715729954217e+01	-4.654620820705178019e+00
-8.489439101933566434e+00	-1.487890340470497641e+01	-5.040830491115674938e+00
-7.135379521373137024e+00	-1.557335159851725237e+01	-5.460128327721017527e+00
-5.830814629598654264e+00	-1.618089110913491169e+01	-5.914593878133559635e+00
-4.596589714139998506e+00	-1.667153085280802571e+01	-6.406162416313732955e+00
-3.446595824035870059e+00	-1.701466282395666951e+01	-6.936513681533837961e+00
-2.388614457029430316e+00	-1.718136679152138413e+01	-7.506926045804375391e+00
-1.425417468746092098e+00	-1.714719852623862550e+01	-8.118089043113537073e+00
-5.559134155461584736e-01	-1.689514040396101180e+01	-8.769867141531785038e+00
2.237924996384416110e-01	-1.641823644725983300e+01	-9.461008544555632227e+00
9.194924841960647743e-01	-1.572136158712112319e+01	-1.018879529258251893e+01
1.538145333816333782e+00	-1.482164942719133549e+01	-1.094863582998478968e+01
2.087313630183335267e+00	-1.374734298146377220e+01	-1.173360952076637354e+01
2.574747720392430939e+00	-1.253518595061971297e+01	-1.253398540333664712e+01
3.008090385244678977e+00	-1.122682123084885397e+01	-1.333675559110352715e+01
3.394676560255657893e+00	-9.864878553345999279e+00	-1.412524715729954217e+01
3.741405479985085325e+00	-8.489439101933566434e+00	-1.487890340470497641e+01
4.054666484723983721e+00	-7.135379521373137024e+00	-1.557335159851725237e+01
4.340303548878105211e+00	-5.830814629598654264e+00	-1.618089110913491169e+01
4.603606949302101903e+00	-4.596589714139998506e+00	-1.667153085280802571e+01
4.849323260221101606e+00	-3.446595824035870059e+00	-1.701466282395666951e+01
5.081677054490317147e+00	-2.388614457029430316e+00	-1.718136679152138413e+01
5.304399385457696958e+00	-1.425417468746092098e+00	-1.714719852623862550e+01
5.520759412914577169e+00	-5.559134155461584736e-01	-1.689514040396101180e+01
5.733596509103360717e+00	2.237924996384416110e-01	-1.641823644725983300e+01
5.945350912062900228e+00	9.194924841960647743e-01	-1.572136158712112319e+01
6.158091544778333315e+00	1.538145333816333782e+00	-1.482164942719133549e+01
6.373540037687003057e+00	2.087313630183335267e+00	-1.374734298146377220e+01
6.593090316593584355e+00	2.574747720392430939e+00	-1.253518595061971297e+01
6.817823377534223184e+00	3.008090385244678977e+00	-1.122682123084885397e+01
7.048517088395776398e+00	3.394676560255657893e+00	-9.864878553345999279e+00
7.285651053810861200e+00	3.741405479985085325e+00	-8.489439101933566434e+00
7.529406771655302144e+00	4.054666484723983721e+00	-7.135379521373137024e+00
7.779663510553755934e+00	4.340303548878105211e+00	-5.830814629598654264e+00
8.035990559914489850e+00	4.603606949302101903e+00	-4.596589714139998506e+00
8.297636756023964111e+00	4.849323260221101606e+00	-3.446595824035870059e+00
8.563518474567988648e+00	5.081677054490317147e+00	-2.388614457029430316e+00
8.832207601059710811e+00	5.304399385457696958e+00	-1.425417468746092098e+00
9.101921337984496319e+00	5.520759412914577169e+00	-5.559134155461584736e-01
9.370516063098877524e+00	5.733596509103360717e+00	2.237924996384416110e-01
9.635487787128568016e+00	5.945350912062900228e+00	9.194924841960647743e-01
9.893982026997491630e+00	6.158091544778333315e+00	1.538145333816333782e+00
1.014281605416859833e+01	6.373540037687003057e+00	2.087313630183335267e+00
1.037851642572345945e+01	6.593090316593584355e+00	2.574747720392430939e+00
1.059737438057351255e+01	6.817823377534223184e+00	3.008090385244678977e+00
1.079552101000698272e+01	7.048517088395776398e+00	3.394676560255657893e+00
1.096902303430057835e+01	7.285651053810861200e+00	3.741405479985085325e+00
1.111399851681628448e+01	7.529406771655302144e+00	4.054666484723983721e+00
1.122674996437535810e+01	7.779663510553755934e+00	4.340303548878105211e+00
1.130391011587596672e+01	8.035990559914489850e+00	4.603606949302101903e+00
1.134259351519558656e+01	8.297636756023964111e+00	4.849323260221101606e+00
1.134054498447920700e+01	8.563518474567988648e+00	5.081677054490317147e+00
1.129627469597124900e+01	8.832207601059710811e+00	5.304399385457696958e+00
1.120916901908129049e+01	9.101921337984496319e+00	5.520759412914577169e+00
1.107956695724078600e+01	9.370516063098877524e+00	5.733596509103360717e+00
1.090879390379843272e+01	9.635487787128568016e+00	5.945350912062900228e+00
1.069914755260977302e+01	9.893982026997491630e+00	6.158091544778333315e+00
1.045383478971054103e+01	1.014281605416859833e+01	6.373540037687003057e+00
1.017686276972932369e+01	1.037851642572345945e+01	6.593090316593584355e+00
9.872891539711218911e+00	1.059737438057351255e+01	6.817823377534223184e+00
9.547058919907797758e+00	1.079552101000698272e+01	7.048517088395776398e+00
9.204790424869438326e+00	1.096902303430057835e+01	7.285651053810861200e+00
8.851607573069045998e+00	1.111399851681628448e+01	7.529406771655302144e+00
8.492947015942078792e+00	1.122674996437535810e+01	7.779663510553755934e+00
8.134000781292280990e+00	1.130391011587596672e+01	8.035990559914489850e+00
7.779584995889840648e+00	1.134259351519558656e+01	8.297636756023964111e+00
7.434041211629779156e+00	1.134054498447920700e+01	8.563518474567988648e+00
7.101171354977964256e+00	1.129627469597124900e+01	8.832207601059710811e+00
6.784204688856657839e+00	1.120916901908129049e+01	9.101921337984496319e+00
6.485793217180012782e+00	1.107956695724078600e+01	9.370516063098877524e+00
6.208030734549616625e+00	1.090879390379843272e+01	9.635487787128568016e+00
5.952490176557233781e+00	1.069914755260977302e+01	9.893982026997491630e+00
5.720273938260273638e+00	1.045383478971054103e+01	1.014281605416859833e+01
5.512072246578522794e+00	1.017686276972932369e+01	1.037851642572345945e+01
5.328225343230181821e+00	9.872891539711218911e+00	1.059737438057351255e+01
5.168786025241254301e+00	9.547058919907797758e+00	1.079552101000698272e+01
5.033579897108744206e+00	9.204790424869438326e+00	1.096902303430057835e+01
4.922261441509963475e+00	8.851607573069045998e+00	1.111399851681628448e+01
4.834364671845666983e+00	8.492947015942078792e+00	1.122674996437535810e+01
4.769347670488931712e+00	8.134000781292280990e+00	1.130391011587596672e+01
4.726630738310226398e+00	7.779584995889840648e+00	1.134259351519558656e+01
4.705628191255549098e+00	7.434041211629779156e+00	1.134054498447920700e+01
4.705774051642867661e+00	7.101171354977964256e+00	1.129627469597124900e+01
4.726542010961304996e+00	6.784204688856657839e+00	1.120916901908129049e+01
4.767460102979456771e+00	6.485793217180012782e+00	1.107956695724078600e+01
4.828120535359799348e+00	6.208030734549616625e+00	1.090879390379843272e+01
4.908185097342611769e+00	5.952490176557233781e+00	1.069914755260977302e+01
5.007386500964713605e+00	5.720273938260273638e+00	1.045383478971054103e+01
5.125525932336375767e+00	5.512072246578522794e+00	1.017686276972932369e+01
5.262466994690045752e+00	5.328225343230181821e+00	9.872891539711218911e+00
5.418126121974514042e+00	5.168786025241254301e+00	9.547058919907797758e+00
5.592459435677479718e+00	5.033579897108744206e+00	9.204790424869438326e+00
5.785445913077966296e+00	4.922261441509963475e+00	8.851607573069045998e+00
5.997066637391919031e+00	4.834364671845666983e+00	8.492947015942078792e+00
6.227279815441509214e+00	4.769347670488931712e+00	8.134000781292280990e+00
6.475991184453791405e+00	4.726630738310226398e+00	7.779584995889840648e+00
6.743019396779903474e+00	4.705628191255549098e+00	7.434041211629779156e+00
7.028055983389688954e+00	4.705774051642867661e+00	7.101171354977964256e+00
7.330619571555499370e+00	4.726542010961304996e+00	6.784204688856657839e+00
7.650004191208523707e+00	4.767460102979456771e+00	6.485793217180012782e+00
7.985221774405282247e+00	4.828120535359799348e+00	6.208030734549616625e+00
8.334939363008016855e+00	4.908185097342611769e+00	5.952490176557233781e+00
8.697412122046134897e+00	5.007386500964713605e+00	5.720273938260273638e+00
9.070414038086902053e+00	5.125525932336375767e+00	5.512072246578522794e+00
9.451169180787360347e+00	5.262466994690045752e+00	5.328225343230181821e+00
9.836287618228368501e+00	5.418126121974514042e+00	5.168786025241254301e+00
1.022171146409485587e+01	5.592459435677479718e+00	5.033579897108744206e+00
1.060267800620646383e+01	5.785445913077966296e+00	4.922261441509963475e+00
1.097370825950348738e+01	5.997066637391919031e+00	4.834364671845666983e+00
1.132863035514975714e+01	6.227279815441509214e+00	4.769347670488931712e+00
1.166064758476950836e+01	6.475991184453791405e+00	4.726630738310226398e+00
1.196246025761173470e+01	6.743019396779903474e+00	4.705628191255549098e+00
1.222644837047756639e+01	7.028055983389688954e+00	4.705774051642867661e+00
1.244491807849735920e+01	7.330619571555499370e+00	4.726542010961304996e+00
1.261040893624555714e+01	7.650004191208523707e+00	4.767460102979456771e+00
1.271605106057505985e+01	7.985221774405282247e+00	4.828120535359799348e+00
1.275595245569684977e+01	8.334939363008016855e+00	4.908185097342611769e+00
1.272558800200178375e+01	8.697412122046134897e+00	5.007386500964713605e+00
1.262215477208716230e+01	9.070414038086902053e+00	5.125525932336375767e+00
1.244485530104623550e+01	9.451169180787360347e+00	5.262466994690045752e+00
1.219507279655687348e+01	9.836287618228368501e+00	5.418126121974514042e+00
1.187641075500066812e+01	1.022171146409485587e+01	5.592459435677479718e+00
1.149458346662371078e+01	1.060267800620646383e+01	5.785445913077966296e+00
1.105716142367361599e+01	1.097370825950348738e+01	5.997066637391919031e+00
1.057319357091326850e+01	1.132863035514975714e+01	6.227279815441509214e+00
1.005274320105194263e+01	1.166064758476950836e+01	6.475991184453791405e+00
9.506383252788717542e+00	1.196246025761173470e+01	6.743019396779903474e+00
8.944698372644550588e+00	1.222644837047756639e+01	7.028055983389688954e+00
8.377835646553821292e+00	1.244491807849735920e+01	7.330619571555499370e+00
7.815135195863087247e+00	1.261040893624555714e+01	7.650004191208523707e+00
7.264858518904964590e+00	1.271605106057505985e+01	7.985221774405282247e+00
6.734019246098492673e+00	1.275595245569684977e+01	8.334939363008016855e+00
6.228309960131249490e+00	1.272558800200178375e+01	8.697412122046134897e+00
5.752111072791273649e+00	1.262215477208716230e+01	9.070414038086902053e+00
5.308563675184057473e+00	1.244485530104623550e+01	9.451169180787360347e+00
4.899687324300987967e+00	1.219507279655687348e+01	9.836287618228368501e+00
4.526525063383343372e+00	1.187641075500066812e+01	1.022171146409485587e+01
4.189300685829942417e+00	1.149458346662371078e+01	1.060267800620646383e+01
3.887576550544420861e+00	1.105716142367361599e+01	1.097370825950348738e+01
3.620403559149797612e+00	1.057319357091326850e+01	1.132863035514975714e+01
3.386457852948419944e+00	1.005274320105194263e+01	1.166064758476950836e+01
3.184161206824461132e+00	9.506383252788717542e+00	1.196246025761173470e+01
3.011783948495721397e+00	8.944698372644550588e+00	1.222644837047756639e+01
2.867530555824458816e+00	8.377835646553821292e+00	1.244491807849735920e+01
2.749608963564727393e+00	7.815135195863087247e+00	1.261040893624555714e+01
2.656285137252141215e+00	7.264858518904964590e+00	1.271605106057505985e+01
2.585924734714610818e+00	6.734019246098492673e+00	1.275595245569684977e+01
2.537023751140885519e+00	6.228309960131249490e+00	1.272558800200178375e+01
2.508229992947779596e+00	5.752111072791273649e+00	1.262215477208716230e+01
2.498357095462070632e+00	5.308563675184057473e+00	1.244485530104623550e+01
2.506392623747121462e+00	4.899687324300987967e+00	1.219507279655687348e+01
2.531501598670095721e+00	4.526525063383343372e+00	1.187641075500066812e+01
2.573026587574701818e+00	4.189300685829942417e+00	1.149458346662371078e+01
2.630485300841349794e+00	3.887576550544420861e+00	1.105716142367361599e+01
2.703566447976132991e+00	3.620403559149797612e+00	1.057319357091326850e+01
2.792124432303467518e+00	3.386457852948419944e+00	1.005274320105194263e+01
2.896173302188706167e+00	3.184161206824461132e+00	9.506383252788717542e+00
3.015880227675601155e+00	3.011783948495721397e+00	8.944698372644550588e+00
3.151558631970137192e+00	2.867530555824458816e+00	8.377835646553821292e+00
3.303660973922667665e+00	2.749608963564727393e+00	7.815135195863087247e+00
3.472771046464898426e+00	2.656285137252141215e+00	7.264858518904964590e+00
3.659595522247137467e+00	2.585924734714610818e+00	6.734019246098492673e+00
3.864954336530717516e+00	2.537023751140885519e+00	6.228309960131249490e+00
4.089769343563409265e+00	2.508229992947779596e+00	5.752111072791273649e+00
4.335050511096905979e+00	2.498357095462070632e+00	5.308563675184057473e+00
4.601878723732381715e+00	2.506392623747121462e+00	4.899687324300987967e+00
4.891384045810161396e+00	2.531501598670095721e+00	4.526525063383343372e+00
5.204718047061285269e+00	2.573026587574701818e+00	4.189300685829942417e+00
5.543018521259917009e+00	2.630485300841349794e+00	3.887576550544420861e+00
5.907364637535198248e+00	2.703566447976132991e+00	3.620403559149797612e+00
6.298720272757134531e+00	2.792124432303467518e+00	3.386457852948419944e+00
6.717863011953205898e+00	2.896173302188706167e+00	3.184161206824461132e+00
7.165296121872214208e+00	3.015880227675601155e+00	3.011783948495721397e+00
7.641140777093717418e+00	3.151558631970137192e+00	2.867530555824458816e+00
8.145006059955836264e+00	3.303660973922667665e+00	2.749608963564727393e+00
8.675834919557985359e+00	3.472771046464898426e+00	2.656285137252141215e+00
9.231725564041731502e+00	3.659595522247137467e+00	2.585924734714610818e+00
9.809729923287571651e+00	3.864954336530717516e+00	2.537023751140885519e+00
1.040563413412481708e+01	4.089769343563409265e+00	2.508229992947779596e+00
1.101373073115283141e+01	4.335050511096905979e+00	2.498357095462070632e+00
1.162659854080900956e+01	4.601878723732381715e+00	2.506392623747121462e+00
1.223491411011747765e+01	4.891384045810161396e+00	2.531501598670095721e+00
1.282732736497700188e+01	5.204718047061285269e+00	2.573026587574701818e+00
1.339044293450679035e+01	5.543018521259917009e+00	2.630485300841349794e+00
1.390895516182891889e+01	5.907364637535198248e+00	2.703566447976132991e+00
1.436598623533246766e+01	6.298720272757134531e+00	2.792124432303467518e+00
1.474366935442167303e+01	6.717863011953205898e+00	2.896173302188706167e+00
1.502399863716482642e+01	7.165296121872214208e+00	3.015880227675601155e+00
1.518993228617572555e+01	7.641140777093717418e+00	3.151558631970137192e+00
1.522668651688610986e+01	8.145006059955836264e+00	3.303660973922667665e+00
1.512310150873238790e+01	8.675834919557985359e+00	3.472771046464898426e+00
1.487290994469026728e+01	9.231725564041731502e+00	3.659595522247137467e+00
1.447571070606033317e+01	9.809729923287571651e+00	3.864954336530717516e+00
1.393746134990822227e+01	1.040563413412481708e+01	4.089769343563409265e+00
1.327036121899829269e+01	1.101373073115283141e+01	4.335050511096905979e+00
1.249209571202275093e+01	1.162659854080900956e+01	4.601878723732381715e+00
1.162452855160390364e+01	1.223491411011747765e+01	4.891384045810161396e+00
1.069203040011815098e+01	1.282732736497700188e+01	5.204718047061285269e+00
9.719689350462095589e+00	1.339044293450679035e+01	5.543018521259917009e+00
8.731647315560071121e+00	1.390895516182891889e+01	5.907364637535198248e+00
7.749752295154492820e+00	1.436598623533246766e+01	6.298720272757134531e+00
6.792632111876364398e+00	1.474366935442167303e+01	6.717863011953205898e+00
5.875207846926016941e+00	1.502399863716482642e+01	7.165296121872214208e+00
5.008596518522959506e+00	1.518993228617572555e+01	7.641140777093717418e+00
4.200312720344639317e+00	1.522668651688610986e+01	8.145006059955836264e+00
3.454667132886045877e+00	1.512310150873238790e+01	8.675834919557985359e+00
2.773268446907525053e+00	1.487290994469026728e+01	9.231725564041731502e+00
2.155554833467937748e+00	1.447571070606033317e+01	9.809729923287571651e+00
1.599303699887184571e+00	1.393746134990822227e+01	1.040563413412481708e+01
1.101088985825520394e+00	1.327036121899829269e+01	1.101373073115283141e+01
6.566713171663536297e-01	1.249209571202275093e+01	1.162659854080900956e+01
2.613175230263808380e-01	1.162452855160390364e+01	1.223491411011747765e+01
-8.994703398961251262e-02	1.069203040011815098e+01	1.282732736497700188e+01
-4.021461386181850450e-01	9.719689350462095589e+00	1.339044293450679035e+01
-6.802117145931079190e-01	8.731647315560071121e+00	1.390895516182891889e+01
-9.288852692393598787e-01	7.749752295154492820e+00	1.436598623533246766e+01
-1.152653536141939883e+00	6.792632111876364398e+00	1.474366935442167303e+01
-1.355711022140772215e+00	5.875207846926016941e+00	1.502399863716482642e+01
-1.541943237784293874e+00	5.008596518522959506e+00	1.518993228617572555e+01
-1.714925437035522915e+00	4.200312720344639317e+00	1.522668651688610986e+01
-1.877932643879752339e+00	3.454667132886045877e+00	1.512310150873238790e+01
-2.033957573297158650e+00	2.773268446907525053e+00	1.487290994469026728e+01
-2.185733757388859111e+00	2.155554833467937748e+00	1.447571070606033317e+01
-2.335761771167430112e+00	1.599303699887184571e+00	1.393746134990822227e+01
-2.486336928244008426e+00	1.101088985825520394e+00	1.327036121899829269e+01
-2.639577197113913254e+00	6.566713171663536297e-01	1.249209571202275093e+01
-2.797450386095742481e+00	2.613175230263808380e-01	1.162452855160390364e+01
-2.961799869965715537e+00	-8.994703398961251262e-02	1.069203040011815098e+01
-3.134368293059300647e+00	-4.021461386181850450e-01	9.719689350462095589e+00
-3.316818789539116352e+00	-6.802117145931079190e-01	8.731647315560071121e+00
-3.510753317538507279e+00	-9.288852692393598787e-01	7.749752295154492820e+00
-3.717727714443969766e+00	-1.152653536141939883e+00	6.792632111876364398e+00
-3.939263048889181995e+00	-1.355711022140772215e+00	5.875207846926016941e+00
-4.176852773302749178e+00	-1.541943237784293874e+00	5.008596518522959506e+00
-4.431965070614820590e+00	-1.714925437035522915e+00	4.200312720344639317e+00
-4.706039641347270930e+00	-1.877932643879752339e+00	3.454667132886045877e+00
-5.000477994722084318e+00	-2.033957573297158650e+00	2.773268446907525053e+00
-5.316626093224139815e+00	-2.185733757388859111e+00	2.155554833467937748e+00
-5.655747961107427280e+00	-2.335761771167430112e+00	1.599303699887184571e+00
-6.018988616011027304e+00	-2.486336928244008426e+00	1.101088985825520394e+00
-6.407324440144780198e+00	-2.639577197113913254e+00	6.566713171663536297e-01
-6.821498907146622770e+00	-2.797450386095742481e+00	2.613175230263808380e-01
-7.261941474391559126e+00	-2.961799869965715537e+00	-8.994703398961251262e-02
-7.728667514052986576e+00	-3.134368293059300647e+00	-4.021461386181850450e-01
-8.221157496032544643e+00	-3.316818789539116352e+00	-6.802117145931079190e-01
-8.738214394603396329e+00	-3.510753317538507279e+00	-9.288852692393598787e-01
-9.277799648942840705e+00	-3.717727714443969766e+00	-1.152653536141939883e+00
-9.836850178286793422e+00	-3.939263048889181995e+00	-1.355711022140772215e+00
-1.041108215887841304e+01	-4.176852773302749178e+00	-1.541943237784293874e+00
-1.099479170213493973e+01	-4.431965070614820590e+00	-1.714925437035522915e+00
-1.158066830869325337e+01	-4.706039641347270930e+00	-1.877932643879752339e+00
-1.215964385392693536e+01	-5.000477994722084318e+00	-2.033957573297158650e+00
-1.272080733149579856e+01	-5.316626093224139815e+00	-2.185733757388859111e+00
-1.325142250314920034e+01	-5.655747961107427280e+00	-2.335761771167430112e+00
-1.373709010173141820e+01	-6.018988616011027304e+00	-2.486336928244008426e+00
-1.416209569067413554e+01	-6.407324440144780198e+00	-2.639577197113913254e+00
-1.450997560965912392e+01	-6.821498907146622770e+00	-2.797450386095742481e+00
-1.476431380170087593e+01	-7.261941474391559126e+00	-2.961799869965715537e+00
-1.490975038930792529e+01	-7.728667514052986576e+00	-3.134368293059300647e+00
-1.493314040523553032e+01	-8.221157496032544643e+00	-3.316818789539116352e+00
-1.482475433157122779e+01	-8.738214394603396329e+00	-3.510753317538507279e+00
-1.457937206105467354e+01	-9.277799648942840705e+00	-3.717727714443969766e+00
-1.419710247741983800e+01	-9.836850178286793422e+00	-3.939263048889181995e+00
-1.368377453892717277e+01	-1.041108215887841304e+01	-4.176852773302749178e+00
-1.305079777956179399e+01	-1.099479170213493973e+01	-4.431965070614820590e+00
-1.231447381578030509e+01	-1.158066830869325337e+01	-4.706039641347270930e+00
-1.149483670299763993e+01	-1.215964385392693536e+01	-5.000477994722084318e+00
-1.061418288441481117e+01	-1.272080733149579856e+01	-5.316626093224139815e+00
-9.695497901526689333e+00	-1.325142250314920034e+01	-5.655747961107427280e+00
-8.760985952869281945e+00	-1.373709010173141820e+01	-6.018988616011027304e+00
-7.830864682078970240e+00	-1.416209569067413554e+01	-6.407324440144780198e+00
-6.922518651818603708e+00	-1.450997560965912392e+01	-6.821498907146622770e+00
-6.050032482835328906e+00	-1.476431380170087593e+01	-7.261941474391559126e+00
-5.224066182911282219e+00	-1.490975038930792529e+01	-7.728667514052986576e+00
-4.451999609760172838e+00	-1.493314040523553032e+01	-8.221157496032544643e+00
-3.738260439936774482e+00	-1.482475433157122779e+01	-8.738214394603396329e+00
-3.084754933040367852e+00	-1.457937206105467354e+01	-9.277799648942840705e+00
-2.491335757783802229e+00	-1.419710247741983800e+01	-9.836850178286793422e+00
-1.956259603954468407e+00	-1.368377453892717277e+01	-1.041108215887841304e+01
-1.476604772899335227e+00	-1.305079777956179399e+01	-1.099479170213493973e+01
-1.048633133185286948e+00	-1.231447381578030509e+01	-1.158066830869325337e+01
-6.680911057533036601e-01	-1.149483670299763993e+01	-1.215964385392693536e+01
-3.304510325257135062e-01	-1.061418288441481117e+01	-1.272080733149579856e+01
-3.109813182957510413e-02	-9.695497901526689333e+00	-1.325142250314920034e+01
2.345299313667099095e-01	-8.760985952869281945e+00	-1.373709010173141820e+01
4.708433265741621687e-01	-7.830864682078970240e+00	-1.416209569067413554e+01
6.820329325211403892e-01	-6.922518651818603708e+00	-1.450997560965912392e+01
8.720292334594461625e-01	-6.050032482835328906e+00	-1.476431380170087593e+01
1.044481521281135139e+00	-5.224066182911282219e+00	-1.490975038930792529e+01
1.202752572345689330e+00	-4.451999609760172838e+00	-1.493314040523553032e+01
1.349924803525631489e+00	-3.738260439936774482e+00	-1.482475433157122779e+01
1.488814661707347664e+00	-3.084754933040367852e+00	-1.457937206105467354e+01
1.621992651811502872e+00	-2.491335757783802229e+00	-1.419710247741983800e+01
1.751806960289348014e+00	-1.956259603954468407e+00	-1.368377453892717277e+01
1.880409090381841786e+00	-1.476604772899335227e+00	-1.305079777956179399e+01
2.009780301202563457e+00	-1.048633133185286948e+00	-1.231447381578030509e+01
2.141757944507796108e+00	-6.680911057533036601e-01	-1.149483670299763993e+01
2.278061029968829310e+00	-3.304510325257135062e-01	-1.061418288441481117e+01
2.420314530025909683e+00	-3.109813182957510413e-02	-9.695497901526689333e+00
2.570072065974895015e+00	2.345299313667099095e-01	-8.760985952869281945e+00
2.728836703563958466e+00	4.708433265741621687e-01	-7.830864682078970240e+00
2.898079633538409805e+00	6.820329325211403892e-01	-6.922518651818603708e+00
3.079256523481737062e+00	8.720292334594461625e-01	-6.050032482835328906e+00
3.273821303927579862e+00	1.044481521281135139e+00	-5.224066182911282219e+00
3.483237094816170831e+00	1.202752572345689330e+00	-4.451999609760172838e+00
3.708983887556402514e+00	1.349924803525631489e+00	-3.738260439936774482e+00
3.952562471846901015e+00	1.488814661707347664e+00	-3.084754933040367852e+00
4.215493932872666605e+00	1.621992651811502872e+00	-2.491335757783802229e+00
4.499313841079364273e+00	1.751806960289348014e+00	-1.956259603954468407e+00
4.805560011392943309e+00	1.880409090381841786e+00	-1.476604772899335227e+00
5.135752421016462677e+00	2.009780301202563457e+00	-1.048633133185286948e+00
5.491363547666463063e+00	2.141757944507796108e+00	-6.680911057533036601e-01
5.873777032208877813e+00	2.278061029968829310e+00	-3.304510325257135062e-01
6.284232199953000197e+00	2.420314530025909683e+00	-3.109813182957510413e-02
6.723751627594168667e+00	2.570072065974895015e+00	2.345299313667099095e-01
7.193048674934455988e+00	2.728836703563958466e+00	4.708433265741621687e-01
7.692411801095356161e+00	2.898079633538409805e+00	6.820329325211403892e-01
8.221562686008942578e+00	3.079256523481737062e+00	8.720292334594461625e-01
8.779485865768476671e+00	3.273821303927579862e+00	1.044481521281135139e+00
9.364229013731661055e+00	3.483237094816170831e+00	1.202752572345689330e+00
9.972675469179931085e+00	3.708983887556402514e+00	1.349924803525631489e+00
1.060029448656111839e+01	3.952562471846901015e+00	1.488814661707347664e+00
1.124088029774167019e+01	4.215493932872666605e+00	1.621992651811502872e+00
1.188629868326133199e+01	4.499313841079364273e+00	1.751806960289348014e+00
1.252626928778927606e+01	4.805560011392943309e+00	1.880409090381841786e+00
1.314822280275144983e+01	5.135752421016462677e+00	2.009780301202563457e+00
1.373728293380791499e+01	5.491363547666463063e+00	2.141757944507796108e+00
1.427643117301187381e+01	5.873777032208877813e+00	2.278061029968829310e+00
1.474691391858932654e+01	6.284232199953000197e+00	2.420314530025909683e+00
1.512894156049201477e+01	6.723751627594168667e+00	2.570072065974895015e+00
1.540270297316950554e+01	7.193048674934455988e+00	2.728836703563958466e+00
1.554967367835482506e+01	7.692411801095356161e+00	2.898079633538409805e+00
1.555413380077391672e+01	8.221562686008942578e+00	3.079256523481737062e+00
1.540474224950701831e+01	8.779485865768476671e+00	3.273821303927579862e+00
1.509595382972056576e+01	9.364229013731661055e+00	3.483237094816170831e+00
1.462903879575943655e+01	9.972675469179931085e+00	3.708983887556402514e+00
1.401248970778686065e+01	1.060029448656111839e+01	3.952562471846901015e+00
1.326168551454112254e+01	1.124088029774167019e+01	4.215493932872666605e+00
1.239781396990225204e+01	1.188629868326133199e+01	4.499313841079364273e+00
1.144619691909563919e+01	1.252626928778927606e+01	4.805560011392943309e+00
1.043427579741436517e+01	1.314822280275144983e+01	5.135752421016462677e+00
9.389562893557419798e+00	1.373728293380791499e+01	5.491363547666463063e+00
8.337837215602721841e+00	1.427643117301187381e+01	5.873777032208877813e+00
7.301778544834685469e+00	1.474691391858932654e+01	6.284232199953000197e+00
6.300122733085599336e+00	1.512894156049201477e+01	6.723751627594168667e+00
5.347319723878759312e+00	1.540270297316950554e+01	7.193048674934455988e+00
4.453605635113643046e+00	1.554967367835482506e+01	7.692411801095356161e+00
3.625368012544154084e+00	1.555413380077391672e+01	8.221562686008942578e+00
2.865682964753142326e+00	1.540474224950701831e+01	8.779485865768476671e+00
2.174922422556267776e+00	1.509595382972056576e+01	9.364229013731661055e+00
1.551357439152674766e+00	1.462903879575943655e+01	9.972675469179931085e+00
9.917107779256369993e-01	1.401248970778686065e+01	1.060029448656111839e+01
4.916344829178582732e-01	1.326168551454112254e+01	1.124088029774167019e+01
4.610427106118125673e-02	1.239781396990225204e+01	1.188629868326133199e+01
-3.502671244717739385e-01	1.144619691909563919e+01	1.252626928778927606e+01
-7.029898323741881061e-01	1.043427579741436517e+01	1.314822280275144983e+01
-1.017519616070965860e+00	9.389562893557419798e+00	1.373728293380791499e+01
-1.299132723513485299e+00	8.337837215602721841e+00	1.427643117301187381e+01
-1.552842630439451144e+00	7.301778544834685469e+00	1.474691391858932654e+01
-1.783349662953821690e+00	6.300122733085599336e+00	1.512894156049201477e+01
-1.995015828391121682e+00	5.347319723878759312e+00	1.540270297316950554e+01
-2.191858499576589292e+00	4.453605635113643046e+00	1.554967367835482506e+01
-2.377557788812253214e+00	3.625368012544154084e+00	1.555413380077391672e+01
-2.555473476874550620e+00	2.865682964753142326e+00	1.540474224950701831e+01
-2.728668224576504819e+00	2.174922422556267776e+00	1.509595382972056576e+01
-2.899934501350018845e+00	1.551357439152674766e+00	1.462903879575943655e+01
-3.071823234226431332e+00	9.917107779256369993e-01	1.401248970778686065e+01
-3.246672629887027650e+00	4.916344829178582732e-01	1.326168551454112254e+01
-3.426635969072337584e+00	4.610427106118125673e-02	1.239781396990225204e+01
-3.613707431255798852e+00	-3.502671244717739385e-01	1.144619691909563919e+01
-3.809745190374661306e+00	-7.029898323741881061e-01	1.043427579741436517e+01
-4.016491139650994135e+00	-1.017519616070965860e+00	9.389562893557419798e+00
-4.235586663385897843e+00	-1.299132723513485299e+00	8.337837215602721841e+00
-4.468583882941860708e+00	-1.552842630439451144e+00	7.301778544834685469e+00
-4.716951768936436196e+00	-1.783349662953821690e+00	6.300122733085599336e+00
-4.982076437692978033e+00	-1.995015828391121682e+00	5.347319723878759312e+00
-5.265254843504918902e+00	-2.191858499576589292e+00	4.453605635113643046e+00
-5.567680947126252278e+00	-2.377557788812253214e+00	3.625368012544154084e+00
-5.890423295936494164e+00	-2.555473476874550620e+00	2.865682964753142326e+00
-6.234392808087800830e+00	-2.728668224576504819e+00	2.174922422556267776e+00
-6.600299434428635870e+00	-2.899934501350018845e+00	1.551357439152674766e+00
-6.988596310961734837e+00	-3.071823234226431332e+00	9.917107779256369993e-01
-7.399410057257425066e+00	-3.246672629887027650e+00	4.916344829178582732e-01
-7.832456085656679612e+00	-3.426635969072337584e+00	4.610427106118125673e-02
-8.286938245026059136e+00	-3.613707431255798852e+00	-3.502671244717739385e-01
-8.761432934797788619e+00	-3.809745190374661306e+00	-7.029898323741881061e-01
-9.253759111455179820e+00	-4.016491139650994135e+00	-1.017519616070965860e+00
-9.760837499854551069e+00	-4.235586663385897843e+00	-1.299132723513485299e+00
-1.027854493185700591e+01	-4.468583882941860708e+00	-1.552842630439451144e+00
-1.080157312997623364e+01	-4.716951768936436196e+00	-1.783349662953821690e+00
-1.132330539065036668e+01	-4.982076437692978033e+00	-1.995015828391121682e+00
-1.183572926822888505e+01	-5.265254843504918902e+00	-2.191858499576589292e+00
-1.232940800094837464e+01	-5.567680947126252278e+00	-2.377557788812253214e+00
-1.279353716406474284e+01	-5.890423295936494164e+00	-2.555473476874550620e+00
-1.321611457376214105e+01	-6.234392808087800830e+00	-2.728668224576504819e+00
-1.358424913332402895e+01	-6.600299434428635870e+00	-2.899934501350018845e+00
-1.388462633748315866e+01	-6.988596310961734837e+00	-3.071823234226431332e+00
-1.410413314692398323e+01	-7.399410057257425066e+00	-3.246672629887027650e+00
-1.423062265240159441e+01	-7.832456085656679612e+00	-3.426635969072337584e+00
-1.425377106657864701e+01	-8.286938245026059136e+00	-3.613707431255798852e+00
-1.416595037790461298e+01	-8.761432934797788619e+00	-3.809745190374661306e+00
-1.396301621483130617e+01	-9.253759111455179820e+00	-4.016491139650994135e+00
-1.364490009073792365e+01	-9.760837499854551069e+00	-4.235586663385897843e+00
-1.321590504902971297e+01	-1.027854493185700591e+01	-4.468583882941860708e+00
-1.268463643407746311e+01	-1.080157312997623364e+01	-4.716951768936436196e+00
-1.206355119144995847e+01	-1.132330539065036668e+01	-4.982076437692978033e+00
-1.136816917919033365e+01	-1.183572926822888505e+01	-5.265254843504918902e+00
-1.061604391977347461e+01	-1.232940800094837464e+01	-5.567680947126252278e+00
-9.825624431863783315e+00	-1.279353716406474284e+01	-5.890423295936494164e+00
-9.015146489015705811e+00	-1.321611457376214105e+01	-6.234392808087800830e+00
-8.201671523914777495e+00	-1.358424913332402895e+01	-6.600299434428635870e+00
-7.400352585731125643e+00	-1.388462633748315866e+01	-6.988596310961734837e+00
-6.623961168463008420e+00	-1.410413314692398323e+01	-7.399410057257425066e+00
-5.882667527049656009e+00	-1.423062265240159441e+01	-7.832456085656679612e+00
-5.184037523217043031e+00	-1.425377106657864701e+01	-8.286938245026059136e+00
-4.533193444844606290e+00	-1.416595037790461298e+01	-8.761432934797788619e+00
-3.933083031685470576e+00	-1.396301621483130617e+01	-9.253759111455179820e+00
-3.384806419124793297e+00	-1.364490009073792365e+01	-9.760837499854551069e+00
-2.887960810025968605e+00	-1.321590504902971297e+01	-1.027854493185700591e+01
-2.440974068963279286e+00	-1.268463643407746311e+01	-1.080157312997623364e+01
-2.041408927448089994e+00	-1.206355119144995847e+01	-1.132330539065036668e+01
-1.686228010371099595e+00	-1.136816917919033365e+01	-1.183572926822888505e+01
-1.372016160292637732e+00	-1.061604391977347461e+01	-1.232940800094837464e+01
-1.095160737503358961e+00	-9.825624431863783315e+00	-1.279353716406474284e+01
-8.519931100708423299e-01	-9.015146489015705811e+00	-1.321611457376214105e+01
-6.388958594928976220e-01	-8.201671523914777495e+00	-1.358424913332402895e+01
-4.523807048658076146e-01	-7.400352585731125643e+00	-1.388462633748315866e+01
-2.891420994745055317e-01	-6.623961168463008420e+00	-1.410413314692398323e+01
-1.460911016261892681e-01	-5.882667527049656009e+00	-1.423062265240159441e+01
-2.037361789921118826e-02	-5.184037523217043031e+00	-1.425377106657864701e+01
9.062344130406091436e-02	-4.533193444844606290e+00	-1.416595037790461298e+01
1.892751086291622475e-01	-3.933083031685470576e+00	-1.396301621483130617e+01
2.777279422847045431e-01	-3.384806419124793297e+00	-1.364490009073792365e+01
3.579142437986860270e-01	-2.887960810025968605e+00	-1.321590504902971297e+01
4.315693189624607573e-01	-2.440974068963279286e+00	-1.268463643407746311e+01
5.002505401778440941e-01	-2.041408927448089994e+00	-1.206355119144995847e+01
5.653572638018296015e-01	-1.686228010371099595e+00	-1.136816917919033365e+01
6.281509013965574928e-01	-1.372016160292637732e+00	-1.061604391977347461e+01
6.897746445434339568e-01	-1.095160737503358961e+00	-9.825624431863783315e+00
7.512725046953728780e-01	-8.519931100708423299e-01	-9.015146489015705811e+00
8.136074578460927853e-01	-6.388958594928976220e-01	-8.201671523914777495e+00
8.776785836346330250e-01	-4.523807048658076146e-01	-7.400352585731125643e+00
9.443371644398622644e-01	-2.891420994745055317e-01	-6.623961168463008420e+00
1.014401766085211154e+00	-1.460911016261892681e-01	-5.882667527049656009e+00
1.088672361447543091e+00	-2.037361789921118826e-02	-5.184037523217043031e+00
1.167943584470488627e+00	9.062344130406091436e-02	-4.533193444844606290e+00
1.253017217198102662e+00	1.892751086291622475e-01	-3.933083031685470576e+00
1.344714018307477277e+00	2.777279422847045431e-01	-3.384806419124793297e+00
1.443884999536341196e+00	3.579142437986860270e-01	-2.887960810025968605e+00
1.551422247150557876e+00	4.315693189624607573e-01	-2.440974068963279286e+00
1.668269369411020220e+00	5.002505401778440941e-01	-2.041408927448089994e+00
1.795431627542314779e+00	5.653572638018296015e-01	-1.686228010371099595e+00
1.933985776016523772e+00	6.281509013965574928e-01	-1.372016160292637732e+00
2.085089596383921329e+00	6.897746445434339568e-01	-1.095160737503358961e+00
2.249991054937662049e+00	7.512725046953728780e-01	-8.519931100708423299e-01
2.430036944767439699e+00	8.136074578460927853e-01	-6.388958594928976220e-01
2.626680782678337156e+00	8.776785836346330250e-01	-4.523807048658076146e-01
2.841489615117001932e+00	9.443371644398622644e-01	-2.891420994745055317e-01
3.076149237161818650e+00	1.014401766085211154e+00	-1.460911016261892681e-01
3.332467135477551690e+00	1.088672361447543091e+00	-2.037361789921118826e-02
3.612372218580540029e+00	1.167943584470488627e+00	9.062344130406091436e-02
3.917910082427821461e+00	1.253017217198102662e+00	1.892751086291622475e-01
4.251232161047301616e+00	1.344714018307477277e+00	2.777279422847045431e-01
4.614576614464945159e+00	1.443884999536341196e+00	3.579142437986860270e-01
5.010238194065876449e+00	1.551422247150557876e+00	4.315693189624607573e-01
5.440523587225182034e+00	1.668269369411020220e+00	5.002505401778440941e-01
5.907687876686522621e+00	1.795431627542314779e+00	5.653572638018296015e-01
6.413846772864394197e+00	1.933985776016523772e+00	6.281509013965574928e-01
6.960858239719588170e+00	2.085089596383921329e+00	6.897746445434339568e-01
7.550166143281394682e+00	2.249991054937662049e+00	7.512725046953728780e-01
8.182597798870091310e+00	2.430036944767439699e+00	8.136074578460927853e-01
8.858107098770702237e+00	2.626680782678337156e+00	8.776785836346330250e-01
9.575455763839574530e+00	2.841489615117001932e+00	9.443371644398622644e-01
1.033182790519083660e+01	3.076149237161818650e+00	1.014401766085211154e+00
1.112237849054751493e+01	3.332467135477551690e+00	1.088672361447543091e+00
1.193972570545465040e+01	3.612372218580540029e+00	1.167943584470488627e+00
1.277341189679561140e+01	3.917910082427821461e+00	1.253017217198102662e+00
1.360937883398240800e+01	4.251232161047301616e+00	1.344714018307477277e+00
1.442953051951950805e+01	4.614576614464945159e+00	1.443884999536341196e+00
1.521148877760664142e+01	5.010238194065876449e+00	1.551422247150557876e+00
1.592867791560948021e+01	5.440523587225182034e+00	1.668269369411020220e+00
1.655089458988184248e+01	5.907687876686522621e+00	1.795431627542314779e+00
1.704551207167892457e+01	6.413846772864394197e+00	1.933985776016523772e+00
1.737941581239333289e+01	6.960858239719588170e+00	2.085089596383921329e+00
1.752165441582850036e+01	7.550166143281394682e+00	2.249991054937662049e+00
1.744661644014698254e+01	8.182597798870091310e+00	2.430036944767439699e+00
1.713733624604675754e+01	8.858107098770702237e+00	2.626680782678337156e+00
1.658835309421963444e+01	9.575455763839574530e+00	2.841489615117001932e+00
1.580748164037158077e+01	1.033182790519083660e+01	3.076149237161818650e+00
1.481597134314369235e+01	1.112237849054751493e+01	3.332467135477551690e+00
1.364684852452381314e+01	1.193972570545465040e+01	3.612372218580540029e+00
1.234166706915429401e+01	1.277341189679561140e+01	3.917910082427821461e+00
1.094628837172944102e+01	1.360937883398240800e+01	4.251232161047301616e+00
9.506514794562329840e+00	1.442953051951950805e+01	4.614576614464945159e+00
8.064344449613919608e+00	1.521148877760664142e+01	5.010238194065876449e+00
6.655348394276103363e+00	1.592867791560948021e+01	5.440523587225182034e+00
5.307324577774346075e+00	1.655089458988184248e+01	5.907687876686522621e+00
4.040088492215288873e+00	1.704551207167892457e+01	6.413846772864394197e+00
2.866092335187770956e+00	1.737941581239333289e+01	6.960858239719588170e+00
1.791525947904039073e+00	1.752165441582850036e+01	7.550166143281394682e+00
8.176028762582866483e-01	1.744661644014698254e+01	8.182597798870091310e+00
-5.817698875575616491e-02	1.713733624604675754e+01	8.858107098770702237e+00
-8.409085310950985548e-01	1.658835309421963444e+01	9.575455763839574530e+00
-1.537357590705205501e+00	1.580748164037158077e+01	1.033182790519083660e+01
-2.155238216990530198e+00	1.481597134314369235e+01	1.112237849054751493e+01
-2.702672092145749438e+00	1.364684852452381314e+01	1.193972570545465040e+01
-3.187800687837910818e+00	1.234166706915429401e+01	1.277341189679561140e+01
-3.618518911377348157e+00	1.094628837172944102e+01	1.360937883398240800e+01
-4.002301703945183142e+00	9.506514794562329840e+00	1.442953051951950805e+01
-4.346099571893544677e+00	8.064344449613919608e+00	1.521148877760664142e+01
-4.656283840083927039e+00	6.655348394276103363e+00	1.592867791560948021e+01
-4.938626776415585340e+00	5.307324577774346075e+00	1.655089458988184248e+01
-5.198305376451703985e+00	4.040088492215288873e+00	1.704551207167892457e+01
-5.439920488634211182e+00	2.866092335187770956e+00	1.737941581239333289e+01
-5.667525186986332564e+00	1.791525947904039073e+00	1.752165441582850036e+01
-5.884657978917795518e+00	8.176028762582866483e-01	1.744661644014698254e+01
-6.094377689965020828e+00	-5.817698875575616491e-02	1.713733624604675754e+01
-6.299297798587079278e+00	-8.409085310950985548e-01	1.658835309421963444e+01
-6.501618686320628449e+00	-1.537357590705205501e+00	1.580748164037158077e+01
-6.703156786847555004e+00	-2.155238216990530198e+00	1.481597134314369235e+01
-6.905370011428383137e+00	-2.702672092145749438e+00	1.364684852452381314e+01
-7.109379135070098776e+00	-3.187800687837910818e+00	1.234166706915429401e+01
-7.315985075863943976e+00	-3.618518911377348157e+00	1.094628837172944102e+01
-7.525682210378262127e+00	-4.002301703945183142e+00	9.506514794562329840e+00
-7.738668056798077011e+00	-4.346099571893544677e+00	8.064344449613919608e+00
-7.954849836409689345e+00	-4.656283840083927039e+00	6.655348394276103363e+00
-8.173848601038990580e+00	-4.938626776415585340e+00	5.307324577774346075e+00
-8.395001793481220886e+00	-5.198305376451703985e+00	4.040088492215288873e+00
-8.617365290134916478e+00	-5.439920488634211182e+00	2.866092335187770956e+00
-8.839716155772372019e+00	-5.667525186986332564e+00	1.791525947904039073e+00
-9.060557510266567860e+00	-5.884657978917795518e+00	8.176028762582866483e-01
-9.278127051032186046e+00	-6.094377689965020828e+00	-5.817698875575616491e-02
-9.490410871832148487e+00	-6.299297798587079278e+00	-8.409085310950985548e-01
-9.695164241793879256e+00	-6.501618686320628449e+00	-1.537357590705205501e+00
-9.889940927172149898e+00	-6.703156786847555004e+00	-2.155238216990530198e+00
-1.007213242043331647e+01	-6.905370011428383137e+00	-2.702672092145749438e+00
-1.023901805750938543e+01	-7.109379135070098776e+00	-3.187800687837910818e+00
-1.038782643454914734e+01	-7.315985075863943976e+00	-3.618518911377348157e+00
-1.051580777650780796e+01	-7.525682210378262127e+00	-4.002301703945183142e+00
-1.062031598176644209e+01	-7.738668056798077011e+00	-4.346099571893544677e+00
-1.069889802033458182e+01	-7.954849836409689345e+00	-4.656283840083927039e+00
-1.074938728228554474e+01	-8.173848601038990580e+00	-4.938626776415585340e+00
-1.076999647340229416e+01	-8.395001793481220886e+00	-5.198305376451703985e+00
-1.075940487385182465e+01	-8.617365290134916478e+00	-5.439920488634211182e+00
-1.071683435482113822e+01	-8.839716155772372019e+00	-5.667525186986332564e+00
-1.064210860991997620e+01	-9.060557510266567860e+00	-5.884657978917795518e+00
-1.053569067943116089e+01	-9.278127051032186046e+00	-6.094377689965020828e+00
-1.039869503332993261e+01	-9.490410871832148487e+00	-6.299297798587079278e+00
-1.023287215691516394e+01	-9.695164241793879256e+00	-6.501618686320628449e+00
-1.004056559168664187e+01	-9.889940927172149898e+00	-6.703156786847555004e+00
-9.824643500354053316e+00	-1.007213242043331647e+01	-6.905370011428383137e+00
-9.588408795105991089e+00	-1.023901805750938543e+01	-7.109379135070098776e+00
-9.335493452066367936e+00	-1.038782643454914734e+01	-7.315985075863943976e+00
-9.069743647087657124e+00	-1.051580777650780796e+01	-7.525682210378262127e+00
-8.795102690198030260e+00	-1.062031598176644209e+01	-7.738668056798077011e+00
-8.515498409476863984e+00	-1.069889802033458182e+01	-7.954849836409689345e+00
-8.234740733764029486e+00	-1.074938728228554474e+01	-8.173848601038990580e+00
-7.956433909329909682e+00	-1.076999647340229416e+01	-8.395001793481220886e+00
-7.683906253977743184e+00	-1.075940487385182465e+01	-8.617365290134916478e+00
-7.420158796663056222e+00	-1.071683435482113822e+01	-8.839716155772372019e+00
-7.167832734414736784e+00	-1.064210860991997620e+01	-9.060557510266567860e+00
-6.929194475352995042e+00	-1.053569067943116089e+01	-9.278127051032186046e+00
-6.706136186975271585e+00	-1.039869503332993261e+01	-9.490410871832148487e+00
-6.500189243167301179e+00	-1.023287215691516394e+01	-9.695164241793879256e+00
-6.312547733894755986e+00	-1.004056559168664187e+01	-9.889940927172149898e+00
-6.144099216227729698e+00	-9.824643500354053316e+00	-1.007213242043331647e+01
-5.995460081270023167e+00	-9.588408795105991089e+00	-1.023901805750938543e+01
-5.867013225498620699e+00	-9.335493452066367936e+00	-1.038782643454914734e+01
-5.758946090789313743e+00	-9.069743647087657124e+00	-1.051580777650780796e+01
-5.671287529763320734e+00	-8.795102690198030260e+00	-1.062031598176644209e+01
-5.603942328886403423e+00	-8.515498409476863984e+00	-1.069889802033458182e+01
-5.556722559230398595e+00	-8.234740733764029486e+00	-1.074938728228554474e+01
-5.529375211843984061e+00	-7.956433909329909682e+00	-1.076999647340229416e+01
-5.521605806610521583e+00	-7.683906253977743184e+00	-1.075940487385182465e+01
-5.533097840947209356e+00	-7.420158796663056222e+00	-1.071683435482113822e+01
-5.563528071827631649e+00	-7.167832734414736784e+00	-1.064210860991997620e+01
-5.612577707481014144e+00	-6.929194475352995042e+00	-1.053569067943116089e+01
-5.679939630749146318e+00	-6.706136186975271585e+00	-1.039869503332993261e+01
-5.765321791700022125e+00	-6.500189243167301179e+00	-1.023287215691516394e+01
-5.868446899762808755e+00	-6.312547733894755986e+00	-1.004056559168664187e+01
-5.989048522078606496e+00	-6.144099216227729698e+00	-9.824643500354053316e+00
-6.126863661345889334e+00	-5.995460081270023167e+00	-9.588408795105991089e+00
-6.281621849381604505e+00	-5.867013225498620699e+00	-9.335493452066367936e+00
-6.453030758160400282e+00	-5.758946090789313743e+00	-9.069743647087657124e+00
-6.640758304793028977e+00	-5.671287529763320734e+00	-8.795102690198030260e+00
-6.844411217928633384e+00	-5.603942328886403423e+00	-8.515498409476863984e+00
-7.063510048465455604e+00	-5.556722559230398595e+00	-8.234740733764029486e+00
-7.297460656361512754e+00	-5.529375211843984061e+00	-7.956433909329909682e+00
-7.545522298011760221e+00	-5.521605806610521583e+00	-7.683906253977743184e+00
-7.806772586292626492e+00	-5.533097840947209356e+00	-7.420158796663056222e+00
-8.080069809510781909e+00	-5.563528071827631649e+00	-7.167832734414736784e+00
-8.364013386898610847e+00	-5.612577707481014144e+00	-6.929194475352995042e+00
-8.656903615112494066e+00	-5.679939630749146318e+00	-6.706136186975271585e+00
-8.956702325157916533e+00	-5.765321791700022125e+00	-6.500189243167301179e+00
-9.260996615856496916e+00	-5.868446899762808755e+00	-6.312547733894755986e+00
-9.566968438005433839e+00	-5.989048522078606496e+00	-6.144099216227729698e+00
-9.871373432991575214e+00	-6.126863661345889334e+00	-5.995460081270023167e+00
-1.017053301629569084e+01	-6.281621849381604505e+00	-5.867013225498620699e+00
-1.046034414686935321e+01	-6.453030758160400282e+00	-5.758946090789313743e+00
-1.073631141547147649e+01	-6.640758304793028977e+00	-5.671287529763320734e+00
-1.099360587294173897e+01	-6.844411217928633384e+00	-5.603942328886403423e+00
-1.122715424851043942e+01	-7.063510048465455604e+00	-5.556722559230398595e+00
-1.143176074120644437e+01	-7.297460656361512754e+00	-5.529375211843984061e+00
-1.160226132151115230e+01	-7.545522298011760221e+00	-5.521605806610521583e+00
-1.173370747334259256e+01	-7.806772586292626492e+00	-5.533097840947209356e+00
-1.182157270197433085e+01	-8.080069809510781909e+00	-5.563528071827631649e+00
-1.186197127275434582e+01	-8.364013386898610847e+00	-5.612577707481014144e+00
-1.185187504669713832e+01	-8.656903615112494066e+00	-5.679939630749146318e+00
-1.178931158889285413e+01	-8.956702325157916533e+00	-5.765321791700022125e+00
-1.167352561518641529e+01	-9.260996615856496916e+00	-5.868446899762808755e+00
-1.150508685653481322e+01	-9.566968438005433839e+00	-5.989048522078606496e+00
-1.128593081200750881e+01	-9.871373432991575214e+00	-6.126863661345889334e+00
-1.101932446067131899e+01	-1.017053301629569084e+01	-6.281621849381604505e+00
-1.070975617247043132e+01	-1.046034414686935321e+01	-6.453030758160400282e+00
-1.036275677273429707e+01	-1.073631141547147649e+01	-6.640758304793028977e+00
-9.984665758080900844e+00	-1.099360587294173897e+01	-6.844411217928633384e+00
-9.582361898507333109e+00	-1.122715424851043942e+01	-7.063510048465455604e+00
-9.162980101900227936e+00	-1.143176074120644437e+01	-7.297460656361512754e+00
-8.733636192242618890e+00	-1.160226132151115230e+01	-7.545522298011760221e+00
-8.301178439909937978e+00	-1.173370747334259256e+01	-7.806772586292626492e+00
-7.871979996344673047e+00	-1.182157270197433085e+01	-8.080069809510781909e+00
-7.451780768215978235e+00	-1.186197127275434582e+01	-8.364013386898610847e+00
-7.045581656259700232e+00	-1.185187504669713832e+01	-8.656903615112494066e+00
-6.657589230308976092e+00	-1.178931158889285413e+01	-8.956702325157916533e+00
-6.291205273700361644e+00	-1.167352561518641529e+01	-9.260996615856496916e+00
-5.949053365693765194e+00	-1.150508685653481322e+01	-9.566968438005433839e+00
-5.633033693397917041e+00	-1.128593081200750881e+01	-9.871373432991575214e+00
-5.344397352318321914e+00	-1.101932446067131899e+01	-1.017053301629569084e+01
-5.083832198009944570e+00	-1.070975617247043132e+01	-1.046034414686935321e+01
-4.851553545845555426e+00	-1.036275677273429707e+01	-1.073631141547147649e+01
-4.647394425530936957e+00	-9.984665758080900844e+00	-1.099360587294173897e+01
-4.470891493039820475e+00	-9.582361898507333109e+00	-1.122715424851043942e+01
-4.321363964211428765e+00	-9.162980101900227936e+00	-1.143176074120644437e+01
-4.197983997839224379e+00	-8.733636192242618890e+00	-1.160226132151115230e+01
-4.099837800886708017e+00	-8.301178439909937978e+00	-1.173370747334259256e+01
-4.025977361860544335e+00	-7.871979996344673047e+00	-1.182157270197433085e+01
-3.975463163729711979e+00	-7.451780768215978235e+00	-1.186197127275434582e+01
-3.947398515525461171e+00	-7.045581656259700232e+00	-1.185187504669713832e+01
-3.940956303429261620e+00	-6.657589230308976092e+00	-1.178931158889285413e+01
-3.955399026930255690e+00	-6.291205273700361644e+00	-1.167352561518641529e+01
-3.990092978612438834e+00	-5.949053365693765194e+00	-1.150508685653481322e+01
-4.044517367791363505e+00	-5.633033693397917041e+00	-1.128593081200750881e+01
-4.118269094540001340e+00	-5.344397352318321914e+00	-1.101932446067131899e+01
-4.211063763589353748e+00	-5.083832198009944570e+00	-1.070975617247043132e+01
-4.322733395743980189e+00	-4.851553545845555426e+00	-1.036275677273429707e+01
-4.453221153678067701e+00	-4.647394425530936957e+00	-9.984665758080900844e+00
-4.602573253057522962e+00	-4.470891493039820475e+00	-9.582361898507333109e+00
-4.770928081182491454e+00	-4.321363964211428765e+00	-9.162980101900227936e+00
-4.958502395198126855e+00	-4.197983997839224379e+00	-8.733636192242618890e+00
-5.165574321536118951e+00	-4.099837800886708017e+00	-8.301178439909937978e+00
-5.392462729153976397e+00	-4.025977361860544335e+00	-7.871979996344673047e+00
-5.639502403980950263e+00	-3.975463163729711979e+00	-7.451780768215978235e+00
-5.907014315419999662e+00	-3.947398515525461171e+00	-7.045581656259700232e+00
-6.195270145557173258e+00	-3.940956303429261620e+00	-6.657589230308976092e+00
-6.504450160073593779e+00	-3.955399026930255690e+00	-6.291205273700361644e+00
-6.834593454882849528e+00	-3.990092978612438834e+00	-5.949053365693765194e+00
-7.185539640042517995e+00	-4.044517367791363505e+00	-5.633033693397917041e+00
-7.556861157703319343e+00	-4.118269094540001340e+00	-5.344397352318321914e+00
-7.947785719674843818e+00	-4.211063763589353748e+00	-5.083832198009944570e+00
-8.357108849603251954e+00	-4.322733395743980189e+00	-4.851553545845555426e+00
-8.783097291267218054e+00	-4.453221153678067701e+00	-4.647394425530936957e+00
-9.223385169094648006e+00	-4.602573253057522962e+00	-4.470891493039820475e+00
-9.674866324875646129e+00	-4.770928081182491454e+00	-4.321363964211428765e+00
-1.013358824737820818e+01	-4.958502395198126855e+00	-4.197983997839224379e+00
-1.059465544977277141e+01	-5.165574321536118951e+00	-4.099837800886708017e+00
-1.105215293530718412e+01	-5.392462729153976397e+00	-4.025977361860544335e+00
-1.149910329148899102e+01	-5.639502403980950263e+00	-3.975463163729711979e+00
-1.192747355184371472e+01	-5.907014315419999662e+00	-3.947398515525461171e+00
-1.232824963139877994e+01	-6.195270145557173258e+00	-3.940956303429261620e+00
-1.269159603698457417e+01	-6.504450160073593779e+00	-3.955399026930255690e+00
-1.300711570391866445e+01	-6.834593454882849528e+00	-3.990092978612438834e+00
-1.326421829534803720e+01	-7.185539640042517995e+00	-4.044517367791363505e+00
-1.345259455346268496e+01	-7.556861157703319343e+00	-4.118269094540001340e+00
-1.356277950099100593e+01	-7.947785719674843818e+00	-4.211063763589353748e+00
-1.358676979582173772e+01	-8.357108849603251954e+00	-4.322733395743980189e+00
-1.351864305197752714e+01	-8.783097291267218054e+00	-4.453221153678067701e+00
-1.335511336598984045e+01	-9.223385169094648006e+00	-4.602573253057522962e+00
-1.309595200448835506e+01	-9.674866324875646129e+00	-4.770928081182491454e+00
-1.274420878811450031e+01	-1.013358824737820818e+01	-4.958502395198126855e+00
-1.230618943081070427e+01	-1.059465544977277141e+01	-5.165574321536118951e+00
-1.179117485010944932e+01	-1.105215293530718412e+01	-5.392462729153976397e+00
-1.121090466870091262e+01	-1.149910329148899102e+01	-5.639502403980950263e+00
-1.057888099489955813e+01	-1.192747355184371472e+01	-5.907014315419999662e+00
-9.909572438165170638e+00	-1.232824963139877994e+01	-6.195270145557173258e+00
-9.217607130450076625e+00	-1.269159603698457417e+01	-6.504450160073593779e+00
-8.517036401644146437e+00	-1.300711570391866445e+01	-6.834593454882849528e+00
-7.820730971005033005e+00	-1.326421829534803720e+01	-7.185539640042517995e+00
-7.139945012304713678e+00	-1.345259455346268496e+01	-7.556861157703319343e+00
-6.484056676468961555e+00	-1.356277950099100593e+01	-7.947785719674843818e+00
-5.860471665607976277e+00	-1.358676979582173772e+01	-8.357108849603251954e+00
-5.274661922456211904e+00	-1.351864305197752714e+01	-8.783097291267218054e+00
-4.730304748236210166e+00	-1.335511336598984045e+01	-9.223385169094648006e+00
-4.229487346645859347e+00	-1.309595200448835506e+01	-9.674866324875646129e+00
-3.772945809538912343e+00	-1.274420878811450031e+01	-1.013358824737820818e+01
-3.360313800706544729e+00	-1.230618943081070427e+01	-1.059465544977277141e+01
-2.990362983725856960e+00	-1.179117485010944932e+01	-1.105215293530718412e+01
-2.661223488286776462e+00	-1.121090466870091262e+01	-1.149910329148899102e+01
-2.370577861686810728e+00	-1.057888099489955813e+01	-1.192747355184371472e+01
-2.115825847539150040e+00	-9.909572438165170638e+00	-1.232824963139877994e+01
-1.894220052553250877e+00	-9.217607130450076625e+00	-1.269159603698457417e+01
-1.702974301157485160e+00	-8.517036401644146437e+00	-1.300711570391866445e+01
-1.539347465333138931e+00	-7.820730971005033005e+00	-1.326421829534803720e+01
-1.400706006212000254e+00	-7.139945012304713678e+00	-1.345259455346268496e+01
-1.284568550922201124e+00	-6.484056676468961555e+00	-1.356277950099100593e+01
-1.188635687645282824e+00	-5.860471665607976277e+00	-1.358676979582173772e+01
-1.110807891114350632e+00	-5.274661922456211904e+00	-1.351864305197752714e+01
-1.049194156623725060e+00	-4.730304748236210166e+00	-1.335511336598984045e+01
-1.002113566836004388e+00	-4.229487346645859347e+00	-1.309595200448835506e+01
-9.680916695860667387e-01	-3.772945809538912343e+00	-1.274420878811450031e+01
-9.458532224524924814e-01	-3.360313800706544729e+00	-1.230618943081070427e+01
-9.343125694588579888e-01	-2.990362983725856960e+00	-1.179117485010944932e+01
-9.325626603049698149e-01	-2.661223488286776462e+00	-1.121090466870091262e+01
-9.398635033135904759e-01	-2.370577861686810728e+00	-1.057888099489955813e+01
-9.556306582082532142e-01	-2.115825847539150040e+00	-9.909572438165170638e+00
-9.794242212083852372e-01	-1.894220052553250877e+00	-9.217607130450076625e+00
-1.010938629461979987e+00	-1.702974301157485160e+00	-8.517036401644146437e+00
-1.049993511025689497e+00	-1.539347465333138931e+00	-7.820730971005033005e+00
-1.096525726927471966e+00	-1.400706006212000254e+00	-7.139945012304713678e+00
-1.150582689909424916e+00	-1.284568550922201124e+00	-6.484056676468961555e+00
-1.212316997045465028e+00	-1.188635687645282824e+00	-5.860471665607976277e+00
-1.281982377584130361e+00	-1.110807891114350632e+00	-5.274661922456211904e+00
-1.359930930329959153e+00	-1.049194156623725060e+00	-4.730304748236210166e+00
-1.446611604094022452e+00	-1.002113566836004388e+00	-4.229487346645859347e+00
-1.542569857809921841e+00	-9.680916695860667387e-01	-3.772945809538912343e+00
-1.648448421500535055e+00	-9.458532224524924814e-01	-3.360313800706544729e+00
-1.764989063060991681e+00	-9.343125694588579888e-01	-2.990362983725856960e+00
-1.893035246350497580e+00	-9.325626603049698149e-01	-2.661223488286776462e+00
-2.033535540677132936e+00	-9.398635033135904759e-01	-2.370577861686810728e+00
-2.187547607345594614e+00	-9.556306582082532142e-01	-2.115825847539150040e+00
-2.356242541886059527e+00	-9.794242212083852372e-01	-1.894220052553250877e+00
-2.540909286496796149e+00	-1.010938629461979987e+00	-1.702974301157485160e+00
-2.742958740724923405e+00	-1.049993511025689497e+00	-1.539347465333138931e+00
-2.963927082847287675e+00	-1.096525726927471966e+00	-1.400706006212000254e+00
-3.205477661668180822e+00	-1.150582689909424916e+00	-1.284568550922201124e+00
-3.469400618670587466e+00	-1.212316997045465028e+00	-1.188635687645282824e+00
-3.757609141931973262e+00	-1.281982377584130361e+00	-1.110807891114350632e+00
-4.072130922438828904e+00	-1.359930930329959153e+00	-1.049194156623725060e+00
-4.415092965551952631e+00	-1.446611604094022452e+00	-1.002113566836004388e+00
-4.788697390303251922e+00	-1.542569857809921841e+00	-9.680916695860667387e-01
-5.195185213877276276e+00	-1.648448421500535055e+00	-9.458532224524924814e-01
-5.636784361043330804e+00	-1.764989063060991681e+00	-9.343125694588579888e-01
-6.115637264336197809e+00	-1.893035246350497580e+00	-9.325626603049698149e-01
-6.633702460104006882e+00	-2.033535540677132936e+00	-9.398635033135904759e-01
-7.192623608259920864e+00	-2.187547607345594614e+00	-9.556306582082532142e-01
-7.793558504461883807e+00	-2.356242541886059527e+00	-9.794242212083852372e-01
-8.436960145220924190e+00	-2.540909286496796149e+00	-1.010938629461979987e+00
-9.122302122130340862e+00	-2.742958740724923405e+00	-1.049993511025689497e+00
-9.847742122109945484e+00	-2.963927082847287675e+00	-1.096525726927471966e+00
-1.060972088742083663e+01	-3.205477661668180822e+00	-1.150582689909424916e+00
-1.140250067519935939e+01	-3.469400618670587466e+00	-1.212316997045465028e+00
-1.221765826267323973e+01	-3.757609141931973262e+00	-1.281982377584130361e+00
-1.304356404989820639e+01	-4.072130922438828904e+00	-1.359930930329959153e+00
-1.386490150791258635e+01	-4.415092965551952631e+00	-1.446611604094022452e+00
-1.466230951154887840e+01	-4.788697390303251922e+00	-1.542569857809921841e+00
-1.541226092718197194e+01	-5.195185213877276276e+00	-1.648448421500535055e+00
-1.608731729768422269e+01	-5.636784361043330804e+00	-1.764989063060991681e+00
-1.665690980846663294e+01	-6.115637264336197809e+00	-1.893035246350497580e+00
-1.708877473407542524e+01	-6.633702460104006882e+00	-2.033535540677132936e+00
-1.735110015317068743e+01	-7.192623608259920864e+00	-2.187547607345594614e+00
-1.741530978604152935e+01	-7.793558504461883807e+00	-2.356242541886059527e+00
-1.725922796758569433e+01	-8.436960145220924190e+00	-2.540909286496796149e+00
-1.687017521619910809e+01	-9.122302122130340862e+00	-2.742958740724923405e+00
-1.624740520504068186e+01	-9.847742122109945484e+00	-2.963927082847287675e+00
-1.540329118827509625e+01	-1.060972088742083663e+01	-3.205477661668180822e+00
-1.436285473362664078e+01	-1.140250067519935939e+01	-3.469400618670587466e+00
-1.316158217737318736e+01	-1.221765826267323973e+01	-3.757609141931973262e+00
-1.184188900849927961e+01	-1.304356404989820639e+01	-4.072130922438828904e+00
-1.044891618064451144e+01	-1.386490150791258635e+01	-4.415092965551952631e+00
-9.026451830751430094e+00	-1.466230951154887840e+01	-4.788697390303251922e+00
-7.613640805002414247e+00	-1.541226092718197194e+01	-5.195185213877276276e+00
-6.242851860470254088e+00	-1.608731729768422269e+01	-5.636784361043330804e+00
-4.938749100877142695e+00	-1.665690980846663294e+01	-6.115637264336197809e+00
-3.718370032267928948e+00	-1.708877473407542524e+01	-6.633702460104006882e+00
-2.591894397276502282e+00	-1.735110015317068743e+01	-7.192623608259920864e+00
-1.563782222179790349e+00	-1.741530978604152935e+01	-7.793558504461883807e+00
-6.340221740047760068e-01	-1.725922796758569433e+01	-8.436960145220924190e+00
2.006826593864941000e-01	-1.687017521619910809e+01	-9.122302122130340862e+00
9.458853109478267962e-01	-1.624740520504068186e+01	-9.847742122109945484e+00
1.608556677984674721e+00	-1.540329118827509625e+01	-1.060972088742083663e+01
2.196436336114947707e+00	-1.436285473362664078e+01	-1.140250067519935939e+01
2.717550929741383126e+00	-1.316158217737318736e+01	-1.221765826267323973e+01
3.179871259700474351e+00	-1.184188900849927961e+01	-1.304356404989820639e+01
3.591078826488844911e+00	-1.044891618064451144e+01	-1.386490150791258635e+01
3.958415704276699643e+00	-9.026451830751430094e+00	-1.466230951154887840e+01
4.288596009560527555e+00	-7.613640805002414247e+00	-1.541226092718197194e+01
4.587761679722415664e+00	-6.242851860470254088e+00	-1.608731729768422269e+01
4.861469228521385411e+00	-4.938749100877142695e+00	-1.665690980846663294e+01
5.114697409310317688e+00	-3.718370032267928948e+00	-1.708877473407542524e+01
5.351868296568162542e+00	-2.591894397276502282e+00	-1.735110015317068743e+01
5.576876279645494705e+00	-1.563782222179790349e+00	-1.741530978604152935e+01
5.793120961252279599e+00	-6.340221740047760068e-01	-1.725922796758569433e+01
6.003541074746657991e+00	2.006826593864941000e-01	-1.687017521619910809e+01
6.210647370732184314e+00	9.458853109478267962e-01	-1.624740520504068186e+01
6.416553048842298601e+00	1.608556677984674721e+00	-1.540329118827509625e+01
6.623000782426551325e+00	2.196436336114947707e+00	-1.436285473362664078e+01
6.831385746188558095e+00	2.717550929741383126e+00	-1.316158217737318736e+01
7.042774343260769676e+00	3.179871259700474351e+00	-1.184188900849927961e+01
7.257918564530653427e+00	3.591078826488844911e+00	-1.044891618064451144e+01
7.477266119251550158e+00	3.958415704276699643e+00	-9.026451830751430094e+00
7.700966667640992469e+00	4.288596009560527555e+00	-7.613640805002414247e+00
7.928874675197833177e+00	4.587761679722415664e+00	-6.242851860470254088e+00
8.160549603369705807e+00	4.861469228521385411e+00	-4.938749100877142695e+00
8.395254356892134950e+00	5.114697409310317688e+00	-3.718370032267928948e+00
8.631953125334744570e+00	5.351868296568162542e+00	-2.591894397276502282e+00
8.869309980788933956e+00	5.576876279645494705e+00	-1.563782222179790349e+00
9.105689814739289289e+00	5.793120961252279599e+00	-6.340221740047760068e-01
9.339163397335083161e+00	6.003541074746657991e+00	2.006826593864941000e-01
9.567518496010709583e+00	6.210647370732184314e+00	9.458853109478267962e-01
9.788279064364358462e+00	6.416553048842298601e+00	1.608556677984674721e+00
9.998734466525597497e+00	6.623000782426551325e+00	2.196436336114947707e+00
1.019598049358912029e+01	6.831385746188558095e+00	2.717550929741383126e+00
1.037697351555977399e+01	7.042774343260769676e+00	3.179871259700474351e+00
1.053859846268377964e+01	7.257918564530653427e+00	3.591078826488844911e+00
1.067775043140744629e+01	7.477266119251550158e+00	3.958415704276699643e+00
1.079142857998856542e+01	7.700966667640992469e+00	4.288596009560527555e+00
1.087683967432569432e+01	7.928874675197833177e+00	4.587761679722415664e+00
1.093150726894245039e+01	8.160549603369705807e+00	4.861469228521385411e+00
1.095338120880900235e+01	8.395254356892134950e+00	5.114697409310317688e+00
1.094094109550692195e+01	8.631953125334744570e+00	5.351868296568162542e+00
1.089328676737436297e+01	8.869309980788933956e+00	5.576876279645494705e+00
1.081020886692656369e+01	9.105689814739289289e+00	5.793120961252279599e+00
1.069223331978719926e+01	9.339163397335083161e+00	6.003541074746657991e+00
1.054063504368393289e+01	9.567518496010709583e+00	6.210647370732184314e+00
1.035741834503694392e+01	9.788279064364358462e+00	6.416553048842298601e+00
1.014526403117315922e+01	9.998734466525597497e+00	6.623000782426551325e+00
9.907445966659667036e+00	1.019598049358912029e+01	6.831385746188558095e+00
9.647722291295998787e+00	1.037697351555977399e+01	7.042774343260769676e+00
9.370208475078758426e+00	1.053859846268377964e+01	7.257918564530653427e+00
9.079240572894283545e+00	1.067775043140744629e+01	7.477266119251550158e+00
8.779237342884149697e+00	1.079142857998856542e+01	7.700966667640992469e+00
8.474569329694684683e+00	1.087683967432569432e+01	7.928874675197833177e+00
8.169441733260146776e+00	1.093150726894245039e+01	8.160549603369705807e+00
7.867796117054823846e+00	1.095338120880900235e+01	8.395254356892134950e+00
7.573234023893554046e+00	1.094094109550692195e+01	8.631953125334744570e+00
7.288963615574667543e+00	1.089328676737436297e+01	8.869309980788933956e+00
7.017768736925722450e+00	1.081020886692656369e+01	9.105689814739289289e+00
6.761998455695278132e+00	1.069223331978719926e+01	9.339163397335083161e+00
6.523574203540166039e+00	1.054063504368393289e+01	9.567518496010709583e+00
6.304011132690145125e+00	1.035741834503694392e+01	9.788279064364358462e+00
6.104450154743259915e+00	1.014526403117315922e+01	9.998734466525597497e+00
5.925697263875258081e+00	9.907445966659667036e+00	1.019598049358912029e+01
5.768267080034043204e+00	9.647722291295998787e+00	1.037697351555977399e+01
5.632427997082790405e+00	9.370208475078758426e+00	1.053859846268377964e+01
5.518246818058743841e+00	9.079240572894283545e+00	1.067775043140744629e+01
5.425631252861945697e+00	8.779237342884149697e+00	1.079142857998856542e+01
5.354369107362073166e+00	8.474569329694684683e+00	1.087683967432569432e+01
5.304163386113215140e+00	8.169441733260146776e+00	1.093150726894245039e+01
5.274662854030450099e+00	7.867796117054823846e+00	1.095338120880900235e+01
5.265487854229867537e+00	7.573234023893554046e+00	1.094094109550692195e+01
5.276251363943189610e+00	7.288963615574667543e+00	1.089328676737436297e+01
5.306575395335440426e+00	7.017768736925722450e+00	1.081020886692656369e+01
5.356102922000882671e+00	6.761998455695278132e+00	1.069223331978719926e+01
5.424505544040971294e+00	6.523574203540166039e+00	1.054063504368393289e+01
5.511487103731314008e+00	6.304011132690145125e+00	1.035741834503694392e+01
5.616783437958792646e+00	6.104450154743259915e+00	1.014526403117315922e+01
5.740158410176430692e+00	5.925697263875258081e+00	9.907445966659667036e+00
5.881396310236091551e+00	5.768267080034043204e+00	9.647722291295998787e+00
6.040290651340626482e+00	5.632427997082790405e+00	9.370208475078758426e+00
6.216629335626435271e+00	5.518246818058743841e+00	9.079240572894283545e+00
6.410176109945991740e+00	5.425631252861945697e+00	8.779237342884149697e+00
6.620648198373491944e+00	5.354369107362073166e+00	8.474569329694684683e+00
6.847689986041475940e+00	5.304163386113215140e+00	8.169441733260146776e+00
7.090842649886189619e+00	5.274662854030450099e+00	7.867796117054823846e+00
7.349509697290277366e+00	5.265487854229867537e+00	7.573234023893554046e+00
7.622918496899049323e+00	5.276251363943189610e+00	7.288963615574667543e+00
7.910078082096605456e+00	5.306575395335440426e+00	7.017768736925722450e+00
8.209733792595889312e+00	5.356102922000882671e+00	6.761998455695278132e+00
8.520319708328138120e+00	5.424505544040971294e+00	6.523574203540166039e+00
8.839910333778099982e+00	5.511487103731314008e+00	6.304011132690145125e+00
9.166173613946007492e+00	5.616783437958792646e+00	6.104450154743259915e+00
9.496328095806626735e+00	5.740158410176430692e+00	5.925697263875258081e+00
9.827107861652883969e+00	5.881396310236091551e+00	5.768267080034043204e+00
1.015473969468536986e+01	6.040290651340626482e+00	5.632427997082790405e+00
1.047493769782857598e+01	6.216629335626435271e+00	5.518246818058743841e+00
1.078292113733203550e+01	6.410176109945991740e+00	5.425631252861945697e+00
1.107346144504996843e+01	6.620648198373491944e+00	5.354369107362073166e+00
1.134096387813429097e+01	6.847689986041475940e+00	5.304163386113215140e+00
1.157958808696814579e+01	7.090842649886189619e+00	5.274662854030450099e+00
1.178340960303471618e+01	7.349509697290277366e+00	5.265487854229867537e+00
1.194662094627076065e+01	7.622918496899049323e+00	5.276251363943189610e+00
1.206376675103969021e+01	7.910078082096605456e+00	5.306575395335440426e+00
1.213000233627252022e+01	8.209733792595889312e+00	5.356102922000882671e+00
1.214136007733730871e+01	8.520319708328138120e+00	5.424505544040971294e+00
1.209500359171440564e+01	8.839910333778099982e+00	5.511487103731314008e+00
1.198944707602700355e+01	9.166173613946007492e+00	5.616783437958792646e+00
1.182471701850298729e+01	9.496328095806626735e+00	5.740158410176430692e+00
1.160243654695546667e+01	9.827107861652883969e+00	5.881396310236091551e+00
1.132581891241141037e+01	1.015473969468536986e+01	6.040290651340626482e+00
1.099956543700751688e+01	1.047493769782857598e+01	6.216629335626435271e+00
1.062967341972610313e+01	1.078292113733203550e+01	6.410176109945991740e+00
1.022316933600601807e+01	1.107346144504996843e+01	6.620648198373491944e+00
9.787790499723710624e+00	1.134096387813429097e+01	6.847689986041475940e+00
9.331642877484329190e+00	1.157958808696814579e+01	7.090842649886189619e+00
8.862863355736415372e+00	1.178340960303471618e+01	7.349509697290277366e+00
8.389311672523852792e+00	1.194662094627076065e+01	7.622918496899049323e+00
7.918311340444042834e+00	1.206376675103969021e+01	7.910078082096605456e+00
7.456451507599657802e+00	1.213000233627252022e+01	8.209733792595889312e+00
7.009454179380155914e+00	1.214136007733730871e+01	8.520319708328138120e+00
6.582104658637982553e+00	1.209500359171440564e+01	8.839910333778099982e+00
6.178238142004056854e+00	1.198944707602700355e+01	9.166173613946007492e+00
5.800772379061018391e+00	1.182471701850298729e+01	9.496328095806626735e+00
5.451775039295725378e+00	1.160243654695546667e+01	9.827107861652883969e+00
5.132554590461441357e+00	1.132581891241141037e+01	1.015473969468536986e+01
4.843764629406110522e+00	1.099956543700751688e+01	1.047493769782857598e+01
4.585513293470362406e+00	1.062967341972610313e+01	1.078292113733203550e+01
4.357471264311680414e+00	1.022316933600601807e+01	1.107346144504996843e+01
4.158973704464046683e+00	9.787790499723710624e+00	1.134096387813429097e+01
3.989113086197548785e+00	9.331642877484329190e+00	1.157958808696814579e+01
3.846821208656787228e+00	8.862863355736415372e+00	1.178340960303471618e+01
3.730939736565639819e+00	8.389311672523852792e+00	1.194662094627076065e+01
3.640279351560543830e+00	7.918311340444042834e+00	1.206376675103969021e+01
3.573668123700796340e+00	7.456451507599657802e+00	1.213000233627252022e+01
3.529990030769524001e+00	7.009454179380155914e+00	1.214136007733730871e+01
3.508214720607045756e+00	6.582104658637982553e+00	1.209500359171440564e+01
3.507419665984180313e+00	6.178238142004056854e+00	1.198944707602700355e+01
3.526805834932487116e+00	5.800772379061018391e+00	1.182471701850298729e+01
3.565707917721807618e+00	5.451775039295725378e+00	1.160243654695546667e+01
3.623600034301912576e+00	5.132554590461441357e+00	1.132581891241141037e+01
3.700097707148950477e+00	4.843764629406110522e+00	1.099956543700751688e+01
3.794956733838928287e+00	4.585513293470362406e+00	1.062967341972610313e+01
3.908069437588673090e+00	4.357471264311680414e+00	1.022316933600601807e+01
4.039458616050399797e+00	4.158973704464046683e+00	9.787790499723710624e+00
4.189269350399745129e+00	3.989113086197548785e+00	9.331642877484329190e+00
4.357758678373021333e+00	3.846821208656787228e+00	8.862863355736415372e+00
4.545282975640287937e+00	3.730939736565639819e+00	8.389311672523852792e+00
4.752282728608310691e+00	3.640279351560543830e+00	7.918311340444042834e+00
4.979264217449560270e+00	3.573668123700796340e+00	7.456451507599657802e+00
5.226777460668082576e+00	3.529990030769524001e+00	7.009454179380155914e+00
5.495389603266633394e+00	3.508214720607045756e+00	6.582104658637982553e+00
5.785652763655091846e+00	3.507419665984180313e+00	6.178238142004056854e+00
6.098065197946414884e+00	3.526805834932487116e+00	5.800772379061018391e+00
6.433024508117222595e+00	3.565707917721807618e+00	5.451775039295725378e+00
6.790771534536914622e+00	3.623600034301912576e+00	5.132554590461441357e+00
7.171323566032957508e+00	3.700097707148950477e+00	4.843764629406110522e+00
7.574395617790338875e+00	3.794956733838928287e+00	4.585513293470362406e+00
7.999308830825984984e+00	3.908069437588673090e+00	4.357471264311680414e+00
8.444885616021437613e+00	4.039458616050399797e+00	4.158973704464046683e+00
8.909332097107398596e+00	4.189269350399745129e+00	3.989113086197548785e+00
9.390109808528061208e+00	4.357758678373021333e+00	3.846821208656787228e+00
9.883800582470410490e+00	4.545282975640287937e+00	3.730939736565639819e+00
1.038597119578987993e+01	4.752282728608310691e+00	3.640279351560543830e+00
1.089104765850884426e+01	4.979264217449560270e+00	3.573668123700796340e+00
1.139221290532583097e+01	5.226777460668082576e+00	3.529990030769524001e+00
1.188134579887688957e+01	5.495389603266633394e+00	3.508214720607045756e+00
1.234902319159995798e+01	5.785652763655091846e+00	3.507419665984180313e+00
1.278460940691688030e+01	6.098065197946414884e+00	3.526805834932487116e+00
1.317645763181710450e+01	6.433024508117222595e+00	3.565707917721807618e+00
1.351224387074653421e+01	6.790771534536914622e+00	3.623600034301912576e+00
1.377944485753017290e+01	7.171323566032957508e+00	3.700097707148950477e+00
1.396595576993667720e+01	7.574395617790338875e+00	3.794956733838928287e+00
1.406082206463934448e+01	7.999308830825984984e+00	3.908069437588673090e+00
1.405503444409589520e+01	8.444885616021437613e+00	4.039458616050399797e+00
1.394231128746628734e+01	8.909332097107398596e+00	4.189269350399745129e+00
1.371977507145169639e+01	9.390109808528061208e+00	4.357758678373021333e+00
1.338842510218130855e+01	9.883800582470410490e+00	4.545282975640287937e+00
1.295332324570483884e+01	1.038597119578987993e+01	4.752282728608310691e+00
1.242344304707459912e+01	1.089104765850884426e+01	4.979264217449560270e+00
1.181118071434895178e+01	1.139221290532583097e+01	5.226777460668082576e+00
1.113157875362573712e+01	1.188134579887688957e+01	5.495389603266633394e+00
1.040135703544819989e+01	1.234902319159995798e+01	5.785652763655091846e+00
9.637871055425268452e+00	1.278460940691688030e+01	6.098065197946414884e+00
8.858118023486204251e+00	1.317645763181710450e+01	6.433024508117222595e+00
8.077890188874912170e+00	1.351224387074653421e+01	6.790771534536914622e+00
7.311139259807152513e+00	1.377944485753017290e+01	7.171323566032957508e+00
6.569576116036020430e+00	1.396595576993667720e+01	7.574395617790338875e+00
5.862495279953674476e+00	1.406082206463934448e+01	7.999308830825984984e+00
5.196789335372532292e+00	1.405503444409589520e+01	8.444885616021437613e+00
4.577106159207824376e+00	1.394231128746628734e+01	8.909332097107398596e+00
4.006099847006072245e+00	1.371977507145169639e+01	9.390109808528061208e+00
3.484731370948743745e+00	1.338842510218130855e+01	9.883800582470410490e+00
3.012583905898331249e+00	1.295332324570483884e+01	1.038597119578987993e+01
2.588167644853601068e+00	1.242344304707459912e+01	1.089104765850884426e+01
2.209198012890361884e+00	1.181118071434895178e+01	1.139221290532583097e+01
1.872838588246879210e+00	1.113157875362573712e+01	1.188134579887688957e+01
1.575905516286924879e+00	1.040135703544819989e+01	1.234902319159995798e+01
1.315033911905708175e+00	9.637871055425268452e+00	1.278460940691688030e+01
1.086809020032984519e+00	8.858118023486204251e+00	1.317645763181710450e+01
8.878661105275258425e-01	8.077890188874912170e+00	1.351224387074653421e+01
7.149635535014104981e-01	7.311139259807152513e+00	1.377944485753017290e+01
5.650335175553822253e-01	6.569576116036020430e+00	1.396595576993667720e+01
4.352144503870785108e-01	5.862495279953674476e+00	1.406082206463934448e+01
3.228690725330344291e-01	5.196789335372532292e+00	1.405503444409589520e+01
2.255911279376819623e-01	4.577106159207824376e+00	1.394231128746628734e+01
1.412036434792354189e-01	4.006099847006072245e+00	1.371977507145169639e+01
6.775098459739342660e-02	3.484731370948743745e+00	1.338842510218130855e+01
3.486571967269341821e-03	3.012583905898331249e+00	1.295332324570483884e+01
-5.314224837281891073e-02	2.588167644853601068e+00	1.242344304707459912e+01
-1.035110106573522148e-01	2.209198012890361884e+00	1.181118071434895178e+01
-1.488357127300087845e-01	1.872838588246879210e+00	1.113157875362573712e+01
-1.901905065964368813e-01	1.575905516286924879e+00	1.040135703544819989e+01
-2.285250127598550396e-01	1.315033911905708175e+00	9.637871055425268452e+00
-2.646809263245599175e-01	1.086809020032984519e+00	8.858118023486204251e+00
-2.994077034874813581e-01	8.878661105275258425e-01	8.077890188874912170e+00
-3.333772114905791395e-01	7.149635535014104981e-01	7.311139259807152513e+00
-3.671972976180141734e-01	5.650335175553822253e-01	6.569576116036020430e+00
-4.014242872133294560e-01	4.352144503870785108e-01	5.862495279953674476e+00
-4.365744603424489556e-01	3.228690725330344291e-01	5.196789335372532292e+00
-4.731345845750526413e-01	2.255911279376819623e-01	4.577106159207824376e+00
-5.115715999107817158e-01	1.412036434792354189e-01	4.006099847006072245e+00
-5.523415632492866267e-01	6.775098459739342660e-02	3.484731370948743745e+00
-5.958979657387867279e-01	3.486571967269341821e-03	3.012583905898331249e+00
-6.426995382488214226e-01	-5.314224837281891073e-02	2.588167644853601068e+00
-6.932176592139788207e-01	-1.035110106573522148e-01	2.209198012890361884e+00
-7.479434760359908729e-01	-1.488357127300087845e-01	1.872838588246879210e+00
-8.073948467237032078e-01	-1.901905065964368813e-01	1.575905516286924879e+00
-8.721232028906735767e-01	-2.285250127598550396e-01	1.315033911905708175e+00
-9.427204288144973576e-01	-2.646809263245599175e-01	1.086809020032984519e+00
-1.019825843991623904e+00	-2.994077034874813581e-01	8.878661105275258425e-01
-1.104133368298369389e+00	-3.333772114905791395e-01	7.149635535014104981e-01
-1.196398939078835211e+00	-3.671972976180141734e-01	5.650335175553822253e-01
-1.297448237561197537e+00	-4.014242872133294560e-01	4.352144503870785108e-01
-1.408184766994935444e+00	-4.365744603424489556e-01	3.228690725330344291e-01
-1.529598305472120057e+00	-4.731345845750526413e-01	2.255911279376819623e-01
-1.662773730744672163e+00	-5.115715999107817158e-01	1.412036434792354189e-01
-1.808900180071120412e+00	-5.523415632492866267e-01	6.775098459739342660e-02
-1.969280462036092416e+00	-5.958979657387867279e-01	3.486571967269341821e-03
-2.145340575194219390e+00	-6.426995382488214226e-01	-5.314224837281891073e-02
-2.338639104820207759e+00	-6.932176592139788207e-01	-1.035110106573522148e-01
-2.550876156885504287e+00	-7.479434760359908729e-01	-1.488357127300087845e-01
-2.783901338466454156e+00	-8.073948467237032078e-01	-1.901905065964368813e-01
-3.039720094436867637e+00	-8.721232028906735767e-01	-2.285250127598550396e-01
-3.320497446814972164e+00	-9.427204288144973576e-01	-2.646809263245599175e-01
-3.628557837370050443e+00	-1.019825843991623904e+00	-2.994077034874813581e-01
-3.966379324186095623e+00	-1.104133368298369389e+00	-3.333772114905791395e-01
-4.336579803444157832e+00	-1.196398939078835211e+00	-3.671972976180141734e-01
-4.741892190878502333e+00	-1.297448237561197537e+00	-4.014242872133294560e-01
-5.185124575532844560e+00	-1.408184766994935444e+00	-4.365744603424489556e-01
-5.669100229491545129e+00	-1.529598305472120057e+00	-4.731345845750526413e-01
-6.196571014404670841e+00	-1.662773730744672163e+00	-5.115715999107817158e-01
-6.770096194027759751e+00	-1.808900180071120412e+00	-5.523415632492866267e-01
-7.391877025563488246e+00	-1.969280462036092416e+00	-5.958979657387867279e-01
-8.063535944994720595e+00	-2.145340575194219390e+00	-6.426995382488214226e-01
-8.785828025586567946e+00	-2.338639104820207759e+00	-6.932176592139788207e-01
-9.558272255908262238e+00	-2.550876156885504287e+00	-7.479434760359908729e-01
-1.037869197085021078e+01	-2.783901338466454156e+00	-8.073948467237032078e-01
-1.124265882317775933e+01	-3.039720094436867637e+00	-8.721232028906735767e-01
-1.214284483062421671e+01	-3.320497446814972164e+00	-9.427204288144973576e-01
-1.306830449455718401e+01	-3.628557837370050443e+00	-1.019825843991623904e+00
-1.400373600224762072e+01	-3.966379324186095623e+00	-1.104133368298369389e+00
-1.492880848231874502e+01	-4.336579803444157832e+00	-1.196398939078835211e+00
-1.581769010127447928e+01	-4.741892190878502333e+00	-1.297448237561197537e+00
-1.663896348055089547e+01	-5.185124575532844560e+00	-1.408184766994935444e+00
-1.735615670344520467e+01	-5.669100229491545129e+00	-1.529598305472120057e+00
-1.792912654628713653e+01	-6.196571014404670841e+00	-1.662773730744672163e+00
-1.831647394228793502e+01	-6.770096194027759751e+00	-1.808900180071120412e+00
-1.847901958975506176e+01	-7.391877025563488246e+00	-1.969280462036092416e+00
-1.838410970779588638e+01	-8.063535944994720595e+00	-2.145340575194219390e+00
-1.801019353314503491e+01	-8.785828025586567946e+00	-2.338639104820207759e+00
-1.735081377700463889e+01	-9.558272255908262238e+00	-2.550876156885504287e+00
-1.641702651635882759e+01	-1.037869197085021078e+01	-2.783901338466454156e+00
-1.523745152366884348e+01	-1.124265882317775933e+01	-3.039720094436867637e+00
-1.385567264372454410e+01	-1.214284483062421671e+01	-3.320497446814972164e+00
-1.232541288546847724e+01	-1.306830449455718401e+01	-3.628557837370050443e+00
-1.070452035025491533e+01	-1.400373600224762072e+01	-3.966379324186095623e+00
-9.049055214850051598e+00	-1.492880848231874502e+01	-4.336579803444157832e+00
-7.408577402192628725e+00	-1.581769010127447928e+01	-4.741892190878502333e+00
-5.823233203229885468e+00	-1.663896348055089547e+01	-5.185124575532844560e+00
-4.322679153471200131e+00	-1.735615670344520467e+01	-5.669100229491545129e+00
-2.926475899171375517e+00	-1.792912654628713653e+01	-6.196571014404670841e+00
-1.645414886242803743e+00	-1.831647394228793502e+01	-6.770096194027759751e+00
-4.832672184792643488e-01	-1.847901958975506176e+01	-7.391877025563488246e+00
5.614248871020002252e-01	-1.838410970779588638e+01	-8.063535944994720595e+00
1.493741086897122816e+00	-1.801019353314503491e+01	-8.785828025586567946e+00
2.321061468324994159e+00	-1.735081377700463889e+01	-9.558272255908262238e+00
3.052047872104758142e+00	-1.641702651635882759e+01	-1.037869197085021078e+01
3.695899250191968743e+00	-1.523745152366884348e+01	-1.124265882317775933e+01
4.261833420012243856e+00	-1.385567264372454410e+01	-1.214284483062421671e+01
4.758744771868709478e+00	-1.232541288546847724e+01	-1.306830449455718401e+01
5.194992687383770402e+00	-1.070452035025491533e+01	-1.400373600224762072e+01
5.578283569647032536e+00	-9.049055214850051598e+00	-1.492880848231874502e+01
5.915617739760034688e+00	-7.408577402192628725e+00	-1.581769010127447928e+01
6.213279788652557478e+00	-5.823233203229885468e+00	-1.663896348055089547e+01
6.476856901739185268e+00	-4.322679153471200131e+00	-1.735615670344520467e+01
6.711274228786686891e+00	-2.926475899171375517e+00	-1.792912654628713653e+01
6.920839753308009712e+00	-1.645414886242803743e+00	-1.831647394228793502e+01
7.109293566796001329e+00	-4.832672184792643488e-01	-1.847901958975506176e+01
7.279858197536436037e+00	5.614248871020002252e-01	-1.838410970779588638e+01
7.435287867557502928e+00	1.493741086897122816e+00	-1.801019353314503491e+01
7.577915399271303087e+00	2.321061468324994159e+00	-1.735081377700463889e+01
7.709696073952748030e+00	3.052047872104758142e+00	-1.641702651635882759e+01
7.832248136448442644e+00	3.695899250191968743e+00	-1.523745152366884348e+01
7.946889901013004298e+00	4.261833420012243856e+00	-1.385567264372454410e+01
8.054673581893160517e+00	4.758744771868709478e+00	-1.232541288546847724e+01
8.156416077126943165e+00	5.194992687383770402e+00	-1.070452035025491533e+01
8.252726994306012642e+00	5.578283569647032536e+00	-9.049055214850051598e+00
8.344034236015925643e+00	5.915617739760034688e+00	-7.408577402192628725e+00
8.430607469352079164e+00	6.213279788652557478e+00	-5.823233203229885468e+00
8.512579794430109814e+00	6.476856901739185268e+00	-4.322679153471200131e+00
8.589967905324401798e+00	6.711274228786686891e+00	-2.926475899171375517e+00
8.662691006241102443e+00	6.920839753308009712e+00	-1.645414886242803743e+00
8.730588708025489808e+00	7.109293566796001329e+00	-4.832672184792643488e-01
8.793438086935292830e+00	7.279858197536436037e+00	5.614248871020002252e-01
8.850970040414420481e+00	7.435287867557502928e+00	1.493741086897122816e+00
8.902885024808563585e+00	7.577915399271303087e+00	2.321061468324994159e+00
8.948868209130768747e+00	7.709696073952748030e+00	3.052047872104758142e+00
8.988604028855206707e+00	7.832248136448442644e+00	3.695899250191968743e+00
9.021790076234182720e+00	7.946889901013004298e+00	4.261833420012243856e+00
9.048150220898444118e+00	8.054673581893160517e+00	4.758744771868709478e+00
9.067446818682798337e+00	8.156416077126943165e+00	5.194992687383770402e+00
9.079491839819393562e+00	8.252726994306012642e+00	5.578283569647032536e+00
9.084156731728098677e+00	8.344034236015925643e+00	5.915617739760034688e+00
9.081380828058602361e+00	8.430607469352079164e+00	6.213279788652557478e+00
9.071178125258118286e+00	8.512579794430109814e+00	6.476856901739185268e+00
9.053642270859739938e+00	8.589967905324401798e+00	6.711274228786686891e+00
9.028949643166791716e+00	8.662691006241102443e+00	6.920839753308009712e+00
8.997360448421817480e+00	8.730588708025489808e+00	7.109293566796001329e+00
8.959217816435723236e+00	8.793438086935292830e+00	7.279858197536436037e+00
8.914944935856832231e+00	8.850970040414420481e+00	7.435287867557502928e+00
8.865040332144159763e+00	8.902885024808563585e+00	7.577915399271303087e+00
8.810071451031923573e+00	8.948868209130768747e+00	7.709696073952748030e+00
8.750666764094789940e+00	8.988604028855206707e+00	7.832248136448442644e+00
8.687506657617348083e+00	9.021790076234182720e+00	7.946889901013004298e+00
8.621313398690173102e+00	9.048150220898444118e+00	8.054673581893160517e+00
8.552840491537384793e+00	9.067446818682798337e+00	8.156416077126943165e+00
8.482861741767328212e+00	9.079491839819393562e+00	8.252726994306012642e+00
8.412160336788634396e+00	9.084156731728098677e+00	8.344034236015925643e+00
8.341518228249301004e+00	9.081380828058602361e+00	8.430607469352079164e+00
8.271706069019380436e+00	9.071178125258118286e+00	8.512579794430109814e+00
8.203473915495964164e+00	9.053642270859739938e+00	8.589967905324401798e+00
8.137542858727957906e+00	9.028949643166791716e+00	8.662691006241102443e+00
8.074597697973432631e+00	8.997360448421817480e+00	8.730588708025489808e+00
8.015280720596555497e+00	8.959217816435723236e+00	8.793438086935292830e+00
7.960186605132962612e+00	8.914944935856832231e+00	8.850970040414420481e+00
7.909858421891864388e+00	8.865040332144159763e+00	8.902885024808563585e+00
7.864784669082630408e+00	8.810071451031923573e+00	8.948868209130768747e+00
7.825397253075956350e+00	8.750666764094789940e+00	8.988604028855206707e+00
7.792070299449471271e+00	8.687506657617348083e+00	9.021790076234182720e+00
7.765119666898320894e+00	8.621313398690173102e+00	9.048150220898444118e+00
7.744803028532269096e+00	8.552840491537384793e+00	9.067446818682798337e+00
7.731320383894736636e+00	8.482861741767328212e+00	9.079491839819393562e+00
7.724814869426827713e+00	8.412160336788634396e+00	9.084156731728098677e+00
7.725373744186530445e+00	8.341518228249301004e+00	9.081380828058602361e+00
7.733029440542673605e+00	8.271706069019380436e+00	9.071178125258118286e+00
7.747760585469332995e+00	8.203473915495964164e+00	9.053642270859739938e+00
7.769492916232559665e+00	8.137542858727957906e+00	9.028949643166791716e+00
7.798100034059149088e+00	8.074597697973432631e+00	8.997360448421817480e+00
7.833403960290806545e+00	8.015280720596555497e+00	8.959217816435723236e+00
7.875175481143546818e+00	7.960186605132962612e+00	8.914944935856832231e+00
7.923134289181396284e+00	7.909858421891864388e+00	8.865040332144159763e+00
7.976948951699262658e+00	7.864784669082630408e+00	8.810071451031923573e+00
8.036236758135046898e+00	7.825397253075956350e+00	8.750666764094789940e+00
8.100563520118882366e+00	7.792070299449471271e+00	8.687506657617348083e+00
8.169443418481137087e+00	7.765119666898320894e+00	8.621313398690173102e+00
8.242339011045046959e+00	7.744803028532269096e+00	8.552840491537384793e+00
8.318661532755390553e+00	7.731320383894736636e+00	8.482861741767328212e+00
8.397771634911734395e+00	7.724814869426827713e+00	8.412160336788634396e+00
8.478980722077713139e+00	7.725373744186530445e+00	8.341518228249301004e+00
8.561553052546550191e+00	7.733029440542673605e+00	8.271706069019380436e+00
8.644708769826813466e+00	7.747760585469332995e+00	8.203473915495964164e+00
8.727628027140184486e+00	7.769492916232559665e+00	8.137542858727957906e+00
8.809456353045456822e+00	7.798100034059149088e+00	8.074597697973432631e+00
8.889311382768084968e+00	7.833403960290806545e+00	8.015280720596555497e+00
8.966291045616859634e+00	7.875175481143546818e+00	7.960186605132962612e+00
9.039483253426174869e+00	7.923134289181396284e+00	7.909858421891864388e+00
9.107977078308572061e+00	7.976948951699262658e+00	7.864784669082630408e+00
9.170875340982684421e+00	8.036236758135046898e+00	7.825397253075956350e+00
9.227308455379541030e+00	8.100563520118882366e+00	7.792070299449471271e+00
9.276449294039871063e+00	8.169443418481137087e+00	7.765119666898320894e+00
9.317528756027266823e+00	8.242339011045046959e+00	7.744803028532269096e+00
9.349851639749767074e+00	8.318661532755390553e+00	7.731320383894736636e+00
9.372812353044471578e+00	8.397771634911734395e+00	7.724814869426827713e+00
9.385909938373224293e+00	8.478980722077713139e+00	7.725373744186530445e+00
9.388761858109900160e+00	8.561553052546550191e+00	7.733029440542673605e+00
9.381115979020243856e+00	8.644708769826813466e+00	7.747760585469332995e+00
9.362860220063783601e+00	8.727628027140184486e+00	7.769492916232559665e+00
9.334029385450435257e+00	8.809456353045456822e+00	7.798100034059149088e+00
9.294808794789187090e+00	8.889311382768084968e+00	7.833403960290806545e+00
9.245534440705785784e+00	8.966291045616859634e+00	7.875175481143546818e+00
9.186689545267009649e+00	9.039483253426174869e+00	7.923134289181396284e+00
9.118897541350643010e+00	9.107977078308572061e+00	7.976948951699262658e+00
9.042911663493962138e+00	9.170875340982684421e+00	8.036236758135046898e+00
8.959601483766100216e+00	9.227308455379541030e+00	8.100563520118882366e+00
8.869936861220969249e+00	9.276449294039871063e+00	8.169443418481137087e+00
8.774969879297675135e+00	9.317528756027266823e+00	8.242339011045046959e+00
8.675815417276991681e+00	9.349851639749767074e+00	8.318661532755390553e+00
8.573631035672933720e+00	9.372812353044471578e+00	8.397771634911734395e+00
8.469596850574870217e+00	9.385909938373224293e+00	8.478980722077713139e+00
8.364896030929248383e+00	9.388761858109900160e+00	8.561553052546550191e+00
8.260696480717566459e+00	9.381115979020243856e+00	8.644708769826813466e+00
8.158134172082800006e+00	9.362860220063783601e+00	8.727628027140184486e+00
8.058298483940800949e+00	9.334029385450435257e+00	8.809456353045456822e+00
7.962219782000428125e+00	9.294808794789187090e+00	8.889311382768084968e+00
7.870859358390258187e+00	9.245534440705785784e+00	8.966291045616859634e+00
7.785101739089091311e+00	9.186689545267009649e+00	9.039483253426174869e+00
7.705749270374336213e+00	9.118897541350643010e+00	9.107977078308572061e+00
7.633518815103569999e+00	9.042911663493962138e+00	9.170875340982684421e+00
7.569040327692832193e+00	8.959601483766100216e+00	9.227308455379541030e+00
7.512857033486682212e+00	8.869936861220969249e+00	9.276449294039871063e+00
7.465426912921757641e+00	8.774969879297675135e+00	9.317528756027266823e+00
7.427125181649084418e+00	8.675815417276991681e+00	9.349851639749767074e+00
7.398247462211561043e+00	8.573631035672933720e+00	9.372812353044471578e+00
7.379013358322824345e+00	8.469596850574870217e+00	9.385909938373224293e+00
7.369570166613119255e+00	8.364896030929248383e+00	9.388761858109900160e+00
7.369996490446158788e+00	8.260696480717566459e+00	9.381115979020243856e+00
7.380305553951140851e+00	8.158134172082800006e+00	9.362860220063783601e+00
7.400448050049479143e+00	8.058298483940800949e+00	9.334029385450435257e+00
7.430314392718808669e+00	7.962219782000428125e+00	9.294808794789187090e+00
7.469736280187693644e+00	7.870859358390258187e+00	9.245534440705785784e+00
7.518487511741942519e+00	7.785101739089091311e+00	9.186689545267009649e+00
7.576284036224663510e+00	7.705749270374336213e+00	9.118897541350643010e+00
7.642783245258673475e+00	7.633518815103569999e+00	9.042911663493962138e+00
7.717582559014153354e+00	7.569040327692832193e+00	8.959601483766100216e+00
7.800217387369743349e+00	7.512857033486682212e+00	8.869936861220969249e+00
7.890158584939017672e+00	7.465426912921757641e+00	8.774969879297675135e+00
7.986809554906725950e+00	7.427125181649084418e+00	8.675815417276991681e+00
8.089503193966610439e+00	7.398247462211561043e+00	8.573631035672933720e+00
8.197498908567247611e+00	7.379013358322824345e+00	8.469596850574870217e+00
8.309979970402366689e+00	7.369570166613119255e+00	8.364896030929248383e+00
8.426051515327767305e+00	7.369996490446158788e+00	8.260696480717566459e+00
8.544739522713628688e+00	7.380305553951140851e+00	8.158134172082800006e+00
8.664991139023618061e+00	7.400448050049479143e+00	8.058298483940800949e+00
8.785676726830429217e+00	7.430314392718808669e+00	7.962219782000428125e+00
8.905594024586036994e+00	7.469736280187693644e+00	7.870859358390258187e+00
9.023474788862520413e+00	7.518487511741942519e+00	7.785101739089091311e+00
9.137994254901649072e+00	7.576284036224663510e+00	7.705749270374336213e+00
9.247783688863391305e+00	7.642783245258673475e+00	7.633518815103569999e+00
9.351446212693142357e+00	7.717582559014153354e+00	7.569040327692832193e+00
9.447575958121426254e+00	7.800217387369743349e+00	7.512857033486682212e+00
9.534780450358248061e+00	7.890158584939017672e+00	7.465426912921757641e+00
9.611705937989890813e+00	7.986809554906725950e+00	7.427125181649084418e+00
9.677065180533936939e+00	8.089503193966610439e+00	7.398247462211561043e+00
9.729666990147336492e+00	8.197498908567247611e+00	7.379013358322824345e+00
9.768446614060223965e+00	8.309979970402366689e+00	7.369570166613119255e+00
9.792495857525402414e+00	8.426051515327767305e+00	7.369996490446158788e+00
9.801091703321478832e+00	8.544739522713628688e+00	7.380305553951140851e+00
9.793722102816538211e+00	8.664991139023618061e+00	7.400448050049479143e+00
9.770107612311111467e+00	8.785676726830429217e+00	7.430314392718808669e+00
9.730217638542983494e+00	8.905594024586036994e+00	7.469736280187693644e+00
9.674280242833200205e+00	9.023474788862520413e+00	7.518487511741942519e+00
9.602784728916681445e+00	9.137994254901649072e+00	7.576284036224663510e+00
9.516476589521387197e+00	9.247783688863391305e+00	7.642783245258673475e+00
9.416344786488316743e+00	9.351446212693142357e+00	7.717582559014153354e+00
9.303601756936140887e+00	9.447575958121426254e+00	7.800217387369743349e+00
9.179656938453556236e+00	9.534780450358248061e+00	7.890158584939017672e+00
9.046084955055185617e+00	9.611705937989890813e+00	7.986809554906725950e+00
8.904589873153879509e+00	9.677065180533936939e+00	8.089503193966610439e+00
8.756967102158972338e+00	9.729666990147336492e+00	8.197498908567247611e+00
8.605064567501859329e+00	9.768446614060223965e+00	8.309979970402366689e+00
8.450744726549526575e+00	9.792495857525402414e+00	8.426051515327767305e+00
8.295848842323485073e+00	9.801091703321478832e+00	8.544739522713628688e+00
8.142164696898444021e+00	9.793722102816538211e+00	8.664991139023618061e+00
7.991398641672808445e+00	9.770107612311111467e+00	8.785676726830429217e+00
7.845152572897732490e+00	9.730217638542983494e+00	8.905594024586036994e+00
7.704906113869299134e+00	9.674280242833200205e+00	9.023474788862520413e+00
7.572004001891716740e+00	9.602784728916681445e+00	9.137994254901649072e+00
7.447648434716615640e+00	9.516476589521387197e+00	9.247783688863391305e+00
7.332895937619977822e+00	9.416344786488316743e+00	9.351446212693142357e+00
7.228658172578673380e+00	9.303601756936140887e+00	9.447575958121426254e+00
7.135706024042410611e+00	9.179656938453556236e+00	9.534780450358248061e+00
7.054676256600117767e+00	9.046084955055185617e+00	9.611705937989890813e+00
6.986080040947300063e+00	8.904589873153879509e+00	9.677065180533936939e+00
6.930312677275149547e+00	8.756967102158972338e+00	9.729666990147336492e+00
6.887663900652982285e+00	8.605064567501859329e+00	9.768446614060223965e+00
6.858328222911467265e+00	8.450744726549526575e+00	9.792495857525402414e+00
6.842414842839734668e+00	8.295848842323485073e+00	9.801091703321478832e+00
6.839956735478255112e+00	8.142164696898444021e+00	9.793722102816538211e+00
6.850918607703007979e+00	7.991398641672808445e+00	9.770107612311111467e+00
6.875203478364742438e+00	7.845152572897732490e+00	9.730217638542983494e+00
6.912657705462449620e+00	7.704906113869299134e+00	9.674280242833200205e+00
6.963074339777090671e+00	7.572004001891716740e+00	9.602784728916681445e+00
7.026194734544991327e+00	7.447648434716615640e+00	9.516476589521387197e+00
7.101708385280233848e+00	7.332895937619977822e+00	9.416344786488316743e+00
7.189251014450432464e+00	7.228658172578673380e+00	9.303601756936140887e+00
7.288400954420144906e+00	7.135706024042410611e+00	9.179656938453556236e+00
7.398673921169448775e+00	7.054676256600117767e+00	9.046084955055185617e+00
7.519516313123416396e+00	6.986080040947300063e+00	8.904589873153879509e+00
7.650297216283913571e+00	6.930312677275149547e+00	8.756967102158972338e+00
7.790299350810157009e+00	6.887663900652982285e+00	8.605064567501859329e+00
7.938709256904005862e+00	6.858328222911467265e+00	8.450744726549526575e+00
8.094607090316772613e+00	6.842414842839734668e+00	8.295848842323485073e+00
8.256956480047970004e+00	6.839956735478255112e+00	8.142164696898444021e+00
8.424594991588342907e+00	6.850918607703007979e+00	7.991398641672808445e+00
8.596225835405396865e+00	6.875203478364742438e+00	7.845152572897732490e+00
8.770411557210096021e+00	6.912657705462449620e+00	7.704906113869299134e+00
8.945570536339365830e+00	6.963074339777090671e+00	7.572004001891716740e+00
9.119977191091741986e+00	7.026194734544991327e+00	7.447648434716615640e+00
9.291766832098254270e+00	7.101708385280233848e+00	7.332895937619977822e+00
9.458946101482798241e+00	7.189251014450432464e+00	7.228658172578673380e+00
9.619409869885688025e+00	7.288400954420144906e+00	7.135706024042410611e+00
9.770965318679055045e+00	7.398673921169448775e+00	7.054676256600117767e+00
9.911363696506057863e+00	7.519516313123416396e+00	6.986080040947300063e+00
1.003833989850451935e+01	7.650297216283913571e+00	6.930312677275149547e+00
1.014965957278151265e+01	7.790299350810157009e+00	6.887663900652982285e+00
1.024317292357030773e+01	7.938709256904005862e+00	6.858328222911467265e+00
1.031687378066997596e+01	8.094607090316772613e+00	6.842414842839734668e+00
1.036896188321822798e+01	8.256956480047970004e+00	6.839956735478255112e+00
1.039790574089151320e+01	8.424594991588342907e+00	6.850918607703007979e+00
1.040250295681385673e+01	8.596225835405396865e+00	6.875203478364742438e+00
1.038193459709929378e+01	8.770411557210096021e+00	6.912657705462449620e+00
1.033581013869965481e+01	8.945570536339365830e+00	6.963074339777090671e+00
1.026419976801392409e+01	9.119977191091741986e+00	7.026194734544991327e+00
1.016765135523809072e+01	9.291766832098254270e+00	7.101708385280233848e+00
1.004719027281382182e+01	9.458946101482798241e+00	7.189251014450432464e+00
9.904301298445483681e+00	9.619409869885688025e+00	7.288400954420144906e+00
9.740893045283037566e+00	9.770965318679055045e+00	7.398673921169448775e+00
9.559246570768229034e+00	9.911363696506057863e+00	7.519516313123416396e+00
9.361950901253152324e+00	1.003833989850451935e+01	7.650297216283913571e+00
9.151829054975172184e+00	1.014965957278151265e+01	7.790299350810157009e+00
8.931858665857756563e+00	1.024317292357030773e+01	7.938709256904005862e+00
8.705091463330409951e+00	1.031687378066997596e+01	8.094607090316772613e+00
8.474575655516757067e+00	1.036896188321822798e+01	8.256956480047970004e+00
8.243284745098291566e+00	1.039790574089151320e+01	8.424594991588342907e+00
8.014055561562789975e+00	1.040250295681385673e+01	8.596225835405396865e+00
7.789537419706466181e+00	1.038193459709929378e+01	8.770411557210096021e+00
7.572153412033284070e+00	1.033581013869965481e+01	8.945570536339365830e+00
7.364073998916141228e+00	1.026419976801392409e+01	9.119977191091741986e+00
7.167202339867538186e+00	1.016765135523809072e+01	9.291766832098254270e+00
6.983170251020998975e+00	1.004719027281382182e+01	9.458946101482798241e+00
6.813343292021199815e+00	9.904301298445483681e+00	9.619409869885688025e+00
6.658833273304429312e+00	9.740893045283037566e+00	9.770965318679055045e+00
6.520516410803235630e+00	9.559246570768229034e+00	9.911363696506057863e+00
6.399055409533349170e+00	9.361950901253152324e+00	1.003833989850451935e+01
6.294923897496560450e+00	9.151829054975172184e+00	1.014965957278151265e+01
6.208431825357685341e+00	8.931858665857756563e+00	1.024317292357030773e+01
6.139750668004603007e+00	8.705091463330409951e+00	1.031687378066997596e+01
6.088937489444158579e+00	8.474575655516757067e+00	1.036896188321822798e+01
6.055957146422711546e+00	8.243284745098291566e+00	1.039790574089151320e+01
6.040702098038613244e+00	8.014055561562789975e+00	1.040250295681385673e+01
6.043009452441998164e+00	7.789537419706466181e+00	1.038193459709929378e+01
6.062675015201471673e+00	7.572153412033284070e+00	1.033581013869965481e+01
6.099464207516761327e+00	7.364073998916141228e+00	1.026419976801392409e+01
6.153119798550230612e+00	7.167202339867538186e+00	1.016765135523809072e+01
6.223366448369000103e+00	6.983170251020998975e+00	1.004719027281382182e+01
6.309912090722527900e+00	6.813343292021199815e+00	9.904301298445483681e+00
6.412446202946592955e+00	6.658833273304429312e+00	9.740893045283037566e+00
6.530635018741782538e+00	6.520516410803235630e+00	9.559246570768229034e+00
6.664113743639417109e+00	6.399055409533349170e+00	9.361950901253152324e+00
6.812475838010991325e+00	6.294923897496560450e+00	9.151829054975172184e+00
6.975259444062715808e+00	6.208431825357685341e+00	8.931858665857756563e+00
7.151931057188685159e+00	6.139750668004603007e+00	8.705091463330409951e+00
7.341866584394697526e+00	6.088937489444158579e+00	8.474575655516757067e+00
7.544329999503650797e+00	6.055957146422711546e+00	8.243284745098291566e+00
7.758449902767766027e+00	6.040702098038613244e+00	8.014055561562789975e+00
7.983194427210731803e+00	6.043009452441998164e+00	7.789537419706466181e+00
8.217345110334575153e+00	6.062675015201471673e+00	7.572153412033284070e+00
8.459470570560531755e+00	6.099464207516761327e+00	7.364073998916141228e+00
8.707901092349002781e+00	6.153119798550230612e+00	7.167202339867538186e+00
8.960705526621556061e+00	6.223366448369000103e+00	6.983170251020998975e+00
9.215672240885169231e+00	6.309912090722527900e+00	6.813343292021199815e+00
9.470296183809765012e+00	6.412446202946592955e+00	6.658833273304429312e+00
9.721774427826892051e+00	6.530635018741782538e+00	6.520516410803235630e+00
9.967012773628072253e+00	6.664113743639417109e+00	6.399055409533349170e+00
1.020264608271004647e+01	6.812475838010991325e+00	6.294923897496560450e+00
1.042507487911970898e+01	6.975259444062715808e+00	6.208431825357685341e+00
1.063052035686843766e+01	7.151931057188685159e+00	6.139750668004603007e+00
1.081509918033585471e+01	7.341866584394697526e+00	6.088937489444158579e+00
1.097491832952680824e+01	7.544329999503650797e+00	6.055957146422711546e+00
1.110618871994951817e+01	7.758449902767766027e+00	6.040702098038613244e+00
1.120535447830412679e+01	7.983194427210731803e+00	6.043009452441998164e+00
1.126923271541519966e+01	8.217345110334575153e+00	6.062675015201471673e+00
1.129515662154676292e+01	8.459470570560531755e+00	6.099464207516761327e+00
1.128111299784027644e+01	8.707901092349002781e+00	6.153119798550230612e+00
1.122586424598542187e+01	8.960705526621556061e+00	6.223366448369000103e+00
1.112904466112843060e+01	9.215672240885169231e+00	6.309912090722527900e+00
1.099122181883484117e+01	9.470296183809765012e+00	6.412446202946592955e+00
1.081391597325536935e+01	9.721774427826892051e+00	6.530635018741782538e+00
1.059957355362046982e+01	9.967012773628072253e+00	6.664113743639417109e+00
1.035149472319420738e+01	1.020264608271004647e+01	6.812475838010991325e+00
1.007371905511780596e+01	1.042507487911970898e+01	6.975259444062715808e+00
9.770877118560793662e+00	1.063052035686843766e+01	7.151931057188685159e+00
9.448018631583181559e+00	1.081509918033585471e+01	7.341866584394697526e+00
9.110429445712160401e+00	1.097491832952680824e+01	7.544329999503650797e+00
8.763449822100486841e+00	1.110618871994951817e+01	7.758449902767766027e+00
8.412305319838685236e+00	1.120535447830412679e+01	7.983194427210731803e+00
8.061959426642705040e+00	1.126923271541519966e+01	8.217345110334575153e+00
7.716994230868595039e+00	1.129515662154676292e+01	8.459470570560531755e+00
7.381522405731309355e+00	1.128111299784027644e+01	8.707901092349002781e+00
7.059130945687834391e+00	1.122586424598542187e+01	8.960705526621556061e+00
6.752854748005433727e+00	1.112904466112843060e+01	9.215672240885169231e+00
6.465176426353460570e+00	1.099122181883484117e+01	9.470296183809765012e+00
6.198047712159000966e+00	1.081391597325536935e+01	9.721774427826892051e+00
5.952927383208677981e+00	1.059957355362046982e+01	9.967012773628072253e+00
5.730830738972882976e+00	1.035149472319420738e+01	1.020264608271004647e+01
5.532386076070870295e+00	1.007371905511780596e+01	1.042507487911970898e+01
5.357894266100966973e+00	9.770877118560793662e+00	1.063052035686843766e+01
5.207388282909708899e+00	9.448018631583181559e+00	1.081509918033585471e+01
5.080690276562411789e+00	9.110429445712160401e+00	1.097491832952680824e+01
4.977464485107181424e+00	8.763449822100486841e+00	1.110618871994951817e+01
4.897264876569598968e+00	8.412305319838685236e+00	1.120535447830412679e+01
4.839576906470901996e+00	8.061959426642705040e+00	1.126923271541519966e+01
4.803853158826182579e+00	7.716994230868595039e+00	1.129515662154676292e+01
4.789542918457073917e+00	7.381522405731309355e+00	1.128111299784027644e+01
4.796115911930331599e+00	7.059130945687834391e+00	1.122586424598542187e+01
4.823080567887036985e+00	6.752854748005433727e+00	1.112904466112843060e+01
4.869997199361318252e+00	6.465176426353460570e+00	1.099122181883484117e+01
4.936486514181087415e+00	6.198047712159000966e+00	1.081391597325536935e+01
5.022233826293824421e+00	5.952927383208677981e+00	1.059957355362046982e+01
5.126989280639541846e+00	5.730830738972882976e+00	1.035149472319420738e+01
5.250564325070541827e+00	5.532386076070870295e+00	1.007371905511780596e+01
5.392824571455153482e+00	5.357894266100966973e+00	9.770877118560793662e+00
5.553679090155388742e+00	5.207388282909708899e+00	9.448018631583181559e+00
5.733066082660925211e+00	5.080690276562411789e+00	9.110429445712160401e+00
5.930934781423519375e+00	4.977464485107181424e+00	8.763449822100486841e+00
6.147223339592900793e+00	4.897264876569598968e+00	8.412305319838685236e+00
6.381832403375214291e+00	4.839576906470901996e+00	8.061959426642705040e+00
6.634594015017679425e+00	4.803853158826182579e+00	7.716994230868595039e+00
6.905235486506677844e+00	4.789542918457073917e+00	7.381522405731309355e+00
7.193337927790247832e+00	4.796115911930331599e+00	7.059130945687834391e+00
7.498289227343994057e+00	4.823080567887036985e+00	6.752854748005433727e+00
7.819231489795083867e+00	4.869997199361318252e+00	6.465176426353460570e+00
8.155003261180263863e+00	4.936486514181087415e+00	6.198047712159000966e+00
8.504077345255929288e+00	5.022233826293824421e+00	5.952927383208677981e+00
8.864495660926074549e+00	5.126989280639541846e+00	5.730830738972882976e+00
9.233803431593011979e+00	5.250564325070541827e+00	5.532386076070870295e+00
9.608986037620864451e+00	5.392824571455153482e+00	5.357894266100966973e+00
9.986413082522354046e+00	5.553679090155388742e+00	5.207388282909708899e+00
1.036179556066172047e+01	5.733066082660925211e+00	5.080690276562411789e+00
1.073016335100288110e+01	5.930934781423519375e+00	4.977464485107181424e+00
1.108587140758694112e+01	6.147223339592900793e+00	4.897264876569598968e+00
1.142264370263909790e+01	6.381832403375214291e+00	4.839576906470901996e+00
1.173366385830675718e+01	6.634594015017679425e+00	4.803853158826182579e+00
1.201172009095462023e+01	6.905235486506677844e+00	4.789542918457073917e+00
1.224940922241210828e+01	7.193337927790247832e+00	4.796115911930331599e+00
1.243939984454752157e+01	7.498289227343994057e+00	4.823080567887036985e+00
1.257474827281703611e+01	7.819231489795083867e+00	4.869997199361318252e+00
1.264925310045255813e+01	8.155003261180263863e+00	4.936486514181087415e+00
1.265782586512115770e+01	8.504077345255929288e+00	5.022233826293824421e+00
1.259684794005648101e+01	8.864495660926074549e+00	5.126989280639541846e+00
1.246447894674632551e+01	9.233803431593011979e+00	5.250564325070541827e+00
1.226088140199252763e+01	9.608986037620864451e+00	5.392824571455153482e+00
1.198833108818973159e+01	9.986413082522354046e+00	5.553679090155388742e+00
1.165119291209595609e+01	1.036179556066172047e+01	5.733066082660925211e+00
1.125575666051534895e+01	1.073016335100288110e+01	5.930934781423519375e+00
1.080994373557525989e+01	1.108587140758694112e+01	6.147223339592900793e+00
1.032291160416854048e+01	1.142264370263909790e+01	6.381832403375214291e+00
9.804594337065328347e+00	1.173366385830675718e+01	6.634594015017679425e+00
9.265223139379047623e+00	1.201172009095462023e+01	6.905235486506677844e+00
8.714869521413149300e+00	1.224940922241210828e+01	7.193337927790247832e+00
8.163046592527976486e+00	1.243939984454752157e+01	7.498289227343994057e+00
7.618392894367895352e+00	1.257474827281703611e+01	7.819231489795083867e+00
7.088450718207679913e+00	1.264925310045255813e+01	8.155003261180263863e+00
6.579539262398350630e+00	1.265782586512115770e+01	8.504077345255929288e+00
6.096713879454582319e+00	1.259684794005648101e+01	8.864495660926074549e+00
5.643796771317635574e+00	1.246447894674632551e+01	9.233803431593011979e+00
5.223461775375038307e+00	1.226088140199252763e+01	9.608986037620864451e+00
4.837355780545120609e+00	1.198833108818973159e+01	9.986413082522354046e+00
4.486241023981139442e+00	1.165119291209595609e+01	1.036179556066172047e+01
4.170145243976755012e+00	1.125575666051534895e+01	1.073016335100288110e+01
3.888509743192639867e+00	1.080994373557525989e+01	1.108587140758694112e+01
3.640328385027867597e+00	1.032291160416854048e+01	1.142264370263909790e+01
3.424273133091981336e+00	9.804594337065328347e+00	1.173366385830675718e+01
3.238803830998130184e+00	9.265223139379047623e+00	1.201172009095462023e+01
3.082261494278477176e+00	8.714869521413149300e+00	1.224940922241210828e+01
2.952945497088635296e+00	8.163046592527976486e+00	1.243939984454752157e+01
2.849175760975727112e+00	7.618392894367895352e+00	1.257474827281703611e+01
2.769341475253972895e+00	7.088450718207679913e+00	1.264925310045255813e+01
2.711938076264146069e+00	6.579539262398350630e+00	1.265782586512115770e+01
2.675594251869135576e+00	6.096713879454582319e+00	1.259684794005648101e+01
2.659090670379542942e+00	5.643796771317635574e+00	1.246447894674632551e+01
2.661371999474297478e+00	5.223461775375038307e+00	1.226088140199252763e+01
2.681553609523488646e+00	4.837355780545120609e+00	1.198833108818973159e+01
2.718924167254307189e+00	4.486241023981139442e+00	1.165119291209595609e+01
2.772945133387529459e+00	4.170145243976755012e+00	1.125575666051534895e+01
2.843247990070974840e+00	3.888509743192639867e+00	1.080994373557525989e+01
2.929629845222748497e+00	3.640328385027867597e+00	1.032291160416854048e+01
3.032047893066152522e+00	3.424273133091981336e+00	9.804594337065328347e+00
3.150613052952008442e+00	3.238803830998130184e+00	9.265223139379047623e+00
3.285582960295768462e+00	3.082261494278477176e+00	8.714869521413149300e+00
3.437354341284240000e+00	2.952945497088635296e+00	8.163046592527976486e+00
3.606454663303276575e+00	2.849175760975727112e+00	7.618392894367895352e+00
3.793532811599864552e+00	2.769341475253972895e+00	7.088450718207679913e+00
3.999348394946371066e+00	2.711938076264146069e+00	6.579539262398350630e+00
4.224759124310388358e+00	2.675594251869135576e+00	6.096713879454582319e+00
4.470705534214402199e+00	2.659090670379542942e+00	5.643796771317635574e+00
4.738192122698489328e+00	2.661371999474297478e+00	5.223461775375038307e+00
5.028263770029309576e+00	2.681553609523488646e+00	4.837355780545120609e+00
5.341976058412488904e+00	2.718924167254307189e+00	4.486241023981139442e+00
5.680357858881132316e+00	2.772945133387529459e+00	4.170145243976755012e+00
6.044364287524196300e+00	2.843247990070974840e+00	3.888509743192639867e+00
6.434817881156650543e+00	2.929629845222748497e+00	3.640328385027867597e+00
6.852335636245035388e+00	3.032047893066152522e+00	3.424273133091981336e+00
7.297239447735853979e+00	3.150613052952008442e+00	3.238803830998130184e+00
7.769447555901540348e+00	3.285582960295768462e+00	3.082261494278477176e+00
8.268344972192615216e+00	3.437354341284240000e+00	2.952945497088635296e+00
8.792631661494587192e+00	3.606454663303276575e+00	2.849175760975727112e+00
9.340148701879789073e+00	3.793532811599864552e+00	2.769341475253972895e+00
9.907684952879836970e+00	3.999348394946371066e+00	2.711938076264146069e+00
1.049077018121456994e+01	4.224759124310388358e+00	2.675594251869135576e+00
1.108346532475598245e+01	4.470705534214402199e+00	2.659090670379542942e+00
1.167816670527948553e+01	4.738192122698489328e+00	2.661371999474297478e+00
1.226544835708024550e+01	5.028263770029309576e+00	2.681553609523488646e+00
1.283397461568188369e+01	5.341976058412488904e+00	2.718924167254307189e+00
1.337052246446607029e+01	5.680357858881132316e+00	2.772945133387529459e+00
1.386015782129467944e+01	6.044364287524196300e+00	2.843247990070974840e+00
1.428660910741198187e+01	6.434817881156650543e+00	2.929629845222748497e+00
1.463287173051496914e+01	6.852335636245035388e+00	3.032047893066152522e+00
1.488205550960696577e+01	7.297239447735853979e+00	3.150613052952008442e+00
1.501845225608968626e+01	7.769447555901540348e+00	3.285582960295768462e+00
1.502875485034262404e+01	8.268344972192615216e+00	3.437354341284240000e+00
1.490330931486194288e+01	8.792631661494587192e+00	3.606454663303276575e+00
1.463723981317003364e+01	9.340148701879789073e+00	3.793532811599864552e+00
1.423126833765616617e+01	9.907684952879836970e+00	3.999348394946371066e+00
1.369206918966553665e+01	1.049077018121456994e+01	4.224759124310388358e+00
1.303205785478724366e+01	1.108346532475598245e+01	4.470705534214402199e+00
1.226860587808475778e+01	1.167816670527948553e+01	4.738192122698489328e+00
1.142277602005491843e+01	1.226544835708024550e+01	5.028263770029309576e+00
1.051775698732327946e+01	1.283397461568188369e+01	5.341976058412488904e+00
9.577220439922598416e+00	1.337052246446607029e+01	5.680357858881132316e+00
8.623814938938293650e+00	1.386015782129467944e+01	6.044364287524196300e+00
7.677959516877159274e+00	1.428660910741198187e+01	6.434817881156650543e+00
6.757023774714792985e+00	1.463287173051496914e+01	6.852335636245035388e+00
5.874905199060605376e+00	1.488205550960696577e+01	7.297239447735853979e+00
5.041955544000193079e+00	1.501845225608968626e+01	7.769447555901540348e+00
4.265174567115424864e+00	1.502875485034262404e+01	8.268344972192615216e+00
3.548579942027079159e+00	1.490330931486194288e+01	8.792631661494587192e+00
2.893670127571111195e+00	1.463723981317003364e+01	9.340148701879789073e+00
2.299914270323712984e+00	1.423126833765616617e+01	9.907684952879836970e+00
1.765223087439816485e+00	1.369206918966553665e+01	1.049077018121456994e+01
1.286372770410062483e+00	1.303205785478724366e+01	1.108346532475598245e+01
8.593682234104249584e-01	1.226860587808475778e+01	1.167816670527948553e+01
4.797420013518824411e-01	1.142277602005491843e+01	1.226544835708024550e+01
1.427916530224150327e-01	1.051775698732327946e+01	1.283397461568188369e+01
-1.562383351559679667e-01	9.577220439922598416e+00	1.337052246446607029e+01
-4.220222868091273449e-01	8.623814938938293650e+00	1.386015782129467944e+01
-6.590588064129554446e-01	7.677959516877159274e+00	1.428660910741198187e+01
-8.716084607302011511e-01	6.757023774714792985e+00	1.463287173051496914e+01
-1.063656968348891230e+00	5.874905199060605376e+00	1.488205550960696577e+01
-1.238898132501546900e+00	5.041955544000193079e+00	1.501845225608968626e+01
-1.400731687267725345e+00	4.265174567115424864e+00	1.502875485034262404e+01
-1.552272091443404944e+00	3.548579942027079159e+00	1.490330931486194288e+01
-1.696365068041685076e+00	2.893670127571111195e+00	1.463723981317003364e+01
-1.835609342553126577e+00	2.299914270323712984e+00	1.423126833765616617e+01
-1.972381583097501334e+00	1.765223087439816485e+00	1.369206918966553665e+01
-2.108862999026378304e+00	1.286372770410062483e+00	1.303205785478724366e+01
-2.247066421769965405e+00	8.593682234104249584e-01	1.226860587808475778e+01
-2.388862983148710040e+00	4.797420013518824411e-01	1.142277602005491843e+01
-2.536007731517058605e+00	1.427916530224150327e-01	1.051775698732327946e+01
-2.690163693268172285e+00	-1.562383351559679667e-01	9.577220439922598416e+00
-2.852924003337314218e+00	-4.220222868091273449e-01	8.623814938938293650e+00
-3.025831798949032869e+00	-6.590588064129554446e-01	7.677959516877159274e+00
-3.210397600154188069e+00	-8.716084607302011511e-01	6.757023774714792985e+00
-3.408113891585828448e+00	-1.063656968348891230e+00	5.874905199060605376e+00
-3.620466573984928882e+00	-1.238898132501546900e+00	5.041955544000193079e+00
-3.848942871950968403e+00	-1.400731687267725345e+00	4.265174567115424864e+00
-4.095035165680484646e+00	-1.552272091443404944e+00	3.548579942027079159e+00
-4.360240058189646106e+00	-1.696365068041685076e+00	2.893670127571111195e+00
-4.646051794611887331e+00	-1.835609342553126577e+00	2.299914270323712984e+00
-4.953948916295230376e+00	-1.972381583097501334e+00	1.765223087439816485e+00
-5.285372761281464271e+00	-2.108862999026378304e+00	1.286372770410062483e+00
-5.641696119933130582e+00	-2.247066421769965405e+00	8.593682234104249584e-01
-6.024180032288082742e+00	-2.388862983148710040e+00	4.797420013518824411e-01
-6.433916395107007524e+00	-2.536007731517058605e+00	1.427916530224150327e-01
-6.871753770476804135e+00	-2.690163693268172285e+00	-1.562383351559679667e-01
-7.338203616143635699e+00	-2.852924003337314218e+00	-4.220222868091273449e-01
-7.833324183816124275e+00	-3.025831798949032869e+00	-6.590588064129554446e-01
-8.356579689623242047e+00	-3.210397600154188069e+00	-8.716084607302011511e-01
-8.906673234123450911e+00	-3.408113891585828448e+00	-1.063656968348891230e+00
-9.481353574583774702e+00	-3.620466573984928882e+00	-1.238898132501546900e+00
-1.007719851377175324e+01	-3.848942871950968403e+00	-1.400731687267725345e+00
-1.068938167243787873e+01	-4.095035165680484646e+00	-1.552272091443404944e+00
-1.131143502396851552e+01	-4.360240058189646106e+00	-1.696365068041685076e+00
-1.193502690975593161e+01	-4.646051794611887331e+00	-1.835609342553126577e+00
-1.254978412586504177e+01	-4.953948916295230376e+00	-1.972381583097501334e+00
-1.314319632798090787e+01	-5.285372761281464271e+00	-2.108862999026378304e+00
-1.370064987733611872e+01	-5.641696119933130582e+00	-2.247066421769965405e+00
-1.420564374736221147e+01	-6.024180032288082742e+00	-2.388862983148710040e+00
-1.464023859343787670e+01	-6.433916395107007524e+00	-2.536007731517058605e+00
-1.498577731872469165e+01	-6.871753770476804135e+00	-2.690163693268172285e+00
-1.522388772110721433e+01	-7.338203616143635699e+00	-2.852924003337314218e+00
-1.533773373728541856e+01	-7.833324183816124275e+00	-3.025831798949032869e+00
-1.531342477192580986e+01	-8.356579689623242047e+00	-3.210397600154188069e+00
-1.514143251908626553e+01	-8.906673234123450911e+00	-3.408113891585828448e+00
-1.481781788211353224e+01	-9.481353574583774702e+00	-3.620466573984928882e+00
-1.434505633601324170e+01	-1.007719851377175324e+01	-3.848942871950968403e+00
-1.373228348259507747e+01	-1.068938167243787873e+01	-4.095035165680484646e+00
-1.299486620212740284e+01	-1.131143502396851552e+01	-4.360240058189646106e+00
-1.215332339208703338e+01	-1.193502690975593161e+01	-4.646051794611887331e+00
-1.123174280874928499e+01	-1.254978412586504177e+01	-4.953948916295230376e+00
-1.025593107221807720e+01	-1.314319632798090787e+01	-5.285372761281464271e+00
-9.251566422315839588e+00	-1.370064987733611872e+01	-5.641696119933130582e+00
-8.242593035507784549e+00	-1.420564374736221147e+01	-6.024180032288082742e+00
-7.250017907106887982e+00	-1.464023859343787670e+01	-6.433916395107007524e+00
-6.291175189501647225e+00	-1.498577731872469165e+01	-6.871753770476804135e+00
-5.379436586984733815e+00	-1.522388772110721433e+01	-7.338203616143635699e+00
-4.524287715501278839e+00	-1.533773373728541856e+01	-7.833324183816124275e+00
-3.731663838294020596e+00	-1.531342477192580986e+01	-8.356579689623242047e+00
-3.004438618222438961e+00	-1.514143251908626553e+01	-8.906673234123450911e+00
-2.342976471104936564e+00	-1.481781788211353224e+01	-9.481353574583774702e+00
-1.745682939690070823e+00	-1.434505633601324170e+01	-1.007719851377175324e+01
-1.209511143701244240e+00	-1.373228348259507747e+01	-1.068938167243787873e+01
-7.304019476520338117e-01	-1.299486620212740284e+01	-1.131143502396851552e+01
-3.036497572501795639e-01	-1.215332339208703338e+01	-1.193502690975593161e+01
7.580488267756607668e-02	-1.123174280874928499e+01	-1.254978412586504177e+01
4.131494413166139079e-01	-1.025593107221807720e+01	-1.314319632798090787e+01
7.135314110712192015e-01	-9.251566422315839588e+00	-1.370064987733611872e+01
9.819386446961613224e-01	-8.242593035507784549e+00	-1.420564374736221147e+01
1.223118908062110322e+00	-7.250017907106887982e+00	-1.464023859343787670e+01
1.441530478266276116e+00	-6.291175189501647225e+00	-1.498577731872469165e+01
1.641316757072236898e+00	-5.379436586984733815e+00	-1.522388772110721433e+01
1.826299019744854091e+00	-4.524287715501278839e+00	-1.533773373728541856e+01
1.999982482132609096e+00	-3.731663838294020596e+00	-1.531342477192580986e+01
2.165571802715623662e+00	-3.004438618222438961e+00	-1.514143251908626553e+01
2.325992930819843263e+00	-2.342976471104936564e+00	-1.481781788211353224e+01
2.483918872712180370e+00	-1.745682939690070823e+00	-1.434505633601324170e+01
2.641797486167756226e+00	-1.209511143701244240e+00	-1.373228348259507747e+01
2.801879845689163595e+00	-7.304019476520338117e-01	-1.299486620212740284e+01
2.966248058783044428e+00	-3.036497572501795639e-01	-1.215332339208703338e+01
3.136841670987065012e+00	7.580488267756607668e-02	-1.123174280874928499e+01
3.315481984263485060e+00	4.131494413166139079e-01	-1.025593107221807720e+01
3.503893738644384026e+00	7.135314110712192015e-01	-9.251566422315839588e+00
3.703723677618923737e+00	9.819386446961613224e-01	-8.242593035507784549e+00
3.916555539177968726e+00	1.223118908062110322e+00	-7.250017907106887982e+00
4.143920990913850133e+00	1.441530478266276116e+00	-6.291175189501647225e+00
4.387305962436516715e+00	1.641316757072236898e+00	-5.379436586984733815e+00
4.648151724464826273e+00	1.826299019744854091e+00	-4.524287715501278839e+00
4.927849924288935313e+00	1.999982482132609096e+00	-3.731663838294020596e+00
5.227730615923647406e+00	2.165571802715623662e+00	-3.004438618222438961e+00
5.549042126536784636e+00	2.325992930819843263e+00	-2.342976471104936564e+00
5.892921389074317950e+00	2.483918872712180370e+00	-1.745682939690070823e+00
6.260353161353328311e+00	2.641797486167756226e+00	-1.209511143701244240e+00
6.652116370910838405e+00	2.801879845689163595e+00	-7.304019476520338117e-01
7.068715713029321890e+00	2.966248058783044428e+00	-3.036497572501795639e-01
7.510296645708371521e+00	3.136841670987065012e+00	7.580488267756607668e-02
7.976542152933221885e+00	3.315481984263485060e+00	4.131494413166139079e-01
8.466550198083249157e+00	3.503893738644384026e+00	7.135314110712192015e-01
8.978691805494699807e+00	3.703723677618923737e+00	9.819386446961613224e-01
9.510451360916203356e+00	3.916555539177968726e+00	1.223118908062110322e+00
1.005825319668223017e+01	4.143920990913850133e+00	1.441530478266276116e+00
1.061728199562146102e+01	4.387305962436516715e+00	1.641316757072236898e+00
1.118130910988454474e+01	4.648151724464826273e+00	1.826299019744854091e+00
1.174254249102328629e+01	4.927849924288935313e+00	1.999982482132609096e+00
1.229152423126215687e+01	5.227730615923647406e+00	2.165571802715623662e+00
1.281710596360871257e+01	5.549042126536784636e+00	2.325992930819843263e+00
1.330653723820529599e+01	5.892921389074317950e+00	2.483918872712180370e+00
1.374570353737992257e+01	6.260353161353328311e+00	2.641797486167756226e+00
1.411954635985353690e+01	6.652116370910838405e+00	2.801879845689163595e+00
1.441268526409225892e+01	7.068715713029321890e+00	2.966248058783044428e+00
1.461023912870430408e+01	7.510296645708371521e+00	3.136841670987065012e+00
1.469881131902156390e+01	7.976542152933221885e+00	3.315481984263485060e+00
1.466756430005445111e+01	8.466550198083249157e+00	3.503893738644384026e+00
1.450927079976823642e+01	8.978691805494699807e+00	3.703723677618923737e+00
1.422120154184314345e+01	9.510451360916203356e+00	3.916555539177968726e+00
1.380570530551826813e+01	1.005825319668223017e+01	4.143920990913850133e+00
1.327036369946287486e+01	1.061728199562146102e+01	4.387305962436516715e+00
1.262766068182836676e+01	1.118130910988454474e+01	4.648151724464826273e+00
1.189418524090753593e+01	1.174254249102328629e+01	4.927849924288935313e+00
1.108946582004252157e+01	1.229152423126215687e+01	5.227730615923647406e+00
1.023459555390766873e+01	1.281710596360871257e+01	5.549042126536784636e+00
9.350832305046152371e+00	1.330653723820529599e+01	5.892921389074317950e+00
8.458342625125352399e+00	1.374570353737992257e+01	6.260353161353328311e+00
7.575212407468277398e+00	1.411954635985353690e+01	6.652116370910838405e+00
6.716785483323216788e+00	1.441268526409225892e+01	7.068715713029321890e+00
5.895332099678005200e+00	1.461023912870430408e+01	7.510296645708371521e+00
5.120004570717263448e+00	1.469881131902156390e+01	7.976542152933221885e+00
4.397012496641748314e+00	1.466756430005445111e+01	8.466550198083249157e+00
3.729943373506438231e+00	1.450927079976823642e+01	8.978691805494699807e+00
3.120161006615292276e+00	1.422120154184314345e+01	9.510451360916203356e+00
2.567227819054501481e+00	1.380570530551826813e+01	1.005825319668223017e+01
2.069312854372580723e+00	1.327036369946287486e+01	1.061728199562146102e+01
1.623561712692842107e+00	1.262766068182836676e+01	1.118130910988454474e+01
1.226416230110573657e+00	1.189418524090753593e+01	1.174254249102328629e+01
8.738800371854693605e-01	1.108946582004252157e+01	1.229152423126215687e+01
5.617315432422083088e-01	1.023459555390766873e+01	1.281710596360871257e+01
2.856890112454686936e-01	9.350832305046152371e+00	1.330653723820529599e+01
4.153387014221024409e-02	8.458342625125352399e+00	1.374570353737992257e+01
-1.748011784612035213e-01	7.575212407468277398e+00	1.411954635985353690e+01
-3.671729355336190714e-01	6.716785483323216788e+00	1.441268526409225892e+01
-5.391916146835318280e-01	5.895332099678005200e+00	1.461023912870430408e+01
-6.942028656415601962e-01	5.120004570717263448e+00	1.469881131902156390e+01
-8.352836465465340865e-01	4.397012496641748314e+00	1.466756430005445111e+01
-9.652484024244764038e-01	3.729943373506438231e+00	1.450927079976823642e+01
-1.086662661604723024e+00	3.120161006615292276e+00	1.422120154184314345e+01
-1.201861735532451458e+00	2.567227819054501481e+00	1.380570530551826813e+01
-1.312972698745596967e+00	2.069312854372580723e+00	1.327036369946287486e+01
-1.421938238792443965e+00	1.623561712692842107e+00	1.262766068182836676e+01
-1.530541307392894401e+00	1.226416230110573657e+00	1.189418524090753593e+01
-1.640429781940297538e+00	8.738800371854693605e-01	1.108946582004252157e+01
-1.753140568216243755e+00	5.617315432422083088e-01	1.023459555390766873e+01
-1.870122748126808121e+00	2.856890112454686936e-01	9.350832305046152371e+00
-1.992759506755902299e+00	4.153387014221024409e-02	8.458342625125352399e+00
-2.122388666545293123e+00	-1.748011784612035213e-01	7.575212407468277398e+00
-2.260321717444941036e+00	-3.671729355336190714e-01	6.716785483323216788e+00
-2.407861263900739068e+00	-5.391916146835318280e-01	5.895332099678005200e+00
-2.566316814969628712e+00	-6.942028656415601962e-01	5.120004570717263448e+00
-2.737018823991141048e+00	-8.352836465465340865e-01	4.397012496641748314e+00
-2.921330839286821135e+00	-9.652484024244764038e-01	3.729943373506438231e+00
-3.120659556328103879e+00	-1.086662661604723024e+00	3.120161006615292276e+00
-3.336462462545992214e+00	-1.201861735532451458e+00	2.567227819054501481e+00
-3.570252635111631268e+00	-1.312972698745596967e+00	2.069312854372580723e+00
-3.823600085151443118e+00	-1.421938238792443965e+00	1.623561712692842107e+00
-4.098128833622495470e+00	-1.530541307392894401e+00	1.226416230110573657e+00
-4.395508648611746061e+00	-1.640429781940297538e+00	8.738800371854693605e-01
-4.717440065538651695e+00	-1.753140568216243755e+00	5.617315432422083088e-01
-5.065630946588235872e+00	-1.870122748126808121e+00	2.856890112454686936e-01
-5.441762413313391278e+00	-1.992759506755902299e+00	4.153387014221024409e-02
-5.847441513369646238e+00	-2.122388666545293123e+00	-1.748011784612035213e-01
-6.284137477491554158e+00	-2.260321717444941036e+00	-3.671729355336190714e-01
-6.753097924188514511e+00	-2.407861263900739068e+00	-5.391916146835318280e-01
-7.255240944935604119e+00	-2.566316814969628712e+00	-6.942028656415601962e-01
-7.791018762668764808e+00	-2.737018823991141048e+00	-8.352836465465340865e-01
-8.360248771659222200e+00	-2.921330839286821135e+00	-9.652484024244764038e-01
-8.961908485709127348e+00	-3.120659556328103879e+00	-1.086662661604723024e+00
-9.593892586124374233e+00	-3.336462462545992214e+00	-1.201861735532451458e+00
-1.025273331206182448e+01	-3.570252635111631268e+00	-1.312972698745596967e+00
-1.093329039380225431e+01	-3.823600085151443118e+00	-1.421938238792443965e+00
-1.162842412633835032e+01	-4.098128833622495470e+00	-1.530541307392894401e+00
-1.232867541469359196e+01	-4.395508648611746061e+00	-1.640429781940297538e+00
-1.302198970041320614e+01	-4.717440065538651695e+00	-1.753140568216243755e+00
-1.369353682485496293e+01	-5.065630946588235872e+00	-1.870122748126808121e+00
-1.432569403877756464e+01	-5.441762413313391278e+00	-1.992759506755902299e+00
-1.489827068782164865e+01	-5.847441513369646238e+00	-2.122388666545293123e+00
-1.538905474422359099e+01	-6.284137477491554158e+00	-2.260321717444941036e+00
-1.577474596017744801e+01	-6.753097924188514511e+00	-2.407861263900739068e+00
-1.603230086361272200e+01	-7.255240944935604119e+00	-2.566316814969628712e+00
-1.614064753182956835e+01	-7.791018762668764808e+00	-2.737018823991141048e+00
-1.608263753289108777e+01	-8.360248771659222200e+00	-2.921330839286821135e+00
-1.584700506533800102e+01	-8.961908485709127348e+00	-3.120659556328103879e+00
-1.543002787941458109e+01	-9.593892586124374233e+00	-3.336462462545992214e+00
-1.483656551105741705e+01	-1.025273331206182448e+01	-3.570252635111631268e+00
-1.408021400266654233e+01	-1.093329039380225431e+01	-3.823600085151443118e+00
-1.318246413427796249e+01	-1.162842412633835032e+01	-4.098128833622495470e+00
-1.217094954183528976e+01	-1.232867541469359196e+01	-4.395508648611746061e+00
-1.107706214084325147e+01	-1.302198970041320614e+01	-4.717440065538651695e+00
-9.933332217334765346e+00	-1.369353682485496293e+01	-5.065630946588235872e+00
-8.770982770115297811e+00	-1.432569403877756464e+01	-5.441762413313391278e+00
-7.617978120195764369e+00	-1.489827068782164865e+01	-5.847441513369646238e+00
-6.497737575320667425e+00	-1.538905474422359099e+01	-6.284137477491554158e+00
-5.428530862059797180e+00	-1.577474596017744801e+01	-6.753097924188514511e+00
-4.423455824970573325e+00	-1.603230086361272200e+01	-7.255240944935604119e+00
-3.490838459915668768e+00	-1.614064753182956835e+01	-7.791018762668764808e+00
-2.634885843953647555e+00	-1.608263753289108777e+01	-8.360248771659222200e+00
-1.856446733280055827e+00	-1.584700506533800102e+01	-8.961908485709127348e+00
-1.153773648713062983e+00	-1.543002787941458109e+01	-9.593892586124374233e+00
-5.232200124077592829e-01	-1.483656551105741705e+01	-1.025273331206182448e+01
4.016137541907804920e-02	-1.408021400266654233e+01	-1.093329039380225431e+01
5.421289969525685537e-01	-1.318246413427796249e+01	-1.162842412633835032e+01
9.888684711816744244e-01	-1.217094954183528976e+01	-1.232867541469359196e+01
1.386702042433155313e+00	-1.107706214084325147e+01	-1.302198970041320614e+01
1.741877137903127926e+00	-9.933332217334765346e+00	-1.369353682485496293e+01
2.060419204050962794e+00	-8.770982770115297811e+00	-1.432569403877756464e+01
2.348035270033142830e+00	-7.617978120195764369e+00	-1.489827068782164865e+01
2.610056539843709000e+00	-6.497737575320667425e+00	-1.538905474422359099e+01
2.851410290420445914e+00	-5.428530862059797180e+00	-1.577474596017744801e+01
3.076613196493979352e+00	-4.423455824970573325e+00	-1.603230086361272200e+01
3.289779806432490350e+00	-3.490838459915668768e+00	-1.614064753182956835e+01
3.494641230316999803e+00	-2.634885843953647555e+00	-1.608263753289108777e+01
3.694570186005841528e+00	-1.856446733280055827e+00	-1.584700506533800102e+01
3.892609411611820835e+00	-1.153773648713062983e+00	-1.543002787941458109e+01
4.091501128056369119e+00	-5.232200124077592829e-01	-1.483656551105741705e+01
4.293715755474470264e+00	4.016137541907804920e-02	-1.408021400266654233e+01
4.501478480172058205e+00	5.421289969525685537e-01	-1.318246413427796249e+01
4.716792557927583118e+00	9.888684711816744244e-01	-1.217094954183528976e+01
4.941458444044443787e+00	1.386702042433155313e+00	-1.107706214084325147e+01
5.177087977052770462e+00	1.741877137903127926e+00	-9.933332217334765346e+00
5.425112925734964620e+00	2.060419204050962794e+00	-8.770982770115297811e+00
5.686787251756507011e+00	2.348035270033142830e+00	-7.617978120195764369e+00
5.963182456409047205e+00	2.610056539843709000e+00	-6.497737575320667425e+00
6.255175384991008336e+00	2.851410290420445914e+00	-5.428530862059797180e+00
6.563427873939557067e+00	3.076613196493979352e+00	-4.423455824970573325e+00
6.888357665644115890e+00	3.289779806432490350e+00	-3.490838459915668768e+00
7.230100110715698136e+00	3.494641230316999803e+00	-2.634885843953647555e+00
7.588460360376606317e+00	3.694570186005841528e+00	-1.856446733280055827e+00
7.962856062375267108e+00	3.892609411611820835e+00	-1.153773648713062983e+00
8.352251058544402085e+00	4.091501128056369119e+00	-5.232200124077592829e-01
8.755081290972624330e+00	4.293715755474470264e+00	4.016137541907804920e-02
9.169175105810985826e+00	4.501478480172058205e+00	5.421289969525685537e-01
9.591671437641355880e+00	4.716792557927583118e+00	9.888684711816744244e-01
1.001894097655581994e+01	4.941458444044443787e+00	1.386702042433155313e+00
1.044651733171190777e+01	5.177087977052770462e+00	1.741877137903127926e+00
1.086904730247098705e+01	5.425112925734964620e+00	2.060419204050962794e+00
1.128027143998053106e+01	5.686787251756507011e+00	2.348035270033142830e+00
1.167304778426631096e+01	5.963182456409047205e+00	2.610056539843709000e+00
1.203943250457497705e+01	6.255175384991008336e+00	2.851410290420445914e+00
1.237083053638184715e+01	6.563427873939557067e+00	3.076613196493979352e+00
1.265822652345212695e+01	6.888357665644115890e+00	3.289779806432490350e+00
1.289250084959995313e+01	7.230100110715698136e+00	3.494641230316999803e+00
1.306482699603836295e+01	7.588460360376606317e+00	3.694570186005841528e+00
1.316713516551124563e+01	7.962856062375267108e+00	3.892609411611820835e+00
1.319261415934548864e+01	8.352251058544402085e+00	4.091501128056369119e+00
1.313621087549058508e+01	8.755081290972624330e+00	4.293715755474470264e+00
1.299507726222798354e+01	9.169175105810985826e+00	4.501478480172058205e+00
1.276891109576258998e+01	9.591671437641355880e+00	4.716792557927583118e+00
1.246014192999951042e+01	1.001894097655581994e+01	4.941458444044443787e+00
1.207392782256830088e+01	1.044651733171190777e+01	5.177087977052770462e+00
1.161795055710463664e+01	1.086904730247098705e+01	5.425112925734964620e+00
1.110202334234656441e+01	1.128027143998053106e+01	5.686787251756507011e+00
1.053755013624256343e+01	1.167304778426631096e+01	5.963182456409047205e+00
9.936894507464764104e+00	1.203943250457497705e+01	6.255175384991008336e+00
9.312724527299492294e+00	1.237083053638184715e+01	6.563427873939557067e+00
8.677397443261535059e+00	1.265822652345212695e+01	6.888357665644115890e+00
8.042435497662113519e+00	1.289250084959995313e+01	7.230100110715698136e+00
7.418125930641402022e+00	1.306482699603836295e+01	7.588460360376606317e+00
6.813258366079383066e+00	1.316713516551124563e+01	7.962856062375267108e+00
6.234995245462489066e+00	1.319261415934548864e+01	8.352251058544402085e+00
5.688858158749145133e+00	1.313621087549058508e+01	8.755081290972624330e+00
5.178805624094239946e+00	1.299507726222798354e+01	9.169175105810985826e+00
4.707375593120491253e+00	1.276891109576258998e+01	9.591671437641355880e+00
4.275867456401850397e+00	1.246014192999951042e+01	1.001894097655581994e+01
3.884542128600274591e+00	1.207392782256830088e+01	1.044651733171190777e+01
3.532823597565468710e+00	1.161795055710463664e+01	1.086904730247098705e+01
3.219490164664017495e+00	1.110202334234656441e+01	1.128027143998053106e+01
2.942847898027937781e+00	1.053755013624256343e+01	1.167304778426631096e+01
2.700882294799924921e+00	9.936894507464764104e+00	1.203943250457497705e+01
2.491386752176145247e+00	9.312724527299492294e+00	1.237083053638184715e+01
2.312068259288657224e+00	8.677397443261535059e+00	1.265822652345212695e+01
2.160631881229433393e+00	8.042435497662113519e+00	1.289250084959995313e+01
2.034846264314887243e+00	7.418125930641402022e+00	1.306482699603836295e+01
1.932592686839846863e+00	6.813258366079383066e+00	1.316713516551124563e+01
1.851900227062484694e+00	6.234995245462489066e+00	1.319261415934548864e+01
1.790969508951764322e+00	5.688858158749145133e+00	1.313621087549058508e+01
1.748187281643864610e+00	5.178805624094239946e+00	1.299507726222798354e+01
1.722133836515281180e+00	4.707375593120491253e+00	1.276891109576258998e+01
1.711584997256490048e+00	4.275867456401850397e+00	1.246014192999951042e+01
1.715510153269092175e+00	3.884542128600274591e+00	1.207392782256830088e+01
1.733067557196544373e+00	3.532823597565468710e+00	1.161795055710463664e+01
1.763597880047101496e+00	3.219490164664017495e+00	1.110202334234656441e+01
1.806616815057026537e+00	2.942847898027937781e+00	1.053755013624256343e+01
1.861807344548482623e+00	2.700882294799924921e+00	9.936894507464764104e+00
1.929012131284187470e+00	2.491386752176145247e+00	9.312724527299492294e+00
2.008226364862030433e+00	2.312068259288657224e+00	8.677397443261535059e+00
2.099591281491442363e+00	2.160631881229433393e+00	8.042435497662113519e+00
2.203388478569612730e+00	2.034846264314887243e+00	7.418125930641402022e+00
2.320035060048097009e+00	1.932592686839846863e+00	6.813258366079383066e+00
2.450079570631098491e+00	1.851900227062484694e+00	6.234995245462489066e+00
2.594198602128566122e+00	1.790969508951764322e+00	5.688858158749145133e+00
2.753193879285481316e+00	1.748187281643864610e+00	5.178805624094239946e+00
2.927989550269557650e+00	1.722133836515281180e+00	4.707375593120491253e+00
3.119629313438279983e+00	1.711584997256490048e+00	4.275867456401850397e+00
3.329272901211356661e+00	1.715510153269092175e+00	3.884542128600274591e+00
3.558191307433915984e+00	1.733067557196544373e+00	3.532823597565468710e+00
3.807759979501339043e+00	1.763597880047101496e+00	3.219490164664017495e+00
4.079448993190555761e+00	1.806616815057026537e+00	2.942847898027937781e+00
4.374808978874107801e+00	1.861807344548482623e+00	2.700882294799924921e+00
4.695451265327048596e+00	1.929012131284187470e+00	2.491386752176145247e+00
5.043020346117078390e+00	2.008226364862030433e+00	2.312068259288657224e+00
5.419156351809681915e+00	2.099591281491442363e+00	2.160631881229433393e+00
5.825444734223641063e+00	2.203388478569612730e+00	2.034846264314887243e+00
6.263349854205632283e+00	2.320035060048097009e+00	1.932592686839846863e+00
6.734128648953987550e+00	2.450079570631098491e+00	1.851900227062484694e+00
7.238720106035708923e+00	2.594198602128566122e+00	1.790969508951764322e+00
7.777606000263555863e+00	2.753193879285481316e+00	1.748187281643864610e+00
8.350638429438181021e+00	2.927989550269557650e+00	1.722133836515281180e+00
8.956830369499094502e+00	3.119629313438279983e+00	1.711584997256490048e+00
9.594107111234489338e+00	3.329272901211356661e+00	1.715510153269092175e+00
1.025901949754304177e+01	3.558191307433915984e+00	1.733067557196544373e+00
1.094642489857467282e+01	3.807759979501339043e+00	1.763597880047101496e+00
1.164914940990294312e+01	4.079448993190555761e+00	1.806616815057026537e+00
1.235765527838809241e+01	4.374808978874107801e+00	1.861807344548482623e+00
1.305975110247323023e+01	4.695451265327048596e+00	1.929012131284187470e+00
1.374039816936270242e+01	5.043020346117078390e+00	2.008226364862030433e+00
1.438168229971473977e+01	5.419156351809681915e+00	2.099591281491442363e+00
1.496303281872127933e+01	5.825444734223641063e+00	2.203388478569612730e+00
1.546177266890659929e+01	6.263349854205632283e+00	2.320035060048097009e+00
1.585406846587718022e+01	6.734128648953987550e+00	2.450079570631098491e+00
1.611630883873752396e+01	7.238720106035708923e+00	2.594198602128566122e+00
1.622686966817558840e+01	7.777606000263555863e+00	2.753193879285481316e+00
1.616813021318662891e+01	8.350638429438181021e+00	2.927989550269557650e+00
1.592850166575576587e+01	8.956830369499094502e+00	3.119629313438279983e+00
1.550414963503869714e+01	9.594107111234489338e+00	3.329272901211356661e+00
1.490007106605422571e+01	1.025901949754304177e+01	3.558191307433915984e+00
1.413025231744257226e+01	1.094642489857467282e+01	3.807759979501339043e+00
1.321679043808253695e+01	1.164914940990294312e+01	4.079448993190555761e+00
1.218806944066965769e+01	1.235765527838809241e+01	4.374808978874107801e+00
1.107628394433302077e+01	1.305975110247323023e+01	4.695451265327048596e+00
9.914727295031056542e+00	1.374039816936270242e+01	5.043020346117078390e+00
8.735271759051656204e+00	1.438168229971473977e+01	5.419156351809681915e+00
7.566371796510392045e+00	1.496303281872127933e+01	5.825444734223641063e+00
6.431763261170803325e+00	1.546177266890659929e+01	6.263349854205632283e+00
5.349869943961152785e+00	1.585406846587718022e+01	6.734128648953987550e+00
4.333808842331614564e+00	1.611630883873752396e+01	7.238720106035708923e+00
3.391824829807689845e+00	1.622686966817558840e+01	7.777606000263555863e+00
2.527977932197703836e+00	1.616813021318662891e+01	8.350638429438181021e+00
1.742933481085294112e+00	1.592850166575576587e+01	8.956830369499094502e+00
1.034747050390075529e+00	1.550414963503869714e+01	9.594107111234489338e+00
3.995776477361003831e-01	1.490007106605422571e+01	1.025901949754304177e+01
-1.677036302404897317e-01	1.413025231744257226e+01	1.094642489857467282e+01
-6.730186482656259628e-01	1.321679043808253695e+01	1.164914940990294312e+01
-1.122695738793789033e+00	1.218806944066965769e+01	1.235765527838809241e+01
-1.523178990555948520e+00	1.107628394433302077e+01	1.305975110247323023e+01
-1.880817893190651402e+00	9.914727295031056542e+00	1.374039816936270242e+01
-2.201721928912070858e+00	8.735271759051656204e+00	1.438168229971473977e+01
-2.491666140891370951e+00	7.566371796510392045e+00	1.496303281872127933e+01
-2.756035713384300312e+00	6.431763261170803325e+00	1.546177266890659929e+01
-2.999799682142120005e+00	5.349869943961152785e+00	1.585406846587718022e+01
-3.227505809814215088e+00	4.333808842331614564e+00	1.611630883873752396e+01
-3.443290310932791698e+00	3.391824829807689845e+00	1.622686966817558840e+01
-3.650897475939442582e+00	2.527977932197703836e+00	1.616813021318662891e+01
-3.853705343626915081e+00	1.742933481085294112e+00	1.592850166575576587e+01
-4.054754441364970319e+00	1.034747050390075529e+00	1.550414963503869714e+01
-4.256777290159452498e+00	3.995776477361003831e-01	1.490007106605422571e+01
-4.462226891489297742e+00	-1.677036302404897317e-01	1.413025231744257226e+01
-4.673302804532689869e+00	-6.730186482656259628e-01	1.321679043808253695e+01
-4.891973710387663488e+00	-1.122695738793789033e+00	1.218806944066965769e+01
-5.119995564582005443e+00	-1.523178990555948520e+00	1.107628394433302077e+01
-5.358924577841301939e+00	-1.880817893190651402e+00	9.914727295031056542e+00
-5.610124353124948726e+00	-2.201721928912070858e+00	8.735271759051656204e+00
-5.874766558984207521e+00	-2.491666140891370951e+00	7.566371796510392045e+00
-6.153824550380853076e+00	-2.756035713384300312e+00	6.431763261170803325e+00
-6.448059374821306200e+00	-2.999799682142120005e+00	5.349869943961152785e+00
-6.757997643323893300e+00	-3.227505809814215088e+00	4.333808842331614564e+00
-7.083900825526984413e+00	-3.443290310932791698e+00	3.391824829807689845e+00
-7.425725674215747141e+00	-3.650897475939442582e+00	2.527977932197703836e+00
-7.783075730260765823e+00	-3.853705343626915081e+00	1.742933481085294112e+00
-8.155144243397460357e+00	-4.054754441364970319e+00	1.034747050390075529e+00
-8.540649410388294172e+00	-4.256777290159452498e+00	3.995776477361003831e-01
-8.937763623287747095e+00	-4.462226891489297742e+00	-1.677036302404897317e-01
-9.344039473907946203e+00	-4.673302804532689869e+00	-6.730186482656259628e-01
-9.756336596134239869e+00	-4.891973710387663488e+00	-1.122695738793789033e+00
-1.017075503224307909e+01	-5.119995564582005443e+00	-1.523178990555948520e+00
-1.058258261508020404e+01	-5.358924577841301939e+00	-1.880817893190651402e+00
-1.098626571735374924e+01	-5.610124353124948726e+00	-2.201721928912070858e+00
-1.137541438006060091e+01	-5.874766558984207521e+00	-2.491666140891370951e+00
-1.174285392015516649e+01	-6.153824550380853076e+00	-2.756035713384300312e+00
-1.208073514099043422e+01	-6.448059374821306200e+00	-2.999799682142120005e+00
-1.238071365852563055e+01	-6.757997643323893300e+00	-3.227505809814215088e+00
-1.263420505915222414e+01	-7.083900825526984413e+00	-3.443290310932791698e+00
-1.283271624124451016e+01	-7.425725674215747141e+00	-3.650897475939442582e+00
-1.296824436289917060e+01	-7.783075730260765823e+00	-3.853705343626915081e+00
-1.303372392312992289e+01	-8.155144243397460357e+00	-4.054754441364970319e+00
-1.302349099475162042e+01	-8.540649410388294172e+00	-4.256777290159452498e+00
-1.293372358774139741e+01	-8.937763623287747095e+00	-4.462226891489297742e+00
-1.276281108120153007e+01	-9.344039473907946203e+00	-4.673302804532689869e+00
-1.251160601568726882e+01	-9.756336596134239869e+00	-4.891973710387663488e+00
-1.218351977263928099e+01	-1.017075503224307909e+01	-5.119995564582005443e+00
-1.178443963365687530e+01	-1.058258261508020404e+01	-5.358924577841301939e+00
-1.132246626127378697e+01	-1.098626571735374924e+01	-5.610124353124948726e+00
-1.080749389766742929e+01	-1.137541438006060091e+01	-5.874766558984207521e+00
-1.025067586505607764e+01	-1.174285392015516649e+01	-6.153824550380853076e+00
-9.663831126996171861e+00	-1.208073514099043422e+01	-6.448059374821306200e+00
-9.058851340732333668e+00	-1.238071365852563055e+01	-6.757997643323893300e+00
-8.447161990069131932e+00	-1.263420505915222414e+01	-7.083900825526984413e+00
-7.839278028021380074e+00	-1.283271624124451016e+01	-7.425725674215747141e+00
-7.244477499219836858e+00	-1.296824436289917060e+01	-7.783075730260765823e+00
-6.670599555198756470e+00	-1.303372392312992289e+01	-8.155144243397460357e+00
-6.123959032961535875e+00	-1.302349099475162042e+01	-8.540649410388294172e+00
-5.609359952685275097e+00	-1.293372358774139741e+01	-8.937763623287747095e+00
-5.130185213660962695e+00	-1.276281108120153007e+01	-9.344039473907946203e+00
-4.688538773987345643e+00	-1.251160601568726882e+01	-9.756336596134239869e+00
-4.285418537231650227e+00	-1.218351977263928099e+01	-1.017075503224307909e+01
-3.920901802669461311e+00	-1.178443963365687530e+01	-1.058258261508020404e+01
-3.594329415574241793e+00	-1.132246626127378697e+01	-1.098626571735374924e+01
-3.304478934951759150e+00	-1.080749389766742929e+01	-1.137541438006060091e+01
-3.049720780214519422e+00	-1.025067586505607764e+01	-1.174285392015516649e+01
-2.828154236289230905e+00	-9.663831126996171861e+00	-1.208073514099043422e+01
-2.637722369057168059e+00	-9.058851340732333668e+00	-1.238071365852563055e+01
-2.476306407669465415e+00	-8.447161990069131932e+00	-1.263420505915222414e+01
-2.341801107624637890e+00	-7.839278028021380074e+00	-1.283271624124451016e+01
-2.232173146339292202e+00	-7.244477499219836858e+00	-1.296824436289917060e+01
-2.145504837087516492e+00	-6.670599555198756470e+00	-1.303372392312992289e+01
-2.080025473289029758e+00	-6.123959032961535875e+00	-1.302349099475162042e+01
-2.034132507319590388e+00	-5.609359952685275097e+00	-1.293372358774139741e+01
-2.006404580985656771e+00	-5.130185213660962695e+00	-1.276281108120153007e+01
-1.995608197231627523e+00	-4.688538773987345643e+00	-1.251160601568726882e+01
-2.000699580801999833e+00	-4.285418537231650227e+00	-1.218351977263928099e+01
-2.020823036492135572e+00	-3.920901802669461311e+00	-1.178443963365687530e+01
-2.055306887641203506e+00	-3.594329415574241793e+00	-1.132246626127378697e+01
-2.103657870276689046e+00	-3.304478934951759150e+00	-1.080749389766742929e+01
-2.165554672150648674e+00	-3.049720780214519422e+00	-1.025067586505607764e+01
-2.240841140889248351e+00	-2.828154236289230905e+00	-9.663831126996171861e+00
-2.329519540136924860e+00	-2.637722369057168059e+00	-9.058851340732333668e+00
-2.431744104382559168e+00	-2.476306407669465415e+00	-8.447161990069131932e+00
-2.547815028836754259e+00	-2.341801107624637890e+00	-7.839278028021380074e+00
-2.678172926477896620e+00	-2.232173146339292202e+00	-7.244477499219836858e+00
-2.823393685964712407e+00	-2.145504837087516492e+00	-6.670599555198756470e+00
-2.984183566909443641e+00	-2.080025473289029758e+00	-6.123959032961535875e+00
-3.161374268027635104e+00	-2.034132507319590388e+00	-5.609359952685275097e+00
-3.355917593541492661e+00	-2.006404580985656771e+00	-5.130185213660962695e+00
-3.568879218114521468e+00	-1.995608197231627523e+00	-4.688538773987345643e+00
-3.801430904340008077e+00	-2.000699580801999833e+00	-4.285418537231650227e+00
-4.054840352902367329e+00	-2.020823036492135572e+00	-3.920901802669461311e+00
-4.330457657440466512e+00	-2.055306887641203506e+00	-3.594329415574241793e+00
-4.629697087789309329e+00	-2.103657870276689046e+00	-3.304478934951759150e+00
-4.954012631955741597e+00	-2.165554672150648674e+00	-3.049720780214519422e+00
-5.304865387082490891e+00	-2.240841140889248351e+00	-2.828154236289230905e+00
-5.683680506267307031e+00	-2.329519540136924860e+00	-2.637722369057168059e+00
-6.091790993903477336e+00	-2.431744104382559168e+00	-2.476306407669465415e+00
-6.530365224011697833e+00	-2.547815028836754259e+00	-2.341801107624637890e+00
-7.000314682518980369e+00	-2.678172926477896620e+00	-2.232173146339292202e+00
-7.502178186172248076e+00	-2.823393685964712407e+00	-2.145504837087516492e+00
-8.035978832737614042e+00	-2.984183566909443641e+00	-2.080025473289029758e+00
-8.601050372955699075e+00	-3.161374268027635104e+00	-2.034132507319590388e+00
-9.195830820146664308e+00	-3.355917593541492661e+00	-2.006404580985656771e+00
-9.817623263843126225e+00	-3.568879218114521468e+00	-1.995608197231627523e+00
-1.046232743682988620e+01	-3.801430904340008077e+00	-2.000699580801999833e+00
-1.112415104177913427e+01	-4.054840352902367329e+00	-2.020823036492135572e+00
-1.179531755927141567e+01	-4.330457657440466512e+00	-2.055306887641203506e+00
-1.246579739415948929e+01	-4.629697087789309329e+00	-2.103657870276689046e+00
-1.312310144103500598e+01	-4.954012631955741597e+00	-2.165554672150648674e+00
-1.375218927273846781e+01	-5.304865387082490891e+00	-2.240841140889248351e+00
-1.433555571958616071e+01	-5.683680506267307031e+00	-2.329519540136924860e+00
-1.485356557766465890e+01	-6.091790993903477336e+00	-2.431744104382559168e+00
-1.528510103502546080e+01	-6.530365224011697833e+00	-2.547815028836754259e+00
-1.560856397361057191e+01	-7.000314682518980369e+00	-2.678172926477896620e+00
-1.580323079840427702e+01	-7.502178186172248076e+00	-2.823393685964712407e+00
-1.585089060314289355e+01	-8.035978832737614042e+00	-2.984183566909443641e+00
-1.573761614508548945e+01	-8.601050372955699075e+00	-3.161374268027635104e+00
-1.545543933838247064e+01	-9.195830820146664308e+00	-3.355917593541492661e+00
-1.500365519143919357e+01	-9.817623263843126225e+00	-3.568879218114521468e+00
-1.438948728851145553e+01	-1.046232743682988620e+01	-3.801430904340008077e+00
-1.362792907077835736e+01	-1.112415104177913427e+01	-4.054840352902367329e+00
-1.274071949508519808e+01	-1.179531755927141567e+01	-4.330457657440466512e+00
-1.175458331803165279e+01	-1.246579739415948929e+01	-4.629697087789309329e+00
-1.069901324365512707e+01	-1.312310144103500598e+01	-4.954012631955741597e+00
-9.603946967185944317e+00	-1.375218927273846781e+01	-5.304865387082490891e+00
-8.497676780447445566e+00	-1.433555571958616071e+01	-5.683680506267307031e+00
-7.405237199203976495e+00	-1.485356557766465890e+01	-6.091790993903477336e+00
-6.347385902525979340e+00	-1.528510103502546080e+01	-6.530365224011697833e+00
-5.340168638463351769e+00	-1.560856397361057191e+01	-7.000314682518980369e+00
-4.394970095770306173e+00	-1.580323079840427702e+01	-7.502178186172248076e+00
-3.518910343055837942e+00	-1.585089060314289355e+01	-8.035978832737614042e+00
-2.715443868872653876e+00	-1.573761614508548945e+01	-8.601050372955699075e+00
-1.985040948210439637e+00	-1.545543933838247064e+01	-9.195830820146664308e+00
-1.325864175941888101e+00	-1.500365519143919357e+01	-9.817623263843126225e+00
-7.343858069452822157e-01	-1.438948728851145553e+01	-1.046232743682988620e+01
-2.059183175877874472e-01	-1.362792907077835736e+01	-1.112415104177913427e+01
2.649503762847794652e-01	-1.274071949508519808e+01	-1.179531755927141567e+01
6.840137164099624467e-01	-1.175458331803165279e+01	-1.246579739415948929e+01
1.057185603776702010e+00	-1.069901324365512707e+01	-1.312310144103500598e+01
1.390309480275774945e+00	-9.603946967185944317e+00	-1.375218927273846781e+01
1.689024758542028160e+00	-8.497676780447445566e+00	-1.433555571958616071e+01
1.958678906898459360e+00	-7.405237199203976495e+00	-1.485356557766465890e+01
2.204274987274697395e+00	-6.347385902525979340e+00	-1.528510103502546080e+01
2.430446075247153725e+00	-5.340168638463351769e+00	-1.560856397361057191e+01
2.641449543353642238e+00	-4.394970095770306173e+00	-1.580323079840427702e+01
2.841175561969061292e+00	-3.518910343055837942e+00	-1.585089060314289355e+01
3.033165335304353505e+00	-2.715443868872653876e+00	-1.573761614508548945e+01
3.220635547964623591e+00	-1.985040948210439637e+00	-1.545543933838247064e+01
3.406506270103089484e+00	-1.325864175941888101e+00	-1.500365519143919357e+01
3.593430181490653741e+00	-7.343858069452822157e-01	-1.438948728851145553e+01
3.783821451206203168e+00	-2.059183175877874472e-01	-1.362792907077835736e+01
3.979882971798040625e+00	2.649503762847794652e-01	-1.274071949508519808e+01
4.183630912996761708e+00	6.840137164099624467e-01	-1.175458331803165279e+01
4.396915745593114266e+00	1.057185603776702010e+00	-1.069901324365512707e+01
4.621439003613561525e+00	1.390309480275774945e+00	-9.603946967185944317e+00
4.858765113282069947e+00	1.689024758542028160e+00	-8.497676780447445566e+00
5.110327630238501229e+00	1.958678906898459360e+00	-7.405237199203976495e+00
5.377429201666672931e+00	2.204274987274697395e+00	-6.347385902525979340e+00
5.661234517697689483e+00	2.430446075247153725e+00	-5.340168638463351769e+00
5.962755448932130165e+00	2.641449543353642238e+00	-4.394970095770306173e+00
6.282827499702554164e+00	2.841175561969061292e+00	-3.518910343055837942e+00
6.622076660274925253e+00	3.033165335304353505e+00	-2.715443868872653876e+00
6.980875742949243623e+00	3.220635547964623591e+00	-1.985040948210439637e+00
7.359289373299651160e+00	3.406506270103089484e+00	-1.325864175941888101e+00
7.757007025802384881e+00	3.593430181490653741e+00	-7.343858069452822157e-01
8.173263902188855567e+00	3.783821451206203168e+00	-2.059183175877874472e-01
8.606750122237402323e+00	3.979882971798040625e+00	2.649503762847794652e-01
9.055509710221388175e+00	4.183630912996761708e+00	6.840137164099624467e-01
9.516832296247308420e+00	4.396915745593114266e+00	1.057185603776702010e+00
9.987142375764509694e+00	4.621439003613561525e+00	1.390309480275774945e+00
1.046189340791781319e+01	4.858765113282069947e+00	1.689024758542028160e+00
1.093547693199421111e+01	5.110327630238501229e+00	1.958678906898459360e+00
1.140116006248032754e+01	5.377429201666672931e+00	2.204274987274697395e+00
1.185106782676562709e+01	5.661234517697689483e+00	2.430446075247153725e+00
1.227622924349429567e+01	5.962755448932130165e+00	2.641449543353642238e+00
1.266670696110429439e+01	6.282827499702554164e+00	2.841175561969061292e+00
1.301182863619288277e+01	6.622076660274925253e+00	3.033165335304353505e+00
1.330053292546642218e+01	6.980875742949243623e+00	3.220635547964623591e+00
1.352183312106055979e+01	7.359289373299651160e+00	3.406506270103089484e+00
1.366538685839864087e+01	7.757007025802384881e+00	3.593430181490653741e+00
1.372214188372028865e+01	8.173263902188855567e+00	3.783821451206203168e+00
1.368500800607211509e+01	8.606750122237402323e+00	3.979882971798040625e+00
1.354948802182318346e+01	9.055509710221388175e+00	4.183630912996761708e+00
1.331419048528279347e+01	9.516832296247308420e+00	4.396915745593114266e+00
1.298114930351808916e+01	9.987142375764509694e+00	4.621439003613561525e+00
1.255589185989098233e+01	1.046189340791781319e+01	4.858765113282069947e+00
1.204722779059742344e+01	1.093547693199421111e+01	5.110327630238501229e+00
1.146676959916836047e+01	1.140116006248032754e+01	5.377429201666672931e+00
1.082823574550589640e+01	1.185106782676562709e+01	5.661234517697689483e+00
1.014661761349957381e+01	1.227622924349429567e+01	5.962755448932130165e+00
9.437306908049414744e+00	1.266670696110429439e+01	6.282827499702554164e+00
8.715277034121314159e+00	1.301182863619288277e+01	6.622076660274925253e+00
7.994393327325396648e+00	1.330053292546642218e+01	6.980875742949243623e+00
7.286898789544560273e+00	1.352183312106055979e+01	7.359289373299651160e+00
6.603091661548450730e+00	1.366538685839864087e+01	7.757007025802384881e+00
5.951185049609307498e+00	1.372214188372028865e+01	8.173263902188855567e+00
5.337320656715680123e+00	1.368500800607211509e+01	8.606750122237402323e+00
4.765699380873853030e+00	1.354948802182318346e+01	9.055509710221388175e+00
4.238789926188347934e+00	1.331419048528279347e+01	9.516832296247308420e+00
3.757580326146733984e+00	1.298114930351808916e+01	9.987142375764509694e+00
3.321843945626256289e+00	1.255589185989098233e+01	1.046189340791781319e+01
2.930399087567505667e+00	1.204722779059742344e+01	1.093547693199421111e+01
2.581348426895587966e+00	1.146676959916836047e+01	1.140116006248032754e+01
2.272290410831700136e+00	1.082823574550589640e+01	1.185106782676562709e+01
2.000499266796258890e+00	1.014661761349957381e+01	1.227622924349429567e+01
1.763073413804812084e+00	9.437306908049414744e+00	1.266670696110429439e+01
1.557054097187629660e+00	8.715277034121314159e+00	1.301182863619288277e+01
1.379517221182390951e+00	7.994393327325396648e+00	1.330053292546642218e+01
1.227641886132242011e+00	7.286898789544560273e+00	1.352183312106055979e+01
1.098759251536323811e+00	6.603091661548450730e+00	1.366538685839864087e+01
9.903851996432199156e-01	5.951185049609307498e+00	1.372214188372028865e+01
9.002399791485269365e-01	5.337320656715680123e+00	1.368500800607211509e+01
8.262576416065903206e-01	4.765699380873853030e+00	1.354948802182318346e+01
7.665876942860789800e-01	4.238789926188347934e+00	1.331419048528279347e+01
7.195910131676136468e-01	3.757580326146733984e+00	1.298114930351808916e+01
6.838317063256336148e-01	3.321843945626256289e+00	1.255589185989098233e+01
6.580663001667198531e-01	2.930399087567505667e+00	1.204722779059742344e+01
6.412313425039898318e-01	2.581348426895587966e+00	1.146676959916836047e+01
6.324302773953188739e-01	2.272290410831700136e+00	1.082823574550589640e+01
6.309202451785254073e-01	2.000499266796258890e+00	1.014661761349957381e+01
6.360992941678740298e-01	1.763073413804812084e+00	9.437306908049414744e+00
6.474943544342000035e-01	1.557054097187629660e+00	8.715277034121314159e+00
6.647502151809512316e-01	1.379517221182390951e+00	7.994393327325396648e+00
6.876196616962552133e-01	1.227641886132242011e+00	7.286898789544560273e+00
7.159548621391848000e-01	1.098759251536323811e+00	6.603091661548450730e+00
7.497000452111030055e-01	9.903851996432199156e-01	5.951185049609307498e+00
7.888854740899070572e-01	9.002399791485269365e-01	5.337320656715680123e+00
8.336226972142704028e-01	8.262576416065903206e-01	4.765699380873853030e+00
8.841010402650579802e-01	7.665876942860789800e-01	4.238789926188347934e+00
9.405852939667529444e-01	7.195910131676136468e-01	3.757580326146733984e+00
1.003414547348461472e+00	6.838317063256336148e-01	3.321843945626256289e+00
1.073002114303264865e+00	6.580663001667198531e-01	2.930399087567505667e+00
1.149836501271548350e+00	6.412313425039898318e-01	2.581348426895587966e+00
1.234483364358264224e+00	6.324302773953188739e-01	2.272290410831700136e+00
1.327588403923703142e+00	6.309202451785254073e-01	2.000499266796258890e+00
1.429881142372628089e+00	6.360992941678740298e-01	1.763073413804812084e+00
1.542179525093418713e+00	6.474943544342000035e-01	1.557054097187629660e+00
1.665395273626666839e+00	6.647502151809512316e-01	1.379517221182390951e+00
1.800539902183007079e+00	6.876196616962552133e-01	1.227641886132242011e+00
1.948731281100040347e+00	7.159548621391848000e-01	1.098759251536323811e+00
2.111200590573144353e+00	7.497000452111030055e-01	9.903851996432199156e-01
2.289299450972792194e+00	7.888854740899070572e-01	9.002399791485269365e-01
2.484506937084876466e+00	8.336226972142704028e-01	8.262576416065903206e-01
2.698436076046419885e+00	8.841010402650579802e-01	7.665876942860789800e-01
2.932839284173362149e+00	9.405852939667529444e-01	7.195910131676136468e-01
3.189612005713186704e+00	1.003414547348461472e+00	6.838317063256336148e-01
3.470793563730087961e+00	1.073002114303264865e+00	6.580663001667198531e-01
3.778563904036126075e+00	1.149836501271548350e+00	6.412313425039898318e-01
4.115234488790765255e+00	1.234483364358264224e+00	6.324302773953188739e-01
4.483231056384474833e+00	1.327588403923703142e+00	6.309202451785254073e-01
4.885065287054857208e+00	1.429881142372628089e+00	6.360992941678740298e-01
5.323291580256992894e+00	1.542179525093418713e+00	6.474943544342000035e-01
5.800444149069621247e+00	1.665395273626666839e+00	6.647502151809512316e-01
6.318948475671189335e+00	1.800539902183007079e+00	6.876196616962552133e-01
6.880999890813771280e+00	1.948731281100040347e+00	7.159548621391848000e-01
7.488400738523845135e+00	2.111200590573144353e+00	7.497000452111030055e-01
8.142346459332733488e+00	2.289299450972792194e+00	7.888854740899070572e-01
8.843150311227686799e+00	2.484506937084876466e+00	8.336226972142704028e-01
9.589896897493138894e+00	2.698436076046419885e+00	8.841010402650579802e-01
1.038001701729879223e+01	2.932839284173362149e+00	9.405852939667529444e-01
1.120878177347050197e+01	3.189612005713186704e+00	1.003414547348461472e+00
1.206872388586968725e+01	3.470793563730087961e+00	1.073002114303264865e+00
1.294901051309120810e+01	3.778563904036126075e+00	1.149836501271548350e+00
1.383481616269424030e+01	4.115234488790765255e+00	1.234483364358264224e+00
1.470677709093828334e+01	4.483231056384474833e+00	1.327588403923703142e+00
1.554064824992490479e+01	4.885065287054857208e+00	1.429881142372628089e+00
1.630732438149606267e+01	5.323291580256992894e+00	1.542179525093418713e+00
1.697341604265155013e+01	5.800444149069621247e+00	1.665395273626666839e+00
1.750256966059671981e+01	6.318948475671189335e+00	1.800539902183007079e+00
1.785766357330501464e+01	6.880999890813771280e+00	1.948731281100040347e+00
1.800387776912118198e+01	7.488400738523845135e+00	2.111200590573144353e+00
1.791242000389074818e+01	8.142346459332733488e+00	2.289299450972792194e+00
1.756442787988211762e+01	8.843150311227686799e+00	2.484506937084876466e+00
1.695433516603977253e+01	9.589896897493138894e+00	2.698436076046419885e+00
1.609190426013060105e+01	1.038001701729879223e+01	2.932839284173362149e+00
1.500228314605104529e+01	1.120878177347050197e+01	3.189612005713186704e+00
1.372385850339663804e+01	1.206872388586968725e+01	3.470793563730087961e+00
1.230423334665466939e+01	1.294901051309120810e+01	3.778563904036126075e+00
1.079514727511169525e+01	1.383481616269424030e+01	4.115234488790765255e+00
9.247379319121714403e+00	1.470677709093828334e+01	4.483231056384474833e+00
7.706552365162234963e+00	1.554064824992490479e+01	4.885065287054857208e+00
6.210382633137907504e+00	1.630732438149606267e+01	5.323291580256992894e+00
4.787472583291479289e+00	1.697341604265155013e+01	5.800444149069621247e+00
3.457399592678370048e+00	1.750256966059671981e+01	6.318948475671189335e+00
2.231683338942349604e+00	1.785766357330501464e+01	6.880999890813771280e+00
1.115206412344273756e+00	1.800387776912118198e+01	7.488400738523845135e+00
1.077509631164135229e-01	1.791242000389074818e+01	8.142346459332733488e+00
-7.945667807186795883e-01	1.756442787988211762e+01	8.843150311227686799e+00
-1.598075605191089821e+00	1.695433516603977253e+01	9.589896897493138894e+00
-2.310576881929442550e+00	1.609190426013060105e+01	1.038001701729879223e+01
-2.940609623983736043e+00	1.500228314605104529e+01	1.120878177347050197e+01
-3.496919902121564228e+00	1.372385850339663804e+01	1.206872388586968725e+01
-3.988094702577502648e+00	1.230423334665466939e+01	1.294901051309120810e+01
-4.422321951689871966e+00	1.079514727511169525e+01	1.383481616269424030e+01
-4.807243848697817512e+00	9.247379319121714403e+00	1.470677709093828334e+01
-5.149877094431162483e+00	7.706552365162234963e+00	1.554064824992490479e+01
-5.456579689509895914e+00	6.210382633137907504e+00	1.630732438149606267e+01
-5.733049133170940337e+00	4.787472583291479289e+00	1.697341604265155013e+01
-5.984340960875019988e+00	3.457399592678370048e+00	1.750256966059671981e+01
-6.214899702770090961e+00	2.231683338942349604e+00	1.785766357330501464e+01
-6.428596689781192808e+00	1.115206412344273756e+00	1.800387776912118198e+01
-6.628770852869974028e+00	1.077509631164135229e-01	1.791242000389074818e+01
-6.818269907460427603e+00	-7.945667807186795883e-01	1.756442787988211762e+01
-6.999490213919017378e+00	-1.598075605191089821e+00	1.695433516603977253e+01
-7.174414252565401107e+00	-2.310576881929442550e+00	1.609190426013060105e+01
-7.344645119823201007e+00	-2.940609623983736043e+00	1.500228314605104529e+01
-7.511437793220190784e+00	-3.496919902121564228e+00	1.372385850339663804e+01
-7.675727164608254327e+00	-3.988094702577502648e+00	1.230423334665466939e+01
-7.838153029730714927e+00	-4.422321951689871966e+00	1.079514727511169525e+01
-7.999082366472703320e+00	-4.807243848697817512e+00	9.247379319121714403e+00
-8.158629346060511267e+00	-5.149877094431162483e+00	7.706552365162234963e+00
-8.316673608794554085e+00	-5.456579689509895914e+00	6.210382633137907504e+00
-8.472877402691725734e+00	-5.733049133170940337e+00	4.787472583291479289e+00
-8.626702230895890722e+00	-5.984340960875019988e+00	3.457399592678370048e+00
-8.777425680784341822e+00	-6.214899702770090961e+00	2.231683338942349604e+00
-8.924159111397372612e+00	-6.428596689781192808e+00	1.115206412344273756e+00
-9.065866851842514507e+00	-6.628770852869974028e+00	1.077509631164135229e-01
-9.201387506625916757e+00	-6.818269907460427603e+00	-7.945667807186795883e-01
-9.329457869410873627e+00	-6.999490213919017378e+00	-1.598075605191089821e+00
-9.448739810427888131e+00	-7.174414252565401107e+00	-2.310576881929442550e+00
-9.557850322654608988e+00	-7.344645119823201007e+00	-2.940609623983736043e+00
-9.655394689189868984e+00	-7.511437793220190784e+00	-3.496919902121564228e+00
-9.740002474597464044e+00	-7.675727164608254327e+00	-3.988094702577502648e+00
-9.810365757315564039e+00	-7.838153029730714927e+00	-4.422321951689871966e+00
-9.865278725151544137e+00	-7.999082366472703320e+00	-4.807243848697817512e+00
-9.903677473452583868e+00	-8.158629346060511267e+00	-5.149877094431162483e+00
-9.924678601983973891e+00	-8.316673608794554085e+00	-5.456579689509895914e+00
-9.927615030021664566e+00	-8.472877402691725734e+00	-5.733049133170940337e+00
-9.912067366599012885e+00	-8.626702230895890722e+00	-5.984340960875019988e+00
-9.877889206128189770e+00	-8.777425680784341822e+00	-6.214899702770090961e+00
-9.825224881693337409e+00	-8.924159111397372612e+00	-6.428596689781192808e+00
-9.754518499880328264e+00	-9.065866851842514507e+00	-6.628770852869974028e+00
-9.666513488514574703e+00	-9.201387506625916757e+00	-6.818269907460427603e+00
-9.562242384258839323e+00	-9.329457869410873627e+00	-6.999490213919017378e+00
-9.443007130677964156e+00	-9.448739810427888131e+00	-7.174414252565401107e+00
-9.310350701279599406e+00	-9.557850322654608988e+00	-7.344645119823201007e+00
-9.166021356397596520e+00	-9.655394689189868984e+00	-7.511437793220190784e+00
-9.011931242309083601e+00	-9.740002474597464044e+00	-7.675727164608254327e+00
-8.850111310817910137e+00	-9.810365757315564039e+00	-7.838153029730714927e+00
-8.682664657629295846e+00	-9.865278725151544137e+00	-7.999082366472703320e+00
-8.511720344907571345e+00	-9.903677473452583868e+00	-8.158629346060511267e+00
-8.339389600386184043e+00	-9.924678601983973891e+00	-8.316673608794554085e+00
-8.167725998532688436e+00	-9.927615030021664566e+00	-8.472877402691725734e+00
-7.998690863594187128e+00	-9.912067366599012885e+00	-8.626702230895890722e+00
-7.834124728461551612e+00	-9.877889206128189770e+00	-8.777425680784341822e+00
-7.675725274383570884e+00	-9.825224881693337409e+00	-8.924159111397372612e+00
-7.525031796418775620e+00	-9.754518499880328264e+00	-9.065866851842514507e+00
-7.383415911935807152e+00	-9.666513488514574703e+00	-9.201387506625916757e+00
-7.252077969232252563e+00	-9.562242384258839323e+00	-9.329457869410873627e+00
-7.132048426466224278e+00	-9.443007130677964156e+00	-9.448739810427888131e+00
-7.024193356156706258e+00	-9.310350701279599406e+00	-9.557850322654608988e+00
-6.929223180472725119e+00	-9.166021356397596520e+00	-9.655394689189868984e+00
-6.847703746776912404e+00	-9.011931242309083601e+00	-9.740002474597464044e+00
-6.780068899094331414e+00	-8.850111310817910137e+00	-9.810365757315564039e+00
-6.726633776873310211e+00	-8.682664657629295846e+00	-9.865278725151544137e+00
-6.687608166108004681e+00	-8.511720344907571345e+00	-9.903677473452583868e+00
-6.663109329817457294e+00	-8.339389600386184043e+00	-9.924678601983973891e+00
-6.653173847282486619e+00	-8.167725998532688436e+00	-9.927615030021664566e+00
-6.657768088696669473e+00	-7.998690863594187128e+00	-9.912067366599012885e+00
-6.676797040334342626e+00	-7.834124728461551612e+00	-9.877889206128189770e+00
-6.710111273052836722e+00	-7.675725274383570884e+00	-9.825224881693337409e+00
-6.757511913443959628e+00	-7.525031796418775620e+00	-9.754518499880328264e+00
-6.818753532891987490e+00	-7.383415911935807152e+00	-9.666513488514574703e+00
-6.893544916718886917e+00	-7.252077969232252563e+00	-9.562242384258839323e+00
-6.981547715685574751e+00	-7.132048426466224278e+00	-9.443007130677964156e+00
-7.082373018012826371e+00	-7.024193356156706258e+00	-9.310350701279599406e+00
-7.195575914735941048e+00	-6.929223180472725119e+00	-9.166021356397596520e+00
-7.320648167740312573e+00	-6.847703746776912404e+00	-9.011931242309083601e+00
-7.457009131423093962e+00	-6.780068899094331414e+00	-8.850111310817910137e+00
-7.603995128691821037e+00	-6.726633776873310211e+00	-8.682664657629295846e+00
-7.760847542797058018e+00	-6.687608166108004681e+00	-8.511720344907571345e+00
-7.926699960679298052e+00	-6.663109329817457294e+00	-8.339389600386184043e+00
-8.100564792686856919e+00	-6.653173847282486619e+00	-8.167725998532688436e+00
-8.281319898111476618e+00	-6.657768088696669473e+00	-7.998690863594187128e+00
-8.467695864741283884e+00	-6.676797040334342626e+00	-7.834124728461551612e+00
-8.658264720044844154e+00	-6.710111273052836722e+00	-7.675725274383570884e+00
-8.851430985291614206e+00	-6.757511913443959628e+00	-7.525031796418775620e+00
-9.045426112011536901e+00	-6.818753532891987490e+00	-7.383415911935807152e+00
-9.238307448876383887e+00	-6.893544916718886917e+00	-7.252077969232252563e+00
-9.427962958420346595e+00	-6.981547715685574751e+00	-7.132048426466224278e+00
-9.612122915351900332e+00	-7.082373018012826371e+00	-7.024193356156706258e+00
-9.788379747307251577e+00	-7.195575914735941048e+00	-6.929223180472725119e+00
-9.954217000091549750e+00	-7.320648167740312573e+00	-6.847703746776912404e+00
-1.010704810095334416e+01	-7.457009131423093962e+00	-6.780068899094331414e+00
-1.024426514074996852e+01	-7.603995128691821037e+00	-6.726633776873310211e+00
-1.036329729705906644e+01	-7.760847542797058018e+00	-6.687608166108004681e+00
-1.046167779142767706e+01	-7.926699960679298052e+00	-6.663109329817457294e+00
-1.053711745356427976e+01	-8.100564792686856919e+00	-6.653173847282486619e+00
-1.058758211658789250e+01	-8.281319898111476618e+00	-6.657768088696669473e+00
-1.061137027672409516e+01	-8.467695864741283884e+00	-6.676797040334342626e+00
-1.060718682075625985e+01	-8.658264720044844154e+00	-6.710111273052836722e+00
-1.057420826206944398e+01	-8.851430985291614206e+00	-6.757511913443959628e+00
-1.051213492579649689e+01	-9.045426112011536901e+00	-6.818753532891987490e+00
-1.042122594852183326e+01	-9.238307448876383887e+00	-6.893544916718886917e+00
-1.030231382251200323e+01	-9.427962958420346595e+00	-6.981547715685574751e+00
-1.015679647254433249e+01	-9.612122915351900332e+00	-7.082373018012826371e+00
-9.986606397398270829e+00	-9.788379747307251577e+00	-7.195575914735941048e+00
-9.794158079264835948e+00	-9.954217000091549750e+00	-7.320648167740312573e+00
-9.582276475205784294e+00	-1.010704810095334416e+01	-7.457009131423093962e+00
-9.354110768790976138e+00	-1.024426514074996852e+01	-7.603995128691821037e+00
-9.113038522624012927e+00	-1.036329729705906644e+01	-7.760847542797058018e+00
-8.862565836515223339e+00	-1.046167779142767706e+01	-7.926699960679298052e+00
-8.606229055872221423e+00	-1.053711745356427976e+01	-8.100564792686856919e+00
-8.347503036027084988e+00	-1.058758211658789250e+01	-8.281319898111476618e+00
-8.089720054244057934e+00	-1.061137027672409516e+01	-8.467695864741283884e+00
-7.836002311144707022e+00	-1.060718682075625985e+01	-8.658264720044844154e+00
-7.589209726190958349e+00	-1.057420826206944398e+01	-8.851430985291614206e+00
-7.351903543188401002e+00	-1.051213492579649689e+01	-9.045426112011536901e+00
-7.126325226865117379e+00	-1.042122594852183326e+01	-9.238307448876383887e+00
-6.914389317322838124e+00	-1.030231382251200323e+01	-9.427962958420346595e+00
-6.717688343633175130e+00	-1.015679647254433249e+01	-9.612122915351900332e+00
-6.537507576070159310e+00	-9.986606397398270829e+00	-9.788379747307251577e+00
-6.374847289461400557e+00	-9.794158079264835948e+00	-9.954217000091549750e+00
-6.230450274918652553e+00	-9.582276475205784294e+00	-1.010704810095334416e+01
-6.104832525711447744e+00	-9.354110768790976138e+00	-1.024426514074996852e+01
-5.998315288973465442e+00	-9.113038522624012927e+00	-1.036329729705906644e+01
-5.911056978154011432e+00	-8.862565836515223339e+00	-1.046167779142767706e+01
-5.843083749883517974e+00	-8.606229055872221423e+00	-1.053711745356427976e+01
-5.794317840270669429e+00	-8.347503036027084988e+00	-1.058758211658789250e+01
-5.764603014771687128e+00	-8.089720054244057934e+00	-1.061137027672409516e+01
-5.753726704650377499e+00	-7.836002311144707022e+00	-1.060718682075625985e+01
-5.761438578915394793e+00	-7.589209726190958349e+00	-1.057420826206944398e+01
-5.787465434476803949e+00	-7.351903543188401002e+00	-1.051213492579649689e+01
-5.831522382588108400e+00	-7.126325226865117379e+00	-1.042122594852183326e+01
-5.893320371390528223e+00	-6.914389317322838124e+00	-1.030231382251200323e+01
-5.972570118265256411e+00	-6.717688343633175130e+00	-1.015679647254433249e+01
-6.068982537723060844e+00	-6.537507576070159310e+00	-9.986606397398270829e+00
-6.182265746742893420e+00	-6.374847289461400557e+00	-9.794158079264835948e+00
-6.312118715773582522e+00	-6.230450274918652553e+00	-9.582276475205784294e+00
-6.458221615967809193e+00	-6.104832525711447744e+00	-9.354110768790976138e+00
-6.620222897647119353e+00	-5.998315288973465442e+00	-9.113038522624012927e+00
-6.797723127777881125e+00	-5.911056978154011432e+00	-8.862565836515223339e+00
-6.990255622080465692e+00	-5.843083749883517974e+00	-8.606229055872221423e+00
-7.197263937585345772e+00	-5.794317840270669429e+00	-8.347503036027084988e+00
-7.418076351918618805e+00	-5.764603014771687128e+00	-8.089720054244057934e+00
-7.651877554826249650e+00	-5.753726704650377499e+00	-7.836002311144707022e+00
-7.897677924139608230e+00	-5.761438578915394793e+00	-7.589209726190958349e+00
-8.154280960815828649e+00	-5.787465434476803949e+00	-7.351903543188401002e+00
-8.420249722564115302e+00	-5.831522382588108400e+00	-7.126325226865117379e+00
-8.693873426337077603e+00	-5.893320371390528223e+00	-6.914389317322838124e+00
-8.973135784432166417e+00	-5.972570118265256411e+00	-6.717688343633175130e+00
-9.255687086235560912e+00	-6.068982537723060844e+00	-6.537507576070159310e+00
-9.538822514597818270e+00	-6.182265746742893420e+00	-6.374847289461400557e+00
-9.819469653280371801e+00	-6.312118715773582522e+00	-6.230450274918652553e+00
-1.009418854145779143e+01	-6.458221615967809193e+00	-6.104832525711447744e+00
-1.035918788378982569e+01	-6.620222897647119353e+00	-5.998315288973465442e+00
-1.061036103202090963e+01	-6.797723127777881125e+00	-5.911056978154011432e+00
-1.084334500625595687e+01	-6.990255622080465692e+00	-5.843083749883517974e+00
-1.105360501242177662e+01	-7.197263937585345772e+00	-5.794317840270669429e+00
-1.123654555144013401e+01	-7.418076351918618805e+00	-5.764603014771687128e+00
-1.138764727136425314e+01	-7.651877554826249650e+00	-5.753726704650377499e+00
-1.150262623580721488e+01	-7.897677924139608230e+00	-5.761438578915394793e+00
-1.157760943225473582e+01	-8.154280960815828649e+00	-5.787465434476803949e+00
-1.160931741139416040e+01	-8.420249722564115302e+00	-5.831522382588108400e+00
-1.159524233973472462e+01	-8.693873426337077603e+00	-5.893320371390528223e+00
-1.153380794177718727e+01	-8.973135784432166417e+00	-5.972570118265256411e+00
-1.142449727627531431e+01	-9.255687086235560912e+00	-6.068982537723060844e+00
-1.126793539018507317e+01	-9.538822514597818270e+00	-6.182265746742893420e+00
-1.106591675474754588e+01	-9.819469653280371801e+00	-6.312118715773582522e+00
-1.082137183579682826e+01	-1.009418854145779143e+01	-6.458221615967809193e+00
-1.053827268607733814e+01	-1.035918788378982569e+01	-6.620222897647119353e+00
-1.022148331328651238e+01	-1.061036103202090963e+01	-6.797723127777881125e+00
-9.876565898549062084e+00	-1.084334500625595687e+01	-6.990255622080465692e+00
-9.509557908944380245e+00	-1.105360501242177662e+01	-7.197263937585345772e+00
-9.126737202400796889e+00	-1.123654555144013401e+01	-7.418076351918618805e+00
-8.734392162470925314e+00	-1.138764727136425314e+01	-7.651877554826249650e+00
-8.338611905887702846e+00	-1.150262623580721488e+01	-7.897677924139608230e+00
-7.945108169372996798e+00	-1.157760943225473582e+01	-8.154280960815828649e+00
-7.559076268513198471e+00	-1.160931741139416040e+01	-8.420249722564115302e+00
-7.185098211154691050e+00	-1.159524233973472462e+01	-8.693873426337077603e+00
-6.827087206006479114e+00	-1.153380794177718727e+01	-8.973135784432166417e+00
-6.488269806252978000e+00	-1.142449727627531431e+01	-9.255687086235560912e+00
-6.171199928945052093e+00	-1.126793539018507317e+01	-9.538822514597818270e+00
-5.877797972712643038e+00	-1.106591675474754588e+01	-9.819469653280371801e+00
-5.609408071875416013e+00	-1.082137183579682826e+01	-1.009418854145779143e+01
-5.366866963014357950e+00	-1.053827268607733814e+01	-1.035918788378982569e+01
-5.150578777457375246e+00	-1.022148331328651238e+01	-1.061036103202090963e+01
-4.960591111109621920e+00	-9.876565898549062084e+00	-1.084334500625595687e+01
-4.796668805790875290e+00	-9.509557908944380245e+00	-1.105360501242177662e+01
-4.658362895712018670e+00	-9.126737202400796889e+00	-1.123654555144013401e+01
-4.545073064469415058e+00	-8.734392162470925314e+00	-1.138764727136425314e+01
-4.456102692229522155e+00	-8.338611905887702846e+00	-1.150262623580721488e+01
-4.390706144627008811e+00	-7.945108169372996798e+00	-1.157760943225473582e+01
-4.348128374968069920e+00	-7.559076268513198471e+00	-1.160931741139416040e+01
-4.327637198690968745e+00	-7.185098211154691050e+00	-1.159524233973472462e+01
-4.328548775994109477e+00	-6.827087206006479114e+00	-1.153380794177718727e+01
-4.350246927282314324e+00	-6.488269806252978000e+00	-1.142449727627531431e+01
-4.392196926745165264e+00	-6.171199928945052093e+00	-1.126793539018507317e+01
-4.453954389162809058e+00	-5.877797972712643038e+00	-1.106591675474754588e+01
-4.535169797948642945e+00	-5.609408071875416013e+00	-1.082137183579682826e+01
-4.635589129482450943e+00	-5.366866963014357950e+00	-1.053827268607733814e+01
-4.755050918326601206e+00	-5.150578777457375246e+00	-1.022148331328651238e+01
-4.893479986175154117e+00	-4.960591111109621920e+00	-9.876565898549062084e+00
-5.050877928983306120e+00	-4.796668805790875290e+00	-9.509557908944380245e+00
-5.227310325249805878e+00	-4.658362895712018670e+00	-9.126737202400796889e+00
-5.422890497025163015e+00	-4.545073064469415058e+00	-8.734392162470925314e+00
-5.637759527241403390e+00	-4.456102692229522155e+00	-8.338611905887702846e+00
-5.872062116664597653e+00	-4.390706144627008811e+00	-7.945108169372996798e+00
-6.125917757140281417e+00	-4.348128374968069920e+00	-7.559076268513198471e+00
-6.399386613463431850e+00	-4.327637198690968745e+00	-7.185098211154691050e+00
-6.692429456481944428e+00	-4.328548775994109477e+00	-6.827087206006479114e+00
-7.004860992081211712e+00	-4.350246927282314324e+00	-6.488269806252978000e+00
-7.336296007578233969e+00	-4.392196926745165264e+00	-6.171199928945052093e+00
-7.686087938688849874e+00	-4.453954389162809058e+00	-5.877797972712643038e+00
-8.053259783697653162e+00	-4.535169797948642945e+00	-5.609408071875416013e+00
-8.436427800216605988e+00	-4.635589129482450943e+00	-5.366866963014357950e+00
-8.833719161112764340e+00	-4.755050918326601206e+00	-5.150578777457375246e+00
-9.242685764978402219e+00	-4.893479986175154117e+00	-4.960591111109621920e+00
-9.660217726161356211e+00	-5.050877928983306120e+00	-4.796668805790875290e+00
-1.008246171580319483e+01	-5.227310325249805878e+00	-4.658362895712018670e+00
-1.050475124549911676e+01	-5.422890497025163015e+00	-4.545073064469415058e+00
-1.092155805969662907e+01	-5.637759527241403390e+00	-4.456102692229522155e+00
-1.132647580601210535e+01	-5.872062116664597653e+00	-4.390706144627008811e+00
-1.171224872642155646e+01	-6.125917757140281417e+00	-4.348128374968069920e+00
-1.207085875770748018e+01	-6.399386613463431850e+00	-4.327637198690968745e+00
-1.239368353114697285e+01	-6.692429456481944428e+00	-4.328548775994109477e+00
-1.267173466625386347e+01	-7.004860992081211712e+00	-4.350246927282314324e+00
-1.289597991995207771e+01	-7.336296007578233969e+00	-4.392196926745165264e+00
-1.305774396962232586e+01	-7.686087938688849874e+00	-4.453954389162809058e+00
-1.314917125227601424e+01	-8.053259783697653162e+00	-4.535169797948642945e+00
-1.316372153776327281e+01	-8.436427800216605988e+00	-4.635589129482450943e+00
-1.309665684663321095e+01	-8.833719161112764340e+00	-4.755050918326601206e+00
-1.294546967563520390e+01	-9.242685764978402219e+00	-4.893479986175154117e+00
-1.271020013672522886e+01	-9.660217726161356211e+00	-5.050877928983306120e+00
-1.239359570670031196e+01	-1.008246171580319483e+01	-5.227310325249805878e+00
-1.200108236304286713e+01	-1.050475124549911676e+01	-5.422890497025163015e+00
-1.154053825980444614e+01	-1.092155805969662907e+01	-5.637759527241403390e+00
-1.102188691125941666e+01	-1.132647580601210535e+01	-5.872062116664597653e+00
-1.045655091452887930e+01	-1.171224872642155646e+01	-6.125917757140281417e+00
-9.856824500976239634e+00	-1.207085875770748018e+01	-6.399386613463431850e+00
-9.235230260793377610e+00	-1.239368353114697285e+01	-6.692429456481944428e+00
-8.603921470353038004e+00	-1.267173466625386347e+01	-7.004860992081211712e+00
-7.974178482859492156e+00	-1.289597991995207771e+01	-7.336296007578233969e+00
-7.356029373441353769e+00	-1.305774396962232586e+01	-7.686087938688849874e+00
-6.758005743822145028e+00	-1.314917125227601424e+01	-8.053259783697653162e+00
-6.187027881079994351e+00	-1.316372153776327281e+01	-8.436427800216605988e+00
-5.648401501081770526e+00	-1.309665684663321095e+01	-8.833719161112764340e+00
-5.145901716651723135e+00	-1.294546967563520390e+01	-9.242685764978402219e+00
-4.681918071409906013e+00	-1.271020013672522886e+01	-9.660217726161356211e+00
-4.257636218041642273e+00	-1.239359570670031196e+01	-1.008246171580319483e+01
-3.873235673103498033e+00	-1.200108236304286713e+01	-1.050475124549911676e+01
-3.528087807141204735e+00	-1.154053825980444614e+01	-1.092155805969662907e+01
-3.220942928400857941e+00	-1.102188691125941666e+01	-1.132647580601210535e+01
-2.950099451021311658e+00	-1.045655091452887930e+01	-1.171224872642155646e+01
-2.713551462322245644e+00	-9.856824500976239634e+00	-1.207085875770748018e+01
-2.509113482648278826e+00	-9.235230260793377610e+00	-1.239368353114697285e+01
-2.334522928532321906e+00	-8.603921470353038004e+00	-1.267173466625386347e+01
-2.187521882218245839e+00	-7.974178482859492156e+00	-1.289597991995207771e+01
-2.065920384543101562e+00	-7.356029373441353769e+00	-1.305774396962232586e+01
-1.967643737135465809e+00	-6.758005743822145028e+00	-1.314917125227601424e+01
-1.890766333780221853e+00	-6.187027881079994351e+00	-1.316372153776327281e+01
-1.833534424466251922e+00	-5.648401501081770526e+00	-1.309665684663321095e+01
-1.794380011284983700e+00	-5.145901716651723135e+00	-1.294546967563520390e+01
-1.771927826680294471e+00	-4.681918071409906013e+00	-1.271020013672522886e+01
-1.764997081011075108e+00	-4.257636218041642273e+00	-1.239359570670031196e+01
-1.772599406922616971e+00	-3.873235673103498033e+00	-1.200108236304286713e+01
-1.793934184078311622e+00	-3.528087807141204735e+00	-1.154053825980444614e+01
-1.828382205596275734e+00	-3.220942928400857941e+00	-1.102188691125941666e+01
-1.875498449706225479e+00	-2.950099451021311658e+00	-1.045655091452887930e+01
-1.935004546921757163e+00	-2.713551462322245644e+00	-9.856824500976239634e+00
-2.006781383045801892e+00	-2.509113482648278826e+00	-9.235230260793377610e+00
-2.090862149178985163e+00	-2.334522928532321906e+00	-8.603921470353038004e+00
-2.187426038485663859e+00	-2.187521882218245839e+00	-7.974178482859492156e+00
-2.296792692241181655e+00	-2.065920384543101562e+00	-7.356029373441353769e+00
-2.419417410764947096e+00	-1.967643737135465809e+00	-6.758005743822145028e+00
-2.555887064100897721e+00	-1.890766333780221853e+00	-6.187027881079994351e+00
-2.706916558339154122e+00	-1.833534424466251922e+00	-5.648401501081770526e+00
-2.873345631574071746e+00	-1.794380011284983700e+00	-5.145901716651723135e+00
-3.056135663582573603e+00	-1.771927826680294471e+00	-4.681918071409906013e+00
-3.256366079841563455e+00	-1.764997081011075108e+00	-4.257636218041642273e+00
-3.475229807408727112e+00	-1.772599406922616971e+00	-3.873235673103498033e+00
-3.714027090821536703e+00	-1.793934184078311622e+00	-3.528087807141204735e+00
-3.974156793362630502e+00	-1.828382205596275734e+00	-3.220942928400857941e+00
-4.257104085334685095e+00	-1.875498449706225479e+00	-2.950099451021311658e+00
-4.564423149118842282e+00	-1.935004546921757163e+00	-2.713551462322245644e+00
-4.897713204627933692e+00	-2.006781383045801892e+00	-2.509113482648278826e+00
-5.258585774942089230e+00	-2.090862149178985163e+00	-2.334522928532321906e+00
-5.648620672473970927e+00	-2.187426038485663859e+00	-2.187521882218245839e+00
-6.069307702523659032e+00	-2.296792692241181655e+00	-2.065920384543101562e+00
-6.521970580774476112e+00	-2.419417410764947096e+00	-1.967643737135465809e+00
-7.007669095787631086e+00	-2.555887064100897721e+00	-1.890766333780221853e+00
-7.527075204844179801e+00	-2.706916558339154122e+00	-1.833534424466251922e+00
-8.080318671120332752e+00	-2.873345631574071746e+00	-1.794380011284983700e+00
-8.666798241193349739e+00	-3.056135663582573603e+00	-1.771927826680294471e+00
-9.284955520641451798e+00	-3.256366079841563455e+00	-1.764997081011075108e+00
-9.932011027775260459e+00	-3.475229807408727112e+00	-1.772599406922616971e+00
-1.060366588142158406e+01	-3.714027090821536703e+00	-1.793934184078311622e+00
-1.129377875196935577e+01	-3.974156793362630502e+00	-1.828382205596275734e+00
-1.199403656954576647e+01	-4.257104085334685095e+00	-1.875498449706225479e+00
-1.269364928313055962e+01	-4.564423149118842282e+00	-1.935004546921757163e+00
-1.337911336588885014e+01	-4.897713204627933692e+00	-2.006781383045801892e+00
-1.403410439417587874e+01	-5.258585774942089230e+00	-2.090862149178985163e+00
-1.463957295493161226e+01	-5.648620672473970927e+00	-2.187426038485663859e+00
-1.517412545086155440e+01	-6.069307702523659032e+00	-2.296792692241181655e+00
-1.561476527086538901e+01	-6.521970580774476112e+00	-2.419417410764947096e+00
-1.593804264998028231e+01	-7.007669095787631086e+00	-2.555887064100897721e+00
-1.612160747723747534e+01	-7.527075204844179801e+00	-2.706916558339154122e+00
-1.614607826604786922e+01	-8.080318671120332752e+00	-2.873345631574071746e+00
-1.599704281817885843e+01	-8.666798241193349739e+00	-3.056135663582573603e+00
-1.566691506895239705e+01	-9.284955520641451798e+00	-3.256366079841563455e+00
-1.515632151125880256e+01	-9.932011027775260459e+00	-3.475229807408727112e+00
-1.447471214766064307e+01	-1.060366588142158406e+01	-3.714027090821536703e+00
-1.364000070642067008e+01	-1.129377875196935577e+01	-3.974156793362630502e+00
-1.267722091076653790e+01	-1.199403656954576647e+01	-4.257104085334685095e+00
-1.161639064998837156e+01	-1.269364928313055962e+01	-4.564423149118842282e+00
-1.048993824388912621e+01	-1.337911336588885014e+01	-4.897713204627933692e+00
-9.330111633020003126e+00	-1.403410439417587874e+01	-5.258585774942089230e+00
-8.166746880525003860e+00	-1.463957295493161226e+01	-5.648620672473970927e+00
-7.025644013769618113e+00	-1.517412545086155440e+01	-6.069307702523659032e+00
-5.927638627656299342e+00	-1.561476527086538901e+01	-6.521970580774476112e+00
-4.888318360956269260e+00	-1.593804264998028231e+01	-7.007669095787631086e+00
-3.918244995046305412e+00	-1.612160747723747534e+01	-7.527075204844179801e+00
-3.023510586603149974e+00	-1.614607826604786922e+01	-8.080318671120332752e+00
-2.206466796311374878e+00	-1.599704281817885843e+01	-8.666798241193349739e+00
-1.466501020750034190e+00	-1.566691506895239705e+01	-9.284955520641451798e+00
-8.007740444308271144e-01	-1.515632151125880256e+01	-9.932011027775260459e+00
-2.048708588089033222e-01	-1.447471214766064307e+01	-1.060366588142158406e+01
3.266557080810537084e-01	-1.364000070642067008e+01	-1.129377875196935577e+01
7.998503957719484969e-01	-1.267722091076653790e+01	-1.199403656954576647e+01
1.221021180807257522e+00	-1.161639064998837156e+01	-1.269364928313055962e+01
1.596491498557284006e+00	-1.048993824388912621e+01	-1.337911336588885014e+01
1.932423968874567466e+00	-9.330111633020003126e+00	-1.403410439417587874e+01
2.234701273971702040e+00	-8.166746880525003860e+00	-1.463957295493161226e+01
2.508851500562536696e+00	-7.025644013769618113e+00	-1.517412545086155440e+01
2.760007238952257858e+00	-5.927638627656299342e+00	-1.561476527086538901e+01
2.992889673920445137e+00	-4.888318360956269260e+00	-1.593804264998028231e+01
3.211810638309210653e+00	-3.918244995046305412e+00	-1.612160747723747534e+01
3.420687072025731634e+00	-3.023510586603149974e+00	-1.614607826604786922e+01
3.623063536082838709e+00	-2.206466796311374878e+00	-1.599704281817885843e+01
3.822139398878832584e+00	-1.466501020750034190e+00	-1.566691506895239705e+01
4.020798074400769195e+00	-8.007740444308271144e-01	-1.515632151125880256e+01
4.221636283623682928e+00	-2.048708588089033222e-01	-1.447471214766064307e+01
4.426991761539949444e+00	3.266557080810537084e-01	-1.364000070642067008e+01
4.638968168737655162e+00	7.998503957719484969e-01	-1.267722091076653790e+01
4.859456209606685562e+00	1.221021180807257522e+00	-1.161639064998837156e+01
5.090150126914822160e+00	1.596491498557284006e+00	-1.048993824388912621e+01
5.332558850025632680e+00	1.932423968874567466e+00	-9.330111633020003126e+00
5.588011135415290376e+00	2.234701273971702040e+00	-8.166746880525003860e+00
5.857654067104833828e+00	2.508851500562536696e+00	-7.025644013769618113e+00
6.142444295731132264e+00	2.760007238952257858e+00	-5.927638627656299342e+00
6.443131404843002841e+00	2.992889673920445137e+00	-4.888318360956269260e+00
6.760232821514796875e+00	3.211810638309210653e+00	-3.918244995046305412e+00
7.093999759940011529e+00	3.420687072025731634e+00	-3.023510586603149974e+00
7.444373831406468689e+00	3.623063536082838709e+00	-2.206466796311374878e+00
7.810934208533371503e+00	3.822139398878832584e+00	-1.466501020750034190e+00
8.192835638896891481e+00	4.020798074400769195e+00	-8.007740444308271144e-01
8.588738211207225248e+00	4.221636283623682928e+00	-2.048708588089033222e-01
8.996730635203400439e+00	4.426991761539949444e+00	3.266557080810537084e-01
9.414249947339339286e+00	4.638968168737655162e+00	7.998503957719484969e-01
9.838002022588533180e+00	4.859456209606685562e+00	1.221021180807257522e+00
1.026388904602083230e+01	5.090150126914822160e+00	1.596491498557284006e+00
1.068695210272201201e+01	5.332558850025632680e+00	1.932423968874567466e+00
1.110133911720170374e+01	5.588011135415290376e+00	2.234701273971702040e+00
1.150031022995428920e+01	5.857654067104833828e+00	2.508851500562536696e+00
1.187629391567658388e+01	6.142444295731132264e+00	2.760007238952257858e+00
1.222100716509511820e+01	6.443131404843002841e+00	2.992889673920445137e+00
1.252565122170111778e+01	6.760232821514796875e+00	3.211810638309210653e+00
1.278119005804576780e+01	7.093999759940011529e+00	3.420687072025731634e+00
1.297871156956814964e+01	7.444373831406468689e+00	3.623063536082838709e+00
1.310986138069768892e+01	7.810934208533371503e+00	3.822139398878832584e+00
1.316732692330817223e+01	8.192835638896891481e+00	4.020798074400769195e+00
1.314533665807214291e+01	8.588738211207225248e+00	4.221636283623682928e+00
1.304012839343085517e+01	8.996730635203400439e+00	4.426991761539949444e+00
1.285033451631064416e+01	9.414249947339339286e+00	4.638968168737655162e+00
1.257723325571496176e+01	9.838002022588533180e+00	4.859456209606685562e+00
1.222482538440384658e+01	1.026388904602083230e+01	5.090150126914822160e+00
1.179971458877806256e+01	1.068695210272201201e+01	5.332558850025632680e+00
1.131079435507711572e+01	1.110133911720170374e+01	5.588011135415290376e+00
1.076876999227189025e+01	1.150031022995428920e+01	5.857654067104833828e+00
1.018556599121302675e+01	1.187629391567658388e+01	6.142444295731132264e+00
9.573681821144980120e+00	1.222100716509511820e+01	6.443131404843002841e+00
8.945561216978781260e+00	1.252565122170111778e+01	6.760232821514796875e+00
8.313031533665583339e+00	1.278119005804576780e+01	7.093999759940011529e+00
7.686853754361917090e+00	1.297871156956814964e+01	7.444373831406468689e+00
7.076404421092843400e+00	1.310986138069768892e+01	7.810934208533371503e+00
6.489492221483472711e+00	1.316732692330817223e+01	8.192835638896891481e+00
5.932297216851869948e+00	1.314533665807214291e+01	8.588738211207225248e+00
5.409411183726692052e+00	1.304012839343085517e+01	8.996730635203400439e+00
4.923953272163746675e+00	1.285033451631064416e+01	9.414249947339339286e+00
4.477735194638341909e+00	1.257723325571496176e+01	9.838002022588533180e+00
4.071453056471745491e+00	1.222482538440384658e+01	1.026388904602083230e+01
3.704887346751100097e+00	1.179971458877806256e+01	1.068695210272201201e+01
3.377097428561474324e+00	1.131079435507711572e+01	1.110133911720170374e+01
3.086601366509766020e+00	1.076876999227189025e+01	1.150031022995428920e+01
2.831535715173966850e+00	1.018556599121302675e+01	1.187629391567658388e+01
2.609792828909275109e+00	9.573681821144980120e+00	1.222100716509511820e+01
2.419135370644074357e+00	8.945561216978781260e+00	1.252565122170111778e+01
2.257289110249134811e+00	8.313031533665583339e+00	1.278119005804576780e+01
2.122015957700614575e+00	7.686853754361917090e+00	1.297871156956814964e+01
2.011169615644013309e+00	7.076404421092843400e+00	1.310986138069768892e+01
1.922736383682916106e+00	6.489492221483472711e+00	1.316732692330817223e+01
1.854863601294390651e+00	5.932297216851869948e+00	1.314533665807214291e+01
1.805878051841816934e+00	5.409411183726692052e+00	1.304012839343085517e+01
1.774296419949697334e+00	4.923953272163746675e+00	1.285033451631064416e+01
1.758829635193829510e+00	4.477735194638341909e+00	1.257723325571496176e+01
1.758382670848653628e+00	4.071453056471745491e+00	1.222482538440384658e+01
1.772051112486817903e+00	3.704887346751100097e+00	1.179971458877806256e+01
1.799115576333094380e+00	3.377097428561474324e+00	1.131079435507711572e+01
1.839034845822433040e+00	3.086601366509766020e+00	1.076876999227189025e+01
1.891438408200281751e+00	2.831535715173966850e+00	1.018556599121302675e+01
1.956118910637494324e+00	2.609792828909275109e+00	9.573681821144980120e+00
2.033024915303566438e+00	2.419135370644074357e+00	8.945561216978781260e+00
2.122254212385880301e+00	2.257289110249134811e+00	8.313031533665583339e+00
2.224047845835653181e+00	2.122015957700614575e+00	7.686853754361917090e+00
2.338784914962140249e+00	2.011169615644013309e+00	7.076404421092843400e+00
2.466978131900964488e+00	1.922736383682916106e+00	6.489492221483472711e+00
2.609270036212112842e+00	1.854863601294390651e+00	5.932297216851869948e+00
2.766429688906009599e+00	1.805878051841816934e+00	5.409411183726692052e+00
2.939349584209229427e+00	1.774296419949697334e+00	4.923953272163746675e+00
3.129042423111472182e+00	1.758829635193829510e+00	4.477735194638341909e+00
3.336637282433291940e+00	1.758382670848653628e+00	4.071453056471745491e+00
3.563374580508950284e+00	1.772051112486817903e+00	3.704887346751100097e+00
3.810599078708678977e+00	1.799115576333094380e+00	3.377097428561474324e+00
4.079749959582188445e+00	1.839034845822433040e+00	3.086601366509766020e+00
4.372346779886650658e+00	1.891438408200281751e+00	2.831535715173966850e+00
4.689969803153491767e+00	1.956118910637494324e+00	2.609792828909275109e+00
5.034232866402914119e+00	2.033024915303566438e+00	2.419135370644074357e+00
5.406746527442320982e+00	2.122254212385880301e+00	2.257289110249134811e+00
5.809068778025773483e+00	2.224047845835653181e+00	2.122015957700614575e+00
6.242640110835105283e+00	2.338784914962140249e+00	2.011169615644013309e+00
6.708699230409242098e+00	2.466978131900964488e+00	1.922736383682916106e+00
7.208175264250108683e+00	2.609270036212112842e+00	1.854863601294390651e+00
7.741552066969390467e+00	2.766429688906009599e+00	1.805878051841816934e+00
8.308700282824689864e+00	2.939349584209229427e+00	1.774296419949697334e+00
8.908673482845697933e+00	3.129042423111472182e+00	1.758829635193829510e+00
9.539466258408287658e+00	3.336637282433291940e+00	1.758382670848653628e+00
1.019773507112212485e+01	3.563374580508950284e+00	1.772051112486817903e+00
1.087848745164130193e+01	3.810599078708678977e+00	1.799115576333094380e+00
1.157475235286948134e+01	4.079749959582188445e+00	1.839034845822433040e+00
1.227725452631866965e+01	4.372346779886650658e+00	1.891438408200281751e+00
1.297412877032508938e+01	4.689969803153491767e+00	1.956118910637494324e+00
1.365072511321230309e+01	5.034232866402914119e+00	2.033024915303566438e+00
1.428957150909154450e+01	5.406746527442320982e+00	2.122254212385880301e+00
1.487057273598853691e+01	5.809068778025773483e+00	2.224047845835653181e+00
1.537152714976427959e+01	6.242640110835105283e+00	2.338784914962140249e+00
1.576902937895641266e+01	6.708699230409242098e+00	2.466978131900964488e+00
1.603978955183441713e+01	7.208175264250108683e+00	2.609270036212112842e+00
1.616233405555552594e+01	7.741552066969390467e+00	2.766429688906009599e+00
1.611896270325856051e+01	8.308700282824689864e+00	2.939349584209229427e+00
1.589773801641901585e+01	8.908673482845697933e+00	3.129042423111472182e+00
1.549420233982841921e+01	9.539466258408287658e+00	3.336637282433291940e+00
1.491249273415357557e+01	1.019773507112212485e+01	3.563374580508950284e+00
1.416558024898901635e+01	1.087848745164130193e+01	3.810599078708678977e+00
1.327450359928513279e+01	1.157475235286948134e+01	4.079749959582188445e+00
1.226666718214056928e+01	1.227725452631866965e+01	4.372346779886650658e+00
1.117347049597470132e+01	1.297412877032508938e+01	4.689969803153491767e+00
1.002766553014633821e+01	1.365072511321230309e+01	5.034232866402914119e+00
8.860860214565118298e+00	1.428957150909154450e+01	5.406746527442320982e+00
7.701502035215877839e+00	1.487057273598853691e+01	5.809068778025773483e+00
6.573527145410511530e+00	1.537152714976427959e+01	6.242640110835105283e+00
5.495702525723530130e+00	1.576902937895641266e+01	6.708699230409242098e+00
4.481567033243595510e+00	1.603978955183441713e+01	7.208175264250108683e+00
3.539811730317049321e+00	1.616233405555552594e+01	7.741552066969390467e+00
2.674927120515397494e+00	1.611896270325856051e+01	8.308700282824689864e+00
1.887967809111005479e+00	1.589773801641901585e+01	8.908673482845697933e+00
1.177324270119656457e+00	1.549420233982841921e+01	9.539466258408287658e+00
5.394320143669271150e-01	1.491249273415357557e+01	1.019773507112212485e+01
-3.061775544844658192e-02	1.416558024898901635e+01	1.087848745164130193e+01
-5.385777401726624669e-01	1.327450359928513279e+01	1.157475235286948134e+01
-9.906510124624295921e-01	1.226666718214056928e+01	1.227725452631866965e+01
-1.393192919166101218e+00	1.117347049597470132e+01	1.297412877032508938e+01
-1.752493727707242765e+00	1.002766553014633821e+01	1.365072511321230309e+01
-2.074626991018581279e+00	8.860860214565118298e+00	1.428957150909154450e+01
-2.365349815590972682e+00	7.701502035215877839e+00	1.487057273598853691e+01
-2.630043085812123316e+00	6.573527145410511530e+00	1.537152714976427959e+01
-2.873681707274128527e+00	5.495702525723530130e+00	1.576902937895641266e+01
-3.100826813875534160e+00	4.481567033243595510e+00	1.603978955183441713e+01
-3.315633523294805762e+00	3.539811730317049321e+00	1.616233405555552594e+01
-3.521869193450082314e+00	2.674927120515397494e+00	1.611896270325856051e+01
-3.722938242332504810e+00	1.887967809111005479e+00	1.589773801641901585e+01
-3.921910476204967466e+00	1.177324270119656457e+00	1.549420233982841921e+01
-4.121550561933829293e+00	5.394320143669271150e-01	1.491249273415357557e+01
-4.324346811423569470e+00	-3.061775544844658192e-02	1.416558024898901635e+01
-4.532537848572552264e+00	-5.385777401726624669e-01	1.327450359928513279e+01
-4.748136025934316606e+00	-9.906510124624295921e-01	1.226666718214056928e+01
-4.972946669309241230e+00	-1.393192919166101218e+00	1.117347049597470132e+01
-5.208582370639907921e+00	-1.752493727707242765e+00	1.002766553014633821e+01
-5.456471637646944650e+00	-2.074626991018581279e+00	8.860860214565118298e+00
-5.717861256507488221e+00	-2.365349815590972682e+00	7.701502035215877839e+00
-5.993811745627152021e+00	-2.630043085812123316e+00	6.573527145410511530e+00
-6.285185289612424953e+00	-2.873681707274128527e+00	5.495702525723530130e+00
-6.592625560882592772e+00	-3.100826813875534160e+00	4.481567033243595510e+00
-6.916528883725780119e+00	-3.315633523294805762e+00	3.539811730317049321e+00
-7.257006298754418161e+00	-3.521869193450082314e+00	2.674927120515397494e+00
-7.613836277389143703e+00	-3.722938242332504810e+00	1.887967809111005479e+00
-7.986408155370806838e+00	-3.921910476204967466e+00	1.177324270119656457e+00
-8.373656846364927020e+00	-4.121550561933829293e+00	5.394320143669271150e-01
-8.773990109856876884e+00	-4.324346811423569470e+00	-3.061775544844658192e-02
-9.185210628187629567e+00	-4.532537848572552264e+00	-5.385777401726624669e-01
-9.604436430871988506e+00	-4.748136025934316606e+00	-9.906510124624295921e-01
-1.002802479934802271e+01	-4.972946669309241230e+00	-1.393192919166101218e+00
-1.045150665421305902e+01	-5.208582370639907921e+00	-1.752493727707242765e+00
-1.086954045857104134e+01	-5.456471637646944650e+00	-2.074626991018581279e+00
-1.127589665125043972e+01	-5.717861256507488221e+00	-2.365349815590972682e+00
-1.166348520960903201e+01	-5.993811745627152021e+00	-2.630043085812123316e+00
-1.202443965148865601e+01	-6.285185289612424953e+00	-2.873681707274128527e+00
-1.235027001996642326e+01	-6.592625560882592772e+00	-3.100826813875534160e+00
-1.263209450867321237e+01	-6.916528883725780119e+00	-3.315633523294805762e+00
-1.286095383197313780e+01	-7.257006298754418161e+00	-3.521869193450082314e+00
-1.302820398256143264e+01	-7.613836277389143703e+00	-3.722938242332504810e+00
-1.312597196710579439e+01	-7.986408155370806838e+00	-3.921910476204967466e+00
-1.314764656874647031e+01	-8.373656846364927020e+00	-4.121550561933829293e+00
-1.308836412194939136e+01	-8.773990109856876884e+00	-4.324346811423569470e+00
-1.294544036243799745e+01	-9.185210628187629567e+00	-4.532537848572552264e+00
-1.271869647648352064e+01	-9.604436430871988506e+00	-4.748136025934316606e+00
-1.241063273653352539e+01	-1.002802479934802271e+01	-4.972946669309241230e+00
-1.202641726728563576e+01	-1.045150665421305902e+01	-5.208582370639907921e+00
-1.157367907223455283e+01	-1.086954045857104134e+01	-5.456471637646944650e+00
-1.106211982489002921e+01	-1.127589665125043972e+01	-5.717861256507488221e+00
-1.050298304930747939e+01	-1.166348520960903201e+01	-5.993811745627152021e+00
-9.908437130469856413e+00	-1.202443965148865601e+01	-6.285185289612424953e+00
-9.290936561634357105e+00	-1.235027001996642326e+01	-6.592625560882592772e+00
-8.662622943861212121e+00	-1.263209450867321237e+01	-6.916528883725780119e+00
-8.034815164337612003e+00	-1.286095383197313780e+01	-7.257006298754418161e+00
-7.417620469232732106e+00	-1.302820398256143264e+01	-7.613836277389143703e+00
-6.819679036312583875e+00	-1.312597196710579439e+01	-7.986408155370806838e+00
-6.248037785048777160e+00	-1.314764656874647031e+01	-8.373656846364927020e+00
-5.708136827885350151e+00	-1.308836412194939136e+01	-8.773990109856876884e+00
-5.203884926567003966e+00	-1.294544036243799745e+01	-9.185210628187629567e+00
-4.737798098399112590e+00	-1.271869647648352064e+01	-9.604436430871988506e+00
-4.311176928672928454e+00	-1.241063273653352539e+01	-1.002802479934802271e+01
-3.924301786929959679e+00	-1.202641726728563576e+01	-1.045150665421305902e+01
-3.576629764661102051e+00	-1.157367907223455283e+01	-1.086954045857104134e+01
-3.266981825018160812e+00	-1.106211982489002921e+01	-1.127589665125043972e+01
-2.993712813012064711e+00	-1.050298304930747939e+01	-1.166348520960903201e+01
-2.754860350843084227e+00	-9.908437130469856413e+00	-1.202443965148865601e+01
-2.548271183463472145e+00	-9.290936561634357105e+00	-1.235027001996642326e+01
-2.371705316301352617e+00	-8.662622943861212121e+00	-1.263209450867321237e+01
-2.222919430962272624e+00	-8.034815164337612003e+00	-1.286095383197313780e+01
-2.099731720275108682e+00	-7.417620469232732106e+00	-1.302820398256143264e+01
-2.000070584690132325e+00	-6.819679036312583875e+00	-1.312597196710579439e+01
-1.922009688933453475e+00	-6.248037785048777160e+00	-1.314764656874647031e+01
-1.863791777423181584e+00	-5.708136827885350151e+00	-1.308836412194939136e+01
-1.823843453072959919e+00	-5.203884926567003966e+00	-1.294544036243799745e+01
-1.800782881842694083e+00	-4.737798098399112590e+00	-1.271869647648352064e+01
-1.793422125326331162e+00	-4.311176928672928454e+00	-1.241063273653352539e+01
-1.800765545615580221e+00	-3.924301786929959679e+00	-1.202641726728563576e+01
-1.822005482748506822e+00	-3.576629764661102051e+00	-1.157367907223455283e+01
-1.856516181937557297e+00	-3.266981825018160812e+00	-1.106211982489002921e+01
-1.903846748452148407e+00	-2.993712813012064711e+00	-1.050298304930747939e+01
-1.963713732973455972e+00	-2.754860350843084227e+00	-9.908437130469856413e+00
-2.035993798234771557e+00	-2.548271183463472145e+00	-9.290936561634357105e+00
-2.120716786495742578e+00	-2.371705316301352617e+00	-8.662622943861212121e+00
-2.218059393832348736e+00	-2.222919430962272624e+00	-8.034815164337612003e+00
-2.328339557829585793e+00	-2.099731720275108682e+00	-7.417620469232732106e+00
-2.452011576166031048e+00	-2.000070584690132325e+00	-6.819679036312583875e+00
-2.589661890619689100e+00	-1.922009688933453475e+00	-6.248037785048777160e+00
-2.742005389764903267e+00	-1.863791777423181584e+00	-5.708136827885350151e+00
-2.909881999317285306e+00	-1.823843453072959919e+00	-5.203884926567003966e+00
-3.094253236583625277e+00	-1.800782881842694083e+00	-4.737798098399112590e+00
-3.296198299195409742e+00	-1.793422125326331162e+00	-4.311176928672928454e+00
-3.516909132133839488e+00	-1.800765545615580221e+00	-3.924301786929959679e+00
-3.757683764333426435e+00	-1.822005482748506822e+00	-3.576629764661102051e+00
-4.019917019754634779e+00	-1.856516181937557297e+00	-3.266981825018160812e+00
-4.305087480400623612e+00	-1.903846748452148407e+00	-2.993712813012064711e+00
-4.614739303302504148e+00	-1.963713732973455972e+00	-2.754860350843084227e+00
-4.950457164332516591e+00	-2.035993798234771557e+00	-2.548271183463472145e+00
-5.313832216208995263e+00	-2.120716786495742578e+00	-2.371705316301352617e+00
-5.706416509459410591e+00	-2.218059393832348736e+00	-2.222919430962272624e+00
-6.129662846767018891e+00	-2.328339557829585793e+00	-2.099731720275108682e+00
-6.584846552866817859e+00	-2.452011576166031048e+00	-2.000070584690132325e+00
-7.072965199241316725e+00	-2.589661890619689100e+00	-1.922009688933453475e+00
-7.594612018099333284e+00	-2.742005389764903267e+00	-1.863791777423181584e+00
-8.149818719140590417e+00	-2.909881999317285306e+00	-1.823843453072959919e+00
-8.737863901456504934e+00	-3.094253236583625277e+00	-1.800782881842694083e+00
-9.357044534970007987e+00	-3.296198299195409742e+00	-1.793422125326331162e+00
-1.000441047172833287e+01	-3.516909132133839488e+00	-1.800765545615580221e+00
-1.067546612624218128e+01	-3.757683764333426435e+00	-1.822005482748506822e+00
-1.136384986669365915e+01	-4.019917019754634779e+00	-1.856516181937557297e+00
-1.206101074539853890e+01	-4.305087480400623612e+00	-1.903846748452148407e+00
-1.275591414620630992e+01	-4.614739303302504148e+00	-1.963713732973455972e+00
-1.343482229896699032e+01	-4.950457164332516591e+00	-2.035993798234771557e+00
-1.408121088790835351e+01	-5.313832216208995263e+00	-2.120716786495742578e+00
-1.467589605379810536e+01	-5.706416509459410591e+00	-2.218059393832348736e+00
-1.519745190703812376e+01	-6.129662846767018891e+00	-2.328339557829585793e+00
-1.562299040810723127e+01	-6.584846552866817859e+00	-2.452011576166031048e+00
-1.592934575393643293e+01	-7.072965199241316725e+00	-2.589661890619689100e+00
-1.609464899204525423e+01	-7.594612018099333284e+00	-2.742005389764903267e+00
-1.610019646806097526e+01	-8.149818719140590417e+00	-2.909881999317285306e+00
-1.593241947963641181e+01	-8.737863901456504934e+00	-3.094253236583625277e+00
-1.558467632108116874e+01	-9.357044534970007987e+00	-3.296198299195409742e+00
-1.505854481958072988e+01	-1.000441047172833287e+01	-3.516909132133839488e+00
-1.436432422862039182e+01	-1.067546612624218128e+01	-3.757683764333426435e+00
-1.352057215186324335e+01	-1.136384986669365915e+01	-4.019917019754634779e+00
-1.255268555990353363e+01	-1.206101074539853890e+01	-4.305087480400623612e+00
-1.149073407613334652e+01	-1.275591414620630992e+01	-4.614739303302504148e+00
-1.036690447674985904e+01	-1.343482229896699032e+01	-4.950457164332516591e+00
-9.212969205020968388e+00	-1.408121088790835351e+01	-5.313832216208995263e+00
-8.058138163545446986e+00	-1.467589605379810536e+01	-5.706416509459410591e+00
-6.927522120706656850e+00	-1.519745190703812376e+01	-6.129662846767018891e+00
-5.841280022637682201e+00	-1.562299040810723127e+01	-6.584846552866817859e+00
-4.814390135760777234e+00	-1.592934575393643293e+01	-7.072965199241316725e+00
-3.856903688967236121e+00	-1.609464899204525423e+01	-7.594612018099333284e+00
-2.974512450289639620e+00	-1.610019646806097526e+01	-8.149818719140590417e+00
-2.169274881660246734e+00	-1.593241947963641181e+01	-8.737863901456504934e+00
-1.440380245180624019e+00	-1.558467632108116874e+01	-9.357044534970007987e+00
-7.848701590461775179e-01	-1.505854481958072988e+01	-1.000441047172833287e+01
-1.982725986019625575e-01	-1.436432422862039182e+01	-1.067546612624218128e+01
3.248700186668350698e-01	-1.352057215186324335e+01	-1.136384986669365915e+01
7.905795533460397984e-01	-1.255268555990353363e+01	-1.206101074539853890e+01
1.205118633572289433e+00	-1.149073407613334652e+01	-1.275591414620630992e+01
1.574751327308976823e+00	-1.036690447674985904e+01	-1.343482229896699032e+01
1.905573261398073148e+00	-9.212969205020968388e+00	-1.408121088790835351e+01
2.203397205185304131e+00	-8.058138163545446986e+00	-1.467589605379810536e+01
2.473681786669987392e+00	-6.927522120706656850e+00	-1.519745190703812376e+01
2.721492944345660359e+00	-5.841280022637682201e+00	-1.562299040810723127e+01
2.951489605220025680e+00	-4.814390135760777234e+00	-1.592934575393643293e+01
3.167926762960302067e+00	-3.856903688967236121e+00	-1.609464899204525423e+01
3.374670556478432726e+00	-2.974512450289639620e+00	-1.610019646806097526e+01
3.575221119193726427e+00	-2.169274881660246734e+00	-1.593241947963641181e+01
3.772739907678808180e+00	-1.440380245180624019e+00	-1.558467632108116874e+01
3.970078958377071476e+00	-7.848701590461775179e-01	-1.505854481958072988e+01
4.169810095356133672e+00	-1.982725986019625575e-01	-1.436432422862039182e+01
4.374252549794401368e+00	3.248700186668350698e-01	-1.352057215186324335e+01
4.585497777730022761e+00	7.905795533460397984e-01	-1.255268555990353363e+01
4.805430496979248289e+00	1.205118633572289433e+00	-1.149073407613334652e+01
5.035745124140779794e+00	1.574751327308976823e+00	-1.036690447674985904e+01
5.277956892982433423e+00	1.905573261398073148e+00	-9.212969205020968388e+00
5.533406989700423217e+00	2.203397205185304131e+00	-8.058138163545446986e+00
5.803261061771390672e+00	2.473681786669987392e+00	-6.927522120706656850e+00
6.088500459496196449e+00	2.721492944345660359e+00	-5.841280022637682201e+00
6.389905569056498535e+00	2.951489605220025680e+00	-4.814390135760777234e+00
6.708030612521374003e+00	3.167926762960302067e+00	-3.856903688967236121e+00
7.043169347988158968e+00	3.374670556478432726e+00	-2.974512450289639620e+00
7.395311232103603416e+00	3.575221119193726427e+00	-2.169274881660246734e+00
7.764087844675563232e+00	3.772739907678808180e+00	-1.440380245180624019e+00
8.148709765167435393e+00	3.970078958377071476e+00	-7.848701590461775179e-01
8.547894683747145450e+00	4.169810095356133672e+00	-1.982725986019625575e-01
8.959788377882828669e+00	4.374252549794401368e+00	3.248700186668350698e-01
9.381881337271854804e+00	4.585497777730022761e+00	7.905795533460397984e-01
9.810925306518981870e+00	4.805430496979248289e+00	1.205118633572289433e+00
1.024285583277342937e+01	5.035745124140779794e+00	1.574751327308976823e+00
1.067272899056425395e+01	5.277956892982433423e+00	1.905573261398073148e+00
1.109468265320919222e+01	5.533406989700423217e+00	2.203397205185304131e+00
1.150193471076601348e+01	5.803261061771390672e+00	2.473681786669987392e+00
1.188683207181377455e+01	6.088500459496196449e+00	2.721492944345660359e+00
1.224096455384625948e+01	6.389905569056498535e+00	2.951489605220025680e+00
1.255535617997148989e+01	6.708030612521374003e+00	3.167926762960302067e+00
1.282074227175741754e+01	7.043169347988158968e+00	3.374670556478432726e+00
1.302793355776284656e+01	7.395311232103603416e+00	3.575221119193726427e+00
1.316825824372602938e+01	7.764087844675563232e+00	3.772739907678808180e+00
1.323406027235319016e+01	8.148709765167435393e+00	3.970078958377071476e+00
1.321921842070892694e+01	8.547894683747145450e+00	4.169810095356133672e+00
1.311963894266708408e+01	8.959788377882828669e+00	4.374252549794401368e+00
1.293366724168148352e+01	9.381881337271854804e+00	4.585497777730022761e+00
1.266236449200854963e+01	9.810925306518981870e+00	4.805430496979248289e+00
1.230960503174200937e+01	1.024285583277342937e+01	5.035745124140779794e+00
1.188196950405606955e+01	1.067272899056425395e+01	5.277956892982433423e+00
1.138843441189892935e+01	1.109468265320919222e+01	5.533406989700423217e+00
1.083988614623368818e+01	1.150193471076601348e+01	5.803261061771390672e+00
1.024851091963220995e+01	1.188683207181377455e+01	6.088500459496196449e+00
9.627126449392800822e+00	1.224096455384625948e+01	6.389905569056498535e+00
8.988524051827415207e+00	1.255535617997148989e+01	6.708030612521374003e+00
8.344881398142272033e+00	1.282074227175741754e+01	7.043169347988158968e+00
7.707289548352092901e+00	1.302793355776284656e+01	7.395311232103603416e+00
7.085417476086648847e+00	1.316825824372602938e+01	7.764087844675563232e+00
6.487317565538075037e+00	1.323406027235319016e+01	8.148709765167435393e+00
5.919359784246259082e+00	1.321921842070892694e+01	8.547894683747145450e+00
5.386272019990407500e+00	1.311963894266708408e+01	8.959788377882828669e+00
4.891259460454148389e+00	1.293366724168148352e+01	9.381881337271854804e+00
4.436175867670518969e+00	1.266236449200854963e+01	9.810925306518981870e+00
4.021722662531804993e+00	1.230960503174200937e+01	1.024285583277342937e+01
3.647656409174485415e+00	1.188196950405606955e+01	1.067272899056425395e+01
3.312990395355886353e+00	1.138843441189892935e+01	1.109468265320919222e+01
3.016180760017342699e+00	1.083988614623368818e+01	1.150193471076601348e+01
2.755291606798706106e+00	1.024851091963220995e+01	1.188683207181377455e+01
2.528136622667011224e+00	9.627126449392800822e+00	1.224096455384625948e+01
2.332396929941360941e+00	8.988524051827415207e+00	1.255535617997148989e+01
2.165716364357838319e+00	8.344881398142272033e+00	1.282074227175741754e+01
2.025776249005501572e+00	7.707289548352092901e+00	1.302793355776284656e+01
1.910352177073246338e+00	7.085417476086648847e+00	1.316825824372602938e+01
1.817355456662490765e+00	6.487317565538075037e+00	1.323406027235319016e+01
1.744861812402332735e+00	5.919359784246259082e+00	1.321921842070892694e+01
1.691129758932805371e+00	5.386272019990407500e+00	1.311963894266708408e+01
1.654610815888026165e+00	4.891259460454148389e+00	1.293366724168148352e+01
1.633953460682106673e+00	4.436175867670518969e+00	1.266236449200854963e+01
1.628002438964383680e+00	4.021722662531804993e+00	1.230960503174200937e+01
1.635794788448198700e+00	3.647656409174485415e+00	1.188196950405606955e+01
1.656553688733847007e+00	3.312990395355886353e+00	1.138843441189892935e+01
1.689681032049836773e+00	3.016180760017342699e+00	1.083988614623368818e+01
1.734749418820306310e+00	2.755291606798706106e+00	1.024851091963220995e+01
1.791494116938805670e+00	2.528136622667011224e+00	9.627126449392800822e+00
1.859805382618022307e+00	2.332396929941360941e+00	8.988524051827415207e+00
1.939721420912045913e+00	2.165716364357838319e+00	8.344881398142272033e+00
2.031422162192858316e+00	2.025776249005501572e+00	7.707289548352092901e+00
2.135223943415196057e+00	1.910352177073246338e+00	7.085417476086648847e+00
2.251575106123584025e+00	1.817355456662490765e+00	6.487317565538075037e+00
2.381052452867963520e+00	1.744861812402332735e+00	5.919359784246259082e+00
2.524358435835122982e+00	1.691129758932805371e+00	5.386272019990407500e+00
2.682318881659284227e+00	1.654610815888026165e+00	4.891259460454148389e+00
2.855880979797091435e+00	1.633953460682106673e+00	4.436175867670518969e+00
3.046111173344153045e+00	1.628002438964383680e+00	4.021722662531804993e+00
3.254192484975064747e+00	1.635794788448198700e+00	3.647656409174485415e+00
3.481420680389020639e+00	1.656553688733847007e+00	3.312990395355886353e+00
3.729198510113878484e+00	1.689681032049836773e+00	3.016180760017342699e+00
3.999027069991294869e+00	1.734749418820306310e+00	2.755291606798706106e+00
4.292493072972258794e+00	1.791494116938805670e+00	2.528136622667011224e+00
4.611250522029409105e+00	1.859805382618022307e+00	2.332396929941360941e+00
4.956994909384105696e+00	1.939721420912045913e+00	2.165716364357838319e+00
5.331427637441109368e+00	2.031422162192858316e+00	2.025776249005501572e+00
5.736207864809473200e+00	2.135223943415196057e+00	1.910352177073246338e+00
6.172888440859195747e+00	2.251575106123584025e+00	1.817355456662490765e+00
6.642832037341044327e+00	2.381052452867963520e+00	1.744861812402332735e+00
7.147103077688226946e+00	2.524358435835122982e+00	1.691129758932805371e+00
7.686330709027171970e+00	2.682318881659284227e+00	1.654610815888026165e+00
8.260538025358838965e+00	2.855880979797091435e+00	1.633953460682106673e+00
8.868933281898781829e+00	3.046111173344153045e+00	1.628002438964383680e+00
9.509660291976990365e+00	3.254192484975064747e+00	1.635794788448198700e+00
1.017950803583031671e+01	3.481420680389020639e+00	1.656553688733847007e+00
1.087358430605803505e+01	3.729198510113878484e+00	1.689681032049836773e+00
1.158496558612878680e+01	3.999027069991294869e+00	1.734749418820306310e+00
1.230434583570766627e+01	4.292493072972258794e+00	1.791494116938805670e+00
1.301972062266253971e+01	4.611250522029409105e+00	1.859805382618022307e+00
1.371615952109936387e+01	4.956994909384105696e+00	1.939721420912045913e+00
1.437573699438448571e+01	5.331427637441109368e+00	2.031422162192858316e+00
1.497770628309360497e+01	5.736207864809473200e+00	2.135223943415196057e+00
1.549900598617484349e+01	6.172888440859195747e+00	2.251575106123584025e+00
1.591517691744257235e+01	6.642832037341044327e+00	2.381052452867963520e+00
1.620172892896398764e+01	7.147103077688226946e+00	2.524358435835122982e+00
1.633592831551384350e+01	7.686330709027171970e+00	2.682318881659284227e+00
1.629887894296658146e+01	8.260538025358838965e+00	2.855880979797091435e+00
1.607766038081693694e+01	8.868933281898781829e+00	3.046111173344153045e+00
1.566719479232730095e+01	9.509660291976990365e+00	3.254192484975064747e+00
1.507148058747726616e+01	1.017950803583031671e+01	3.481420680389020639e+00
1.430388791948221794e+01	1.087358430605803505e+01	3.729198510113878484e+00
1.338636593697279764e+01	1.158496558612878680e+01	3.999027069991294869e+00
1.234763193970474049e+01	1.230434583570766627e+01	4.292493072972258794e+00
1.122063196820579734e+01	1.301972062266253971e+01	4.611250522029409105e+00
1.003970720428272578e+01	1.371615952109936387e+01	4.956994909384105696e+00
8.837924527879383874e+00	1.437573699438448571e+01	5.331427637441109368e+00
7.644935303552236050e+00	1.497770628309360497e+01	5.736207864809473200e+00
6.485560391478025544e+00	1.549900598617484349e+01	6.172888440859195747e+00
5.379124834538949962e+00	1.591517691744257235e+01	6.642832037341044327e+00
4.339433111570880186e+00	1.620172892896398764e+01	7.147103077688226946e+00
3.375206916317149197e+00	1.633592831551384350e+01	7.686330709027171970e+00
2.490796850616519453e+00	1.629887894296658146e+01	8.260538025358838965e+00
1.687007270303688244e+00	1.607766038081693694e+01	8.868933281898781829e+00
9.619179276863482064e-01	1.566719479232730095e+01	9.509660291976990365e+00
3.116307871978419852e-01	1.507148058747726616e+01	1.017950803583031671e+01
-2.690932190664553358e-01	1.430388791948221794e+01	1.087358430605803505e+01
-7.863172803484226314e-01	1.338636593697279764e+01	1.158496558612878680e+01
-1.246525951654662068e+00	1.234763193970474049e+01	1.230434583570766627e+01
-1.656322960876618566e+00	1.122063196820579734e+01	1.301972062266253971e+01
-2.022213116161422075e+00	1.003970720428272578e+01	1.371615952109936387e+01
-2.350451944371036106e+00	8.837924527879383874e+00	1.437573699438448571e+01
-2.646948287732303839e+00	7.644935303552236050e+00	1.497770628309360497e+01
-2.917207264885084861e+00	6.485560391478025544e+00	1.549900598617484349e+01
-3.166303243750417717e+00	5.379124834538949962e+00	1.591517691744257235e+01
-3.398874519277476303e+00	4.339433111570880186e+00	1.620172892896398764e+01
-3.619133138814815354e+00	3.375206916317149197e+00	1.633592831551384350e+01
-3.830884756408178493e+00	2.490796850616519453e+00	1.629887894296658146e+01
-4.037554550015869381e+00	1.687007270303688244e+00	1.607766038081693694e+01
-4.242216142703706616e+00	9.619179276863482064e-01	1.566719479232730095e+01
-4.447621172468853246e+00	3.116307871978419852e-01	1.507148058747726616e+01
-4.656227693652821742e+00	-2.690932190664553358e-01	1.430388791948221794e+01
-4.870225998388822752e+00	-7.863172803484226314e-01	1.338636593697279764e+01
-5.091560746022730122e+00	-1.246525951654662068e+00	1.234763193970474049e+01
-5.321948504164784488e+00	-1.656322960876618566e+00	1.122063196820579734e+01
-5.562889955838310918e+00	-2.022213116161422075e+00	1.003970720428272578e+01
-5.815676129914262305e+00	-2.350451944371036106e+00	8.837924527879383874e+00
-6.081388082677499973e+00	-2.646948287732303839e+00	7.644935303552236050e+00
-6.360889513361459358e+00	-2.917207264885084861e+00	6.485560391478025544e+00
-6.654811853709863279e+00	-3.166303243750417717e+00	5.379124834538949962e+00
-6.963531451521953741e+00	-3.398874519277476303e+00	4.339433111570880186e+00
-7.287138594611733744e+00	-3.619133138814815354e+00	3.375206916317149197e+00
-7.625398322637870763e+00	-3.830884756408178493e+00	2.490796850616519453e+00
-7.977703281956062042e+00	-4.037554550015869381e+00	1.687007270303688244e+00
-8.343019328367827114e+00	-4.242216142703706616e+00	9.619179276863482064e-01
-8.719825210544955851e+00	-4.447621172468853246e+00	3.116307871978419852e-01
-9.106048505227969159e+00	-4.656227693652821742e+00	-2.690932190664553358e-01
-9.499001044506176328e+00	-4.870225998388822752e+00	-7.863172803484226314e-01
-9.895318372642037730e+00	-5.091560746022730122e+00	-1.246525951654662068e+00
-1.029090925284593361e+01	-5.321948504164784488e+00	-1.656322960876618566e+00
-1.068092281256564036e+01	-5.562889955838310918e+00	-2.022213116161422075e+00
-1.105974239013099236e+01	-5.815676129914262305e+00	-2.350451944371036106e+00
-1.142101625252709951e+01	-6.081388082677499973e+00	-2.646948287732303839e+00
-1.175773572274285783e+01	-6.360889513361459358e+00	-2.917207264885084861e+00
-1.206237043844744150e+01	-6.654811853709863279e+00	-3.166303243750417717e+00
-1.232706799678873999e+01	-6.963531451521953741e+00	-3.398874519277476303e+00
-1.254392074513772393e+01	-7.287138594611733744e+00	-3.619133138814815354e+00
-1.270529581401670072e+01	-7.625398322637870763e+00	-3.830884756408178493e+00
-1.280421592634819206e+01	-7.977703281956062042e+00	-4.037554550015869381e+00
-1.283476888627174439e+01	-8.343019328367827114e+00	-4.242216142703706616e+00
-1.279251439198963780e+01	-8.719825210544955851e+00	-4.447621172468853246e+00
-1.267484985759070781e+01	-9.106048505227969159e+00	-4.656227693652821742e+00
-1.248129433177072123e+01	-9.499001044506176328e+00	-4.870225998388822752e+00
-1.221365301687979255e+01	-9.895318372642037730e+00	-5.091560746022730122e+00
-1.187603494071684551e+01	-1.029090925284593361e+01	-5.321948504164784488e+00
-1.147471214776004800e+01	-1.068092281256564036e+01	-5.562889955838310918e+00
-1.101782793075225086e+01	-1.105974239013099236e+01	-5.815676129914262305e+00
-1.051498058894691745e+01	-1.142101625252709951e+01	-6.081388082677499973e+00
-9.976724241509803193e+00	-1.175773572274285783e+01	-6.360889513361459358e+00
-9.414036453423133111e+00	-1.206237043844744150e+01	-6.654811853709863279e+00
-8.837802608851053066e+00	-1.232706799678873999e+01	-6.963531451521953741e+00
-8.258359766203561492e+00	-1.254392074513772393e+01	-7.287138594611733744e+00
-7.685130372650444741e+00	-1.270529581401670072e+01	-7.625398322637870763e+00
-7.126361685751641417e+00	-1.280421592634819206e+01	-7.977703281956062042e+00
-6.588972906891975789e+00	-1.283476888627174439e+01	-8.343019328367827114e+00
-6.078500954766566267e+00	-1.279251439198963780e+01	-8.719825210544955851e+00
-5.599128515543606355e+00	-1.267484985759070781e+01	-9.106048505227969159e+00
-5.153774536445452803e+00	-1.248129433177072123e+01	-9.499001044506176328e+00
-4.744227038894007542e+00	-1.221365301687979255e+01	-9.895318372642037730e+00
-4.371300055636200277e+00	-1.187603494071684551e+01	-1.029090925284593361e+01
-4.034999665576017414e+00	-1.147471214776004800e+01	-1.068092281256564036e+01
-3.734687701611231425e+00	-1.101782793075225086e+01	-1.105974239013099236e+01
-3.469235175293071904e+00	-1.051498058894691745e+01	-1.142101625252709951e+01
-3.237160469871933177e+00	-9.976724241509803193e+00	-1.175773572274285783e+01
-3.036749761762608912e+00	-9.414036453423133111e+00	-1.206237043844744150e+01
-2.866158929694607060e+00	-8.837802608851053066e+00	-1.232706799678873999e+01
-2.723497464572517845e+00	-8.258359766203561492e+00	-1.254392074513772393e+01
-2.606895697654397992e+00	-7.685130372650444741e+00	-1.270529581401670072e+01
-2.514557122154347457e+00	-7.126361685751641417e+00	-1.280421592634819206e+01
-2.444797786857056288e+00	-6.588972906891975789e+00	-1.283476888627174439e+01
-2.396074767397586847e+00	-6.078500954766566267e+00	-1.279251439198963780e+01
-2.367005632337166432e+00	-5.599128515543606355e+00	-1.267484985759070781e+01
-2.356380662513378965e+00	-5.153774536445452803e+00	-1.248129433177072123e+01
-2.363169385962963887e+00	-4.744227038894007542e+00	-1.221365301687979255e+01
-2.386522779459945731e+00	-4.371300055636200277e+00	-1.187603494071684551e+01
-2.425772276127358129e+00	-4.034999665576017414e+00	-1.147471214776004800e+01
-2.480426515719468927e+00	-3.734687701611231425e+00	-1.101782793075225086e+01
-2.550166584954375537e+00	-3.469235175293071904e+00	-1.051498058894691745e+01
-2.634840321663186380e+00	-3.237160469871933177e+00	-9.976724241509803193e+00
-2.734456098357210596e+00	-3.036749761762608912e+00	-9.414036453423133111e+00
-2.849176356432264967e+00	-2.866158929694607060e+00	-8.837802608851053066e+00
-2.979311028868203870e+00	-2.723497464572517845e+00	-8.258359766203561492e+00
-3.125310863368194525e+00	-2.606895697654397992e+00	-7.685130372650444741e+00
-3.287760535216769142e+00	-2.514557122154347457e+00	-7.126361685751641417e+00
-3.467371315019687206e+00	-2.444797786857056288e+00	-6.588972906891975789e+00
-3.664972925821222471e+00	-2.396074767397586847e+00	-6.078500954766566267e+00
-3.881504081475990464e+00	-2.367005632337166432e+00	-5.599128515543606355e+00
-4.118001038037521155e+00	-2.356380662513378965e+00	-5.153774536445452803e+00
-4.375583306885213020e+00	-2.363169385962963887e+00	-4.744227038894007542e+00
-4.655435467482311296e+00	-2.386522779459945731e+00	-4.371300055636200277e+00
-4.958783775494596924e+00	-2.425772276127358129e+00	-4.034999665576017414e+00
-5.286865987476755180e+00	-2.480426515719468927e+00	-3.734687701611231425e+00
-5.640892519798357263e+00	-2.550166584954375537e+00	-3.469235175293071904e+00
-6.021996737410404421e+00	-2.634840321663186380e+00	-3.237160469871933177e+00
-6.431171848998528340e+00	-2.734456098357210596e+00	-3.036749761762608912e+00
-6.869191607089627283e+00	-2.849176356432264967e+00	-2.866158929694607060e+00
-7.336511836460131164e+00	-2.979311028868203870e+00	-2.723497464572517845e+00
-7.833149835795182980e+00	-3.125310863368194525e+00	-2.606895697654397992e+00
-8.358539052144829284e+00	-3.287760535216769142e+00	-2.514557122154347457e+00
-8.911357302645534162e+00	-3.467371315019687206e+00	-2.444797786857056288e+00
-9.489328456536959777e+00	-3.664972925821222471e+00	-2.396074767397586847e+00
-1.008900018641242369e+01	-3.881504081475990464e+00	-2.367005632337166432e+00
-1.070550446913737908e+01	-4.118001038037521155e+00	-2.356380662513378965e+00
-1.133231324674654594e+01	-4.375583306885213020e+00	-2.363169385962963887e+00
-1.196100918256558998e+01	-4.655435467482311296e+00	-2.386522779459945731e+00
-1.258110058251422281e+01	-4.958783775494596924e+00	-2.425772276127358129e+00
-1.317991954605061622e+01	-5.286865987476755180e+00	-2.480426515719468927e+00
-1.374265167086014827e+01	-5.640892519798357263e+00	-2.550166584954375537e+00
-1.425255148991843335e+01	-6.021996737410404421e+00	-2.634840321663186380e+00
-1.469139650664574503e+01	-6.431171848998528340e+00	-2.734456098357210596e+00
-1.504021979873456338e+01	-6.869191607089627283e+00	-2.849176356432264967e+00
-1.528033276397232498e+01	-7.336511836460131164e+00	-2.979311028868203870e+00
-1.539460420782168448e+01	-7.833149835795182980e+00	-3.125310863368194525e+00
-1.536890303000089730e+01	-8.358539052144829284e+00	-3.287760535216769142e+00
-1.519354949901158314e+01	-8.911357302645534162e+00	-3.467371315019687206e+00
-1.486457150098117808e+01	-9.489328456536959777e+00	-3.664972925821222471e+00
-1.438454731209179371e+01	-1.008900018641242369e+01	-3.881504081475990464e+00
-1.376285118019581688e+01	-1.070550446913737908e+01	-4.118001038037521155e+00
-1.301520497167778778e+01	-1.133231324674654594e+01	-4.375583306885213020e+00
-1.216256225021471060e+01	-1.196100918256558998e+01	-4.655435467482311296e+00
-1.122947792960496294e+01	-1.258110058251422281e+01	-4.958783775494596924e+00
-1.024220960887344134e+01	-1.317991954605061622e+01	-5.286865987476755180e+00
-9.226828957150761568e+00	-1.374265167086014827e+01	-5.640892519798357263e+00
-8.207588051122234774e+00	-1.425255148991843335e+01	-6.021996737410404421e+00
-7.205703856635184756e+00	-1.469139650664574503e+01	-6.431171848998528340e+00
-6.238624275460143309e+00	-1.504021979873456338e+01	-6.869191607089627283e+00
-5.319750521936254195e+00	-1.528033276397232498e+01	-7.336511836460131164e+00
-4.458531129069923438e+00	-1.539460420782168448e+01	-7.833149835795182980e+00
-3.660816885814274890e+00	-1.536890303000089730e+01	-8.358539052144829284e+00
-2.929367411270287658e+00	-1.519354949901158314e+01	-8.911357302645534162e+00
-2.264418310437867454e+00	-1.486457150098117808e+01	-9.489328456536959777e+00
-1.664242761132547876e+00	-1.438454731209179371e+01	-1.008900018641242369e+01
-1.125665732528044582e+00	-1.376285118019581688e+01	-1.070550446913737908e+01
-6.445090015635464020e-01	-1.301520497167778778e+01	-1.133231324674654594e+01
-2.159595333878809864e-01	-1.216256225021471060e+01	-1.196100918256558998e+01
1.651369671928289429e-01	-1.122947792960496294e+01	-1.258110058251422281e+01
5.040503474707107578e-01	-1.024220960887344134e+01	-1.317991954605061622e+01
8.059988269377862391e-01	-9.226828957150761568e+00	-1.374265167086014827e+01
1.076030510387937955e+00	-8.207588051122234774e+00	-1.425255148991843335e+01
1.318944268767620942e+00	-7.205703856635184756e+00	-1.469139650664574503e+01
1.539241677214904236e+00	-6.238624275460143309e+00	-1.504021979873456338e+01
1.741102892839091476e+00	-5.319750521936254195e+00	-1.528033276397232498e+01
1.928380541417096250e+00	-4.458531129069923438e+00	-1.539460420782168448e+01
2.104606769019234491e+00	-3.660816885814274890e+00	-1.536890303000089730e+01
2.273009563343278305e+00	-2.929367411270287658e+00	-1.519354949901158314e+01
2.436535252416109465e+00	-2.264418310437867454e+00	-1.486457150098117808e+01
2.597874752699078638e+00	-1.664242761132547876e+00	-1.438454731209179371e+01
2.759491678229874623e+00	-1.125665732528044582e+00	-1.376285118019581688e+01
2.923650852553149715e+00	-6.445090015635464020e-01	-1.301520497167778778e+01
3.092446100389696806e+00	-2.159595333878809864e-01	-1.216256225021471060e+01
3.267826449104390019e+00	1.651369671928289429e-01	-1.122947792960496294e+01
3.451620051894617625e+00	5.040503474707107578e-01	-1.024220960887344134e+01
3.645555264129079820e+00	8.059988269377862391e-01	-9.226828957150761568e+00
3.851278368572631727e+00	1.076030510387937955e+00	-8.207588051122234774e+00
4.070367460009326699e+00	1.318944268767620942e+00	-7.205703856635184756e+00
4.304341969540316448e+00	1.539241677214904236e+00	-6.238624275460143309e+00
4.554667237351938347e+00	1.741102892839091476e+00	-5.319750521936254195e+00
4.822753433574767712e+00	1.928380541417096250e+00	-4.458531129069923438e+00
5.109947984069949101e+00	2.104606769019234491e+00	-3.660816885814274890e+00
5.417520487242011740e+00	2.273009563343278305e+00	-2.929367411270287658e+00
5.746638917974885352e+00	2.436535252416109465e+00	-2.264418310437867454e+00
6.098335719231896768e+00	2.597874752699078638e+00	-1.664242761132547876e+00
6.473462202148358990e+00	2.759491678229874623e+00	-1.125665732528044582e+00
6.872629544075137709e+00	2.923650852553149715e+00	-6.445090015635464020e-01
7.296134638763263958e+00	3.092446100389696806e+00	-2.159595333878809864e-01
7.743869181414456904e+00	3.267826449104390019e+00	1.651369671928289429e-01
8.215210755880200111e+00	3.451620051894617625e+00	5.040503474707107578e-01
8.708895451809237187e+00	3.645555264129079820e+00	8.059988269377862391e-01
9.222872823216395233e+00	3.851278368572631727e+00	1.076030510387937955e+00
9.754145973479394272e+00	4.070367460009326699e+00	1.318944268767620942e+00
1.029860238107141157e+01	4.304341969540316448e+00	1.539241677214904236e+00
1.085084489093581439e+01	4.554667237351938347e+00	1.741102892839091476e+00
1.140403710755313860e+01	4.822753433574767712e+00	1.928380541417096250e+00
1.194978305360074877e+01	5.109947984069949101e+00	2.104606769019234491e+00
1.247806689134759672e+01	5.417520487242011740e+00	2.273009563343278305e+00
1.297728377128659183e+01	5.746638917974885352e+00	2.436535252416109465e+00
1.343439594785935398e+01	6.098335719231896768e+00	2.597874752699078638e+00
1.383524712619017727e+01	6.473462202148358990e+00	2.759491678229874623e+00
1.416506022950740551e+01	6.872629544075137709e+00	2.923650852553149715e+00
1.440912734292544073e+01	7.296134638763263958e+00	3.092446100389696806e+00
1.455367465296455443e+01	7.743869181414456904e+00	3.267826449104390019e+00
1.458685129320580387e+01	8.215210755880200111e+00	3.451620051894617625e+00
1.449975399758187677e+01	8.708895451809237187e+00	3.645555264129079820e+00
1.428736770949864798e+01	9.222872823216395233e+00	3.851278368572631727e+00
1.394928627094007290e+01	9.754145973479394272e+00	4.070367460009326699e+00
1.349008650387715846e+01	1.029860238107141157e+01	4.304341969540316448e+00
1.291926772815691393e+01	1.085084489093581439e+01	4.554667237351938347e+00
1.225073275544667162e+01	1.140403710755313860e+01	4.822753433574767712e+00
1.150186217283961909e+01	1.194978305360074877e+01	5.109947984069949101e+00
1.069230210576199092e+01	1.247806689134759672e+01	5.417520487242011740e+00
9.842628474655322535e+00	1.297728377128659183e+01	5.746638917974885352e+00
8.973057801174922687e+00	1.343439594785935398e+01	6.098335719231896768e+00
8.102347153562845961e+00	1.383524712619017727e+01	6.473462202148358990e+00
7.246975179483808205e+00	1.416506022950740551e+01	6.872629544075137709e+00
6.420638373788147391e+00	1.440912734292544073e+01	7.296134638763263958e+00
5.634046237580773386e+00	1.455367465296455443e+01	7.743869181414456904e+00
4.894964554786365163e+00	1.458685129320580387e+01	8.215210755880200111e+00
4.208439749358058535e+00	1.449975399758187677e+01	8.708895451809237187e+00
3.577136292668762430e+00	1.428736770949864798e+01	9.222872823216395233e+00
3.001728151455611560e+00	1.394928627094007290e+01	9.754145973479394272e+00
2.481298985267069934e+00	1.349008650387715846e+01	1.029860238107141157e+01
2.013720158239551861e+00	1.291926772815691393e+01	1.085084489093581439e+01
1.595988190091514491e+00	1.225073275544667162e+01	1.140403710755313860e+01
1.224513002951357787e+00	1.150186217283961909e+01	1.194978305360074877e+01
8.953551353310202909e-01	1.069230210576199092e+01	1.247806689134759672e+01
6.044144042344405943e-01	9.842628474655322535e+00	1.297728377128659183e+01
3.475748904573496834e-01	8.973057801174922687e+00	1.343439594785935398e+01
1.208121770525751315e-01	8.102347153562845961e+00	1.383524712619017727e+01
-7.973103669078301925e-02	7.246975179483808205e+00	1.416506022950740551e+01
-2.576951388475375304e-01	6.420638373788147391e+00	1.440912734292544073e+01
-4.164743983877170486e-01	5.634046237580773386e+00	1.455367465296455443e+01
-5.592038072674829774e-01	4.894964554786365163e+00	1.458685129320580387e+01
-6.887581288479769359e-01	4.208439749358058535e+00	1.449975399758187677e+01
-8.077599702646076629e-01	3.577136292668762430e+00	1.428736770949864798e+01
-9.185942913730079651e-01	3.001728151455611560e+00	1.394928627094007290e+01
-1.023427283422119860e+00	2.481298985267069934e+00	1.349008650387715846e+01
-1.124227996036507582e+00	2.013720158239551861e+00	1.291926772815691393e+01
-1.222791465554440071e+00	1.595988190091514491e+00	1.225073275544667162e+01
-1.320762407598298216e+00	1.224513002951357787e+00	1.150186217283961909e+01
-1.419658789049048631e+00	8.953551353310202909e-01	1.069230210576199092e+01
-1.520894796431332185e+00	6.044144042344405943e-01	9.842628474655322535e+00
-1.625802875716247264e+00	3.475748904573496834e-01	8.973057801174922687e+00
-1.735654638670772076e+00	1.208121770525751315e-01	8.102347153562845961e+00
-1.851680518293825184e+00	-7.973103669078301925e-02	7.246975179483808205e+00
-1.975088114894001379e+00	-2.576951388475375304e-01	6.420638373788147391e+00
-2.107079208402527382e+00	-4.164743983877170486e-01	5.634046237580773386e+00
-2.248865424066444518e+00	-5.592038072674829774e-01	4.894964554786365163e+00
-2.401682529254652643e+00	-6.887581288479769359e-01	4.208439749358058535e+00
-2.566803309247303488e+00	-8.077599702646076629e-01	3.577136292668762430e+00
-2.745548919020103007e+00	-9.185942913730079651e-01	3.001728151455611560e+00
-2.939298534511430194e+00	-1.023427283422119860e+00	2.481298985267069934e+00
-3.149497027821420492e+00	-1.124227996036507582e+00	2.013720158239551861e+00
-3.377660262156884308e+00	-1.222791465554440071e+00	1.595988190091514491e+00
-3.625377438783703887e+00	-1.320762407598298216e+00	1.224513002951357787e+00
-3.894309723300313664e+00	-1.419658789049048631e+00	8.953551353310202909e-01
-4.186184124812675655e+00	-1.520894796431332185e+00	6.044144042344405943e-01
-4.502781291311883649e+00	-1.625802875716247264e+00	3.475748904573496834e-01
-4.845915510615897759e+00	-1.735654638670772076e+00	1.208121770525751315e-01
-5.217404763943531698e+00	-1.851680518293825184e+00	-7.973103669078301925e-02
-5.619028169191869537e+00	-1.975088114894001379e+00	-2.576951388475375304e-01
-6.052467583883900382e+00	-2.107079208402527382e+00	-4.164743983877170486e-01
-6.519229541042532716e+00	-2.248865424066444518e+00	-5.592038072674829774e-01
-7.020543119433799717e+00	-2.401682529254652643e+00	-6.887581288479769359e-01
-7.557228898195967659e+00	-2.566803309247303488e+00	-8.077599702646076629e-01
-8.129533969571134833e+00	-2.745548919020103007e+00	-9.185942913730079651e-01
-8.736928318204491006e+00	-2.939298534511430194e+00	-1.023427283422119860e+00
-9.377859061253134954e+00	-3.149497027821420492e+00	-1.124227996036507582e+00
-1.004946154153247484e+01	-3.377660262156884308e+00	-1.222791465554440071e+00
-1.074723065680219669e+01	-3.625377438783703887e+00	-1.320762407598298216e+00
-1.146466274919414730e+01	-3.894309723300313664e+00	-1.419658789049048631e+00
-1.219288848509906131e+01	-4.186184124812675655e+00	-1.520894796431332185e+00
-1.292033076453201446e+01	-4.502781291311883649e+00	-1.625802875716247264e+00
-1.363243847221081495e+01	-4.845915510615897759e+00	-1.735654638670772076e+00
-1.431156524086905790e+01	-5.217404763943531698e+00	-1.851680518293825184e+00
-1.493707885671683044e+01	-5.619028169191869537e+00	-1.975088114894001379e+00
-1.548579558414175317e+01	-6.052467583883900382e+00	-2.107079208402527382e+00
-1.593282625471683822e+01	-6.519229541042532716e+00	-2.248865424066444518e+00
-1.625288817905550687e+01	-7.020543119433799717e+00	-2.401682529254652643e+00
-1.642207176601266028e+01	-7.557228898195967659e+00	-2.566803309247303488e+00
-1.641995356489535851e+01	-8.129533969571134833e+00	-2.745548919020103007e+00
-1.623183181953967846e+01	-8.736928318204491006e+00	-2.939298534511430194e+00
-1.585075613115140136e+01	-9.377859061253134954e+00	-3.149497027821420492e+00
-1.527897074156436119e+01	-1.004946154153247484e+01	-3.377660262156884308e+00
-1.452842985718383950e+01	-1.074723065680219669e+01	-3.625377438783703887e+00
-1.362018812050961003e+01	-1.146466274919414730e+01	-3.894309723300313664e+00
-1.258269385475492541e+01	-1.219288848509906131e+01	-4.186184124812675655e+00
-1.144925147064089721e+01	-1.292033076453201446e+01	-4.502781291311883649e+00
-1.025509204574752253e+01	-1.363243847221081495e+01	-4.845915510615897759e+00
-9.034540109673280028e+00	-1.431156524086905790e+01	-5.217404763943531698e+00
-7.818683249879111230e+00	-1.493707885671683044e+01	-5.619028169191869537e+00
-6.633782791666229528e+00	-1.548579558414175317e+01	-6.052467583883900382e+00
-5.500475926462003784e+00	-1.593282625471683822e+01	-6.519229541042532716e+00
-4.433670237692991734e+00	-1.625288817905550687e+01	-7.020543119433799717e+00
-3.442948765645709841e+00	-1.642207176601266028e+01	-7.557228898195967659e+00
-2.533285344263086269e+00	-1.641995356489535851e+01	-8.129533969571134833e+00
-1.705895745259620178e+00	-1.623183181953967846e+01	-8.736928318204491006e+00
-9.590963223326189890e-01	-1.585075613115140136e+01	-9.377859061253134954e+00
-2.890899449232059437e-01	-1.527897074156436119e+01	-1.004946154153247484e+01
3.093611772245171698e-01	-1.452842985718383950e+01	-1.074723065680219669e+01
8.423880190102986942e-01	-1.362018812050961003e+01	-1.146466274919414730e+01
1.316587572154078511e+00	-1.258269385475492541e+01	-1.219288848509906131e+01
1.738702010252760388e+00	-1.144925147064089721e+01	-1.292033076453201446e+01
2.115386872236665550e+00	-1.025509204574752253e+01	-1.363243847221081495e+01
2.453050917616590887e+00	-9.034540109673280028e+00	-1.431156524086905790e+01
2.757751961779129513e+00	-7.818683249879111230e+00	-1.493707885671683044e+01
3.035135316289875096e+00	-6.633782791666229528e+00	-1.548579558414175317e+01
3.290403856528566262e+00	-5.500475926462003784e+00	-1.593282625471683822e+01
3.528310929150326736e+00	-4.433670237692991734e+00	-1.625288817905550687e+01
3.753169182604866094e+00	-3.442948765645709841e+00	-1.642207176601266028e+01
3.968869938101595718e+00	-2.533285344263086269e+00	-1.641995356489535851e+01
4.178908943912960083e+00	-1.705895745259620178e+00	-1.623183181953967846e+01
4.386415317334448893e+00	-9.590963223326189890e-01	-1.585075613115140136e+01
4.594181222564901468e+00	-2.890899449232059437e-01	-1.527897074156436119e+01
4.804690401392878840e+00	3.093611772245171698e-01	-1.452842985718383950e+01
5.020144102574713330e+00	8.423880190102986942e-01	-1.362018812050961003e+01
5.242483274588609632e+00	1.316587572154078511e+00	-1.258269385475492541e+01
5.473406119304437212e+00	1.738702010252760388e+00	-1.144925147064089721e+01
5.714380271523322286e+00	2.115386872236665550e+00	-1.025509204574752253e+01
5.966648989475459075e+00	2.453050917616590887e+00	-9.034540109673280028e+00
6.231230831351234123e+00	2.757751961779129513e+00	-7.818683249879111230e+00
6.508912370078843601e+00	3.035135316289875096e+00	-6.633782791666229528e+00
6.800233581388734905e+00	3.290403856528566262e+00	-5.500475926462003784e+00
7.105465649421813801e+00	3.528310929150326736e+00	-4.433670237692991734e+00
7.424581093300774093e+00	3.753169182604866094e+00	-3.442948765645709841e+00
7.757216353903915618e+00	3.968869938101595718e+00	-2.533285344263086269e+00
8.102627322059040793e+00	4.178908943912960083e+00	-1.705895745259620178e+00
8.459638768369496020e+00	4.386415317334448893e+00	-9.590963223326189890e-01
8.826589280085279654e+00	4.594181222564901468e+00	-2.890899449232059437e-01
9.201274144117940423e+00	4.804690401392878840e+00	3.093611772245171698e-01
9.580889644754345014e+00	5.020144102574713330e+00	8.423880190102986942e-01
9.961983450823955977e+00	5.242483274588609632e+00	1.316587572154078511e+00
1.034041709028878309e+01	5.473406119304437212e+00	1.738702010252760388e+00
1.071134783384432332e+01	5.714380271523322286e+00	2.115386872236665550e+00
1.106923844469827145e+01	5.966648989475459075e+00	2.453050917616590887e+00
1.140790393060820307e+01	6.231230831351234123e+00	2.757751961779129513e+00
1.172060431393320989e+01	6.508912370078843601e+00	3.035135316289875096e+00
1.200019112993624226e+01	6.800233581388734905e+00	3.290403856528566262e+00
1.223931250769759771e+01	7.105465649421813801e+00	3.528310929150326736e+00
1.243067703923026990e+01	7.424581093300774093e+00	3.753169182604866094e+00
1.256737021288539680e+01	7.757216353903915618e+00	3.968869938101595718e+00
1.264320938046510179e+01	8.102627322059040793e+00	4.178908943912960083e+00
1.265311493348058036e+01	8.459638768369496020e+00	4.386415317334448893e+00
1.259346795088926463e+01	8.826589280085279654e+00	4.594181222564901468e+00
1.246241972801058395e+01	9.201274144117940423e+00	4.804690401392878840e+00
1.226011794967120139e+01	9.580889644754345014e+00	5.020144102574713330e+00
1.198881896652378565e+01	9.961983450823955977e+00	5.242483274588609632e+00
1.165286582605138577e+01	1.034041709028878309e+01	5.473406119304437212e+00
1.125852628372264697e+01	1.071134783384432332e+01	5.714380271523322286e+00
1.081370165700400143e+01	1.106923844469827145e+01	5.966648989475459075e+00
1.032753304264304717e+01	1.140790393060820307e+01	6.231230831351234123e+00
9.809943106834618121e+00	1.172060431393320989e+01	6.508912370078843601e+00
9.271157262900336704e+00	1.200019112993624226e+01	6.800233581388734905e+00
8.721246888332171210e+00	1.223931250769759771e+01	7.105465649421813801e+00
8.169730146834147888e+00	1.243067703923026990e+01	7.424581093300774093e+00
7.625254969536239713e+00	1.256737021288539680e+01	7.757216353903915618e+00
7.095376300714954176e+00	1.264320938046510179e+01	8.102627322059040793e+00
6.586428117458249964e+00	1.265311493348058036e+01	8.459638768369496020e+00
6.103481597800177738e+00	1.259346795088926463e+01	8.826589280085279654e+00
5.650374881865221077e+00	1.246241972801058395e+01	9.201274144117940423e+00
5.229797114910459399e+00	1.226011794967120139e+01	9.580889644754345014e+00
4.843409324191074283e+00	1.198881896652378565e+01	9.961983450823955977e+00
4.491986368379082606e+00	1.165286582605138577e+01	1.034041709028878309e+01
4.175566908462677418e+00	1.125852628372264697e+01	1.071134783384432332e+01
3.893601420937828905e+00	1.081370165700400143e+01	1.106923844469827145e+01
3.645091242122305619e+00	1.032753304264304717e+01	1.140790393060820307e+01
3.428714222605170558e+00	9.809943106834618121e+00	1.172060431393320989e+01
3.242934663048798960e+00	9.271157262900336704e+00	1.200019112993624226e+01
3.086096782648300341e+00	8.721246888332171210e+00	1.223931250769759771e+01
2.956502087670074719e+00	8.169730146834147888e+00	1.243067703923026990e+01
2.852471736664627500e+00	7.625254969536239713e+00	1.256737021288539680e+01
2.772395424939011921e+00	7.095376300714954176e+00	1.264320938046510179e+01
2.714768511489142888e+00	6.586428117458249964e+00	1.265311493348058036e+01
2.678219152803976044e+00	6.103481597800177738e+00	1.259346795088926463e+01
2.661527142310218252e+00	5.650374881865221077e+00	1.246241972801058395e+01
2.663636021620184202e+00	5.229797114910459399e+00	1.226011794967120139e+01
2.683659859234918788e+00	4.843409324191074283e+00	1.198881896652378565e+01
2.720885904258205645e+00	4.491986368379082606e+00	1.165286582605138577e+01
2.774774130534938266e+00	4.175566908462677418e+00	1.125852628372264697e+01
2.844954498860947645e+00	3.893601420937828905e+00	1.081370165700400143e+01
2.931222586143024333e+00	3.645091242122305619e+00	1.032753304264304717e+01
3.033534062448686175e+00	3.428714222605170558e+00	9.809943106834618121e+00
3.151998339564286322e+00	3.242934663048798960e+00	9.271157262900336704e+00
3.286871566270567424e+00	3.086096782648300341e+00	8.721246888332171210e+00
3.438549003240256585e+00	2.956502087670074719e+00	8.169730146834147888e+00
3.607556670648032870e+00	2.852471736664627500e+00	7.625254969536239713e+00
3.794542020065506893e+00	2.772395424939011921e+00	7.095376300714954176e+00
4.000263234427927195e+00	2.714768511489142888e+00	6.586428117458249964e+00
4.225576601102161156e+00	2.678219152803976044e+00	6.103481597800177738e+00
4.471421228828537764e+00	2.661527142310218252e+00	5.650374881865221077e+00
4.738800185663058606e+00	2.663636021620184202e+00	5.229797114910459399e+00
5.028756919471255138e+00	2.683659859234918788e+00	4.843409324191074283e+00
5.342345584908885670e+00	2.720885904258205645e+00	4.491986368379082606e+00
5.680593645087792076e+00	2.774774130534938266e+00	4.175566908462677418e+00
6.044454852536144784e+00	2.844954498860947645e+00	3.893601420937828905e+00
6.434750462475247623e+00	2.931222586143024333e+00	3.645091242122305619e+00
6.852096325638148855e+00	3.033534062448686175e+00	3.428714222605170558e+00
7.296813401126527765e+00	3.151998339564286322e+00	3.242934663048798960e+00
7.768819301534902522e+00	3.286871566270567424e+00	3.086096782648300341e+00
8.267498845353912884e+00	3.438549003240256585e+00	2.956502087670074719e+00
8.791552397356612758e+00	3.607556670648032870e+00	2.852471736664627500e+00
9.338822219647877176e+00	3.794542020065506893e+00	2.772395424939011921e+00
9.906099362806788378e+00	4.000263234427927195e+00	2.714768511489142888e+00
1.048891703926524599e+01	4.225576601102161156e+00	2.678219152803976044e+00
1.108134114518441926e+01	4.471421228828537764e+00	2.661527142310218252e+00
1.167577471630816532e+01	4.738800185663058606e+00	2.663636021620184202e+00
1.226280044663020696e+01	5.028756919471255138e+00	2.683659859234918788e+00
1.283109336127683697e+01	5.342345584908885670e+00	2.720885904258205645e+00
1.336744307530311993e+01	5.680593645087792076e+00	2.774774130534938266e+00
1.385692974695006718e+01	6.044454852536144784e+00	2.844954498860947645e+00
1.428329699920611340e+01	6.434750462475247623e+00	2.931222586143024333e+00
1.462955539821449413e+01	6.852096325638148855e+00	3.033534062448686175e+00
1.487882852403583556e+01	7.296813401126527765e+00	3.151998339564286322e+00
1.501541893422855622e+01	7.768819301534902522e+00	3.286871566270567424e+00
1.502602554111615518e+01	8.267498845353912884e+00	3.438549003240256585e+00
1.490099417593309283e+01	8.791552397356612758e+00	3.607556670648032870e+00
1.463544159260557187e+01	9.338822219647877176e+00	3.794542020065506893e+00
1.423007497472087302e+01	9.906099362806788378e+00	4.000263234427927195e+00
1.369154723158259657e+01	1.048891703926524599e+01	4.225576601102161156e+00
1.303224766903163889e+01	1.108134114518441926e+01	4.471421228828537764e+00
1.226951939205959974e+01	1.167577471630816532e+01	4.738800185663058606e+00
1.142439728728740356e+01	1.226280044663020696e+01	5.028756919471255138e+00
1.052004537542962659e+01	1.283109336127683697e+01	5.342345584908885670e+00
9.580115801141861454e+00	1.336744307530311993e+01	5.680593645087792076e+00
8.627243870532904424e+00	1.385692974695006718e+01	6.044454852536144784e+00
7.681841787946590117e+00	1.428329699920611340e+01	6.434750462475247623e+00
6.761278154480708125e+00	1.462955539821449413e+01	6.852096325638148855e+00
5.879454187748976324e+00	1.487882852403583556e+01	7.296813401126527765e+00
5.046728791137629067e+00	1.501541893422855622e+01	7.768819301534902522e+00
4.270110996664033820e+00	1.502602554111615518e+01	8.267498845353912884e+00
3.553628758128421161e+00	1.490099417593309283e+01	8.791552397356612758e+00
2.898790948511049681e+00	1.463544159260557187e+01	9.338822219647877176e+00
2.305076649627626040e+00	1.423007497472087302e+01	9.906099362806788378e+00
1.770405653314734984e+00	1.369154723158259657e+01	1.048891703926524599e+01
1.291562168935263877e+00	1.303224766903163889e+01	1.108134114518441926e+01
8.645580016508778165e-01	1.226951939205959974e+01	1.167577471630816532e+01
4.849315223500642591e-01	1.142439728728740356e+01	1.226280044663020696e+01
1.479850989969942465e-01	1.052004537542962659e+01	1.283109336127683697e+01
-1.510328415844980343e-01	9.580115801141861454e+00	1.336744307530311993e+01
-4.167934319890866934e-01	8.627243870532904424e+00	1.385692974695006718e+01
-6.537927062699704361e-01	7.681841787946590117e+00	1.428329699920611340e+01
-8.662891605126449290e-01	6.761278154480708125e+00	1.462955539821449413e+01
-1.058266833335601120e+00	5.879454187748976324e+00	1.487882852403583556e+01
-1.233418143210567974e+00	5.046728791137629067e+00	1.501541893422855622e+01
-1.395141653028423523e+00	4.270110996664033820e+00	1.502602554111615518e+01
-1.546550795707961612e+00	3.553628758128421161e+00	1.490099417593309283e+01
-1.690490357911616393e+00	2.898790948511049681e+00	1.463544159260557187e+01
-1.829558173946449706e+00	2.305076649627626040e+00	1.423007497472087302e+01
-1.966130031956865976e+00	1.770405653314734984e+00	1.369154723158259657e+01
-2.102386248083134568e+00	1.291562168935263877e+00	1.303224766903163889e+01
-2.240338731711783993e+00	8.645580016508778165e-01	1.226951939205959974e+01
-2.381857656645195220e+00	4.849315223500642591e-01	1.142439728728740356e+01
-2.528697078483745031e+00	1.479850989969942465e-01	1.052004537542962659e+01
-2.682519006035454900e+00	-1.510328415844980343e-01	9.580115801141861454e+00
-2.844915551079437499e+00	-4.167934319890866934e-01	8.627243870532904424e+00
-3.017428851866105433e+00	-6.537927062699704361e-01	7.681841787946590117e+00
-3.201568495540513482e+00	-8.662891605126449290e-01	6.761278154480708125e+00
-3.398826156120653419e+00	-1.058266833335601120e+00	5.879454187748976324e+00
-3.610687119412002044e+00	-1.233418143210567974e+00	5.046728791137629067e+00
-3.838638284836499714e+00	-1.395141653028423523e+00	4.270110996664033820e+00
-4.084172116212260839e+00	-1.546550795707961612e+00	3.553628758128421161e+00
-4.348785858036976038e+00	-1.690490357911616393e+00	2.898790948511049681e+00
-4.633975139693506051e+00	-1.829558173946449706e+00	2.305076649627626040e+00
-4.941220856803707484e+00	-1.966130031956865976e+00	1.770405653314734984e+00
-5.271967948254597580e+00	-2.102386248083134568e+00	1.291562168935263877e+00
-5.627594384598355148e+00	-2.240338731711783993e+00	8.645580016508778165e-01
-6.009368360569014911e+00	-2.381857656645195220e+00	4.849315223500642591e-01
-6.418391363846233766e+00	-2.528697078483745031e+00	1.479850989969942465e-01
-6.855524512233303724e+00	-2.682519006035454900e+00	-1.510328415844980343e-01
-7.321295373158834607e+00	-2.844915551079437499e+00	-4.167934319890866934e-01
-7.815782495137901797e+00	-3.017428851866105433e+00	-6.537927062699704361e-01
-8.338475223419285598e+00	-3.201568495540513482e+00	-8.662891605126449290e-01
-8.888107223607399021e+00	-3.398826156120653419e+00	-1.058266833335601120e+00
-9.462463733394582022e+00	-3.610687119412002044e+00	-1.233418143210567974e+00
-1.005816518753790945e+01	-3.838638284836499714e+00	-1.395141653028423523e+00
-1.067043382153723918e+01	-4.084172116212260839e+00	-1.546550795707961612e+00
-1.129285542651595975e+01	-4.348785858036976038e+00	-1.690490357911616393e+00
-1.191715573100280778e+01	-4.633975139693506051e+00	-1.829558173946449706e+00
-1.253301974311169431e+01	-4.941220856803707484e+00	-1.966130031956865976e+00
-1.312799207372314392e+01	-5.271967948254597580e+00	-2.102386248083134568e+00
-1.368750524063473861e+01	-5.627594384598355148e+00	-2.240338731711783993e+00
-1.419508865548953835e+01	-6.009368360569014911e+00	-2.381857656645195220e+00
-1.463280980057731639e+01	-6.418391363846233766e+00	-2.528697078483745031e+00
-1.498198676061349310e+01	-6.855524512233303724e+00	-2.682519006035454900e+00
-1.522418399424179469e+01	-7.321295373158834607e+00	-2.844915551079437499e+00
-1.534245953829435294e+01	-7.815782495137901797e+00	-3.017428851866105433e+00
-1.532277490896300343e+01	-8.338475223419285598e+00	-3.201568495540513482e+00
-1.515541851011199448e+01	-8.888107223607399021e+00	-3.398826156120653419e+00
-1.483624560567168515e+01	-9.462463733394582022e+00	-3.610687119412002044e+00
-1.436752221165701116e+01	-1.005816518753790945e+01	-3.838638284836499714e+00
-1.375819209486652106e+01	-1.067043382153723918e+01	-4.084172116212260839e+00
-1.302346855384635305e+01	-1.129285542651595975e+01	-4.348785858036976038e+00
-1.218377101549129726e+01	-1.191715573100280778e+01	-4.633975139693506051e+00
-1.126314994004349401e+01	-1.253301974311169431e+01	-4.941220856803707484e+00
-1.028743592425979614e+01	-1.312799207372314392e+01	-5.271967948254597580e+00
-9.282383543709684659e+00	-1.368750524063473861e+01	-5.627594384598355148e+00
-8.272051353486631342e+00	-1.419508865548953835e+01	-6.009368360569014911e+00
-7.277582364322318753e+00	-1.463280980057731639e+01	-6.418391363846233766e+00
-6.316452907431102659e+00	-1.498198676061349310e+01	-6.855524512233303724e+00
-5.402170555878154978e+00	-1.522418399424179469e+01	-7.321295373158834607e+00
-4.544341924200095306e+00	-1.534245953829435294e+01	-7.815782495137901797e+00
-3.749003697535895352e+00	-1.532277490896300343e+01	-8.338475223419285598e+00
-3.019109862122288490e+00	-1.515541851011199448e+01	-8.888107223607399021e+00
-2.355084809845143567e+00	-1.483624560567168515e+01	-9.462463733394582022e+00
-1.755375848688073503e+00	-1.436752221165701116e+01	-1.005816518753790945e+01
-1.216962453762193697e+00	-1.375819209486652106e+01	-1.067043382153723918e+01
-7.357993903988253592e-01	-1.302346855384635305e+01	-1.129285542651595975e+01
-3.071853035072467097e-01	-1.218377101549129726e+01	-1.191715573100280778e+01
7.394222007899353688e-02	-1.126314994004349401e+01	-1.253301974311169431e+01
4.127787317761069663e-01	-1.028743592425979614e+01	-1.312799207372314392e+01
7.144832485928667154e-01	-9.282383543709684659e+00	-1.368750524063473861e+01
9.840572651728540787e-01	-8.272051353486631342e+00	-1.419508865548953835e+01
1.226263289329098338e+00	-7.277582364322318753e+00	-1.463280980057731639e+01
1.445574678814579128e+00	-6.316452907431102659e+00	-1.498198676061349310e+01
1.646149700427444129e+00	-5.402170555878154978e+00	-1.522418399424179469e+01
1.831823888438174786e+00	-4.544341924200095306e+00	-1.534245953829435294e+01
2.006115848674517643e+00	-3.749003697535895352e+00	-1.532277490896300343e+01
2.172242594763727386e+00	-3.019109862122288490e+00	-1.515541851011199448e+01
2.333141303098404506e+00	-2.355084809845143567e+00	-1.483624560567168515e+01
2.491495038345039159e+00	-1.755375848688073503e+00	-1.436752221165701116e+01
2.649760544107901961e+00	-1.216962453762193697e+00	-1.375819209486652106e+01
2.810196628136167440e+00	-7.357993903988253592e-01	-1.302346855384635305e+01
2.974892012251889373e+00	-3.071853035072467097e-01	-1.218377101549129726e+01
3.145791776510880489e+00	7.394222007899353688e-02	-1.126314994004349401e+01
3.324721715653036203e+00	4.127787317761069663e-01	-1.028743592425979614e+01
3.513410052443382448e+00	7.144832485928667154e-01	-9.282383543709684659e+00
3.713506024110897474e+00	9.840572651728540787e-01	-8.272051353486631342e+00
3.926594880306510937e+00	1.226263289329098338e+00	-7.277582364322318753e+00
4.154208808125992469e+00	1.445574678814579128e+00	-6.316452907431102659e+00
4.397833235168614685e+00	1.646149700427444129e+00	-5.402170555878154978e+00
4.658907858258649171e+00	1.831823888438174786e+00	-4.544341924200095306e+00
4.938821606441919698e+00	2.006115848674517643e+00	-3.749003697535895352e+00
5.238900576345450588e+00	2.172242594763727386e+00	-3.019109862122288490e+00
5.560387782451875260e+00	2.333141303098404506e+00	-2.355084809845143567e+00
5.904413354904038513e+00	2.491495038345039159e+00	-1.755375848688073503e+00
6.271953610276538527e+00	2.649760544107901961e+00	-1.216962453762193697e+00
6.663777243244020987e+00	2.810196628136167440e+00	-7.357993903988253592e-01
7.080376779975038559e+00	2.974892012251889373e+00	-3.071853035072467097e-01
7.521883456769433707e+00	3.145791776510880489e+00	7.394222007899353688e-02
7.987963923174987713e+00	3.324721715653036203e+00	4.127787317761069663e-01
8.477697729298423468e+00	3.513410052443382448e+00	7.144832485928667154e-01
8.989435584751781505e+00	3.713506024110897474e+00	9.840572651728540787e-01
9.520640041654839791e+00	3.926594880306510937e+00	1.226263289329098338e+00
1.006771274037394015e+01	4.154208808125992469e+00	1.445574678814579128e+00
1.062581583187481726e+01	4.397833235168614685e+00	1.646149700427444129e+00
1.118869975082754742e+01	4.658907858258649171e+00	1.831823888438174786e+00
1.174855509638128837e+01	4.938821606441919698e+00	2.006115848674517643e+00
1.229591264033479447e+01	5.238900576345450588e+00	2.172242594763727386e+00
1.281962165785827956e+01	5.560387782451875260e+00	2.333141303098404506e+00
1.330694153662042645e+01	5.904413354904038513e+00	2.491495038345039159e+00
1.374378302136308605e+01	6.271953610276538527e+00	2.649760544107901961e+00
1.411513105541009594e+01	6.663777243244020987e+00	2.810196628136167440e+00
1.440566849063201182e+01	7.080376779975038559e+00	2.974892012251889373e+00
1.460059722383751435e+01	7.521883456769433707e+00	3.145791776510880489e+00
1.468662080241402457e+01	7.987963923174987713e+00	3.324721715653036203e+00
1.465301364178082366e+01	8.477697729298423468e+00	3.513410052443382448e+00
1.449266402530969344e+01	8.989435584751781505e+00	3.713506024110897474e+00
1.420295159891324488e+01	9.520640041654839791e+00	3.926594880306510937e+00
1.378631645460981936e+01	1.006771274037394015e+01	4.154208808125992469e+00
1.325040397605242859e+01	1.062581583187481726e+01	4.397833235168614685e+00
1.260772731388198231e+01	1.118869975082754742e+01	4.658907858258649171e+00
1.187486729213439318e+01	1.174855509638128837e+01	4.938821606441919698e+00
1.107130885012371557e+01	1.229591264033479447e+01	5.238900576345450588e+00
1.021807257974133165e+01	1.281962165785827956e+01	5.560387782451875260e+00
9.336323978789931033e+00	1.330694153662042645e+01	5.904413354904038513e+00
8.446127740155956687e+00	1.374378302136308605e+01	6.271953610276538527e+00
7.565468106981056984e+00	1.411513105541009594e+01	6.663777243244020987e+00
6.709595274222188266e+00	1.440566849063201182e+01	7.080376779975038559e+00
5.890699144255172826e+00	1.460059722383751435e+01	7.521883456769433707e+00
5.117867699708353868e+00	1.468662080241402457e+01	7.987963923174987713e+00
4.397262779856776937e+00	1.465301364178082366e+01	8.477697729298423468e+00
3.732439679723995596e+00	1.449266402530969344e+01	8.989435584751781505e+00
3.124743600018725864e+00	1.420295159891324488e+01	9.520640041654839791e+00
2.573729561059657556e+00	1.378631645460981936e+01	1.006771274037394015e+01
2.077567960060584973e+00	1.325040397605242859e+01	1.062581583187481726e+01
1.633412250561638634e+00	1.260772731388198231e+01	1.118869975082754742e+01
1.237716677991511638e+00	1.187486729213439318e+01	1.174855509638128837e+01
8.865002492016416102e-01	1.107130885012371557e+01	1.229591264033479447e+01
5.755584733583627433e-01	1.021807257974133165e+01	1.281962165785827956e+01
3.006275021217418297e-01	9.336323978789931033e+00	1.330694153662042645e+01
5.750676796376402722e-02	8.446127740155956687e+00	1.374378302136308605e+01
-1.578533718050588452e-01	7.565468106981056984e+00	1.411513105541009594e+01
-3.492927068015102554e-01	6.709595274222188266e+00	1.440566849063201182e+01
-5.204052529868244958e-01	5.890699144255172826e+00	1.460059722383751435e+01
-6.745213504703561069e-01	5.117867699708353868e+00	1.468662080241402457e+01
-8.147035408929781397e-01	4.397262779856776937e+00	1.465301364178082366e+01
-9.437527021053978560e-01	3.732439679723995596e+00	1.449266402530969344e+01
-1.064221567689831227e+00	3.124743600018725864e+00	1.420295159891324488e+01
-1.178433328978746086e+00	2.573729561059657556e+00	1.378631645460981936e+01
-1.288503505726181109e+00	2.077567960060584973e+00	1.325040397605242859e+01
-1.396363682469967227e+00	1.633412250561638634e+00	1.260772731388198231e+01
-1.503786047595637054e+00	1.237716677991511638e+00	1.187486729213439318e+01
-1.612407948834078120e+00	8.865002492016416102e-01	1.107130885012371557e+01
-1.723755900042683642e+00	5.755584733583627433e-01	1.021807257974133165e+01
-1.839268646767649340e+00	3.006275021217418297e-01	9.336323978789931033e+00
-1.960319028628286775e+00	5.750676796376402722e-02	8.446127740155956687e+00
-2.088234470470842652e+00	-1.578533718050588452e-01	7.565468106981056984e+00
-2.224315996011778207e+00	-3.492927068015102554e-01	6.709595274222188266e+00
-2.369855690822418204e+00	-5.204052529868244958e-01	5.890699144255172826e+00
-2.526152548447867296e+00	-6.745213504703561069e-01	5.117867699708353868e+00
-2.694526615573210826e+00	-8.147035408929781397e-01	4.397262779856776937e+00
-2.876331309702053307e+00	-9.437527021053978560e-01	3.732439679723995596e+00
-3.072963714894034304e+00	-1.064221567689831227e+00	3.124743600018725864e+00
-3.285872565632277809e+00	-1.178433328978746086e+00	2.573729561059657556e+00
-3.516563502584091783e+00	-1.288503505726181109e+00	2.077567960060584973e+00
-3.766601022469865168e+00	-1.396363682469967227e+00	1.633412250561638634e+00
-4.037606342086271560e+00	-1.503786047595637054e+00	1.237716677991511638e+00
-4.331250147744941437e+00	-1.612407948834078120e+00	8.865002492016416102e-01
-4.649238900049485146e+00	-1.723755900042683642e+00	5.755584733583627433e-01
-4.993293005345352142e+00	-1.839268646767649340e+00	3.006275021217418297e-01
-5.365114747841193577e+00	-1.960319028628286775e+00	5.750676796376402722e-02
-5.766343405127360988e+00	-2.088234470470842652e+00	-1.578533718050588452e-01
-6.198494460464409883e+00	-2.224315996011778207e+00	-3.492927068015102554e-01
-6.662879311645186320e+00	-2.369855690822418204e+00	-5.204052529868244958e-01
-7.160501420112200144e+00	-2.526152548447867296e+00	-6.745213504703561069e-01
-7.691924547918702615e+00	-2.694526615573210826e+00	-8.147035408929781397e-01
-8.257108753977712823e+00	-2.876331309702053307e+00	-9.437527021053978560e-01
-8.855210400664725867e+00	-3.072963714894034304e+00	-1.064221567689831227e+00
-9.484343886196320739e+00	-3.285872565632277809e+00	-1.178433328978746086e+00
-1.014130559804077514e+01	-3.516563502584091783e+00	-1.288503505726181109e+00
-1.082126519706253198e+01	-3.766601022469865168e+00	-1.396363682469967227e+00
-1.151743634183473119e+01	-4.037606342086271560e+00	-1.503786047595637054e+00
-1.222074879929207647e+01	-4.331250147744941437e+00	-1.612407948834078120e+00
-1.291955667525710361e+01	-4.649238900049485146e+00	-1.723755900042683642e+00
-1.359943263752748521e+01	-4.993293005345352142e+00	-1.839268646767649340e+00
-1.424311368514584863e+01	-5.365114747841193577e+00	-1.960319028628286775e+00
-1.483067669222735674e+01	-5.766343405127360988e+00	-2.088234470470842652e+00
-1.534002602429927542e+01	-6.198494460464409883e+00	-2.224315996011778207e+00
-1.574776366424316620e+01	-6.662879311645186320e+00	-2.369855690822418204e+00
-1.603047695225881597e+01	-7.160501420112200144e+00	-2.526152548447867296e+00
-1.616641559145343621e+01	-7.691924547918702615e+00	-2.694526615573210826e+00
-1.613744071830572580e+01	-8.257108753977712823e+00	-2.876331309702053307e+00
-1.593102902236769758e+01	-8.855210400664725867e+00	-3.072963714894034304e+00
-1.554203152935117949e+01	-9.484343886196320739e+00	-3.285872565632277809e+00
-1.497385483207441403e+01	-1.014130559804077514e+01	-3.516563502584091783e+00
-1.423878189747412826e+01	-1.082126519706253198e+01	-3.766601022469865168e+00
-1.335728706121119913e+01	-1.151743634183473119e+01	-4.037606342086271560e+00
-1.235639797264425432e+01	-1.222074879929207647e+01	-4.331250147744941437e+00
-1.126735817565518971e+01	-1.291955667525710361e+01	-4.649238900049485146e+00
-1.012298177760926698e+01	-1.359943263752748521e+01	-4.993293005345352142e+00
-8.955122668839605282e+00	-1.424311368514584863e+01	-5.365114747841193577e+00
-7.792603823969120214e+00	-1.483067669222735674e+01	-5.766343405127360988e+00
-6.659805884408253718e+00	-1.534002602429927542e+01	-6.198494460464409883e+00
-5.575954435283684063e+00	-1.574776366424316620e+01	-6.662879311645186320e+00
-4.555019089475050187e+00	-1.603047695225881597e+01	-7.160501420112200144e+00
-3.606067127586693566e+00	-1.616641559145343621e+01	-7.691924547918702615e+00
-2.733897995447608587e+00	-1.613744071830572580e+01	-8.257108753977712823e+00
-1.939805912359013673e+00	-1.593102902236769758e+01	-8.855210400664725867e+00
-1.222356562330088936e+00	-1.554203152935117949e+01	-9.484343886196320739e+00
-5.781049265038031848e-01	-1.497385483207441403e+01	-1.014130559804077514e+01
-2.215955111532497135e-03	-1.423878189747412826e+01	-1.082126519706253198e+01
5.110251862793356858e-01	-1.335728706121119913e+01	-1.151743634183473119e+01
9.678107515351743739e-01	-1.235639797264425432e+01	-1.222074879929207647e+01
1.374504839251915467e+00	-1.126735817565518971e+01	-1.291955667525710361e+01
1.737419968313416163e+00	-1.012298177760926698e+01	-1.359943263752748521e+01
2.062660668164247202e+00	-8.955122668839605282e+00	-1.424311368514584863e+01
2.356020089254108107e+00	-7.792603823969120214e+00	-1.483067669222735674e+01
2.622917492234936976e+00	-6.659805884408253718e+00	-1.534002602429927542e+01
2.868366496309191049e+00	-5.575954435283684063e+00	-1.574776366424316620e+01
3.096965873438373595e+00	-4.555019089475050187e+00	-1.603047695225881597e+01
3.312906341935264010e+00	-3.606067127586693566e+00	-1.616641559145343621e+01
3.519988206515301421e+00	-2.733897995447608587e+00	-1.613744071830572580e+01
3.721645823820405319e+00	-1.939805912359013673e+00	-1.593102902236769758e+01
3.920975773467758163e+00	-1.222356562330088936e+00	-1.554203152935117949e+01
4.120766320440970354e+00	-5.781049265038031848e-01	-1.497385483207441403e+01
4.323526298919382782e+00	-2.215955111532497135e-03	-1.423878189747412826e+01
4.531511959816707957e+00	5.110251862793356858e-01	-1.335728706121119913e+01
4.746750628947197015e+00	9.678107515351743739e-01	-1.235639797264425432e+01
4.971060240219498105e+00	1.374504839251915467e+00	-1.126735817565518971e+01
5.206063955719071323e+00	1.737419968313416163e+00	-1.012298177760926698e+01
5.453199177006141873e+00	2.062660668164247202e+00	-8.955122668839605282e+00
5.713720303452563876e+00	2.356020089254108107e+00	-7.792603823969120214e+00
5.988694618108651113e+00	2.622917492234936976e+00	-6.659805884408253718e+00
6.278990694833550101e+00	2.868366496309191049e+00	-5.575954435283684063e+00
6.585258740100729646e+00	3.096965873438373595e+00	-4.555019089475050187e+00
6.907902330552984971e+00	3.312906341935264010e+00	-3.606067127586693566e+00
7.247041109460214514e+00	3.519988206515301421e+00	-2.733897995447608587e+00
7.602464194022740429e+00	3.721645823820405319e+00	-1.939805912359013673e+00
7.973574359574009840e+00	3.920975773467758163e+00	-1.222356562330088936e+00
8.359323550510257661e+00	4.120766320440970354e+00	-5.781049265038031848e-01
8.758140968907349944e+00	4.323526298919382782e+00	-2.215955111532497135e-03
9.167855956158330599e+00	4.531511959816707957e+00	5.110251862793356858e-01
9.585619145475504865e+00	4.746750628947197015e+00	9.678107515351743739e-01
1.000782693327715300e+01	4.971060240219498105e+00	1.374504839251915467e+00
1.043005615910266037e+01	5.206063955719071323e+00	1.737419968313416163e+00
1.084701788881447193e+01	5.453199177006141873e+00	2.062660668164247202e+00
1.125254115583493508e+01	5.713720303452563876e+00	2.356020089254108107e+00
1.163959909525301128e+01	5.988694618108651113e+00	2.622917492234936976e+00
1.200039063403994888e+01	6.278990694833550101e+00	2.868366496309191049e+00
1.232649018872743696e+01	6.585258740100729646e+00	3.096965873438373595e+00
1.260907503476771829e+01	6.907902330552984971e+00	3.312906341935264010e+00
1.283923460495933888e+01	7.247041109460214514e+00	3.519988206515301421e+00
1.300835769900446159e+01	7.602464194022740429e+00	3.721645823820405319e+00
1.310858273630567972e+01	7.973574359574009840e+00	3.920975773467758163e+00
1.313328381778796405e+01	8.359323550510257661e+00	4.120766320440970354e+00
1.307755339277557383e+01	8.758140968907349944e+00	4.323526298919382782e+00
1.293863335971516548e+01	9.167855956158330599e+00	4.531511959816707957e+00
1.271624327184822256e+01	9.585619145475504865e+00	4.746750628947197015e+00
1.241275919197944866e+01	1.000782693327715300e+01	4.971060240219498105e+00
1.203321039647193302e+01	1.043005615910266037e+01	5.206063955719071323e+00
1.158508221036225905e+01	1.084701788881447193e+01	5.453199177006141873e+00
1.107793825273228983e+01	1.125254115583493508e+01	5.713720303452563876e+00
1.052289935076159644e+01	1.163959909525301128e+01	5.988694618108651113e+00
9.932034336639045335e+00	1.200039063403994888e+01	6.278990694833550101e+00
9.317726291325534760e+00	1.232649018872743696e+01	6.585258740100729646e+00
8.692075426562132279e+00	1.260907503476771829e+01	6.907902330552984971e+00
8.066388226492714253e+00	1.283923460495933888e+01	7.247041109460214514e+00
7.450785158983946666e+00	1.300835769900446159e+01	7.602464194022740429e+00
6.853940371363756334e+00	1.310858273630567972e+01	7.973574359574009840e+00
6.282949944707891810e+00	1.313328381778796405e+01	8.359323550510257661e+00
5.743312828857316532e+00	1.307755339277557383e+01	8.758140968907349944e+00
5.239001342793350169e+00	1.293863335971516548e+01	9.167855956158330599e+00
4.772595690211463015e+00	1.271624327184822256e+01	9.585619145475504865e+00
4.345458162019115278e+00	1.241275919197944866e+01	1.000782693327715300e+01
3.957926198165129250e+00	1.203321039647193302e+01	1.043005615910266037e+01
3.609508013297682893e+00	1.158508221036225905e+01	1.084701788881447193e+01
3.299069121547539840e+00	1.107793825273228983e+01	1.125254115583493508e+01
3.025002244889445802e+00	1.052289935076159644e+01	1.163959909525301128e+01
2.785376477927933081e+00	9.932034336639045335e+00	1.200039063403994888e+01
2.578064145330440038e+00	9.317726291325534760e+00	1.232649018872743696e+01
2.400845591330758921e+00	8.692075426562132279e+00	1.260907503476771829e+01
2.251493309992407710e+00	8.066388226492714253e+00	1.283923460495933888e+01
2.127837502579426054e+00	7.450785158983946666e+00	1.300835769900446159e+01
2.027815467035920083e+00	6.853940371363756334e+00	1.310858273630567972e+01
1.949507295424881992e+00	6.282949944707891810e+00	1.313328381778796405e+01
1.891160265135138685e+00	5.743312828857316532e+00	1.307755339277557383e+01
1.851204123168024518e+00	5.239001342793350169e+00	1.293863335971516548e+01
1.828259225580424641e+00	4.772595690211463015e+00	1.271624327184822256e+01
1.821139237322316307e+00	4.345458162019115278e+00	1.241275919197944866e+01
1.828849841543029875e+00	3.957926198165129250e+00	1.203321039647193302e+01
1.850584664410999780e+00	3.609508013297682893e+00	1.158508221036225905e+01
1.885719398562987870e+00	3.299069121547539840e+00	1.107793825273228983e+01
1.933804908649988663e+00	3.025002244889445802e+00	1.052289935076159644e+01
1.994559926687502927e+00	2.785376477927933081e+00	9.932034336639045335e+00
2.067863791935210749e+00	2.578064145330440038e+00	9.317726291325534760e+00
2.153749557570983075e+00	2.400845591330758921e+00	8.692075426562132279e+00
2.252397671476035423e+00	2.251493309992407710e+00	8.066388226492714253e+00
2.364130337490517597e+00	2.127837502579426054e+00	7.450785158983946666e+00
2.489406572642438586e+00	2.027815467035920083e+00	6.853940371363756334e+00
2.628817890906083754e+00	1.949507295424881992e+00	6.282949944707891810e+00
2.783084460523886250e+00	1.891160265135138685e+00	5.743312828857316532e+00
2.953051495016027594e+00	1.851204123168024518e+00	5.239001342793350169e+00
3.139685542505159521e+00	1.828259225580424641e+00	4.772595690211463015e+00
3.344070228242665088e+00	1.821139237322316307e+00	4.345458162019115278e+00
3.567400875069274502e+00	1.828849841543029875e+00	3.957926198165129250e+00
3.810977269293905234e+00	1.850584664410999780e+00	3.609508013297682893e+00
4.076193648037481410e+00	1.885719398562987870e+00	3.299069121547539840e+00
4.364524751254965196e+00	1.933804908649988663e+00	3.025002244889445802e+00
4.677506500704955883e+00	1.994559926687502927e+00	2.785376477927933081e+00
5.016709533969248014e+00	2.067863791935210749e+00	2.578064145330440038e+00
5.383703432585191351e+00	2.153749557570983075e+00	2.400845591330758921e+00
5.780009044223206160e+00	2.252397671476035423e+00	2.251493309992407710e+00
6.207035825362011039e+00	2.364130337490517597e+00	2.127837502579426054e+00
6.666000656418428427e+00	2.489406572642438586e+00	2.027815467035920083e+00
7.157824166002774824e+00	2.628817890906083754e+00	1.949507295424881992e+00
7.683000344401002657e+00	2.783084460523886250e+00	1.891160265135138685e+00
8.241435282722775924e+00	2.953051495016027594e+00	1.851204123168024518e+00
8.832251469512875985e+00	3.139685542505159521e+00	1.828259225580424641e+00
9.453555524762307982e+00	3.344070228242665088e+00	1.821139237322316307e+00
1.010216996079429563e+01	3.567400875069274502e+00	1.828849841543029875e+00
1.077333401998596862e+01	3.810977269293905234e+00	1.850584664410999780e+00
1.146038536602826241e+01	4.076193648037481410e+00	1.885719398562987870e+00
1.215444381511791150e+01	4.364524751254965196e+00	1.933804908649988663e+00
1.284413047852395096e+01	4.677506500704955883e+00	1.994559926687502927e+00
1.351537006585252421e+01	5.016709533969248014e+00	2.067863791935210749e+00
1.415133894744440468e+01	5.383703432585191351e+00	2.153749557570983075e+00
1.473263354715714613e+01	5.780009044223206160e+00	2.252397671476035423e+00
1.523773747463448736e+01	6.207035825362011039e+00	2.364130337490517597e+00
1.564385464624681887e+01	6.666000656418428427e+00	2.489406572642438586e+00
1.592814242038110883e+01	7.157824166002774824e+00	2.628817890906083754e+00
1.606931909035745321e+01	7.683000344401002657e+00	2.783084460523886250e+00
1.604953634893317371e+01	8.241435282722775924e+00	2.953051495016027594e+00
1.585631282499852546e+01	8.832251469512875985e+00	3.139685542505159521e+00
1.548424486151156998e+01	9.453555524762307982e+00	3.344070228242665088e+00
1.493617812172488435e+01	1.010216996079429563e+01	3.567400875069274502e+00
1.422356658370116200e+01	1.077333401998596862e+01	3.810977269293905234e+00
1.336587174543087109e+01	1.146038536602826241e+01	4.076193648037481410e+00
1.238904035928690739e+01	1.215444381511791150e+01	4.364524751254965196e+00
1.132329076199826368e+01	1.284413047852395096e+01	4.677506500704955883e+00
1.020057387875094967e+01	1.351537006585252421e+01	5.016709533969248014e+00
9.052112342351712471e+00	1.415133894744440468e+01	5.383703432585191351e+00
7.906355702153039289e+00	1.473263354715714613e+01	5.780009044223206160e+00
6.787555066910096357e+00	1.523773747463448736e+01	6.207035825362011039e+00
5.715008603161846779e+00	1.564385464624681887e+01	6.666000656418428427e+00
4.702905492400920373e+00	1.592814242038110883e+01	7.157824166002774824e+00
3.760623629948643742e+00	1.606931909035745321e+01	7.683000344401002657e+00
2.893315679642370686e+00	1.604953634893317371e+01	8.241435282722775924e+00
2.102634622948691412e+00	1.585631282499852546e+01	8.832251469512875985e+00
1.387485256522619892e+00	1.548424486151156998e+01	9.453555524762307982e+00
7.447271575677282263e-01	1.493617812172488435e+01	1.010216996079429563e+01
1.697884437343961661e-01	1.422356658370116200e+01	1.077333401998596862e+01
-3.428253557538701868e-01	1.336587174543087109e+01	1.146038536602826241e+01
-7.991268331640107858e-01	1.238904035928690739e+01	1.215444381511791150e+01
-1.205337117055743201e+00	1.132329076199826368e+01	1.284413047852395096e+01
-1.567657623690012381e+00	1.020057387875094967e+01	1.351537006585252421e+01
-1.892108717286771435e+00	9.052112342351712471e+00	1.415133894744440468e+01
-2.184421705094535593e+00	7.906355702153039289e+00	1.473263354715714613e+01
-2.449972248450105639e+00	6.787555066910096357e+00	1.523773747463448736e+01
-2.693745164984100882e+00	5.715008603161846779e+00	1.564385464624681887e+01
-2.920322426212253575e+00	4.702905492400920373e+00	1.592814242038110883e+01
-3.133887778794685719e+00	3.760623629948643742e+00	1.606931909035745321e+01
-3.338242790860221021e+00	2.893315679642370686e+00	1.604953634893317371e+01
-3.536830250106945073e+00	2.102634622948691412e+00	1.585631282499852546e+01
-3.732761742882378275e+00	1.387485256522619892e+00	1.548424486151156998e+01
-3.928846954983084228e+00	7.447271575677282263e-01	1.493617812172488435e+01
-4.127622786843576641e+00	1.697884437343961661e-01	1.422356658370116200e+01
-4.331380795878717826e+00	-3.428253557538701868e-01	1.336587174543087109e+01
-4.542191790436892695e+00	-7.991268331640107858e-01	1.238904035928690739e+01
-4.761926622560992861e+00	-1.205337117055743201e+00	1.132329076199826368e+01
-4.992272376815802382e+00	-1.567657623690012381e+00	1.020057387875094967e+01
-5.234743243897913345e+00	-1.892108717286771435e+00	9.052112342351712471e+00
-5.490685413486506405e+00	-2.184421705094535593e+00	7.906355702153039289e+00
-5.761275333568625534e+00	-2.449972248450105639e+00	6.787555066910096357e+00
-6.047510676992851053e+00	-2.693745164984100882e+00	5.715008603161846779e+00
-6.350193346145247553e+00	-2.920322426212253575e+00	4.702905492400920373e+00
-6.669903852750501905e+00	-3.133887778794685719e+00	3.760623629948643742e+00
-7.006966456097716289e+00	-3.338242790860221021e+00	2.893315679642370686e+00
-7.361404559928672597e+00	-3.536830250106945073e+00	2.102634622948691412e+00
-7.732886093599384836e+00	-3.732761742882378275e+00	1.387485256522619892e+00
-8.120658982483085708e+00	-3.928846954983084228e+00	7.447271575677282263e-01
-8.523477398295892016e+00	-4.127622786843576641e+00	1.697884437343961661e-01
-8.939520328023588647e+00	-4.331380795878717826e+00	-3.428253557538701868e-01
-9.366305163002737189e+00	-4.542191790436892695e+00	-7.991268331640107858e-01
-9.800600524670766589e+00	-4.761926622560992861e+00	-1.205337117055743201e+00
-1.023834441368976300e+01	-4.992272376815802382e+00	-1.567657623690012381e+00
-1.067457593751067080e+01	-5.234743243897913345e+00	-1.892108717286771435e+00
-1.110339118803658742e+01	-5.490685413486506405e+00	-2.184421705094535593e+00
-1.151793602791521565e+01	-5.761275333568625534e+00	-2.449972248450105639e+00
-1.191045016676154056e+01	-6.047510676992851053e+00	-2.693745164984100882e+00
-1.227237737032575460e+01	-6.350193346145247553e+00	-2.920322426212253575e+00
-1.259455522462881483e+01	-6.669903852750501905e+00	-3.133887778794685719e+00
-1.286749383304323757e+01	-7.006966456097716289e+00	-3.338242790860221021e+00
-1.308174558921985309e+01	-7.361404559928672597e+00	-3.536830250106945073e+00
-1.322835761733483828e+01	-7.732886093599384836e+00	-3.732761742882378275e+00
-1.329938522304628989e+01	-8.120658982483085708e+00	-3.928846954983084228e+00
-1.328843035226980973e+01	-8.523477398295892016e+00	-4.127622786843576641e+00
-1.319115620836785396e+01	-8.939520328023588647e+00	-4.331380795878717826e+00
-1.300572109437408308e+01	-9.366305163002737189e+00	-4.542191790436892695e+00
-1.273307440515338307e+01	-9.800600524670766589e+00	-4.761926622560992861e+00
-1.237706754698924350e+01	-1.023834441368976300e+01	-4.992272376815802382e+00
-1.194435231945607789e+01	-1.067457593751067080e+01	-5.234743243897913345e+00
-1.144406620055448442e+01	-1.110339118803658742e+01	-5.490685413486506405e+00
-1.088733295525075384e+01	-1.151793602791521565e+01	-5.761275333568625534e+00
-1.028663192259076098e+01	-1.191045016676154056e+01	-6.047510676992851053e+00
-9.655104889690571568e+00	-1.227237737032575460e+01	-6.350193346145247553e+00
-9.005872724707982613e+00	-1.259455522462881483e+01	-6.669903852750501905e+00
-8.351425230366547936e+00	-1.286749383304323757e+01	-7.006966456097716289e+00
-7.703130168416750578e+00	-1.308174558921985309e+01	-7.361404559928672597e+00
-7.070885847760246534e+00	-1.322835761733483828e+01	-7.732886093599384836e+00
-6.462920820158546853e+00	-1.329938522304628989e+01	-8.120658982483085708e+00
-5.885727597515756138e+00	-1.328843035226980973e+01	-8.523477398295892016e+00
-5.344106600822076558e+00	-1.319115620836785396e+01	-8.939520328023588647e+00
-4.841291799339071389e+00	-1.300572109437408308e+01	-9.366305163002737189e+00
-4.379129587479287267e+00	-1.273307440515338307e+01	-9.800600524670766589e+00
-3.958285771544423959e+00	-1.237706754698924350e+01	-1.023834441368976300e+01
-3.578460522311134095e+00	-1.194435231945607789e+01	-1.067457593751067080e+01
-3.238596545351549949e+00	-1.144406620055448442e+01	-1.110339118803658742e+01
-2.937070710366089354e+00	-1.088733295525075384e+01	-1.151793602791521565e+01
-2.671863536835928699e+00	-1.028663192259076098e+01	-1.191045016676154056e+01
-2.440704121263201465e+00	-9.655104889690571568e+00	-1.227237737032575460e+01
-2.241190359271277188e+00	-9.005872724707982613e+00	-1.259455522462881483e+01
-2.070885804226230142e+00	-8.351425230366547936e+00	-1.286749383304323757e+01
-1.927395382704110371e+00	-7.703130168416750578e+00	-1.308174558921985309e+01
-1.808422618729261355e+00	-7.070885847760246534e+00	-1.322835761733483828e+01
-1.711811141260187741e+00	-6.462920820158546853e+00	-1.329938522304628989e+01
-1.635573171195007669e+00	-5.885727597515756138e+00	-1.328843035226980973e+01
-1.577907485432109791e+00	-5.344106600822076558e+00	-1.319115620836785396e+01
-1.537209092963245816e+00	-4.841291799339071389e+00	-1.300572109437408308e+01
-1.512072570012756634e+00	-4.379129587479287267e+00	-1.273307440515338307e+01
-1.501290712758077461e+00	-3.958285771544423959e+00	-1.237706754698924350e+01
-1.503849892425441759e+00	-3.578460522311134095e+00	-1.194435231945607789e+01
-1.518923247128829868e+00	-3.238596545351549949e+00	-1.144406620055448442e+01
-1.545862621771503687e+00	-2.937070710366089354e+00	-1.088733295525075384e+01
-1.584189972727397144e+00	-2.671863536835928699e+00	-1.028663192259076098e+01
-1.633588786994096820e+00	-2.440704121263201465e+00	-9.655104889690571568e+00
-1.693895923966005634e+00	-2.241190359271277188e+00	-9.005872724707982613e+00
-1.765094169075600572e+00	-2.070885804226230142e+00	-8.351425230366547936e+00
-1.847305689018303720e+00	-1.927395382704110371e+00	-7.703130168416750578e+00
-1.940786494597211975e+00	-1.808422618729261355e+00	-7.070885847760246534e+00
-2.045921945748232940e+00	-1.711811141260187741e+00	-6.462920820158546853e+00
-2.163223270291414035e+00	-1.635573171195007669e+00	-5.885727597515756138e+00
-2.293325009554495697e+00	-1.577907485432109791e+00	-5.344106600822076558e+00
-2.436983246228618061e+00	-1.537209092963245816e+00	-4.841291799339071389e+00
-2.595074408400108279e+00	-1.512072570012756634e+00	-4.379129587479287267e+00
-2.768594374056019269e+00	-1.501290712758077461e+00	-3.958285771544423959e+00
-2.958657517392965453e+00	-1.503849892425441759e+00	-3.578460522311134095e+00
-3.166495236243758615e+00	-1.518923247128829868e+00	-3.238596545351549949e+00
-3.393453372385801803e+00	-1.545862621771503687e+00	-2.937070710366089354e+00
-3.640987776070961690e+00	-1.584189972727397144e+00	-2.671863536835928699e+00
-3.910657064642699243e+00	-1.633588786994096820e+00	-2.440704121263201465e+00
-4.204111373762794202e+00	-1.693895923966005634e+00	-2.241190359271277188e+00
-4.523075589602906454e+00	-1.765094169075600572e+00	-2.070885804226230142e+00
-4.869325173302852861e+00	-1.847305689018303720e+00	-1.927395382704110371e+00
-5.244652239725043685e+00	-1.940786494597211975e+00	-1.808422618729261355e+00
-5.650819031511052692e+00	-2.045921945748232940e+00	-1.711811141260187741e+00
-6.089495347814013471e+00	-2.163223270291414035e+00	-1.635573171195007669e+00
-6.562175874058069347e+00	-2.293325009554495697e+00	-1.577907485432109791e+00
-7.070072772728105193e+00	-2.436983246228618061e+00	-1.537209092963245816e+00
-7.613978437367171281e+00	-2.595074408400108279e+00	-1.512072570012756634e+00
-8.194093147797900656e+00	-2.768594374056019269e+00	-1.501290712758077461e+00
-8.809812745923288446e+00	-2.958657517392965453e+00	-1.503849892425441759e+00
-9.459472741090932502e+00	-3.166495236243758615e+00	-1.518923247128829868e+00
-1.014004794345895455e+01	-3.393453372385801803e+00	-1.545862621771503687e+00
-1.084681143028563355e+01	-3.640987776070961690e+00	-1.584189972727397144e+00
-1.157296406789860121e+01	-3.910657064642699243e+00	-1.633588786994096820e+00
-1.230925658180561300e+01	-4.204111373762794202e+00	-1.693895923966005634e+00
-1.304364061568287703e+01	-4.523075589602906454e+00	-1.765094169075600572e+00
-1.376100292698896155e+01	-4.869325173302852861e+00	-1.847305689018303720e+00
-1.444305605321681796e+01	-5.244652239725043685e+00	-1.940786494597211975e+00
-1.506847560348079362e+01	-5.650819031511052692e+00	-2.045921945748232940e+00
-1.561338234337055297e+01	-6.089495347814013471e+00	-2.163223270291414035e+00
-1.605225756543894988e+01	-6.562175874058069347e+00	-2.293325009554495697e+00
-1.635934312827093962e+01	-7.070072772728105193e+00	-2.436983246228618061e+00
-1.651050604616375850e+01	-7.613978437367171281e+00	-2.595074408400108279e+00
-1.648544310838337879e+01	-8.194093147797900656e+00	-2.768594374056019269e+00
-1.626997962571094192e+01	-8.809812745923288446e+00	-2.958657517392965453e+00
-1.585811094198006899e+01	-9.459472741090932502e+00	-3.166495236243758615e+00
-1.525338997634245253e+01	-1.014004794345895455e+01	-3.393453372385801803e+00
-1.446931781692759600e+01	-1.084681143028563355e+01	-3.640987776070961690e+00
-1.352855847298722125e+01	-1.157296406789860121e+01	-3.910657064642699243e+00
-1.246104019413226993e+01	-1.230925658180561300e+01	-4.204111373762794202e+00
-1.130125108625179564e+01	-1.304364061568287703e+01	-4.523075589602906454e+00
-1.008520206955233078e+01	-1.376100292698896155e+01	-4.869325173302852861e+00
-8.847560987459774040e+00	-1.444305605321681796e+01	-5.244652239725043685e+00
-7.619359019521958487e+00	-1.506847560348079362e+01	-5.650819031511052692e+00
-6.426486390202275523e+00	-1.561338234337055297e+01	-6.089495347814013471e+00
-5.289000600279664788e+00	-1.605225756543894988e+01	-6.562175874058069347e+00
-4.221124274331097936e+00	-1.635934312827093962e+01	-7.070072772728105193e+00
-3.231735316727072149e+00	-1.651050604616375850e+01	-7.613978437367171281e+00
-2.325142740775007599e+00	-1.648544310838337879e+01	-8.194093147797900656e+00
-1.501974241353517314e+00	-1.626997962571094192e+01	-8.809812745923288446e+00
-7.600515868430129940e-01	-1.585811094198006899e+01	-9.459472741090932502e+00
-9.517925670293214679e-02	-1.525338997634245253e+01	-1.014004794345895455e+01
4.981888148357650481e-01	-1.446931781692759600e+01	-1.084681143028563355e+01
1.026412484578685724e+00	-1.352855847298722125e+01	-1.157296406789860121e+01
1.496250699292166253e+00	-1.246104019413226993e+01	-1.230925658180561300e+01
1.914553059186807626e+00	-1.130125108625179564e+01	-1.304364061568287703e+01
2.288039324852225942e+00	-1.008520206955233078e+01	-1.376100292698896155e+01
2.623149059190421184e+00	-8.847560987459774040e+00	-1.444305605321681796e+01
2.925945586655877673e+00	-7.619359019521958487e+00	-1.506847560348079362e+01
3.202060956766311417e+00	-6.426486390202275523e+00	-1.561338234337055297e+01
3.456671087929582331e+00	-5.289000600279664788e+00	-1.605225756543894988e+01
3.694492491399493872e+00	-4.221124274331097936e+00	-1.635934312827093962e+01
3.919793847054795943e+00	-3.231735316727072149e+00	-1.651050604616375850e+01
4.136417221680926737e+00	-2.325142740775007599e+00	-1.648544310838337879e+01
4.347804924025380657e+00	-1.501974241353517314e+00	-1.626997962571094192e+01
4.557028929047694632e+00	-7.600515868430129940e-01	-1.585811094198006899e+01
4.766820525961286137e+00	-9.517925670293214679e-02	-1.525338997634245253e+01
4.979598394494019864e+00	4.981888148357650481e-01	-1.446931781692759600e+01
5.197493727734579849e+00	1.026412484578685724e+00	-1.352855847298722125e+01
5.422371327855992185e+00	1.496250699292166253e+00	-1.246104019413226993e+01
5.655845827554436767e+00	1.914553059186807626e+00	-1.130125108625179564e+01
5.899292356147971539e+00	2.288039324852225942e+00	-1.008520206955233078e+01
6.153851093651808490e+00	2.623149059190421184e+00	-8.847560987459774040e+00
6.420425256579959772e+00	2.925945586655877673e+00	-7.619359019521958487e+00
6.699672153757000537e+00	3.202060956766311417e+00	-6.426486390202275523e+00
6.991987058315890735e+00	3.456671087929582331e+00	-5.289000600279664788e+00
7.297479784531940794e+00	3.694492491399493872e+00	-4.221124274331097936e+00
7.615944058802157635e+00	3.919793847054795943e+00	-3.231735316727072149e+00
7.946820058790549979e+00	4.136417221680926737e+00	-2.325142740775007599e+00
8.289150890714392261e+00	4.347804924025380657e+00	-1.501974241353517314e+00
8.641534308286992427e+00	4.557028929047694632e+00	-7.600515868430129940e-01
9.002071669558622702e+00	4.766820525961286137e+00	-9.517925670293214679e-02
9.368316990529255150e+00	4.979598394494019864e+00	4.981888148357650481e-01
9.737229978019920296e+00	5.197493727734579849e+00	1.026412484578685724e+00
1.010513806890446276e+01	5.422371327855992185e+00	1.496250699292166253e+00
1.046771368408371572e+01	5.655845827554436767e+00	1.914553059186807626e+00
1.081997398165152013e+01	5.899292356147971539e+00	2.288039324852225942e+00
1.115631115585816246e+01	6.153851093651808490e+00	2.623149059190421184e+00
1.147056150169653144e+01	6.420425256579959772e+00	2.925945586655877673e+00
1.175612072577735390e+01	6.699672153757000537e+00	3.202060956766311417e+00
1.200611100408773169e+01	6.991987058315890735e+00	3.456671087929582331e+00
1.221360180667319284e+01	7.297479784531940794e+00	3.694492491399493872e+00
1.237188144037937754e+01	7.615944058802157635e+00	3.919793847054795943e+00
1.247476980391121160e+01	7.946820058790549979e+00	4.136417221680926737e+00
1.251695559213502662e+01	8.289150890714392261e+00	4.347804924025380657e+00
1.249433413838426787e+01	8.641534308286992427e+00	4.557028929047694632e+00
1.240431659726328384e+01	9.002071669558622702e+00	4.766820525961286137e+00
1.224607871696820816e+01	9.368316990529255150e+00	4.979598394494019864e+00
1.202071926062321872e+01	9.737229978019920296e+00	5.197493727734579849e+00
1.173130478840193192e+01	1.010513806890446276e+01	5.422371327855992185e+00
1.138278859700968582e+01	1.046771368408371572e+01	5.655845827554436767e+00
1.098180563217753836e+01	1.081997398165152013e+01	5.899292356147971539e+00
1.053635978495980474e+01	1.115631115585816246e+01	6.153851093651808490e+00
1.005543247682382990e+01	1.147056150169653144e+01	6.420425256579959772e+00
9.548549533318698934e+00	1.175612072577735390e+01	6.699672153757000537e+00
9.025345734131601461e+00	1.200611100408773169e+01	6.991987058315890735e+00
8.495163098659507028e+00	1.221360180667319284e+01	7.297479784531940794e+00
7.966711110061201140e+00	1.237188144037937754e+01	7.615944058802157635e+00
7.447806648425448373e+00	1.247476980391121160e+01	7.946820058790549979e+00
6.945200521087152801e+00	1.251695559213502662e+01	8.289150890714392261e+00
6.464487922033173462e+00	1.249433413838426787e+01	8.641534308286992427e+00
6.010093038303977231e+00	1.240431659726328384e+01	9.002071669558622702e+00
5.585313741357592399e+00	1.224607871696820816e+01	9.368316990529255150e+00
5.192410656351201581e+00	1.202071926062321872e+01	9.737229978019920296e+00
4.832725329312838269e+00	1.173130478840193192e+01	1.010513806890446276e+01
4.506814013978454270e+00	1.138278859700968582e+01	1.046771368408371572e+01
4.214586118065446918e+00	1.098180563217753836e+01	1.081997398165152013e+01
3.955439060620361325e+00	1.053635978495980474e+01	1.115631115585816246e+01
3.728383843181592106e+00	1.005543247682382990e+01	1.147056150169653144e+01
3.532157828010269007e+00	9.548549533318698934e+00	1.175612072577735390e+01
3.365322966914738867e+00	9.025345734131601461e+00	1.200611100408773169e+01
3.226349035267578103e+00	8.495163098659507028e+00	1.221360180667319284e+01
3.113682344841921079e+00	7.966711110061201140e+00	1.237188144037937754e+01
3.025801003569785763e+00	7.447806648425448373e+00	1.247476980391121160e+01
2.961258131288574180e+00	6.945200521087152801e+00	1.251695559213502662e+01
2.918714593116197520e+00	6.464487922033173462e+00	1.249433413838426787e+01
2.896962831210879497e+00	6.010093038303977231e+00	1.240431659726328384e+01
2.894943305030602598e+00	5.585313741357592399e+00	1.224607871696820816e+01
2.911754923011345753e+00	5.192410656351201581e+00	1.202071926062321872e+01
2.946660689042427173e+00	4.832725329312838269e+00	1.173130478840193192e+01
2.999089612148968964e+00	4.506814013978454270e+00	1.138278859700968582e+01
3.068635748609354508e+00	4.214586118065446918e+00	1.098180563217753836e+01
3.155055069197657325e+00	3.955439060620361325e+00	1.053635978495980474e+01
3.258260673931968388e+00	3.728383843181592106e+00	1.005543247682382990e+01
3.378316713778001468e+00	3.532157828010269007e+00	9.548549533318698934e+00
3.515431222552342749e+00	3.365322966914738867e+00	9.025345734131601461e+00
3.669947910822841664e+00	3.226349035267578103e+00	8.495163098659507028e+00
3.842336824004502827e+00	3.113682344841921079e+00	7.966711110061201140e+00
4.033183615559452484e+00	3.025801003569785763e+00	7.447806648425448373e+00
4.243177029362120933e+00	2.961258131288574180e+00	6.945200521087152801e+00
4.473094019026827795e+00	2.918714593116197520e+00	6.464487922033173462e+00
4.723781752899459896e+00	2.896962831210879497e+00	6.010093038303977231e+00
4.996135559128985548e+00	2.894943305030602598e+00	5.585313741357592399e+00
5.291071655341390567e+00	2.911754923011345753e+00	5.192410656351201581e+00
5.609493284745076025e+00	2.946660689042427173e+00	4.832725329312838269e+00
5.952248652853885602e+00	2.999089612148968964e+00	4.506814013978454270e+00
6.320078841835068850e+00	3.068635748609354508e+00	4.214586118065446918e+00
6.713553699110499373e+00	3.155055069197657325e+00	3.955439060620361325e+00
7.132993594799478032e+00	3.258260673931968388e+00	3.728383843181592106e+00
7.578374980744595923e+00	3.378316713778001468e+00	3.532157828010269007e+00
8.049217949893870738e+00	3.515431222552342749e+00	3.365322966914738867e+00
8.544454607136914959e+00	3.669947910822841664e+00	3.226349035267578103e+00
9.062278172745743987e+00	3.842336824004502827e+00	3.113682344841921079e+00
9.599974528098837112e+00	4.033183615559452484e+00	3.025801003569785763e+00
1.015374057548204512e+01	4.243177029362120933e+00	2.961258131288574180e+00
1.071849749553709685e+01	4.473094019026827795e+00	2.918714593116197520e+00
1.128771184397598226e+01	4.723781752899459896e+00	2.896962831210879497e+00
1.185324335548932595e+01	4.996135559128985548e+00	2.894943305030602598e+00
1.240524493292520347e+01	5.291071655341390567e+00	2.911754923011345753e+00
1.293214674680721288e+01	5.609493284745076025e+00	2.946660689042427173e+00
1.342076120224254332e+01	5.952248652853885602e+00	2.999089612148968964e+00
1.385654663787300933e+01	6.320078841835068850e+00	3.068635748609354508e+00
1.422406239086948254e+01	6.713553699110499373e+00	3.155055069197657325e+00
1.450763366824873835e+01	7.132993594799478032e+00	3.258260673931968388e+00
1.469221979703163683e+01	7.578374980744595923e+00	3.378316713778001468e+00
1.476444437866175718e+01	8.049217949893870738e+00	3.515431222552342749e+00
1.471370465991143028e+01	8.544454607136914959e+00	3.669947910822841664e+00
1.453323823881668098e+01	9.062278172745743987e+00	3.842336824004502827e+00
1.422099954786056486e+01	9.599974528098837112e+00	4.033183615559452484e+00
1.378019826649751245e+01	1.015374057548204512e+01	4.243177029362120933e+00
1.321938449550712136e+01	1.071849749553709685e+01	4.473094019026827795e+00
1.255202980577446681e+01	1.128771184397598226e+01	4.723781752899459896e+00
1.179563674695279651e+01	1.185324335548932595e+01	4.996135559128985548e+00
1.097049120830274660e+01	1.240524493292520347e+01	5.291071655341390567e+00
1.009822993209401432e+01	1.293214674680721288e+01	5.609493284745076025e+00
9.200414450953026346e+00	1.342076120224254332e+01	5.952248652853885602e+00
8.297280610069252660e+00	1.385654663787300933e+01	6.320078841835068850e+00
7.406780284670425374e+00	1.422406239086948254e+01	6.713553699110499373e+00
6.543966857304991613e+00	1.450763366824873835e+01	7.132993594799478032e+00
5.720716203199882166e+00	1.469221979703163683e+01	7.578374980744595923e+00
4.945732115410306662e+00	1.476444437866175718e+01	8.049217949893870738e+00
4.224763169985575217e+00	1.471370465991143028e+01	8.544454607136914959e+00
3.560954460553927170e+00	1.453323823881668098e+01	9.062278172745743987e+00
2.955266561600667252e+00	1.422099954786056486e+01	9.599974528098837112e+00
2.406909205953262632e+00	1.378019826649751245e+01	1.015374057548204512e+01
1.913753508627028754e+00	1.321938449550712136e+01	1.071849749553709685e+01
1.472701073844532749e+00	1.255202980577446681e+01	1.128771184397598226e+01
1.079999630344252726e+00	1.179563674695279651e+01	1.185324335548932595e+01
7.315027720153428614e-01	1.097049120830274660e+01	1.240524493292520347e+01
4.228763899489572653e-01	1.009822993209401432e+01	1.293214674680721288e+01
1.497571535505199392e-01	9.200414450953026346e+00	1.342076120224254332e+01
-9.213038903510747946e-02	8.297280610069252660e+00	1.385654663787300933e+01
-3.068913053459153550e-01	7.406780284670425374e+00	1.422406239086948254e+01
-4.984059467203435512e-01	6.543966857304991613e+00	1.450763366824873835e+01
-6.702980293552560642e-01	5.720716203199882166e+00	1.469221979703163683e+01
-8.259201428000428891e-01	4.945732115410306662e+00	1.476444437866175718e+01
-9.683524835949059995e-01	4.224763169985575217e+00	1.471370465991143028e+01
-1.100411345120258622e+00	3.560954460553927170e+00	1.453323823881668098e+01
-1.224664551024597703e+00	2.955266561600667252e+00	1.422099954786056486e+01
-1.343451589616868169e+00	2.406909205953262632e+00	1.378019826649751245e+01
-1.458906690999677958e+00	1.913753508627028754e+00	1.321938449550712136e+01
-1.572983493084188389e+00	1.472701073844532749e+00	1.255202980577446681e+01
-1.687480274666202762e+00	1.079999630344252726e+00	1.179563674695279651e+01
-1.804065001680328351e+00	7.315027720153428614e-01	1.097049120830274660e+01
-1.924299644505562235e+00	4.228763899489572653e-01	1.009822993209401432e+01
-2.049663386970939971e+00	1.497571535505199392e-01	9.200414450953026346e+00
-2.181574467780718507e+00	-9.213038903510747946e-02	8.297280610069252660e+00
-2.321410477701221886e+00	-3.068913053459153550e-01	7.406780284670425374e+00
-2.470526985210696580e+00	-4.984059467203435512e-01	6.543966857304991613e+00
-2.630274382489339313e+00	-6.702980293552560642e-01	5.720716203199882166e+00
-2.802012834566474542e+00	-8.259201428000428891e-01	4.945732115410306662e+00
-2.987125177934564668e+00	-9.683524835949059995e-01	4.224763169985575217e+00
-3.187027550595788572e+00	-1.100411345120258622e+00	3.560954460553927170e+00
-3.403177441754447585e+00	-1.224664551024597703e+00	2.955266561600667252e+00
-3.637078723486872445e+00	-1.343451589616868169e+00	2.406909205953262632e+00
-3.890283064945671665e+00	-1.458906690999677958e+00	1.913753508627028754e+00
-4.164386927413947781e+00	-1.572983493084188389e+00	1.472701073844532749e+00
-4.461023090886448550e+00	-1.687480274666202762e+00	1.079999630344252726e+00
-4.781845365330415376e+00	-1.804065001680328351e+00	7.315027720153428614e-01
-5.128504789666100905e+00	-1.924299644505562235e+00	4.228763899489572653e-01
-5.502615220040240729e+00	-2.049663386970939971e+00	1.497571535505199392e-01
-5.905705764639918698e+00	-2.181574467780718507e+00	-9.213038903510747946e-02
-6.339157055808545493e+00	-2.321410477701221886e+00	-3.068913053459153550e-01
-6.804117901567287241e+00	-2.470526985210696580e+00	-4.984059467203435512e-01
-7.301398496802910643e+00	-2.630274382489339313e+00	-6.702980293552560642e-01
-7.831336209952566740e+00	-2.802012834566474542e+00	-8.259201428000428891e-01
-8.393630161332861661e+00	-2.987125177934564668e+00	-9.683524835949059995e-01
-8.987141614371676468e+00	-3.187027550595788572e+00	-1.100411345120258622e+00
-9.609658936375385707e+00	-3.403177441754447585e+00	-1.224664551024597703e+00
-1.025762896337912267e+01	-3.637078723486872445e+00	-1.343451589616868169e+00
-1.092586149940533780e+01	-3.890283064945671665e+00	-1.458906690999677958e+00
-1.160722086253095853e+01	-4.164386927413947781e+00	-1.572983493084188389e+00
-1.229232817637895003e+01	-4.461023090886448550e+00	-1.687480274666202762e+00
-1.296931041717528288e+01	-4.781845365330415376e+00	-1.804065001680328351e+00
-1.362364622492066779e+01	-5.128504789666100905e+00	-1.924299644505562235e+00
-1.423817212384869713e+01	-5.502615220040240729e+00	-2.049663386970939971e+00
-1.479332239206977029e+01	-5.905705764639918698e+00	-2.181574467780718507e+00
-1.526767592243034777e+01	-6.339157055808545493e+00	-2.321410477701221886e+00
-1.563886734844201243e+01	-6.804117901567287241e+00	-2.470526985210696580e+00
-1.588488124961774517e+01	-7.301398496802910643e+00	-2.630274382489339313e+00
-1.598568469739126030e+01	-7.831336209952566740e+00	-2.802012834566474542e+00
-1.592506956172072563e+01	-8.393630161332861661e+00	-2.987125177934564668e+00
-1.569248749142765753e+01	-8.987141614371676468e+00	-3.187027550595788572e+00
-1.528459364490920791e+01	-9.609658936375385707e+00	-3.403177441754447585e+00
-1.470620093859963617e+01	-1.025762896337912267e+01	-3.637078723486872445e+00
-1.397040761930220398e+01	-1.092586149940533780e+01	-3.890283064945671665e+00
-1.309779762905603029e+01	-1.160722086253095853e+01	-4.164386927413947781e+00
-1.211479540159020551e+01	-1.229232817637895003e+01	-4.461023090886448550e+00
-1.105143062480903637e+01	-1.296931041717528288e+01	-4.781845365330415376e+00
-9.938878088014192258e+00	-1.362364622492066779e+01	-5.128504789666100905e+00
-8.807150241134484858e+00	-1.423817212384869713e+01	-5.502615220040240729e+00
-7.683240395176328619e+00	-1.479332239206977029e+01	-5.905705764639918698e+00
-6.589879698043391798e+00	-1.526767592243034777e+01	-6.339157055808545493e+00
-5.544930046545726299e+00	-1.563886734844201243e+01	-6.804117901567287241e+00
-4.561326808935079136e+00	-1.588488124961774517e+01	-7.301398496802910643e+00
-3.647426821594612179e+00	-1.598568469739126030e+01	-7.831336209952566740e+00
-2.807605320838309382e+00	-1.592506956172072563e+01	-8.393630161332861661e+00
-2.042965417725938870e+00	-1.569248749142765753e+01	-8.987141614371676468e+00
-1.352058471625162683e+00	-1.528459364490920791e+01	-9.609658936375385707e+00
-7.315501632537318999e-01	-1.470620093859963617e+01	-1.025762896337912267e+01
-1.767977562245832690e-01	-1.397040761930220398e+01	-1.092586149940533780e+01
3.176736940551728172e-01	-1.309779762905603029e+01	-1.160722086253095853e+01
7.577942412160970642e-01	-1.211479540159020551e+01	-1.229232817637895003e+01
1.149661331083465576e+00	-1.105143062480903637e+01	-1.296931041717528288e+01
1.499328396231842442e+00	-9.938878088014192258e+00	-1.362364622492066779e+01
1.812656098449681119e+00	-8.807150241134484858e+00	-1.423817212384869713e+01
2.095213467074021452e+00	-7.683240395176328619e+00	-1.479332239206977029e+01
2.352217773759146091e+00	-6.589879698043391798e+00	-1.526767592243034777e+01
2.588503766084385038e+00	-5.544930046545726299e+00	-1.563886734844201243e+01
2.808514589805578776e+00	-4.561326808935079136e+00	-1.588488124961774517e+01
3.016308241997152084e+00	-3.647426821594612179e+00	-1.598568469739126030e+01
3.215574676462519044e+00	-2.807605320838309382e+00	-1.592506956172072563e+01
3.409659732787039932e+00	-2.042965417725938870e+00	-1.569248749142765753e+01
3.601592904290706443e+00	-1.352058471625162683e+00	-1.528459364490920791e+01
3.794116626759345579e+00	-7.315501632537318999e-01	-1.470620093859963617e+01
3.989715287454998371e+00	-1.767977562245832690e-01	-1.397040761930220398e+01
4.190642547551304276e+00	3.176736940551728172e-01	-1.309779762905603029e+01
4.398945861941287561e+00	7.577942412160970642e-01	-1.211479540159020551e+01
4.616487285874094404e+00	1.149661331083465576e+00	-1.105143062480903637e+01
4.844959792776748486e+00	1.499328396231842442e+00	-9.938878088014192258e+00
5.085898404581311816e+00	1.812656098449681119e+00	-8.807150241134484858e+00
5.340685466488390709e+00	2.095213467074021452e+00	-7.683240395176328619e+00
5.610549393812029884e+00	2.352217773759146091e+00	-6.589879698043391798e+00
5.896556191761458621e+00	2.588503766084385038e+00	-5.544930046545726299e+00
6.199593014248802270e+00	2.808514589805578776e+00	-4.561326808935079136e+00
6.520343003101010559e+00	3.016308241997152084e+00	-3.647426821594612179e+00
6.859250657475776336e+00	3.215574676462519044e+00	-2.807605320838309382e+00
7.216477054589187645e+00	3.409659732787039932e+00	-2.042965417725938870e+00
7.591844415020656989e+00	3.601592904290706443e+00	-1.352058471625162683e+00
7.984769826099762824e+00	3.794116626759345579e+00	-7.315501632537318999e-01
8.394188461650250233e+00	3.989715287454998371e+00	-1.767977562245832690e-01
8.818467429202277330e+00	4.190642547551304276e+00	3.176736940551728172e-01
9.255312501699249239e+00	4.398945861941287561e+00	7.577942412160970642e-01
9.701671505380774718e+00	4.616487285874094404e+00	1.149661331083465576e+00
1.015364006722117729e+01	4.844959792776748486e+00	1.499328396231842442e+00
1.060637774821970503e+01	5.085898404581311816e+00	1.812656098449681119e+00
1.105404518726142271e+01	5.340685466488390709e+00	2.095213467074021452e+00
1.148977550659717650e+01	5.610549393812029884e+00	2.352217773759146091e+00
1.190569546442903892e+01	5.896556191761458621e+00	2.588503766084385038e+00
1.229301306730311261e+01	6.199593014248802270e+00	2.808514589805578776e+00
1.264218778144636524e+01	6.520343003101010559e+00	3.016308241997152084e+00
1.294319622365010503e+01	6.859250657475776336e+00	3.215574676462519044e+00
1.318589947900689729e+01	7.216477054589187645e+00	3.409659732787039932e+00
1.336050757981725212e+01	7.591844415020656989e+00	3.601592904290706443e+00
1.345812252888694793e+01	7.984769826099762824e+00	3.794116626759345579e+00
1.347132498465881589e+01	8.394188461650250233e+00	3.989715287454998371e+00
1.339475399682742562e+01	8.818467429202277330e+00	4.190642547551304276e+00
1.322561763801262558e+01	9.255312501699249239e+00	4.398945861941287561e+00
1.296406893191905318e+01	9.701671505380774718e+00	4.616487285874094404e+00
1.261338912852528082e+01	1.015364006722117729e+01	4.844959792776748486e+00
1.217993990355752487e+01	1.060637774821970503e+01	5.085898404581311816e+00
1.167287514507833102e+01	1.105404518726142271e+01	5.340685466488390709e+00
1.110363629479189740e+01	1.148977550659717650e+01	5.610549393812029884e+00
1.048528563365364619e+01	1.190569546442903892e+01	5.896556191761458621e+00
9.831752690274608852e+00	1.229301306730311261e+01	6.199593014248802270e+00
9.157075858988928729e+00	1.264218778144636524e+01	6.520343003101010559e+00
8.474713867379017884e+00	1.294319622365010503e+01	6.859250657475776336e+00
7.796983095121657215e+00	1.318589947900689729e+01	7.216477054589187645e+00
7.134652341395819164e+00	1.336050757981725212e+01	7.591844415020656989e+00
6.496702228130708967e+00	1.345812252888694793e+01	7.984769826099762824e+00
5.890236471465692958e+00	1.347132498465881589e+01	8.394188461650250233e+00
5.320519086684597276e+00	1.339475399682742562e+01	8.818467429202277330e+00
4.791105461722696468e+00	1.322561763801262558e+01	9.255312501699249239e+00
4.304034926906585845e+00	1.296406893191905318e+01	9.701671505380774718e+00
3.860056080114652399e+00	1.261338912852528082e+01	1.015364006722117729e+01
3.458861803796436707e+00	1.217993990355752487e+01	1.060637774821970503e+01
3.099317122618844067e+00	1.167287514507833102e+01	1.105404518726142271e+01
2.779668804412864791e+00	1.110363629479189740e+01	1.148977550659717650e+01
2.497730386402068348e+00	1.048528563365364619e+01	1.190569546442903892e+01
2.251039953070010480e+00	9.831752690274608852e+00	1.229301306730311261e+01
2.036990562203229160e+00	9.157075858988928729e+00	1.264218778144636524e+01
1.852934882009010353e+00	8.474713867379017884e+00	1.294319622365010503e+01
1.696266568365520255e+00	7.796983095121657215e+00	1.318589947900689729e+01
1.564481369940771360e+00	7.134652341395819164e+00	1.336050757981725212e+01
1.455221061694476514e+00	6.496702228130708967e+00	1.345812252888694793e+01
1.366303199309333083e+00	5.890236471465692958e+00	1.347132498465881589e+01
1.295739449796296849e+00	5.320519086684597276e+00	1.339475399682742562e+01
1.241744950493023802e+00	4.791105461722696468e+00	1.322561763801262558e+01
1.202740822263943077e+00	4.304034926906585845e+00	1.296406893191905318e+01
1.177351639791531124e+00	3.860056080114652399e+00	1.261338912852528082e+01
1.164399358485635361e+00	3.458861803796436707e+00	1.217993990355752487e+01
1.162894922459234648e+00	3.099317122618844067e+00	1.167287514507833102e+01
1.172028535102648039e+00	2.779668804412864791e+00	1.110363629479189740e+01
1.191159363785167846e+00	2.497730386402068348e+00	1.048528563365364619e+01
1.219805271918626755e+00	2.251039953070010480e+00	9.831752690274608852e+00
1.257633022654598420e+00	2.036990562203229160e+00	9.157075858988928729e+00
1.304449275825956711e+00	1.852934882009010353e+00	8.474713867379017884e+00
1.360192600040785349e+00	1.696266568365520255e+00	7.796983095121657215e+00
1.424926641650440917e+00	1.564481369940771360e+00	7.134652341395819164e+00
1.498834528233184971e+00	1.455221061694476514e+00	6.496702228130708967e+00
1.582214532946786267e+00	1.366303199309333083e+00	5.890236471465692958e+00
1.675476984410672276e+00	1.295739449796296849e+00	5.320519086684597276e+00
1.779142371580864967e+00	1.241744950493023802e+00	4.791105461722696468e+00
1.893840561326560756e+00	1.202740822263943077e+00	4.304034926906585845e+00
2.020311015022245638e+00	1.177351639791531124e+00	3.860056080114652399e+00
2.159403856214856088e+00	1.164399358485635361e+00	3.458861803796436707e+00
2.312081600828181038e+00	1.162894922459234648e+00	3.099317122618844067e+00
2.479421310524394073e+00	1.172028535102648039e+00	2.779668804412864791e+00
2.662616864257617788e+00	1.191159363785167846e+00	2.497730386402068348e+00
2.862980957437583740e+00	1.219805271918626755e+00	2.251039953070010480e+00
3.081946326186517648e+00	1.257633022654598420e+00	2.036990562203229160e+00
3.321065548440719883e+00	1.304449275825956711e+00	1.852934882009010353e+00
3.582008585299611969e+00	1.360192600040785349e+00	1.696266568365520255e+00
3.866556984858060986e+00	1.424926641650440917e+00	1.564481369940771360e+00
4.176593365367772037e+00	1.498834528233184971e+00	1.455221061694476514e+00
4.514084412917975797e+00	1.582214532946786267e+00	1.366303199309333083e+00
4.881055159447297065e+00	1.675476984410672276e+00	1.295739449796296849e+00
5.279551741209720817e+00	1.779142371580864967e+00	1.241744950493023802e+00
5.711589174033448124e+00	1.893840561326560756e+00	1.202740822263943077e+00
6.179079931251315827e+00	2.020311015022245638e+00	1.177351639791531124e+00
6.683738307606126305e+00	2.159403856214856088e+00	1.164399358485635361e+00
7.226954770199979450e+00	2.312081600828181038e+00	1.162894922459234648e+00
7.809633866873950225e+00	2.479421310524394073e+00	1.172028535102648039e+00
8.431989000999163153e+00	2.662616864257617788e+00	1.191159363785167846e+00
9.093287827701377779e+00	2.862980957437583740e+00	1.219805271918626755e+00
9.791543674566762334e+00	3.081946326186517648e+00	1.257633022654598420e+00
1.052315191800880712e+01	3.321065548440719883e+00	1.304449275825956711e+00
1.128247651322694090e+01	3.582008585299611969e+00	1.360192600040785349e+00
1.206140184848323216e+01	3.866556984858060986e+00	1.424926641650440917e+00
1.284887965231818185e+01	4.176593365367772037e+00	1.498834528233184971e+00
1.363052021972258920e+01	4.514084412917975797e+00	1.582214532946786267e+00
1.438830098824502635e+01	4.881055159447297065e+00	1.675476984410672276e+00
1.510049065874402707e+01	5.279551741209720817e+00	1.779142371580864967e+00
1.574190767544579650e+01	5.711589174033448124e+00	1.893840561326560756e+00
1.628463822397291239e+01	6.179079931251315827e+00	2.020311015022245638e+00
1.669931801145517269e+01	6.683738307606126305e+00	2.159403856214856088e+00
1.695702072991038278e+01	7.226954770199979450e+00	2.312081600828181038e+00
1.703168702105989851e+01	7.809633866873950225e+00	2.479421310524394073e+00
1.690287858735061732e+01	8.431989000999163153e+00	2.662616864257617788e+00
1.655848334157976254e+01	9.093287827701377779e+00	2.862980957437583740e+00
1.599688288531118552e+01	9.791543674566762334e+00	3.081946326186517648e+00
1.522808575396457087e+01	1.052315191800880712e+01	3.321065548440719883e+00
1.427347062013747347e+01	1.128247651322694090e+01	3.582008585299611969e+00
1.316406152746355929e+01	1.206140184848323216e+01	3.866556984858060986e+00
1.193759481906545084e+01	1.284887965231818185e+01	4.176593365367772037e+00
1.063491669849873489e+01	1.363052021972258920e+01	4.514084412917975797e+00
9.296369082374015491e+00	1.438830098824502635e+01	4.881055159447297065e+00
7.958746473231109952e+00	1.510049065874402707e+01	5.279551741209720817e+00
6.653187537192908785e+00	1.574190767544579650e+01	5.711589174033448124e+00
5.404100036443585608e+00	1.628463822397291239e+01	6.179079931251315827e+00
4.228999148981362310e+00	1.669931801145517269e+01	6.683738307606126305e+00
3.139015737488838553e+00	1.695702072991038278e+01	7.226954770199979450e+00
2.139802828461000672e+00	1.703168702105989851e+01	7.809633866873950225e+00
1.232605574607175569e+00	1.690287858735061732e+01	8.431989000999163153e+00
4.153260325161060029e-01	1.655848334157976254e+01	9.093287827701377779e+00
-3.165184228549975387e-01	1.599688288531118552e+01	9.791543674566762334e+00
-9.689899600433855564e-01	1.522808575396457087e+01	1.052315191800880712e+01
-1.549088444034397938e+00	1.427347062013747347e+01	1.128247651322694090e+01
-2.064261491812639626e+00	1.316406152746355929e+01	1.206140184848323216e+01
-2.522045014655135198e+00	1.193759481906545084e+01	1.284887965231818185e+01
-2.929810036688130559e+00	1.063491669849873489e+01	1.363052021972258920e+01
-3.294592778344126227e+00	9.296369082374015491e+00	1.438830098824502635e+01
-3.622988008937427562e+00	7.958746473231109952e+00	1.510049065874402707e+01
-3.921089208713062657e+00	6.653187537192908785e+00	1.574190767544579650e+01
-4.194462459114076225e+00	5.404100036443585608e+00	1.628463822397291239e+01
-4.448143907008748954e+00	4.228999148981362310e+00	1.669931801145517269e+01
-4.686653046129999112e+00	3.139015737488838553e+00	1.695702072991038278e+01
-4.914015955691667159e+00	2.139802828461000672e+00	1.703168702105989851e+01
-5.133794103995097835e+00	1.232605574607175569e+00	1.690287858735061732e+01
-5.349115445366453336e+00	4.153260325161060029e-01	1.655848334157976254e+01
-5.562705387497375753e+00	-3.165184228549975387e-01	1.599688288531118552e+01
-5.776915847077045640e+00	-9.689899600433855564e-01	1.522808575396457087e+01
-5.993751096128811184e+00	-1.549088444034397938e+00	1.427347062013747347e+01
-6.214889470662731341e+00	-2.064261491812639626e+00	1.316406152746355929e+01
-6.441700299698283061e+00	-2.522045014655135198e+00	1.193759481906545084e+01
-6.675255642806514622e+00	-2.929810036688130559e+00	1.063491669849873489e+01
-6.916336620186496198e+00	-3.294592778344126227e+00	9.296369082374015491e+00
-7.165434300178393556e+00	-3.622988008937427562e+00	7.958746473231109952e+00
-7.422745292355843461e+00	-3.921089208713062657e+00	6.653187537192908785e+00
-7.688162395806417138e+00	-4.194462459114076225e+00	5.404100036443585608e+00
-7.961260886265288939e+00	-4.448143907008748954e+00	4.228999148981362310e+00
-8.241281304650165396e+00	-4.686653046129999112e+00	3.139015737488838553e+00
-8.527109942094112327e+00	-4.914015955691667159e+00	2.139802828461000672e+00
-8.817258606234556595e+00	-5.133794103995097835e+00	1.232605574607175569e+00
-9.109845695597577730e+00	-5.349115445366453336e+00	4.153260325161060029e-01
-9.402581087161431483e+00	-5.562705387497375753e+00	-3.165184228549975387e-01
-9.692757824972217051e+00	-5.776915847077045640e+00	-9.689899600433855564e-01
-9.977254034446971787e+00	-5.993751096128811184e+00	-1.549088444034397938e+00
-1.025254880584559380e+01	-6.214889470662731341e+00	-2.064261491812639626e+00
-1.051475589842417158e+01	-6.441700299698283061e+00	-2.522045014655135198e+00
-1.075967890490289847e+01	-6.675255642806514622e+00	-2.929810036688130559e+00
-1.098289087002737929e+01	-6.916336620186496198e+00	-3.294592778344126227e+00
-1.117984017719752643e+01	-7.165434300178393556e+00	-3.622988008937427562e+00
-1.134598274442008758e+01	-7.422745292355843461e+00	-3.921089208713062657e+00
-1.147693821962606897e+01	-7.688162395806417138e+00	-4.194462459114076225e+00
-1.156866505550182822e+01	-7.961260886265288939e+00	-4.448143907008748954e+00
-1.161764632293141908e+01	-8.241281304650165396e+00	-4.686653046129999112e+00
-1.162107526597170093e+01	-8.527109942094112327e+00	-4.914015955691667159e+00
-1.157702738279750498e+01	-8.817258606234556595e+00	-5.133794103995097835e+00
-1.148460473602546905e+01	-9.109845695597577730e+00	-5.349115445366453336e+00
-1.134403867619526096e+01	-9.402581087161431483e+00	-5.562705387497375753e+00
-1.115673943551099434e+01	-9.692757824972217051e+00	-5.776915847077045640e+00
-1.092528505552814266e+01	-9.977254034446971787e+00	-5.993751096128811184e+00
-1.065334745606167033e+01	-1.025254880584559380e+01	-6.214889470662731341e+00
-1.034555943565593772e+01	-1.051475589842417158e+01	-6.441700299698283061e+00
-1.000733213821594880e+01	-1.075967890490289847e+01	-6.675255642806514622e+00
-9.644637148014785666e+00	-1.098289087002737929e+01	-6.916336620186496198e+00
-9.263770201629172973e+00	-1.117984017719752643e+01	-7.165434300178393556e+00
-8.871114186286529701e+00	-1.134598274442008758e+01	-7.422745292355843461e+00
-8.472917684506843017e+00	-1.147693821962606897e+01	-7.688162395806417138e+00
-8.075102235313075028e+00	-1.156866505550182822e+01	-7.961260886265288939e+00
-7.683107354513097675e+00	-1.161764632293141908e+01	-8.241281304650165396e+00
-7.301777902752884408e+00	-1.162107526597170093e+01	-8.527109942094112327e+00
-6.935294243709901885e+00	-1.157702738279750498e+01	-8.817258606234556595e+00
-6.587142250017196332e+00	-1.148460473602546905e+01	-9.109845695597577730e+00
-6.260117827166060245e+00	-1.134403867619526096e+01	-9.402581087161431483e+00
-5.956359269664742051e+00	-1.115673943551099434e+01	-9.692757824972217051e+00
-5.677400322601272364e+00	-1.092528505552814266e+01	-9.977254034446971787e+00
-5.424237092539204497e+00	-1.065334745606167033e+01	-1.025254880584559380e+01
-5.197402703664604218e+00	-1.034555943565593772e+01	-1.051475589842417158e+01
-4.997044612874450564e+00	-1.000733213821594880e+01	-1.075967890490289847e+01
-4.823000605700790366e+00	-9.644637148014785666e+00	-1.098289087002737929e+01
-4.674870567324595605e+00	-9.263770201629172973e+00	-1.117984017719752643e+01
-4.552082080201304670e+00	-8.871114186286529701e+00	-1.134598274442008758e+01
-4.453948701649871111e+00	-8.472917684506843017e+00	-1.147693821962606897e+01
-4.379720409434119333e+00	-8.075102235313075028e+00	-1.156866505550182822e+01
-4.328626177960511967e+00	-7.683107354513097675e+00	-1.161764632293141908e+01
-4.299908979972028256e+00	-7.301777902752884408e+00	-1.162107526597170093e+01
-4.292853720963538677e+00	-6.935294243709901885e+00	-1.157702738279750498e+01
-4.306808729111302192e+00	-6.587142250017196332e+00	-1.148460473602546905e+01
-4.341201463759419177e+00	-6.260117827166060245e+00	-1.134403867619526096e+01
-4.395549089036331125e+00	-5.956359269664742051e+00	-1.115673943551099434e+01
-4.469464501309347249e+00	-5.677400322601272364e+00	-1.092528505552814266e+01
-4.562658312051279808e+00	-5.424237092539204497e+00	-1.065334745606167033e+01
-4.674937180562896977e+00	-5.197402703664604218e+00	-1.034555943565593772e+01
-4.806198770764606998e+00	-4.997044612874450564e+00	-1.000733213821594880e+01
-4.956423477998605165e+00	-4.823000605700790366e+00	-9.644637148014785666e+00
-5.125662939251977690e+00	-4.674870567324595605e+00	-9.263770201629172973e+00
-5.314025206515876398e+00	-4.552082080201304670e+00	-8.871114186286529701e+00
-5.521656331161659992e+00	-4.453948701649871111e+00	-8.472917684506843017e+00
-5.748717980881062672e+00	-4.379720409434119333e+00	-8.075102235313075028e+00
-5.995360594928301090e+00	-4.328626177960511967e+00	-7.683107354513097675e+00
-6.261691485413551916e+00	-4.299908979972028256e+00	-7.301777902752884408e+00
-6.547737222813680980e+00	-4.292853720963538677e+00	-6.935294243709901885e+00
-6.853399617690187462e+00	-4.306808729111302192e+00	-6.587142250017196332e+00
-7.178404648436830904e+00	-4.341201463759419177e+00	-6.260117827166060245e+00
-7.522243813997782524e+00	-4.395549089036331125e+00	-5.956359269664742051e+00
-7.884107645555285870e+00	-4.469464501309347249e+00	-5.677400322601272364e+00
-8.262811534073495778e+00	-4.562658312051279808e+00	-5.424237092539204497e+00
-8.656714668745992824e+00	-4.674937180562896977e+00	-5.197402703664604218e+00
-9.063633783624069906e+00	-4.806198770764606998e+00	-4.997044612874450564e+00
-9.480754618188445448e+00	-4.956423477998605165e+00	-4.823000605700790366e+00
-9.904545534869409806e+00	-5.125662939251977690e+00	-4.674870567324595605e+00
-1.033067958600685010e+01	-5.314025206515876398e+00	-4.552082080201304670e+00
-1.075397340313486261e+01	-5.521656331161659992e+00	-4.453948701649871111e+00
-1.116835341604989829e+01	-5.748717980881062672e+00	-4.379720409434119333e+00
-1.156686179557245353e+01	-5.995360594928301090e+00	-4.328626177960511967e+00
-1.194171570457929832e+01	-6.261691485413551916e+00	-4.299908979972028256e+00
-1.228443335014809357e+01	-6.547737222813680980e+00	-4.292853720963538677e+00
-1.258603828287258963e+01	-6.853399617690187462e+00	-4.306808729111302192e+00
-1.283734874838136442e+01	-7.178404648436830904e+00	-4.341201463759419177e+00
-1.302935125075643441e+01	-7.522243813997782524e+00	-4.395549089036331125e+00
-1.315364691318884560e+01	-7.884107645555285870e+00	-4.469464501309347249e+00
-1.320294653916657879e+01	-8.262811534073495778e+00	-4.562658312051279808e+00
-1.317157721791668479e+01	-8.656714668745992824e+00	-4.674937180562896977e+00
-1.305595245308811059e+01	-9.063633783624069906e+00	-4.806198770764606998e+00
-1.285495213215689603e+01	-9.480754618188445448e+00	-4.956423477998605165e+00
-1.257016088195991088e+01	-9.904545534869409806e+00	-5.125662939251977690e+00
-1.220592488190085056e+01	-1.033067958600685010e+01	-5.314025206515876398e+00
-1.176920733941269326e+01	-1.075397340313486261e+01	-5.521656331161659992e+00
-1.126924849353203584e+01	-1.116835341604989829e+01	-5.748717980881062672e+00
-1.071706226261604655e+01	-1.156686179557245353e+01	-5.995360594928301090e+00
-1.012482298765684874e+01	-1.194171570457929832e+01	-6.261691485413551916e+00
-9.505207714384905415e+00	-1.228443335014809357e+01	-6.547737222813680980e+00
-8.870760085973442344e+00	-1.258603828287258963e+01	-6.853399617690187462e+00
-8.233332058497929040e+00	-1.283734874838136442e+01	-7.178404648436830904e+00
-7.603642550034915182e+00	-1.302935125075643441e+01	-7.522243813997782524e+00
-6.990972178061149123e+00	-1.315364691318884560e+01	-7.884107645555285870e+00
-6.402994576535198767e+00	-1.320294653916657879e+01	-8.262811534073495778e+00
-5.845730317181387470e+00	-1.317157721791668479e+01	-8.656714668745992824e+00
-5.323600466337529369e+00	-1.305595245308811059e+01	-9.063633783624069906e+00
-4.839553126386157977e+00	-1.285495213215689603e+01	-9.480754618188445448e+00
-4.395236845606421028e+00	-1.257016088195991088e+01	-9.904545534869409806e+00
-3.991198071489186816e+00	-1.220592488190085056e+01	-1.033067958600685010e+01
-3.627084478100981002e+00	-1.176920733941269326e+01	-1.075397340313486261e+01
-3.301840937107822782e+00	-1.126924849353203584e+01	-1.116835341604989829e+01
-3.013889425595095872e+00	-1.071706226261604655e+01	-1.156686179557245353e+01
-2.761287914285217138e+00	-1.012482298765684874e+01	-1.194171570457929832e+01
-2.541866151133112872e+00	-9.505207714384905415e+00	-1.228443335014809357e+01
-2.353338297615504171e+00	-8.870760085973442344e+00	-1.258603828287258963e+01
-2.193393716373835733e+00	-8.233332058497929040e+00	-1.283734874838136442e+01
-2.059768001596735232e+00	-7.603642550034915182e+00	-1.302935125075643441e+01
-1.950296732923898047e+00	-6.990972178061149123e+00	-1.315364691318884560e+01
-1.862954543059211820e+00	-6.402994576535198767e+00	-1.320294653916657879e+01
-1.795882015776817164e+00	-5.845730317181387470e+00	-1.317157721791668479e+01
-1.747402746852506183e+00	-5.323600466337529369e+00	-1.305595245308811059e+01
-1.716032657048057519e+00	-4.839553126386157977e+00	-1.285495213215689603e+01
-1.700483378680073265e+00	-4.395236845606421028e+00	-1.257016088195991088e+01
-1.699661268412517412e+00	-3.991198071489186816e+00	-1.220592488190085056e+01
-1.712663342869980676e+00	-3.627084478100981002e+00	-1.176920733941269326e+01
-1.738771198499440951e+00	-3.301840937107822782e+00	-1.126924849353203584e+01
-1.777443766637839317e+00	-3.013889425595095872e+00	-1.071706226261604655e+01
-1.828309569972314197e+00	-2.761287914285217138e+00	-1.012482298765684874e+01
-1.891158986641146011e+00	-2.541866151133112872e+00	-9.505207714384905415e+00
-1.965936891031643485e+00	-2.353338297615504171e+00	-8.870760085973442344e+00
-2.052735923021725029e+00	-2.193393716373835733e+00	-8.233332058497929040e+00
-2.151790536622444350e+00	-2.059768001596735232e+00	-7.603642550034915182e+00
-2.263471891018845827e+00	-1.950296732923898047e+00	-6.990972178061149123e+00
-2.388283567944790686e+00	-1.862954543059211820e+00	-6.402994576535198767e+00
-2.526858025014183440e+00	-1.795882015776817164e+00	-5.845730317181387470e+00
-2.679953620673005243e+00	-1.747402746852506183e+00	-5.323600466337529369e+00
-2.848451968133311141e+00	-1.716032657048057519e+00	-4.839553126386157977e+00
-3.033355287905905140e+00	-1.700483378680073265e+00	-4.395236845606421028e+00
-3.235783325771402374e+00	-1.699661268412517412e+00	-3.991198071489186816e+00
-3.456969279043596188e+00	-1.712663342869980676e+00	-3.627084478100981002e+00
-3.698254021975595496e+00	-1.738771198499440951e+00	-3.301840937107822782e+00
-3.961077733741380502e+00	-1.777443766637839317e+00	-3.013889425595095872e+00
-4.246967801823312350e+00	-1.828309569972314197e+00	-2.761287914285217138e+00
-4.557521592209922368e+00	-1.891158986641146011e+00	-2.541866151133112872e+00
-4.894382339016875250e+00	-1.965936891031643485e+00	-2.353338297615504171e+00
-5.259206006233505981e+00	-2.052735923021725029e+00	-2.193393716373835733e+00
-5.653616515066431703e+00	-2.151790536622444350e+00	-2.059768001596735232e+00
-6.079146223467073895e+00	-2.263471891018845827e+00	-1.950296732923898047e+00
-6.537158017883538896e+00	-2.388283567944790686e+00	-1.862954543059211820e+00
-7.028744884647373681e+00	-2.526858025014183440e+00	-1.795882015776817164e+00
-7.554602461515289136e+00	-2.679953620673005243e+00	-1.747402746852506183e+00
-8.114869975078018882e+00	-2.848451968133311141e+00	-1.716032657048057519e+00
-8.708935367033003416e+00	-3.033355287905905140e+00	-1.700483378680073265e+00
-9.335201614664972780e+00	-3.235783325771402374e+00	-1.699661268412517412e+00
-9.990813677380311120e+00	-3.456969279043596188e+00	-1.712663342869980676e+00
-1.067134967205262086e+01	-3.698254021975595496e+00	-1.738771198499440951e+00
-1.137048637355503367e+01	-3.961077733741380502e+00	-1.777443766637839317e+00
-1.207965847872908149e+01	-4.246967801823312350e+00	-1.828309569972314197e+00
-1.278774351980162294e+01	-4.557521592209922368e+00	-1.891158986641146011e+00
-1.348081950370467652e+01	-4.894382339016875250e+00	-1.965936891031643485e+00
-1.414205880760981948e+01	-5.259206006233505981e+00	-2.052735923021725029e+00
-1.475183641549197588e+01	-5.653616515066431703e+00	-2.151790536622444350e+00
-1.528813795742686210e+01	-6.079146223467073895e+00	-2.263471891018845827e+00
-1.572734592047415347e+01	-6.537158017883538896e+00	-2.388283567944790686e+00
-1.604545273127933669e+01	-7.028744884647373681e+00	-2.526858025014183440e+00
-1.621969106742548661e+01	-7.554602461515289136e+00	-2.679953620673005243e+00
-1.623048509287866281e+01	-8.114869975078018882e+00	-2.848451968133311141e+00
-1.606352302759027850e+01	-8.708935367033003416e+00	-3.033355287905905140e+00
-1.571165711592816550e+01	-9.335201614664972780e+00	-3.235783325771402374e+00
-1.517628751449256619e+01	-9.990813677380311120e+00	-3.456969279043596188e+00
-1.446791604453378532e+01	-1.067134967205262086e+01	-3.698254021975595496e+00
-1.360567870147276359e+01	-1.137048637355503367e+01	-3.961077733741380502e+00
-1.261586226736622685e+01	-1.207965847872908149e+01	-4.246967801823312350e+00
-1.152962536424118412e+01	-1.278774351980162294e+01	-4.557521592209922368e+00
-1.038030761889832476e+01	-1.348081950370467652e+01	-4.894382339016875250e+00
-9.200768728589888923e+00	-1.414205880760981948e+01	-5.259206006233505981e+00
-8.021140540790071327e+00	-1.475183641549197588e+01	-5.653616515066431703e+00
-6.867232932234698772e+00	-1.528813795742686210e+01	-6.079146223467073895e+00
-5.759665802980065585e+00	-1.572734592047415347e+01	-6.537158017883538896e+00
-4.713658080494358416e+00	-1.604545273127933669e+01	-7.028744884647373681e+00
-3.739319490855226302e+00	-1.621969106742548661e+01	-7.554602461515289136e+00
-2.842264225938072819e+00	-1.623048509287866281e+01	-8.114869975078018882e+00
-2.024382005505163562e+00	-1.606352302759027850e+01	-8.708935367033003416e+00
-1.284640566141888707e+00	-1.571165711592816550e+01	-9.335201614664972780e+00
-6.198369548211670743e-01	-1.517628751449256619e+01	-9.990813677380311120e+00
-2.525267284279153479e-02	-1.446791604453378532e+01	-1.067134967205262086e+01
5.048044786473329104e-01	-1.360567870147276359e+01	-1.137048637355503367e+01
9.765711079915116999e-01	-1.261586226736622685e+01	-1.207965847872908149e+01
1.396500854963840466e+00	-1.152962536424118412e+01	-1.278774351980162294e+01
1.771023973308220700e+00	-1.038030761889832476e+01	-1.348081950370467652e+01
2.106378077925926906e+00	-9.200768728589888923e+00	-1.414205880760981948e+01
2.408495304581259155e+00	-8.021140540790071327e+00	-1.475183641549197588e+01
2.682933020495256393e+00	-6.867232932234698772e+00	-1.528813795742686210e+01
2.934837342669663229e+00	-5.759665802980065585e+00	-1.572734592047415347e+01
3.168930739638139649e+00	-4.713658080494358416e+00	-1.604545273127933669e+01
3.389516765594098313e+00	-3.739319490855226302e+00	-1.621969106742548661e+01
3.600496460663529241e+00	-2.842264225938072819e+00	-1.623048509287866281e+01
3.805392157121574748e+00	-2.024382005505163562e+00	-1.606352302759027850e+01
4.007375390695010253e+00	-1.284640566141888707e+00	-1.571165711592816550e+01
4.209296367050724186e+00	-6.198369548211670743e-01	-1.517628751449256619e+01
4.413713012816942616e+00	-2.525267284279153479e-02	-1.446791604453378532e+01
4.622918080018000531e+00	5.048044786473329104e-01	-1.360567870147276359e+01
4.838963099391052403e+00	9.765711079915116999e-01	-1.261586226736622685e+01
5.063678213833952668e+00	1.396500854963840466e+00	-1.152962536424118412e+01
5.298687086784020117e+00	1.771023973308220700e+00	-1.038030761889832476e+01
5.545416187847128420e+00	2.106378077925926906e+00	-9.200768728589888923e+00
5.805097824492746916e+00	2.408495304581259155e+00	-8.021140540790071327e+00
6.078766329077561537e+00	2.682933020495256393e+00	-6.867232932234698772e+00
6.367246840949953857e+00	2.934837342669663229e+00	-5.759665802980065585e+00
6.671136162283803017e+00	3.168930739638139649e+00	-4.713658080494358416e+00
6.990775235364366402e+00	3.389516765594098313e+00	-3.739319490855226302e+00
7.326212914512004737e+00	3.600496460663529241e+00	-2.842264225938072819e+00
7.677160919071408962e+00	3.805392157121574748e+00	-2.024382005505163562e+00
8.042940191610508549e+00	4.007375390695010253e+00	-1.284640566141888707e+00
8.422419388674294183e+00	4.209296367050724186e+00	-6.198369548211670743e-01
8.813946942623761771e+00	4.413713012816942616e+00	-2.525267284279153479e-02
9.215279090670986051e+00	4.622918080018000531e+00	5.048044786473329104e-01
9.623507496146503470e+00	4.838963099391052403e+00	9.765711079915116999e-01
1.003499158467036345e+01	5.063678213833952668e+00	1.396500854963840466e+00
1.044530243475234244e+01	5.298687086784020117e+00	1.771023973308220700e+00
1.084918687849822660e+01	5.545416187847128420e+00	2.106378077925926906e+00
1.124056216844652845e+01	5.805097824492746916e+00	2.408495304581259155e+00
1.161255282144607115e+01	6.078766329077561537e+00	2.682933020495256393e+00
1.195758161251009177e+01	6.367246840949953857e+00	2.934837342669663229e+00
1.226752562341269126e+01	6.671136162283803017e+00	3.168930739638139649e+00
1.253394520014342284e+01	6.990775235364366402e+00	3.389516765594098313e+00
1.274838820653720539e+01	7.326212914512004737e+00	3.600496460663529241e+00
1.290276395218555372e+01	7.677160919071408962e+00	3.805392157121574748e+00
1.298977101621527375e+01	8.042940191610508549e+00	4.007375390695010253e+00
1.300335197542481858e+01	8.422419388674294183e+00	4.209296367050724186e+00
1.293913760149937886e+01	8.813946942623761771e+00	4.413713012816942616e+00
1.279483578509829655e+01	9.215279090670986051e+00	4.622918080018000531e+00
1.257051870557390849e+01	9.623507496146503470e+00	4.838963099391052403e+00
1.226876738018625446e+01	1.003499158467036345e+01	5.063678213833952668e+00
1.189464609124151195e+01	1.044530243475234244e+01	5.298687086784020117e+00
1.145549882089979477e+01	1.084918687849822660e+01	5.545416187847128420e+00
1.096058241766876584e+01	1.124056216844652845e+01	5.805097824492746916e+00
1.042057236533255704e+01	1.161255282144607115e+01	6.078766329077561537e+00
9.846992408992081280e+00	1.195758161251009177e+01	6.367246840949953857e+00
9.251625957880296625e+00	1.226752562341269126e+01	6.671136162283803017e+00
8.645964363297549582e+00	1.253394520014342284e+01	6.990775235364366402e+00
8.040736360175738895e+00	1.274838820653720539e+01	7.326212914512004737e+00
7.445547266599434444e+00	1.290276395218555372e+01	7.677160919071408962e+00
6.868639600158545910e+00	1.298977101621527375e+01	8.042940191610508549e+00
6.316771744221352236e+00	1.300335197542481858e+01	8.422419388674294183e+00
5.795200187671300185e+00	1.293913760149937886e+01	8.813946942623761771e+00
5.307744371828886365e+00	1.279483578509829655e+01	9.215279090670986051e+00
4.856910945834708393e+00	1.257051870557390849e+01	9.623507496146503470e+00
4.444055258713928147e+00	1.226876738018625446e+01	1.003499158467036345e+01
4.069560998724905510e+00	1.189464609124151195e+01	1.044530243475234244e+01
3.733022930443393506e+00	1.145549882089979477e+01	1.084918687849822660e+01
3.433421847114297876e+00	1.096058241766876584e+01	1.124056216844652845e+01
3.169284624358974067e+00	1.042057236533255704e+01	1.161255282144607115e+01
2.938825369628930595e+00	9.846992408992081280e+00	1.195758161251009177e+01
2.740066039610408843e+00	9.251625957880296625e+00	1.226752562341269126e+01
2.570936592617353078e+00	8.645964363297549582e+00	1.253394520014342284e+01
2.429355860767220765e+00	8.040736360175738895e+00	1.274838820653720539e+01
2.313294991116167765e+00	7.445547266599434444e+00	1.290276395218555372e+01
2.220825633643154440e+00	6.868639600158545910e+00	1.298977101621527375e+01
2.150155147375510722e+00	6.316771744221352236e+00	1.300335197542481858e+01
2.099651033663430422e+00	5.795200187671300185e+00	1.293913760149937886e+01
2.067856647524279445e+00	5.307744371828886365e+00	1.279483578509829655e+01
2.053500027201616174e+00	4.856910945834708393e+00	1.257051870557390849e+01
2.055497448426011342e+00	4.444055258713928147e+00	1.226876738018625446e+01
2.072953073061206908e+00	4.069560998724905510e+00	1.189464609124151195e+01
2.105155834229205603e+00	3.733022930443393506e+00	1.145549882089979477e+01
2.151574488715088496e+00	3.433421847114297876e+00	1.096058241766876584e+01
2.211851575831422778e+00	3.169284624358974067e+00	1.042057236533255704e+01
2.285796850771906197e+00	2.938825369628930595e+00	9.846992408992081280e+00
2.373380608826520355e+00	2.740066039610408843e+00	9.251625957880296625e+00
2.474727182462317376e+00	2.570936592617353078e+00	8.645964363297549582e+00
2.590108773134531805e+00	2.429355860767220765e+00	8.040736360175738895e+00
2.719939670100437024e+00	2.313294991116167765e+00	7.445547266599434444e+00
2.864770805299674983e+00	2.220825633643154440e+00	6.868639600158545910e+00
3.025284491963242228e+00	2.150155147375510722e+00	6.316771744221352236e+00
3.202289090052021336e+00	2.099651033663430422e+00	5.795200187671300185e+00
3.396713228545226393e+00	2.067856647524279445e+00	5.307744371828886365e+00
3.609599087246355253e+00	2.053500027201616174e+00	4.856910945834708393e+00
3.842094093037731639e+00	2.055497448426011342e+00	4.444055258713928147e+00
4.095440211043906764e+00	2.072953073061206908e+00	4.069560998724905510e+00
4.370959803644416830e+00	2.105155834229205603e+00	3.733022930443393506e+00
4.670036783962570937e+00	2.151574488715088496e+00	3.433421847114297876e+00
4.994091501112961851e+00	2.211851575831422778e+00	3.169284624358974067e+00
5.344547460940314743e+00	2.285796850771906197e+00	2.938825369628930595e+00
5.722787612548578373e+00	2.373380608826520355e+00	2.740066039610408843e+00
6.130097531100478392e+00	2.474727182462317376e+00	2.570936592617353078e+00
6.567592429170432844e+00	2.590108773134531805e+00	2.429355860767220765e+00
7.036124582280555373e+00	2.719939670100437024e+00	2.313294991116167765e+00
7.536167540768266448e+00	2.864770805299674983e+00	2.220825633643154440e+00
8.067673545247771472e+00	3.025284491963242228e+00	2.150155147375510722e+00
8.629901049319943951e+00	3.202289090052021336e+00	2.099651033663430422e+00
9.221210433109327198e+00	3.396713228545226393e+00	2.067856647524279445e+00
9.838828192389799554e+00	3.609599087246355253e+00	2.053500027201616174e+00
1.047858350382760051e+01	3.842094093037731639e+00	2.055497448426011342e+00
1.113462651563355088e+01	4.095440211043906764e+00	2.072953073061206908e+00
1.179914534629049783e+01	4.370959803644416830e+00	2.105155834229205603e+00
1.246210870943130011e+01	4.670036783962570937e+00	2.151574488715088496e+00
1.311107294156548875e+01	4.994091501112961851e+00	2.211851575831422778e+00
1.373110476348819020e+01	5.344547460940314743e+00	2.285796850771906197e+00
1.430488189401833132e+01	5.722787612548578373e+00	2.373380608826520355e+00
1.481303869340780999e+01	6.130097531100478392e+00	2.474727182462317376e+00
1.523481800404518438e+01	6.567592429170432844e+00	2.590108773134531805e+00
1.554906744812927144e+01	7.036124582280555373e+00	2.719939670100437024e+00
1.573557428961250260e+01	7.536167540768266448e+00	2.864770805299674983e+00
1.577666774969086561e+01	8.067673545247771472e+00	3.025284491963242228e+00
1.565893941455814797e+01	8.629901049319943951e+00	3.202289090052021336e+00
1.537485880825616924e+01	9.221210433109327198e+00	3.396713228545226393e+00
1.492401764526864305e+01	9.838828192389799554e+00	3.609599087246355253e+00
1.431374804669746759e+01	1.047858350382760051e+01	3.842094093037731639e+00
1.355894050886593405e+01	1.113462651563355088e+01	4.095440211043906764e+00
1.268102720317673260e+01	1.179914534629049783e+01	4.370959803644416830e+00
1.170626046347173954e+01	1.246210870943130011e+01	4.670036783962570937e+00
1.066355558793330616e+01	1.311107294156548875e+01	4.994091501112961851e+00
9.582237734034048771e+00	1.373110476348819020e+01	5.344547460940314743e+00
8.490016535067518078e+00	1.430488189401833132e+01	5.722787612548578373e+00
7.411423232472580835e+00	1.481303869340780999e+01	6.130097531100478392e+00
6.366820599075639464e+00	1.523481800404518438e+01	6.567592429170432844e+00
5.371976859251799574e+00	1.554906744812927144e+01	7.036124582280555373e+00
4.438109950839085549e+00	1.573557428961250260e+01	7.536167540768266448e+00
3.572267578841384683e+00	1.577666774969086561e+01	8.067673545247771472e+00
2.777905592419199987e+00	1.565893941455814797e+01	8.629901049319943951e+00
2.055548542578560678e+00	1.537485880825616924e+01	9.221210433109327198e+00
1.403447781052823196e+00	1.492401764526864305e+01	9.838828192389799554e+00
8.181838814492928824e-01	1.431374804669746759e+01	1.047858350382760051e+01
2.951859791589396265e-01	1.355894050886593405e+01	1.113462651563355088e+01
-1.708409031338229966e-01	1.268102720317673260e+01	1.179914534629049783e+01
-5.855778230250687777e-01	1.170626046347173954e+01	1.246210870943130011e+01
-9.548341165494043103e-01	1.066355558793330616e+01	1.311107294156548875e+01
-1.284358086061780480e+00	9.582237734034048771e+00	1.373110476348819020e+01
-1.579704023779921362e+00	8.490016535067518078e+00	1.430488189401833132e+01
-1.846144244497162745e+00	7.411423232472580835e+00	1.481303869340780999e+01
-2.088616193662010012e+00	6.366820599075639464e+00	1.523481800404518438e+01
-2.311696249238130552e+00	5.371976859251799574e+00	1.554906744812927144e+01
-2.519593328091949580e+00	4.438109950839085549e+00	1.573557428961250260e+01
-2.716156737903918206e+00	3.572267578841384683e+00	1.577666774969086561e+01
-2.904893849357369717e+00	2.777905592419199987e+00	1.565893941455814797e+01
-3.088994101798951508e+00	2.055548542578560678e+00	1.537485880825616924e+01
-3.271356616052437438e+00	1.403447781052823196e+00	1.492401764526864305e+01
-3.454619293390790880e+00	8.181838814492928824e-01	1.431374804669746759e+01
-3.641187752613789019e+00	2.951859791589396265e-01	1.355894050886593405e+01
-3.833262818177681996e+00	-1.708409031338229966e-01	1.268102720317673260e+01
-4.032865538773893199e+00	-5.855778230250687777e-01	1.170626046347173954e+01
-4.241858902117731311e+00	-9.548341165494043103e-01	1.066355558793330616e+01
-4.461965529980320255e+00	-1.284358086061780480e+00	9.582237734034048771e+00
-4.694780697814075587e+00	-1.579704023779921362e+00	8.490016535067518078e+00
-4.941780034644059683e+00	-1.846144244497162745e+00	7.411423232472580835e+00
-5.204321229767623791e+00	-2.088616193662010012e+00	6.366820599075639464e+00
-5.483639012232538690e+00	-2.311696249238130552e+00	5.371976859251799574e+00
-5.780832587598334626e+00	-2.519593328091949580e+00	4.438109950839085549e+00
-6.096844627544171225e+00	-2.716156737903918206e+00	3.572267578841384683e+00
-6.432430829397713268e+00	-2.904893849357369717e+00	2.777905592419199987e+00
-6.788119019039147162e+00	-3.088994101798951508e+00	2.055548542578560678e+00
-7.164156795042659454e+00	-3.271356616052437438e+00	1.403447781052823196e+00
-7.560446848610706816e+00	-3.454619293390790880e+00	8.181838814492928824e-01
-7.976469400225203010e+00	-3.641187752613789019e+00	2.951859791589396265e-01
-8.411191741487584750e+00	-3.833262818177681996e+00	-1.708409031338229966e-01
-8.862965743647006178e+00	-4.032865538773893199e+00	-5.855778230250687777e-01
-9.329415484463174479e+00	-4.241858902117731311e+00	-9.548341165494043103e-01
-9.807318939179769046e+00	-4.461965529980320255e+00	-1.284358086061780480e+00
-1.029249003976730492e+01	-4.694780697814075587e+00	-1.579704023779921362e+00
-1.077967032845181095e+01	-4.941780034644059683e+00	-1.846144244497162745e+00
-1.126244280637628492e+01	-5.204321229767623791e+00	-2.088616193662010012e+00
-1.173318412506301556e+01	-5.483639012232538690e+00	-2.311696249238130552e+00
-1.218307447204192151e+01	-5.780832587598334626e+00	-2.519593328091949580e+00
-1.260218656695127848e+01	-6.096844627544171225e+00	-2.716156737903918206e+00
-1.297967503917975307e+01	-6.432430829397713268e+00	-2.904893849357369717e+00
-1.330408385704402718e+01	-6.788119019039147162e+00	-3.088994101798951508e+00
-1.356378124653464390e+01	-7.164156795042659454e+00	-3.271356616052437438e+00
-1.374751798092490063e+01	-7.560446848610706816e+00	-3.454619293390790880e+00
-1.384508636524296676e+01	-7.976469400225203010e+00	-3.641187752613789019e+00
-1.384803554811385418e+01	-8.411191741487584750e+00	-3.833262818177681996e+00
-1.375037763770173349e+01	-8.862965743647006178e+00	-4.032865538773893199e+00
-1.354920364658162768e+01	-9.329415484463174479e+00	-4.241858902117731311e+00
-1.324512412348690304e+01	-9.807318939179769046e+00	-4.461965529980320255e+00
-1.284246065673633197e+01	-1.029249003976730492e+01	-4.694780697814075587e+00
-1.234914212184135351e+01	-1.077967032845181095e+01	-4.941780034644059683e+00
-1.177629984415375830e+01	-1.126244280637628492e+01	-5.204321229767623791e+00
-1.113760066587365216e+01	-1.173318412506301556e+01	-5.483639012232538690e+00
-1.044839593461604288e+01	-1.218307447204192151e+01	-5.780832587598334626e+00
-9.724788460264868206e+00	-1.260218656695127848e+01	-6.096844627544171225e+00
-8.982723542250143467e+00	-1.297967503917975307e+01	-6.432430829397713268e+00
-8.237195013874655913e+00	-1.330408385704402718e+01	-6.788119019039147162e+00
-7.501628641824552801e+00	-1.356378124653464390e+01	-7.164156795042659454e+00
-6.787471429909762044e+00	-1.374751798092490063e+01	-7.560446848610706816e+00
-6.103984257378329836e+00	-1.384508636524296676e+01	-7.976469400225203010e+00
-5.458212128013821385e+00	-1.384803554811385418e+01	-8.411191741487584750e+00
-4.855093123715137793e+00	-1.375037763770173349e+01	-8.862965743647006178e+00
-4.297663179329485494e+00	-1.354920364658162768e+01	-9.329415484463174479e+00
-3.787316637891001925e+00	-1.324512412348690304e+01	-9.807318939179769046e+00
-3.324089370368456198e+00	-1.284246065673633197e+01	-1.029249003976730492e+01
-2.906939578088563181e+00	-1.234914212184135351e+01	-1.077967032845181095e+01
-2.534009500752613775e+00	-1.177629984415375830e+01	-1.126244280637628492e+01
-2.202858153285347509e+00	-1.113760066587365216e+01	-1.173318412506301556e+01
-1.910660540517220340e+00	-1.044839593461604288e+01	-1.218307447204192151e+01
-1.654372572177847722e+00	-9.724788460264868206e+00	-1.260218656695127848e+01
-1.430863348230036358e+00	-8.982723542250143467e+00	-1.297967503917975307e+01
-1.237017902913829737e+00	-8.237195013874655913e+00	-1.330408385704402718e+01
-1.069814173125673396e+00	-7.501628641824552801e+00	-1.356378124653464390e+01
-9.263781353920433892e-01	-6.787471429909762044e+00	-1.374751798092490063e+01
-8.040209220666663104e-01	-6.103984257378329836e+00	-1.384508636524296676e+01
-7.002614154817137226e-01	-5.458212128013821385e+00	-1.384803554811385418e+01
-6.128374198151227414e-01	-4.855093123715137793e+00	-1.375037763770173349e+01
-5.397080833947791589e-01	-4.297663179329485494e+00	-1.354920364658162768e+01
-4.790498251907590044e-01	-3.787316637891001925e+00	-1.324512412348690304e+01
-4.292476289922503296e-01	-3.324089370368456198e+00	-1.284246065673633197e+01
-3.888832177340548757e-01	-2.906939578088563181e+00	-1.234914212184135351e+01
-3.567213127248528015e-01	-2.534009500752613775e+00	-1.177629984415375830e+01
-3.316949183100263432e-01	-2.202858153285347509e+00	-1.113760066587365216e+01
-3.128903496501632131e-01	-1.910660540517220340e+00	-1.044839593461604288e+01
-2.995325364249952771e-01	-1.654372572177847722e+00	-9.724788460264868206e+00
-2.909709843897097525e-01	-1.430863348230036358e+00	-8.982723542250143467e+00
-2.866666556336128768e-01	-1.237017902913829737e+00	-8.237195013874655913e+00
-2.861799330042202882e-01	-1.069814173125673396e+00	-7.501628641824552801e+00
-2.891597605717153296e-01	-9.263781353920433892e-01	-6.787471429909762044e+00
-2.953339966446263953e-01	-8.040209220666663104e-01	-6.103984257378329836e+00
-3.045009754972675120e-01	-7.002614154817137226e-01	-5.458212128013821385e+00
-3.165222458049321563e-01	-6.128374198151227414e-01	-4.855093123715137793e+00
-3.313164353551046326e-01	-5.397080833947791589e-01	-4.297663179329485494e+00
-3.488541808249155940e-01	-4.790498251907590044e-01	-3.787316637891001925e+00
-3.691540565346678182e-01	-4.292476289922503296e-01	-3.324089370368456198e+00
-3.922794356552166684e-01	-3.888832177340548757e-01	-2.906939578088563181e+00
-4.183362201815822301e-01	-3.567213127248528015e-01	-2.534009500752613775e+00
-4.474713811362470151e-01	-3.316949183100263432e-01	-2.202858153285347509e+00
-4.798722571791746994e-01	-3.128903496501632131e-01	-1.910660540517220340e+00
-5.157665674860492100e-01	-2.995325364249952771e-01	-1.654372572177847722e+00
-5.554231029504510531e-01	-2.909709843897097525e-01	-1.430863348230036358e+00
-5.991530681092901434e-01	-2.866666556336128768e-01	-1.237017902913829737e+00
-6.473120543962218587e-01	-2.861799330042202882e-01	-1.069814173125673396e+00
-7.003026331535593396e-01	-2.891597605717153296e-01	-9.263781353920433892e-01
-7.585775640578070744e-01	-2.953339966446263953e-01	-8.040209220666663104e-01
-8.226436210087797463e-01	-3.045009754972675120e-01	-7.002614154817137226e-01
-8.930660428325767342e-01	-3.165222458049321563e-01	-6.128374198151227414e-01
-9.704736200204078234e-01	-3.313164353551046326e-01	-5.397080833947791589e-01
-1.055564430725614233e+00	-3.488541808249155940e-01	-4.790498251907590044e-01
-1.149112238769898653e+00	-3.691540565346678182e-01	-4.292476289922503296e-01
-1.251973562647131777e+00	-3.922794356552166684e-01	-3.888832177340548757e-01
-1.365095416340657009e+00	-4.183362201815822301e-01	-3.567213127248528015e-01
-1.489523708667185975e+00	-4.474713811362470151e-01	-3.316949183100263432e-01
-1.626412265770292853e+00	-4.798722571791746994e-01	-3.128903496501632131e-01
-1.777032408541816766e+00	-5.157665674860492100e-01	-2.995325364249952771e-01
-1.942782969447701458e+00	-5.554231029504510531e-01	-2.909709843897097525e-01
-2.125200566551407100e+00	-5.991530681092901434e-01	-2.866666556336128768e-01
-2.325969859955111740e+00	-6.473120543962218587e-01	-2.861799330042202882e-01
-2.546933388879311089e+00	-7.003026331535593396e-01	-2.891597605717153296e-01
-2.790100415074438622e+00	-7.585775640578070744e-01	-2.953339966446263953e-01
-3.057653965927175310e+00	-8.226436210087797463e-01	-3.045009754972675120e-01
-3.351954960385044036e+00	-8.930660428325767342e-01	-3.165222458049321563e-01
-3.675541890143016133e+00	-9.704736200204078234e-01	-3.313164353551046326e-01
-4.031123990084867437e+00	-1.055564430725614233e+00	-3.488541808249155940e-01
-4.421565133816047322e+00	-1.149112238769898653e+00	-3.691540565346678182e-01
-4.849854797060634937e+00	-1.251973562647131777e+00	-3.922794356552166684e-01
-5.319061308681572342e+00	-1.365095416340657009e+00	-4.183362201815822301e-01
-5.832261228299070233e+00	-1.489523708667185975e+00	-4.474713811362470151e-01
-6.392437043342537706e+00	-1.626412265770292853e+00	-4.798722571791746994e-01
-7.002333501903104995e+00	-1.777032408541816766e+00	-5.157665674860492100e-01
-7.664260904930192631e+00	-1.942782969447701458e+00	-5.554231029504510531e-01
-8.379831820969041445e+00	-2.125200566551407100e+00	-5.991530681092901434e-01
-9.149616423471666593e+00	-2.325969859955111740e+00	-6.473120543962218587e-01
-9.972701773894579347e+00	-2.546933388879311089e+00	-7.003026331535593396e-01
-1.084614312610334608e+01	-2.790100415074438622e+00	-7.585775640578070744e-01
-1.176430252669109322e+01	-3.057653965927175310e+00	-8.226436210087797463e-01
-1.271808406805613423e+01	-3.351954960385044036e+00	-8.930660428325767342e-01
-1.369409900104733957e+01	-3.675541890143016133e+00	-9.704736200204078234e-01
-1.467383025116169293e+01	-4.031123990084867437e+00	-1.055564430725614233e+00
-1.563291589153793737e+01	-4.421565133816047322e+00	-1.149112238769898653e+00
-1.654073203045779294e+01	-4.849854797060634937e+00	-1.251973562647131777e+00
-1.736051714054297435e+01	-5.319061308681572342e+00	-1.365095416340657009e+00
-1.805032069104188963e+01	-5.832261228299070233e+00	-1.489523708667185975e+00
-1.856504495639913443e+01	-6.392437043342537706e+00	-1.626412265770292853e+00
-1.885973836794831726e+01	-7.002333501903104995e+00	-1.777032408541816766e+00
-1.889405923375298002e+01	-7.664260904930192631e+00	-1.942782969447701458e+00
-1.863746656411919744e+01	-8.379831820969041445e+00	-2.125200566551407100e+00
-1.807428844301232829e+01	-9.149616423471666593e+00	-2.325969859955111740e+00
-1.720752752535559438e+01	-9.972701773894579347e+00	-2.546933388879311089e+00
-1.606028186854786810e+01	-1.084614312610334608e+01	-2.790100415074438622e+00
-1.467410538843202161e+01	-1.176430252669109322e+01	-3.057653965927175310e+00
-1.310442822352415604e+01	-1.271808406805613423e+01	-3.351954960385044036e+00
-1.141400679354023673e+01	-1.369409900104733957e+01	-3.675541890143016133e+00
-9.665899730765001863e+00	-1.467383025116169293e+01	-4.031123990084867437e+00
-7.917442151953764551e+00	-1.563291589153793737e+01	-4.421565133816047322e+00
-6.216181460204559528e+00	-1.654073203045779294e+01	-4.849854797060634937e+00
-4.598034462228580921e+00	-1.736051714054297435e+01	-5.319061308681572342e+00
-3.087341742148437707e+00	-1.805032069104188963e+01	-5.832261228299070233e+00
-1.698197147109662408e+00	-1.856504495639913443e+01	-6.392437043342537706e+00
-4.364071730241629865e-01	-1.885973836794831726e+01	-7.002333501903104995e+00
6.984227507584583883e-01	-1.889405923375298002e+01	-7.664260904930192631e+00
1.710986941522634641e+00	-1.863746656411919744e+01	-8.379831820969041445e+00
2.608708861353732367e+00	-1.807428844301232829e+01	-9.149616423471666593e+00
3.400533386325562901e+00	-1.720752752535559438e+01	-9.972701773894579347e+00
4.096050921178784776e+00	-1.606028186854786810e+01	-1.084614312610334608e+01
4.704895740082085887e+00	-1.467410538843202161e+01	-1.176430252669109322e+01
5.236356292348249397e+00	-1.310442822352415604e+01	-1.271808406805613423e+01
5.699141473573892114e+00	-1.141400679354023673e+01	-1.369409900104733957e+01
6.101257122277560896e+00	-9.665899730765001863e+00	-1.467383025116169293e+01
6.449957567476353404e+00	-7.917442151953764551e+00	-1.563291589153793737e+01
6.751746286350186033e+00	-6.216181460204559528e+00	-1.654073203045779294e+01
7.012407138419177954e+00	-4.598034462228580921e+00	-1.736051714054297435e+01
7.237053280810774147e+00	-3.087341742148437707e+00	-1.805032069104188963e+01
7.430185011846414334e+00	-1.698197147109662408e+00	-1.856504495639913443e+01
7.595750757291491517e+00	-4.364071730241629865e-01	-1.885973836794831726e+01
7.737207496926759021e+00	6.984227507584583883e-01	-1.889405923375298002e+01
7.857578367267892716e+00	1.710986941522634641e+00	-1.863746656411919744e+01
7.959506153153349750e+00	2.608708861353732367e+00	-1.807428844301232829e+01
8.045302033055715896e+00	3.400533386325562901e+00	-1.720752752535559438e+01
8.116989369266541132e+00	4.096050921178784776e+00	-1.606028186854786810e+01
8.176342605038282585e+00	4.704895740082085887e+00	-1.467410538843202161e+01
8.224921495949265804e+00	5.236356292348249397e+00	-1.310442822352415604e+01
8.264100996784240039e+00	5.699141473573892114e+00	-1.141400679354023673e+01
8.295097172031974608e+00	6.101257122277560896e+00	-9.665899730765001863e+00
8.318989514135807894e+00	6.449957567476353404e+00	-7.917442151953764551e+00
8.336740050102656951e+00	6.751746286350186033e+00	-6.216181460204559528e+00
8.349209601556569993e+00	7.012407138419177954e+00	-4.598034462228580921e+00
8.357171540880356631e+00	7.237053280810774147e+00	-3.087341742148437707e+00
8.361323360066126753e+00	7.430185011846414334e+00	-1.698197147109662408e+00
8.362296341460682569e+00	7.595750757291491517e+00	-4.364071730241629865e-01
8.360663592119045973e+00	7.737207496926759021e+00	6.984227507584583883e-01
8.356946676813166164e+00	7.857578367267892716e+00	1.710986941522634641e+00
8.351621059378754097e+00	7.959506153153349750e+00	2.608708861353732367e+00
8.345120538292013279e+00	8.045302033055715896e+00	3.400533386325562901e+00
8.337840840279149290e+00	8.116989369266541132e+00	4.096050921178784776e+00
8.330142515417925608e+00	8.176342605038282585e+00	4.704895740082085887e+00
8.322353258584504587e+00	8.224921495949265804e+00	5.236356292348249397e+00
8.314769765193879891e+00	8.264100996784240039e+00	5.699141473573892114e+00
8.307659213926511299e+00	8.295097172031974608e+00	6.101257122277560896e+00
8.301260455466511701e+00	8.318989514135807894e+00	6.449957567476353404e+00
8.295784974132157430e+00	8.336740050102656951e+00	6.751746286350186033e+00
8.291417678587421847e+00	8.349209601556569993e+00	7.012407138419177954e+00
8.288317568509192768e+00	8.357171540880356631e+00	7.237053280810774147e+00
8.286618316069688461e+00	8.361323360066126753e+00	7.430185011846414334e+00
8.286428794292483246e+00	8.362296341460682569e+00	7.595750757291491517e+00
8.287833578663292400e+00	8.360663592119045973e+00	7.737207496926759021e+00
8.290893443726778500e+00	8.356946676813166164e+00	7.857578367267892716e+00
8.295645872676635335e+00	8.351621059378754097e+00	7.959506153153349750e+00
8.302105595041382458e+00	8.345120538292013279e+00	8.045302033055715896e+00
8.310265165372101137e+00	8.337840840279149290e+00	8.116989369266541132e+00
8.320095594237292502e+00	8.330142515417925608e+00	8.176342605038282585e+00
8.331547041708740053e+00	8.322353258584504587e+00	8.224921495949265804e+00
8.344549582765052875e+00	8.314769765193879891e+00	8.264100996784240039e+00
8.359014053531474531e+00	8.307659213926511299e+00	8.295097172031974608e+00
8.374832986903090415e+00	8.301260455466511701e+00	8.318989514135807894e+00
8.391881645755169927e+00	8.295784974132157430e+00	8.336740050102656951e+00
8.410019161526003373e+00	8.291417678587421847e+00	8.349209601556569993e+00
8.429089785368809373e+00	8.288317568509192768e+00	8.357171540880356631e+00
8.448924258224302264e+00	8.286618316069688461e+00	8.361323360066126753e+00
8.469341304990273045e+00	8.286428794292483246e+00	8.362296341460682569e+00
8.490149256399542210e+00	8.287833578663292400e+00	8.360663592119045973e+00
8.511147800220388859e+00	8.290893443726778500e+00	8.356946676813166164e+00
8.532129860941177313e+00	8.295645872676635335e+00	8.351621059378754097e+00
8.552883604192818012e+00	8.302105595041382458e+00	8.345120538292013279e+00
8.573194558823038491e+00	8.310265165372101137e+00	8.337840840279149290e+00
8.592847845815532182e+00	8.320095594237292502e+00	8.330142515417925608e+00
8.611630499222650670e+00	8.331547041708740053e+00	8.322353258584504587e+00
8.629333860057567307e+00	8.344549582765052875e+00	8.314769765193879891e+00
8.645756019801797976e+00	8.359014053531474531e+00	8.307659213926511299e+00
8.660704285980784789e+00	8.374832986903090415e+00	8.301260455466511701e+00
8.673997638316649272e+00	8.391881645755169927e+00	8.295784974132157430e+00
8.685469140468113025e+00	8.410019161526003373e+00	8.291417678587421847e+00
8.694968269502153291e+00	8.429089785368809373e+00	8.288317568509192768e+00
8.702363123194137629e+00	8.448924258224302264e+00	8.286618316069688461e+00
8.707542464191668330e+00	8.469341304990273045e+00	8.286428794292483246e+00
8.710417560144042781e+00	8.490149256399542210e+00	8.287833578663292400e+00
8.710923780199360422e+00	8.511147800220388859e+00	8.290893443726778500e+00
8.709021910863302907e+00	8.532129860941177313e+00	8.295645872676635335e+00
8.704699158101671941e+00	8.552883604192818012e+00	8.302105595041382458e+00
8.697969807697671030e+00	8.573194558823038491e+00	8.310265165372101137e+00
8.688875522128197915e+00	8.592847845815532182e+00	8.320095594237292502e+00
8.677485259425415265e+00	8.611630499222650670e+00	8.331547041708740053e+00
8.663894807411448795e+00	8.629333860057567307e+00	8.344549582765052875e+00
8.648225935062509251e+00	8.645756019801797976e+00	8.359014053531474531e+00
8.630625171270526863e+00	8.660704285980784789e+00	8.374832986903090415e+00
8.611262229606758467e+00	8.673997638316649272e+00	8.391881645755169927e+00
8.590328105536055858e+00	8.685469140468113025e+00	8.410019161526003373e+00
8.568032879584812633e+00	8.694968269502153291e+00	8.429089785368809373e+00
8.544603265967936068e+00	8.702363123194137629e+00	8.448924258224302264e+00
8.520279950918288492e+00	8.707542464191668330e+00	8.469341304990273045e+00
8.495314768284272233e+00	8.710417560144042781e+00	8.490149256399542210e+00
8.469967761783975035e+00	8.710923780199360422e+00	8.511147800220388859e+00
8.444504183614515824e+00	8.709021910863302907e+00	8.532129860941177313e+00
8.419191477968736237e+00	8.704699158101671941e+00	8.552883604192818012e+00
8.394296295527079010e+00	8.697969807697671030e+00	8.573194558823038491e+00
8.370081581343313815e+00	8.688875522128197915e+00	8.592847845815532182e+00
8.346803773943401339e+00	8.677485259425415265e+00	8.611630499222650670e+00
8.324710148150721523e+00	8.663894807411448795e+00	8.629333860057567307e+00
8.304036328395763888e+00	8.648225935062509251e+00	8.645756019801797976e+00
8.285003993323037719e+00	8.630625171270526863e+00	8.660704285980784789e+00
8.267818786619205440e+00	8.611262229606758467e+00	8.673997638316649272e+00
8.252668443379223007e+00	8.590328105536055858e+00	8.685469140468113025e+00
8.239721136196102691e+00	8.568032879584812633e+00	8.694968269502153291e+00
8.229124040663043260e+00	8.544603265967936068e+00	8.702363123194137629e+00
8.221002116233130153e+00	8.520279950918288492e+00	8.707542464191668330e+00
8.215457095470265259e+00	8.495314768284272233e+00	8.710417560144042781e+00
8.212566672684596725e+00	8.469967761783975035e+00	8.710923780199360422e+00
8.212383881778897887e+00	8.444504183614515824e+00	8.709021910863302907e+00
8.214936652808042084e+00	8.419191477968736237e+00	8.704699158101671941e+00
8.220227537211973967e+00	8.394296295527079010e+00	8.697969807697671030e+00
8.228233592838465782e+00	8.370081581343313815e+00	8.688875522128197915e+00
8.238906421620775689e+00	8.346803773943401339e+00	8.677485259425415265e+00
8.252172354995737535e+00	8.324710148150721523e+00	8.663894807411448795e+00
8.267932784706493621e+00	8.304036328395763888e+00	8.648225935062509251e+00
8.286064639388090569e+00	8.285003993323037719e+00	8.630625171270526863e+00
8.306421010134357630e+00	8.267818786619205440e+00	8.611262229606758467e+00
8.328831930937580452e+00	8.252668443379223007e+00	8.590328105536055858e+00
8.353105322323830961e+00	8.239721136196102691e+00	8.568032879584812633e+00
8.379028108522355467e+00	8.229124040663043260e+00	8.544603265967936068e+00
8.406367519957303358e+00	8.221002116233130153e+00	8.520279950918288492e+00
8.434872593591146384e+00	8.215457095470265259e+00	8.495314768284272233e+00
8.464275883549980506e+00	8.212566672684596725e+00	8.469967761783975035e+00
8.494295393406257944e+00	8.212383881778897887e+00	8.444504183614515824e+00
8.524636739391615592e+00	8.214936652808042084e+00	8.419191477968736237e+00
8.554995550597835674e+00	8.220227537211973967e+00	8.394296295527079010e+00
8.585060107870598145e+00	8.228233592838465782e+00	8.370081581343313815e+00
8.614514217625961479e+00	8.238906421620775689e+00	8.346803773943401339e+00
8.643040310292242623e+00	8.252172354995737535e+00	8.324710148150721523e+00
8.670322745626824812e+00	8.267932784706493621e+00	8.304036328395763888e+00
8.696051298967129028e+00	8.286064639388090569e+00	8.285003993323037719e+00
8.719924793799862073e+00	8.306421010134357630e+00	8.267818786619205440e+00
8.741654837186812799e+00	8.328831930937580452e+00	8.252668443379223007e+00
8.760969605937859228e+00	8.353105322323830961e+00	8.239721136196102691e+00
8.777617623385253864e+00	8.379028108522355467e+00	8.229124040663043260e+00
8.791371459627352891e+00	8.406367519957303358e+00	8.221002116233130153e+00
8.802031282619880770e+00	8.434872593591146384e+00	8.215457095470265259e+00
8.809428183923765587e+00	8.464275883549980506e+00	8.212566672684596725e+00
8.813427201646808484e+00	8.494295393406257944e+00	8.212383881778897887e+00
8.813929964440990972e+00	8.524636739391615592e+00	8.214936652808042084e+00
8.810876884531051445e+00	8.554995550597835674e+00	8.220227537211973967e+00
8.804248834717121497e+00	8.585060107870598145e+00	8.228233592838465782e+00
8.794068254032257670e+00	8.614514217625961479e+00	8.238906421620775689e+00
8.780399639007546497e+00	8.643040310292242623e+00	8.252172354995737535e+00
8.763349391913930475e+00	8.670322745626824812e+00	8.267932784706493621e+00
8.743065013383468198e+00	8.696051298967129028e+00	8.286064639388090569e+00
8.719733643822580760e+00	8.719924793799862073e+00	8.306421010134357630e+00
8.693579975297012652e+00	8.741654837186812799e+00	8.328831930937580452e+00
8.664863572338045827e+00	8.760969605937859228e+00	8.353105322323830961e+00
8.633875655647980096e+00	8.777617623385253864e+00	8.379028108522355467e+00
8.600935416284405832e+00	8.791371459627352891e+00	8.406367519957303358e+00
8.566385938992606697e+00	8.802031282619880770e+00	8.434872593591146384e+00
8.530589821486518787e+00	8.809428183923765587e+00	8.464275883549980506e+00
8.493924581366998794e+00	8.813427201646808484e+00	8.494295393406257944e+00
8.456777943904258521e+00	8.813929964440990972e+00	8.524636739391615592e+00
8.419543102168873361e+00	8.810876884531051445e+00	8.554995550597835674e+00
8.382614036207533204e+00	8.804248834717121497e+00	8.585060107870598145e+00
8.346380970502725205e+00	8.794068254032257670e+00	8.614514217625961479e+00
8.311226039318231784e+00	8.780399639007546497e+00	8.643040310292242623e+00
8.277519218278156288e+00	8.763349391913930475e+00	8.670322745626824812e+00
8.245614568257083832e+00	8.743065013383468198e+00	8.696051298967129028e+00
8.215846824974034845e+00	8.719733643822580760e+00	8.719924793799862073e+00
8.188528355152287830e+00	8.693579975297012652e+00	8.741654837186812799e+00
8.163946488240837240e+00	8.664863572338045827e+00	8.760969605937859228e+00
8.142361221922401526e+00	8.633875655647980096e+00	8.777617623385253864e+00
8.124003290297574509e+00	8.600935416284405832e+00	8.791371459627352891e+00
8.109072575978828468e+00	8.566385938992606697e+00	8.802031282619880770e+00
8.097736841500775995e+00	8.530589821486518787e+00	8.809428183923765587e+00
8.090130751514953644e+00	8.493924581366998794e+00	8.813427201646808484e+00
8.086355155170961595e+00	8.456777943904258521e+00	8.813929964440990972e+00
8.086476597807163103e+00	8.419543102168873361e+00	8.810876884531051445e+00
8.090527032447017319e+00	8.382614036207533204e+00	8.804248834717121497e+00
8.098503704444599549e+00	8.346380970502725205e+00	8.794068254032257670e+00
8.110369186739591285e+00	8.311226039318231784e+00	8.780399639007546497e+00
8.126051548343458109e+00	8.277519218278156288e+00	8.763349391913930475e+00
8.145444644648105026e+00	8.245614568257083832e+00	8.743065013383468198e+00
8.168408524682579497e+00	8.215846824974034845e+00	8.719733643822580760e+00
8.194769957294646190e+00	8.188528355152287830e+00	8.693579975297012652e+00
8.224323085151148405e+00	8.163946488240837240e+00	8.664863572338045827e+00
8.256830222179207368e+00	8.142361221922401526e+00	8.633875655647980096e+00
8.292022816349961190e+00	8.124003290297574509e+00	8.600935416284405832e+00
8.329602605272395266e+00	8.109072575978828468e+00	8.566385938992606697e+00
8.369242996646176991e+00	8.097736841500775995e+00	8.530589821486518787e+00
8.410590708944171823e+00	8.090130751514953644e+00	8.493924581366998794e+00
8.453267709483144543e+00	8.086355155170961595e+00	8.456777943904258521e+00
8.496873487027526650e+00	8.086476597807163103e+00	8.419543102168873361e+00
8.540987694007363018e+00	8.090527032447017319e+00	8.382614036207533204e+00
8.585173189101617197e+00	8.098503704444599549e+00	8.346380970502725205e+00
8.628979504177262783e+00	8.110369186739591285e+00	8.311226039318231784e+00
8.671946750291150252e+00	8.126051548343458109e+00	8.277519218278156288e+00
8.713609965659710355e+00	8.145444644648105026e+00	8.245614568257083832e+00
8.753503894305064037e+00	8.168408524682579497e+00	8.215846824974034845e+00
8.791168167760474716e+00	8.194769957294646190e+00	8.188528355152287830e+00
8.826152844187101110e+00	8.224323085151148405e+00	8.163946488240837240e+00
8.858024240108852254e+00	8.256830222179207368e+00	8.142361221922401526e+00
8.886370970469647190e+00	8.292022816349961190e+00	8.124003290297574509e+00
8.910810093764244044e+00	8.329602605272395266e+00	8.109072575978828468e+00
8.930993241615203360e+00	8.369242996646176991e+00	8.097736841500775995e+00
8.946612597459836280e+00	8.410590708944171823e+00	8.090130751514953644e+00
8.957406578074083470e+00	8.453267709483144543e+00	8.086355155170961595e+00
8.963165065526556674e+00	8.496873487027526650e+00	8.086476597807163103e+00
8.963734036701977104e+00	8.540987694007363018e+00	8.090527032447017319e+00
8.959019443395241922e+00	8.585173189101617197e+00	8.098503704444599549e+00
8.948990208473189156e+00	8.628979504177262783e+00	8.110369186739591285e+00
8.933680222669675430e+00	8.671946750291150252e+00	8.126051548343458109e+00
8.913189251744043418e+00	8.713609965659710355e+00	8.145444644648105026e+00
8.887682694098103298e+00	8.753503894305064037e+00	8.168408524682579497e+00
8.857390163229919011e+00	8.791168167760474716e+00	8.194769957294646190e+00
8.822602906004174628e+00	8.826152844187101110e+00	8.224323085151148405e+00
8.783670104821831970e+00	8.858024240108852254e+00	8.256830222179207368e+00
8.740994147468466480e+00	8.886370970469647190e+00	8.292022816349961190e+00
8.695024980850407204e+00	8.910810093764244044e+00	8.329602605272395266e+00
8.646253692314878947e+00	8.930993241615203360e+00	8.369242996646176991e+00
8.595205483427337256e+00	8.946612597459836280e+00	8.410590708944171823e+00
8.542432214983634253e+00	8.957406578074083470e+00	8.453267709483144543e+00
8.488504708169589463e+00	8.963165065526556674e+00	8.496873487027526650e+00
8.434004985134690102e+00	8.963734036701977104e+00	8.540987694007363018e+00
8.379518623272588229e+00	8.959019443395241922e+00	8.585173189101617197e+00
8.325627382057446013e+00	8.948990208473189156e+00	8.628979504177262783e+00
8.272902240549555586e+00	8.933680222669675430e+00	8.671946750291150252e+00
8.221896959047349185e+00	8.913189251744043418e+00	8.713609965659710355e+00
8.173142251319083229e+00	8.887682694098103298e+00	8.753503894305064037e+00
8.127140625883345848e+00	8.857390163229919011e+00	8.791168167760474716e+00
8.084361927309910101e+00	8.822602906004174628e+00	8.826152844187101110e+00
8.045239582693193725e+00	8.783670104821831970e+00	8.858024240108852254e+00
8.010167535295718011e+00	8.740994147468466480e+00	8.886370970469647190e+00
7.979497827601656823e+00	8.695024980850407204e+00	8.910810093764244044e+00
7.953538780137290765e+00	8.646253692314878947e+00	8.930993241615203360e+00
7.932553700639823013e+00	8.595205483427337256e+00	8.946612597459836280e+00
7.916760050509047630e+00	8.542432214983634253e+00	8.957406578074083470e+00
7.906328991802581641e+00	8.488504708169589463e+00	8.963165065526556674e+00
7.901385238045762094e+00	8.434004985134690102e+00	8.963734036701977104e+00
7.902007135441137642e+00	8.379518623272588229e+00	8.959019443395241922e+00
7.908226907245420989e+00	8.325627382057446013e+00	8.948990208473189156e+00
7.920031002678249443e+00	8.272902240549555586e+00	8.933680222669675430e+00
7.937360502285160102e+00	8.221896959047349185e+00	8.913189251744043418e+00
7.960111543765370890e+00	8.173142251319083229e+00	8.887682694098103298e+00
7.988135745490925643e+00	8.127140625883345848e+00	8.857390163229919011e+00
8.021240618915939535e+00	8.084361927309910101e+00	8.822602906004174628e+00
8.059189975457361044e+00	8.045239582693193725e+00	8.783670104821831970e+00
8.101704347891841351e+00	8.010167535295718011e+00	8.740994147468466480e+00
8.148461460529492939e+00	7.979497827601656823e+00	8.695024980850407204e+00
8.199096796053559899e+00	7.953538780137290765e+00	8.646253692314878947e+00
8.253204319585501381e+00	7.932553700639823013e+00	8.595205483427337256e+00
8.310337431834673438e+00	7.916760050509047630e+00	8.542432214983634253e+00
8.370010232653887883e+00	7.906328991802581641e+00	8.488504708169589463e+00
8.431699183421850208e+00	7.901385238045762094e+00	8.434004985134690102e+00
8.494845260830937050e+00	7.902007135441137642e+00	8.379518623272588229e+00
8.558856695252924141e+00	7.908226907245420989e+00	8.325627382057446013e+00
8.623112383249477375e+00	7.920031002678249443e+00	8.272902240549555586e+00
8.686966055374938378e+00	7.937360502285160102e+00	8.221896959047349185e+00
8.749751266648962300e+00	7.960111543765370890e+00	8.173142251319083229e+00
8.810787257559987040e+00	7.988135745490925643e+00	8.127140625883345848e+00
8.869385708018521441e+00	8.021240618915939535e+00	8.084361927309910101e+00
8.924858375430744672e+00	8.059189975457361044e+00	8.045239582693193725e+00
8.976525571502726564e+00	8.101704347891841351e+00	8.010167535295718011e+00
9.023725391451318245e+00	8.148461460529492939e+00	7.979497827601656823e+00
9.065823565413523966e+00	8.199096796053559899e+00	7.953538780137290765e+00
9.102223756930960974e+00	8.253204319585501381e+00	7.932553700639823013e+00
9.132378089815846423e+00	8.310337431834673438e+00	7.916760050509047630e+00
9.155797645220042469e+00	8.370010232653887883e+00	7.906328991802581641e+00
9.172062638280713998e+00	8.431699183421850208e+00	7.901385238045762094e+00
9.180831961260812690e+00	8.494845260830937050e+00	7.902007135441137642e+00
9.181851770346357355e+00	8.558856695252924141e+00	7.908226907245420989e+00
9.174962798386459895e+00	8.623112383249477375e+00	7.920031002678249443e+00
9.160106097249315127e+00	8.686966055374938378e+00	7.937360502285160102e+00
9.137326951469072256e+00	8.749751266648962300e+00	7.960111543765370890e+00
9.106776758632529223e+00	8.810787257559987040e+00	7.988135745490925643e+00
9.068712739408027801e+00	8.869385708018521441e+00	8.021240618915939535e+00
9.023495417974350730e+00	8.924858375430744672e+00	8.059189975457361044e+00
8.971583897599991531e+00	8.976525571502726564e+00	8.101704347891841351e+00
8.913529041315230828e+00	9.023725391451318245e+00	8.148461460529492939e+00
8.849964748805652093e+00	9.065823565413523966e+00	8.199096796053559899e+00
8.781597592811946740e+00	9.102223756930960974e+00	8.253204319585501381e+00
8.709195137048004298e+00	9.132378089815846423e+00	8.310337431834673438e+00
8.633573299555333591e+00	9.155797645220042469e+00	8.370010232653887883e+00
8.555583148390072168e+00	9.172062638280713998e+00	8.431699183421850208e+00
8.476097519908542210e+00	9.180831961260812690e+00	8.494845260830937050e+00
8.395997834418002626e+00	9.181851770346357355e+00	8.558856695252924141e+00
8.316161451604214605e+00	9.174962798386459895e+00	8.623112383249477375e+00
8.237449861965396636e+00	9.160106097249315127e+00	8.686966055374938378e+00
8.160697954183513403e+00	9.137326951469072256e+00	8.749751266648962300e+00
8.086704535977094821e+00	9.106776758632529223e+00	8.810787257559987040e+00
8.016224221500918290e+00	9.068712739408027801e+00	8.869385708018521441e+00
7.949960735447966442e+00	9.023495417974350730e+00	8.924858375430744672e+00
7.888561625765155405e+00	8.971583897599991531e+00	8.976525571502726564e+00
7.832614325705884006e+00	8.913529041315230828e+00	9.023725391451318245e+00
7.782643463432506792e+00	8.849964748805652093e+00	9.065823565413523966e+00
7.739109284424396940e+00	8.781597592811946740e+00	9.102223756930960974e+00
7.702407028743687434e+00	8.709195137048004298e+00	9.132378089815846423e+00
7.672867091406662787e+00	8.633573299555333591e+00	9.155797645220042469e+00
7.650755788931982160e+00	8.555583148390072168e+00	9.172062638280713998e+00
7.636276557539114940e+00	8.476097519908542210e+00	9.180831961260812690e+00
7.629571417259862542e+00	8.395997834418002626e+00	9.181851770346357355e+00
7.630722550180704111e+00	8.316161451604214605e+00	9.174962798386459895e+00
7.639753858991871205e+00	8.237449861965396636e+00	9.160106097249315127e+00
7.656632392941626009e+00	8.160697954183513403e+00	9.137326951469072256e+00
7.681269551303970822e+00	8.086704535977094821e+00	9.106776758632529223e+00
7.713521998864917961e+00	8.016224221500918290e+00	9.068712739408027801e+00
7.753192253189406635e+00	7.949960735447966442e+00	9.023495417974350730e+00
7.800028929173471681e+00	7.888561625765155405e+00	8.971583897599991531e+00
7.853726652359755533e+00	7.832614325705884006e+00	8.913529041315230828e+00
7.913925678521285256e+00	7.782643463432506792e+00	8.849964748805652093e+00
7.980211282948852514e+00	7.739109284424396940e+00	8.781597592811946740e+00
8.052113008535147998e+00	7.702407028743687434e+00	8.709195137048004298e+00
8.129103886875428842e+00	7.672867091406662787e+00	8.633573299555333591e+00
8.210599770803250763e+00	7.650755788931982160e+00	8.555583148390072168e+00
8.295958939463952575e+00	7.636276557539114940e+00	8.476097519908542210e+00
8.384482157377350475e+00	7.629571417259862542e+00	8.395997834418002626e+00
8.475413385868879601e+00	7.630722550180704111e+00	8.316161451604214605e+00
8.567941357393500823e+00	7.639753858991871205e+00	8.237449861965396636e+00
8.661202229018103438e+00	7.656632392941626009e+00	8.160697954183513403e+00
8.754283528837179418e+00	7.681269551303970822e+00	8.086704535977094821e+00
8.846229596433063946e+00	7.713521998864917961e+00	8.016224221500918290e+00
8.936048693749297556e+00	7.753192253189406635e+00	7.949960735447966442e+00
9.022721924247996128e+00	7.800028929173471681e+00	7.888561625765155405e+00
9.105214044770333359e+00	7.853726652359755533e+00	7.832614325705884006e+00
9.182486185672665613e+00	7.913925678521285256e+00	7.782643463432506792e+00
9.253510411182507056e+00	7.980211282948852514e+00	7.739109284424396940e+00
9.317285955451009016e+00	8.052113008535147998e+00	7.702407028743687434e+00
9.372856863954819318e+00	8.129103886875428842e+00	7.672867091406662787e+00
9.419330659839705078e+00	8.210599770803250763e+00	7.650755788931982160e+00
9.455897547185793783e+00	8.295958939463952575e+00	7.636276557539114940e+00
9.481849565978178518e+00	8.384482157377350475e+00	7.629571417259862542e+00
9.496599035524262433e+00	8.475413385868879601e+00	7.630722550180704111e+00
9.499695572935955568e+00	8.567941357393500823e+00	7.639753858991871205e+00
9.490840958965911511e+00	8.661202229018103438e+00	7.656632392941626009e+00
9.469901150931752554e+00	8.754283528837179418e+00	7.681269551303970822e+00
9.436914814799923334e+00	8.846229596433063946e+00	7.713521998864917961e+00
9.392097865218531183e+00	8.936048693749297556e+00	7.753192253189406635e+00
9.335843658810141221e+00	9.022721924247996128e+00	7.800028929173471681e+00
9.268718673750445447e+00	9.105214044770333359e+00	7.853726652359755533e+00
9.191453715467762464e+00	9.182486185672665613e+00	7.913925678521285256e+00
9.104930899654673837e+00	9.253510411182507056e+00	7.980211282948852514e+00
9.010166864118671626e+00	9.317285955451009016e+00	8.052113008535147998e+00
8.908292835352275674e+00	9.372856863954819318e+00	8.129103886875428842e+00
8.800532311320015566e+00	9.419330659839705078e+00	8.210599770803250763e+00
8.688177209631575693e+00	9.455897547185793783e+00	8.295958939463952575e+00
8.572563365221784082e+00	9.481849565978178518e+00	8.384482157377350475e+00
8.455046243864558164e+00	9.496599035524262433e+00	8.475413385868879601e+00
8.336977671766526043e+00	9.499695572935955568e+00	8.567941357393500823e+00
8.219684275274195429e+00	9.490840958965911511e+00	8.661202229018103438e+00
8.104448189100228461e+00	9.469901150931752554e+00	8.754283528837179418e+00
7.992490438386919749e+00	9.436914814799923334e+00	8.846229596433063946e+00
7.884957241288550911e+00	9.392097865218531183e+00	8.936048693749297556e+00
7.782909325328644101e+00	9.335843658810141221e+00	9.022721924247996128e+00
7.687314211375778861e+00	9.268718673750445447e+00	9.105214044770333359e+00
7.599041300066044613e+00	9.191453715467762464e+00	9.182486185672665613e+00
7.518859500719468514e+00	9.104930899654673837e+00	9.253510411182507056e+00
7.447437073700934107e+00	9.010166864118671626e+00	9.317285955451009016e+00
7.385343313182899827e+00	8.908292835352275674e+00	9.372856863954819318e+00
7.333051676245439410e+00	8.800532311320015566e+00	9.419330659839705078e+00
7.290943963029294927e+00	8.688177209631575693e+00	9.455897547185793783e+00
7.259315167522305323e+00	8.572563365221784082e+00	9.481849565978178518e+00
7.238378645663764210e+00	8.455046243864558164e+00	9.496599035524262433e+00
7.228271283150939475e+00	8.336977671766526043e+00	9.499695572935955568e+00
7.229058386415339932e+00	8.219684275274195429e+00	9.490840958965911511e+00
7.240738064062647972e+00	8.104448189100228461e+00	9.469901150931752554e+00
7.263244910631807549e+00	7.992490438386919749e+00	9.436914814799923334e+00
7.296452848450959650e+00	7.884957241288550911e+00	9.392097865218531183e+00
7.340177025865800786e+00	7.782909325328644101e+00	9.335843658810141221e+00
7.394174710921138427e+00	7.687314211375778861e+00	9.268718673750445447e+00
7.458145158846546607e+00	7.599041300066044613e+00	9.191453715467762464e+00
7.531728469914618529e+00	7.518859500719468514e+00	9.104930899654673837e+00
7.614503492106350357e+00	7.447437073700934107e+00	9.010166864118671626e+00
7.705984861341300451e+00	7.385343313182899827e+00	8.908292835352275674e+00
7.805619311610211497e+00	7.333051676245439410e+00	8.800532311320015566e+00
7.912781428853149279e+00	7.290943963029294927e+00	8.688177209631575693e+00
8.026769066260831309e+00	7.259315167522305323e+00	8.572563365221784082e+00
8.146798684837920135e+00	7.238378645663764210e+00	8.455046243864558164e+00
8.272000930993018031e+00	7.228271283150939475e+00	8.336977671766526043e+00
8.401416811336069657e+00	7.229058386415339932e+00	8.219684275274195429e+00
8.533994871633934665e+00	7.240738064062647972e+00	8.104448189100228461e+00
8.668589828881408721e+00	7.263244910631807549e+00	7.992490438386919749e+00
8.803963138519293352e+00	7.296452848450959650e+00	7.884957241288550911e+00
8.938785997771288905e+00	7.340177025865800786e+00	7.782909325328644101e+00
9.071645284787157593e+00	7.394174710921138427e+00	7.687314211375778861e+00
9.201052905106820390e+00	7.458145158846546607e+00	7.599041300066044613e+00
9.325458955183854926e+00	7.531728469914618529e+00	7.518859500719468514e+00
9.443269011313827122e+00	7.614503492106350357e+00	7.447437073700934107e+00
9.552865706965855352e+00	7.705984861341300451e+00	7.385343313182899827e+00
9.652634570700167060e+00	7.805619311610211497e+00	7.333051676245439410e+00
9.740993863086302440e+00	7.912781428853149279e+00	7.290943963029294927e+00
9.816427881962118462e+00	8.026769066260831309e+00	7.259315167522305323e+00
9.877522914528906739e+00	8.146798684837920135e+00	7.238378645663764210e+00
9.923004721746693235e+00	8.272000930993018031e+00	7.228271283150939475e+00
9.951776170212466965e+00	8.401416811336069657e+00	7.229058386415339932e+00
9.962953407734163491e+00	8.533994871633934665e+00	7.240738064062647972e+00
9.955898840551363094e+00	8.668589828881408721e+00	7.263244910631807549e+00
9.930249139157620419e+00	8.803963138519293352e+00	7.296452848450959650e+00
9.885936595530889548e+00	8.938785997771288905e+00	7.340177025865800786e+00
9.823202385922328972e+00	9.071645284787157593e+00	7.394174710921138427e+00
9.742600654884780553e+00	9.201052905106820390e+00	7.458145158846546607e+00
9.644992807365541765e+00	9.325458955183854926e+00	7.531728469914618529e+00
9.531531941511016015e+00	9.443269011313827122e+00	7.614503492106350357e+00
9.403637929338660939e+00	9.552865706965855352e+00	7.705984861341300451e+00
9.262964203917491091e+00	9.652634570700167060e+00	7.805619311610211497e+00
9.111357789344930680e+00	9.740993863086302440e+00	7.912781428853149279e+00
8.950814470413698487e+00	9.816427881962118462e+00	8.026769066260831309e+00
8.783431212484819284e+00	9.877522914528906739e+00	8.146798684837920135e+00
8.611357995588639014e+00	9.923004721746693235e+00	8.272000930993018031e+00
8.436751124728525397e+00	9.951776170212466965e+00	8.401416811336069657e+00
8.261729841231185034e+00	9.962953407734163491e+00	8.533994871633934665e+00
8.088337720190041935e+00	9.955898840551363094e+00	8.668589828881408721e+00
7.918509935707721326e+00	9.930249139157620419e+00	8.803963138519293352e+00
7.754047049087689381e+00	9.885936595530889548e+00	8.938785997771288905e+00
7.596595562040674210e+00	9.823202385922328972e+00	9.071645284787157593e+00
7.447635106867393162e+00	9.742600654884780553e+00	9.201052905106820390e+00
7.308471838846651636e+00	9.644992807365541765e+00	9.325458955183854926e+00
7.180237363586281951e+00	9.531531941511016015e+00	9.443269011313827122e+00
7.063892376144236707e+00	9.403637929338660939e+00	9.552865706965855352e+00
6.960234104635492969e+00	9.262964203917491091e+00	9.652634570700167060e+00
6.869906629310349011e+00	9.111357789344930680e+00	9.740993863086302440e+00
6.793413176484750515e+00	8.950814470413698487e+00	9.816427881962118462e+00
6.731129552077424805e+00	8.783431212484819284e+00	9.877522914528906739e+00
6.683317969224165545e+00	8.611357995588639014e+00	9.923004721746693235e+00
6.650140627329937715e+00	8.436751124728525397e+00	9.951776170212466965e+00
6.631672506829909608e+00	8.261729841231185034e+00	9.962953407734163491e+00
6.627912947914670561e+00	8.088337720190041935e+00	9.955898840551363094e+00
6.638795677741145873e+00	7.918509935707721326e+00	9.930249139157620419e+00
6.664197036350248737e+00	7.754047049087689381e+00	9.885936595530889548e+00
6.703942225446624548e+00	7.596595562040674210e+00	9.823202385922328972e+00
6.757809466501833562e+00	7.447635106867393162e+00	9.742600654884780553e+00
6.825532006493536308e+00	7.308471838846651636e+00	9.644992807365541765e+00
6.906797952939296437e+00	7.180237363586281951e+00	9.531531941511016015e+00
7.001247957234979502e+00	7.063892376144236707e+00	9.403637929338660939e+00
7.108470799563918696e+00	6.960234104635492969e+00	9.262964203917491091e+00
7.227996962953792348e+00	6.869906629310349011e+00	9.111357789344930680e+00
7.359290321702803617e+00	6.793413176484750515e+00	8.950814470413698487e+00
7.501738113662375085e+00	6.731129552077424805e+00	8.783431212484819284e+00
7.654639419900907349e+00	6.683317969224165545e+00	8.611357995588639014e+00
7.817192441906840372e+00	6.650140627329937715e+00	8.436751124728525397e+00
7.988480947959735623e+00	6.631672506829909608e+00	8.261729841231185034e+00
8.167460357914325897e+00	6.627912947914670561e+00	8.088337720190041935e+00
8.352944049332473142e+00	6.638795677741145873e+00	7.918509935707721326e+00
8.543590595655025766e+00	6.664197036350248737e+00	7.754047049087689381e+00
8.737892784350826503e+00	6.703942225446624548e+00	7.596595562040674210e+00
8.934169401891468354e+00	6.757809466501833562e+00	7.447635106867393162e+00
9.130560901300730947e+00	6.825532006493536308e+00	7.308471838846651636e+00
9.325030170975450616e+00	6.906797952939296437e+00	7.180237363586281951e+00
9.515369680256389628e+00	7.001247957234979502e+00	7.063892376144236707e+00
9.699216263994136611e+00	7.108470799563918696e+00	6.960234104635492969e+00
9.874074699165635849e+00	7.227996962953792348e+00	6.869906629310349011e+00
1.003735099609843218e+01	7.359290321702803617e+00	6.793413176484750515e+00
1.018639595421035260e+01	7.501738113662375085e+00	6.731129552077424805e+00
1.031855900609705401e+01	7.654639419900907349e+00	6.683317969224165545e+00
1.043125169832827659e+01	7.817192441906840372e+00	6.650140627329937715e+00
1.052201935733384630e+01	7.988480947959735623e+00	6.631672506829909608e+00
1.058861861410144023e+01	8.167460357914325897e+00	6.627912947914670561e+00
1.062909758787810510e+01	8.352944049332473142e+00	6.638795677741145873e+00
1.064187475489548973e+01	8.543590595655025766e+00	6.664197036350248737e+00
1.062581196476276091e+01	8.737892784350826503e+00	6.703942225446624548e+00
1.058027682436581784e+01	8.934169401891468354e+00	6.757809466501833562e+00
1.050518983595580735e+01	9.130560901300730947e+00	6.825532006493536308e+00
1.040105230095849542e+01	9.325030170975450616e+00	6.906797952939296437e+00
1.026895207492719209e+01	9.515369680256389628e+00	7.001247957234979502e+00
1.011054570732132696e+01	9.699216263994136611e+00	7.108470799563918696e+00
9.928017185505156661e+00	9.874074699165635849e+00	7.227996962953792348e+00
9.724015242913948143e+00	1.003735099609843218e+01	7.359290321702803617e+00
9.501572785890937567e+00	1.018639595421035260e+01	7.501738113662375085e+00
9.264013256252148665e+00	1.031855900609705401e+01	7.654639419900907349e+00
9.014849537361229181e+00	1.043125169832827659e+01	7.817192441906840372e+00
8.757681259199744161e+00	1.052201935733384630e+01	7.988480947959735623e+00
8.496096068659566569e+00	1.058861861410144023e+01	8.167460357914325897e+00
8.233579681888418378e+00	1.062909758787810510e+01	8.352944049332473142e+00
7.973438454574285572e+00	1.064187475489548973e+01	8.543590595655025766e+00
7.718736947791362546e+00	1.062581196476276091e+01	8.737892784350826503e+00
7.472251684497928537e+00	1.058027682436581784e+01	8.934169401891468354e+00
7.236441114832559585e+00	1.050518983595580735e+01	9.130560901300730947e+00
7.013430829858532611e+00	1.040105230095849542e+01	9.325030170975450616e+00
6.805012334443280686e+00	1.026895207492719209e+01	9.515369680256389628e+00
6.612653222791608165e+00	1.011054570732132696e+01	9.699216263994136611e+00
6.437516376319904587e+00	9.928017185505156661e+00	9.874074699165635849e+00
6.280485784284211448e+00	9.724015242913948143e+00	1.003735099609843218e+01
6.142196724016900866e+00	9.501572785890937567e+00	1.018639595421035260e+01
6.023068279392040481e+00	9.264013256252148665e+00	1.031855900609705401e+01
5.923336477296244240e+00	9.014849537361229181e+00	1.043125169832827659e+01
5.843086644432371912e+00	8.757681259199744161e+00	1.052201935733384630e+01
5.782283901999996978e+00	8.496096068659566569e+00	1.058861861410144023e+01
5.740801004014310926e+00	8.233579681888418378e+00	1.062909758787810510e+01
5.718442974498803011e+00	7.973438454574285572e+00	1.064187475489548973e+01
5.714968204116773975e+00	7.718736947791362546e+00	1.062581196476276091e+01
5.730105827296410936e+00	7.472251684497928537e+00	1.058027682436581784e+01
5.763569319078504449e+00	7.236441114832559585e+00	1.050518983595580735e+01
5.815066331306846692e+00	7.013430829858532611e+00	1.040105230095849542e+01
5.884304836017754781e+00	6.805012334443280686e+00	1.026895207492719209e+01
5.970995666069784491e+00	6.612653222791608165e+00	1.011054570732132696e+01
6.074851545388614937e+00	6.437516376319904587e+00	9.928017185505156661e+00
6.195582689809262966e+00	6.280485784284211448e+00	9.724015242913948143e+00
6.332889040401572522e+00	6.142196724016900866e+00	9.501572785890937567e+00
6.486449170374828377e+00	6.023068279392040481e+00	9.264013256252148665e+00
6.655905890326940799e+00	5.923336477296244240e+00	9.014849537361229181e+00
6.840848571224536379e+00	5.843086644432371912e+00	8.757681259199744161e+00
7.040792217092803007e+00	5.782283901999996978e+00	8.496096068659566569e+00
7.255153357650161894e+00	5.740801004014310926e+00	8.233579681888418378e+00
7.483222903443770058e+00	5.718442974498803011e+00	7.973438454574285572e+00
7.724136221393377966e+00	5.714968204116773975e+00	7.718736947791362546e+00
7.976840856142680458e+00	5.730105827296410936e+00	7.472251684497928537e+00
8.240062550686635845e+00	5.763569319078504449e+00	7.236441114832559585e+00
8.512270514816629330e+00	5.815066331306846692e+00	7.013430829858532611e+00
8.791643254430647758e+00	5.884304836017754781e+00	6.805012334443280686e+00
9.076036704405366251e+00	5.970995666069784491e+00	6.612653222791608165e+00
9.362956888091089169e+00	6.074851545388614937e+00	6.437516376319904587e+00
9.649539829061529517e+00	6.195582689809262966e+00	6.280485784284211448e+00
9.932541918994239438e+00	6.332889040401572522e+00	6.142196724016900866e+00
1.020834433183568635e+01	6.486449170374828377e+00	6.023068279392040481e+00
1.047297527912371251e+01	6.655905890326940799e+00	5.923336477296244240e+00
1.072215381611630036e+01	6.840848571224536379e+00	5.843086644432371912e+00
1.095135841522739284e+01	7.040792217092803007e+00	5.782283901999996978e+00
1.115592251156038905e+01	7.255153357650161894e+00	5.740801004014310926e+00
1.133115761708290492e+01	7.483222903443770058e+00	5.718442974498803011e+00
1.147250238201631234e+01	7.724136221393377966e+00	5.714968204116773975e+00
1.157569324003664768e+01	7.976840856142680458e+00	5.730105827296410936e+00
1.163694922000630960e+01	8.240062550686635845e+00	5.763569319078504449e+00
1.165316048884372080e+01	8.512270514816629330e+00	5.815066331306846692e+00
1.162206766966110827e+01	8.791643254430647758e+00	5.884304836017754781e+00
1.154241747249095695e+01	9.076036704405366251e+00	5.970995666069784491e+00
1.141408015465338543e+01	9.362956888091089169e+00	6.074851545388614937e+00
1.123811610454367482e+01	9.649539829061529517e+00	6.195582689809262966e+00
1.101678245259518185e+01	9.932541918994239438e+00	6.332889040401572522e+00
1.075347575134536449e+01	1.020834433183568635e+01	6.486449170374828377e+00
1.045261279655543163e+01	1.047297527912371251e+01	6.655905890326940799e+00
1.011945771566349528e+01	1.072215381611630036e+01	6.840848571224536379e+00
9.759908603373483871e+00	1.095135841522739284e+01	7.040792217092803007e+00
9.380260456419984294e+00	1.115592251156038905e+01	7.255153357650161894e+00
8.986962486230739344e+00	1.133115761708290492e+01	7.483222903443770058e+00
8.586387010821846744e+00	1.147250238201631234e+01	7.724136221393377966e+00
8.184624377004089624e+00	1.157569324003664768e+01	7.976840856142680458e+00
7.787314352452119337e+00	1.163694922000630960e+01	8.240062550686635845e+00
7.399519884868295705e+00	1.165316048884372080e+01	8.512270514816629330e+00
7.025644739562020291e+00	1.162206766966110827e+01	8.791643254430647758e+00
6.669392820915939879e+00	1.154241747249095695e+01	9.076036704405366251e+00
6.333764260135174240e+00	1.141408015465338543e+01	9.362956888091089169e+00
6.021081696558796104e+00	1.123811610454367482e+01	9.649539829061529517e+00
5.733039506412633379e+00	1.101678245259518185e+01	9.932541918994239438e+00
5.470768848613592361e+00	1.075347575134536449e+01	1.020834433183568635e+01
5.234912066699432209e+00	1.045261279655543163e+01	1.047297527912371251e+01
5.025700980159403919e+00	1.011945771566349528e+01	1.072215381611630036e+01
4.843034725131429852e+00	9.759908603373483871e+00	1.095135841522739284e+01
4.686553921061753059e+00	9.380260456419984294e+00	1.115592251156038905e+01
4.555708953820614582e+00	8.986962486230739344e+00	1.133115761708290492e+01
4.449821026801302537e+00	8.586387010821846744e+00	1.147250238201631234e+01
4.368135321696143158e+00	8.184624377004089624e+00	1.157569324003664768e+01
4.309866133590056769e+00	7.787314352452119337e+00	1.163694922000630960e+01
4.274234217146881676e+00	7.399519884868295705e+00	1.165316048884372080e+01
4.260496824441746710e+00	7.025644739562020291e+00	1.162206766966110827e+01
4.267971054350749860e+00	6.669392820915939879e+00	1.154241747249095695e+01
4.296051190973980027e+00	6.333764260135174240e+00	1.141408015465338543e+01
4.344220704189337923e+00	6.021081696558796104e+00	1.123811610454367482e+01
4.412059535616119632e+00	5.733039506412633379e+00	1.101678245259518185e+01
4.499247211156531812e+00	5.470768848613592361e+00	1.075347575134536449e+01
4.605562216979506296e+00	5.234912066699432209e+00	1.045261279655543163e+01
4.730877956833463571e+00	5.025700980159403919e+00	1.011945771566349528e+01
4.875155480400083619e+00	4.843034725131429852e+00	9.759908603373483871e+00
5.038433039029118987e+00	4.686553921061753059e+00	9.380260456419984294e+00
5.220812389728457958e+00	4.555708953820614582e+00	8.986962486230739344e+00
5.422441633540324268e+00	4.449821026801302537e+00	8.586387010821846744e+00
5.643494243602483529e+00	4.368135321696143158e+00	8.184624377004089624e+00
5.884143815574661929e+00	4.309866133590056769e+00	7.787314352452119337e+00
6.144533964972819007e+00	4.274234217146881676e+00	7.399519884868295705e+00
6.424742711515977867e+00	4.260496824441746710e+00	7.025644739562020291e+00
6.724740643140425078e+00	4.267971054350749860e+00	6.669392820915939879e+00
7.044342160443240353e+00	4.296051190973980027e+00	6.333764260135174240e+00
7.383149191022182478e+00	4.344220704189337923e+00	6.021081696558796104e+00
7.740486964940899384e+00	4.412059535616119632e+00	5.733039506412633379e+00
8.115331797555040083e+00	4.499247211156531812e+00	5.470768848613592361e+00
8.506231381160908711e+00	4.605562216979506296e+00	5.234912066699432209e+00
8.911218893046061851e+00	4.730877956833463571e+00	5.025700980159403919e+00
9.327723332475185813e+00	4.875155480400083619e+00	4.843034725131429852e+00
9.752479936992484610e+00	5.038433039029118987e+00	4.686553921061753059e+00
1.018144630208960955e+01	5.220812389728457958e+00	4.555708953820614582e+00
1.060973188548145174e+01	5.422441633540324268e+00	4.449821026801302537e+00
1.103155078027897673e+01	5.643494243602483529e+00	4.368135321696143158e+00
1.144020973465063662e+01	5.884143815574661929e+00	4.309866133590056769e+00
1.182814497885011384e+01	6.144533964972819007e+00	4.274234217146881676e+00
1.218702194188850108e+01	6.424742711515977867e+00	4.260496824441746710e+00
1.250791072877098564e+01	6.724740643140425078e+00	4.267971054350749860e+00
1.278154658941092947e+01	7.044342160443240353e+00	4.296051190973980027e+00
1.299867799349732422e+01	7.383149191022182478e+00	4.344220704189337923e+00
1.315049517628682807e+01	7.740486964940899384e+00	4.412059535616119632e+00
1.322911965611089791e+01	8.115331797555040083e+00	4.499247211156531812e+00
1.322812166116027299e+01	8.506231381160908711e+00	4.605562216979506296e+00
1.314301999541732080e+01	8.911218893046061851e+00	4.730877956833463571e+00
1.297171063791610734e+01	9.327723332475185813e+00	4.875155480400083619e+00
1.271476932688619499e+01	9.752479936992484610e+00	5.038433039029118987e+00
1.237558160782361583e+01	1.018144630208960955e+01	5.220812389728457958e+00
1.196027149648926979e+01	1.060973188548145174e+01	5.422441633540324268e+00
1.147742474062291684e+01	1.103155078027897673e+01	5.643494243602483529e+00
1.093763013273334650e+01	1.144020973465063662e+01	5.884143815574661929e+00
1.035288675071139330e+01	1.182814497885011384e+01	6.144533964972819007e+00
9.735941198412930930e+00	1.218702194188850108e+01	6.424742711515977867e+00
9.099623781332036643e+00	1.250791072877098564e+01	6.724740643140425078e+00
8.456245930295763102e+00	1.278154658941092947e+01	7.044342160443240353e+00
7.817105694225293888e+00	1.299867799349732422e+01	7.383149191022182478e+00
7.192128062881890216e+00	1.315049517628682807e+01	7.740486964940899384e+00
6.589646784526291157e+00	1.322911965611089791e+01	8.115331797555040083e+00
6.016317743599921108e+00	1.322812166116027299e+01	8.506231381160908711e+00
5.477142761064593302e+00	1.314301999541732080e+01	8.911218893046061851e+00
4.975577159861806820e+00	1.297171063791610734e+01	9.327723332475185813e+00
4.513693719918117075e+00	1.271476932688619499e+01	9.752479936992484610e+00
4.092378282511853094e+00	1.237558160782361583e+01	1.018144630208960955e+01
3.711536747794303093e+00	1.196027149648926979e+01	1.060973188548145174e+01
3.370298301023446630e+00	1.147742474062291684e+01	1.103155078027897673e+01
3.067204551735501550e+00	1.093763013273334650e+01	1.144020973465063662e+01
2.800378401991695743e+00	1.035288675071139330e+01	1.182814497885011384e+01
2.567669694940278191e+00	9.735941198412930930e+00	1.218702194188850108e+01
2.366777045282735248e+00	9.099623781332036643e+00	1.250791072877098564e+01
2.195346834369031441e+00	8.456245930295763102e+00	1.278154658941092947e+01
2.051051319632305248e+00	7.817105694225293888e+00	1.299867799349732422e+01
1.931648316192391857e+00	7.192128062881890216e+00	1.315049517628682807e+01
1.835025093226667625e+00	6.589646784526291157e+00	1.322911965611089791e+01
1.759229097735397929e+00	6.016317743599921108e+00	1.322812166116027299e+01
1.702487955522718588e+00	5.477142761064593302e+00	1.314301999541732080e+01
1.663220962432612859e+00	4.975577159861806820e+00	1.297171063791610734e+01
1.640044008659867325e+00	4.513693719918117075e+00	1.271476932688619499e+01
1.631769602051805546e+00	4.092378282511853094e+00	1.237558160782361583e+01
1.637403389508213181e+00	3.711536747794303093e+00	1.196027149648926979e+01
1.656138328650476055e+00	3.370298301023446630e+00	1.147742474062291684e+01
1.687347439835567675e+00	3.067204551735501550e+00	1.093763013273334650e+01
1.730575873069990278e+00	2.800378401991695743e+00	1.035288675071139330e+01
1.785532855029853705e+00	2.567669694940278191e+00	9.735941198412930930e+00
1.852083936428493338e+00	2.366777045282735248e+00	9.099623781332036643e+00
1.930243836727393081e+00	2.195346834369031441e+00	8.456245930295763102e+00
2.020170078449174511e+00	2.051051319632305248e+00	7.817105694225293888e+00
2.122157513573812437e+00	1.931648316192391857e+00	7.192128062881890216e+00
2.236633765907873439e+00	1.835025093226667625e+00	6.589646784526291157e+00
2.364155541959946483e+00	1.759229097735397929e+00	6.016317743599921108e+00
2.505405694595047805e+00	1.702487955522718588e+00	5.477142761064593302e+00
2.661190854200006672e+00	1.663220962432612859e+00	4.975577159861806820e+00
2.832439366571936290e+00	1.640044008659867325e+00	4.513693719918117075e+00
3.020199190115491206e+00	1.631769602051805546e+00	4.092378282511853094e+00
3.225635301531136534e+00	1.637403389508213181e+00	3.711536747794303093e+00
3.450026032680045152e+00	1.656138328650476055e+00	3.370298301023446630e+00
3.694757604703752918e+00	1.687347439835567675e+00	3.067204551735501550e+00
3.961315931080810593e+00	1.730575873069990278e+00	2.800378401991695743e+00
4.251274521003977291e+00	1.785532855029853705e+00	2.567669694940278191e+00
4.566277020238652007e+00	1.852083936428493338e+00	2.366777045282735248e+00
4.908012571574079885e+00	1.930243836727393081e+00	2.195346834369031441e+00
5.278181757116954920e+00	2.020170078449174511e+00	2.051051319632305248e+00
5.678450401882732201e+00	2.122157513573812437e+00	1.931648316192391857e+00
6.110387984778543391e+00	2.236633765907873439e+00	1.835025093226667625e+00
6.575386848919780647e+00	2.364155541959946483e+00	1.759229097735397929e+00
7.074557885421777215e+00	2.505405694595047805e+00	1.702487955522718588e+00
7.608597981491273643e+00	2.661190854200006672e+00	1.663220962432612859e+00
8.177624431467164001e+00	2.832439366571936290e+00	1.640044008659867325e+00
8.780971944225930415e+00	3.020199190115491206e+00	1.631769602051805546e+00
9.416949177710765895e+00	3.225635301531136534e+00	1.637403389508213181e+00
1.008255434058550470e+01	3.450026032680045152e+00	1.656138328650476055e+00
1.077315387894214815e+01	3.694757604703752918e+00	1.687347439835567675e+00
1.148213522847873946e+01	3.961315931080810593e+00	1.730575873069990278e+00
1.220055461161258670e+01	4.251274521003977291e+00	1.785532855029853705e+00
1.291681414511154280e+01	4.566277020238652007e+00	1.852083936428493338e+00
1.361641865819842856e+01	4.908012571574079885e+00	1.930243836727393081e+00
1.428187993536976741e+01	5.278181757116954920e+00	2.020170078449174511e+00
1.489285108478680719e+01	5.678450401882732201e+00	2.122157513573812437e+00
1.542658060344462534e+01	6.110387984778543391e+00	2.236633765907873439e+00
1.585876656854246924e+01	6.575386848919780647e+00	2.364155541959946483e+00
1.616485763818256771e+01	7.074557885421777215e+00	2.505405694595047805e+00
1.632178310007147815e+01	7.608597981491273643e+00	2.661190854200006672e+00
1.631000037280914228e+01	8.177624431467164001e+00	2.832439366571936290e+00
1.611563902443612406e+01	8.780971944225930415e+00	3.020199190115491206e+00
1.573242423614516738e+01	9.416949177710765895e+00	3.225635301531136534e+00
1.516301850084928304e+01	1.008255434058550470e+01	3.450026032680045152e+00
1.441946321410636855e+01	1.077315387894214815e+01	3.694757604703752918e+00
1.352254337085216029e+01	1.148213522847873946e+01	3.961315931080810593e+00
1.250011233598911353e+01	1.220055461161258670e+01	4.251274521003977291e+00
1.138463720406025814e+01	1.291681414511154280e+01	4.566277020238652007e+00
1.021038409339366559e+01	1.361641865819842856e+01	4.908012571574079885e+00
9.010704925314925617e+00	1.428187993536976741e+01	5.278181757116954920e+00
7.815808119039783008e+00	1.489285108478680719e+01	5.678450401882732201e+00
6.651236505322616566e+00	1.542658060344462534e+01	6.110387984778543391e+00
5.537099300639599875e+00	1.585876656854246924e+01	6.575386848919780647e+00
4.487964713763707536e+00	1.616485763818256771e+01	7.074557885421777215e+00
3.513241646834408982e+00	1.632178310007147815e+01	7.608597981491273643e+00
2.617861006197069074e+00	1.631000037280914228e+01	8.177624431467164001e+00
1.803090746186397642e+00	1.611563902443612406e+01	8.780971944225930415e+00
1.067361811741296629e+00	1.573242423614516738e+01	9.416949177710765895e+00
4.070274034639398408e-01	1.516301850084928304e+01	1.008255434058550470e+01
-1.829842352959512031e-01	1.441946321410636855e+01	1.077315387894214815e+01
-7.086363381766357383e-01	1.352254337085216029e+01	1.148213522847873946e+01
-1.176365513581533628e+00	1.250011233598911353e+01	1.220055461161258670e+01
-1.592766261548670181e+00	1.138463720406025814e+01	1.291681414511154280e+01
-1.964361889573310815e+00	1.021038409339366559e+01	1.361641865819842856e+01
-2.297445366632551611e+00	9.010704925314925617e+00	1.428187993536976741e+01
-2.597975091324642882e+00	7.815808119039783008e+00	1.489285108478680719e+01
-2.871512675692104555e+00	6.651236505322616566e+00	1.542658060344462534e+01
-3.123192092042561541e+00	5.537099300639599875e+00	1.585876656854246924e+01
-3.357711607538253595e+00	4.487964713763707536e+00	1.616485763818256771e+01
-3.579341722299273609e+00	3.513241646834408982e+00	1.632178310007147815e+01
-3.791943806730115440e+00	2.617861006197069074e+00	1.631000037280914228e+01
-3.998995323762658316e+00	1.803090746186397642e+00	1.611563902443612406e+01
-4.203618460556805658e+00	1.067361811741296629e+00	1.573242423614516738e+01
-4.408609724047640732e+00	4.070274034639398408e-01	1.516301850084928304e+01
-4.616468614368534951e+00	-1.829842352959512031e-01	1.441946321410636855e+01
-4.829423912796606544e+00	-7.086363381766357383e-01	1.352254337085216029e+01
-5.049456433965278990e+00	-1.176365513581533628e+00	1.250011233598911353e+01
-5.278317318400640445e+00	-1.592766261548670181e+00	1.138463720406025814e+01
-5.517541100170119783e+00	-1.964361889573310815e+00	1.021038409339366559e+01
-5.768452892563163736e+00	-2.297445366632551611e+00	9.010704925314925617e+00
-6.032169108258031542e+00	-2.597975091324642882e+00	7.815808119039783008e+00
-6.309591185581258976e+00	-2.871512675692104555e+00	6.651236505322616566e+00
-6.601391846793584151e+00	-3.123192092042561541e+00	5.537099300639599875e+00
-6.907993487804389154e+00	-3.357711607538253595e+00	4.487964713763707536e+00
-7.229538414649040234e+00	-3.579341722299273609e+00	3.513241646834408982e+00
-7.565850827833161318e+00	-3.791943806730115440e+00	2.617861006197069074e+00
-7.916390742872530417e+00	-3.998995323762658316e+00	1.803090746186397642e+00
-8.280200459208112207e+00	-4.203618460556805658e+00	1.067361811741296629e+00
-8.655844786746877517e+00	-4.408609724047640732e+00	4.070274034639398408e-01
-9.041347043298250341e+00	-4.616468614368534951e+00	-1.829842352959512031e-01
-9.434123870726692118e+00	-4.829423912796606544e+00	-7.086363381766357383e-01
-9.830923185117352858e+00	-5.049456433965278990e+00	-1.176365513581533628e+00
-1.022777104263469994e+01	-5.278317318400640445e+00	-1.592766261548670181e+00
-1.061993477869523161e+01	-5.517541100170119783e+00	-1.964361889573310815e+00
-1.100191129843148019e+01	-5.768452892563163736e+00	-2.297445366632551611e+00
-1.136745060292838083e+01	-6.032169108258031542e+00	-2.597975091324642882e+00
-1.170962517075234821e+01	-6.309591185581258976e+00	-2.871512675692104555e+00
-1.202095523706077529e+01	-6.601391846793584151e+00	-3.123192092042561541e+00
-1.229359785058712262e+01	-6.907993487804389154e+00	-3.357711607538253595e+00
-1.251960343535557207e+01	-7.229538414649040234e+00	-3.579341722299273609e+00
-1.269123724275073783e+01	-7.565850827833161318e+00	-3.791943806730115440e+00
-1.280135473862773132e+01	-7.916390742872530417e+00	-3.998995323762658316e+00
-1.284381036166303147e+01	-8.280200459208112207e+00	-4.203618460556805658e+00
-1.281386956451486547e+01	-8.655844786746877517e+00	-4.408609724047640732e+00
-1.270858648868581220e+01	-9.041347043298250341e+00	-4.616468614368534951e+00
-1.252710612178448635e+01	-9.434123870726692118e+00	-4.829423912796606544e+00
-1.227085212371358125e+01	-9.830923185117352858e+00	-5.049456433965278990e+00
-1.194357052921027318e+01	-1.022777104263469994e+01	-5.278317318400640445e+00
-1.155121463287008510e+01	-1.061993477869523161e+01	-5.517541100170119783e+00
-1.110167533645245541e+01	-1.100191129843148019e+01	-5.768452892563163736e+00
-1.060438065584748735e+01	-1.136745060292838083e+01	-6.032169108258031542e+00
-1.006980413607542779e+01	-1.170962517075234821e+01	-6.309591185581258976e+00
-9.508931480465598440e+00	-1.202095523706077529e+01	-6.601391846793584151e+00
-8.932736205835768217e+00	-1.229359785058712262e+01	-6.907993487804389154e+00
-8.351708963158335663e+00	-1.251960343535557207e+01	-7.229538414649040234e+00
-7.775473350020444485e+00	-1.269123724275073783e+01	-7.565850827833161318e+00
-7.212506537228175141e+00	-1.280135473862773132e+01	-7.916390742872530417e+00
-6.669968799588472663e+00	-1.284381036166303147e+01	-8.280200459208112207e+00
-6.153634335739606165e+00	-1.281386956451486547e+01	-8.655844786746877517e+00
-5.667907785025903422e+00	-1.270858648868581220e+01	-9.041347043298250341e+00
-5.215906777828656082e+00	-1.252710612178448635e+01	-9.434123870726692118e+00
-4.799590123745292480e+00	-1.227085212371358125e+01	-9.830923185117352858e+00
-4.419912906984787782e+00	-1.194357052921027318e+01	-1.022777104263469994e+01
-4.076992819931722245e+00	-1.155121463287008510e+01	-1.061993477869523161e+01
-3.770275673386025428e+00	-1.110167533645245541e+01	-1.100191129843148019e+01
-3.498691565740554399e+00	-1.060438065584748735e+01	-1.136745060292838083e+01
-3.260796308360289331e+00	-1.006980413607542779e+01	-1.170962517075234821e+01
-3.054895225874685760e+00	-9.508931480465598440e+00	-1.202095523706077529e+01
-2.879148352317853377e+00	-8.932736205835768217e+00	-1.229359785058712262e+01
-2.731657383421252305e+00	-8.351708963158335663e+00	-1.251960343535557207e+01
-2.610535616359495936e+00	-7.775473350020444485e+00	-1.269123724275073783e+01
-2.513962614342819535e+00	-7.212506537228175141e+00	-1.280135473862773132e+01
-2.440225570552321255e+00	-6.669968799588472663e+00	-1.284381036166303147e+01
-2.387749394843037276e+00	-6.153634335739606165e+00	-1.281386956451486547e+01
-2.355117471219519754e+00	-5.667907785025903422e+00	-1.270858648868581220e+01
-2.341084882297612690e+00	-5.215906777828656082e+00	-1.252710612178448635e+01
-2.344585703396533383e+00	-4.799590123745292480e+00	-1.227085212371358125e+01
-2.364735757513455994e+00	-4.419912906984787782e+00	-1.194357052921027318e+01
-2.400832009067762840e+00	-4.076992819931722245e+00	-1.155121463287008510e+01
-2.452349568807980607e+00	-3.770275673386025428e+00	-1.110167533645245541e+01
-2.518937090133998691e+00	-3.498691565740554399e+00	-1.060438065584748735e+01
-2.600411160655853759e+00	-3.260796308360289331e+00	-1.006980413607542779e+01
-2.696750132214651430e+00	-3.054895225874685760e+00	-9.508931480465598440e+00
-2.808087686367464197e+00	-2.879148352317853377e+00	-8.932736205835768217e+00
-2.934706297876138681e+00	-2.731657383421252305e+00	-8.351708963158335663e+00
-3.077030632583751757e+00	-2.610535616359495936e+00	-7.775473350020444485e+00
-3.235620794108566844e+00	-2.513962614342819535e+00	-7.212506537228175141e+00
-3.411165211414261211e+00	-2.440225570552321255e+00	-6.669968799588472663e+00
-3.604472831486450257e+00	-2.387749394843037276e+00	-6.153634335739606165e+00
-3.816464142690475292e+00	-2.355117471219519754e+00	-5.667907785025903422e+00
-4.048160399338365245e+00	-2.341084882297612690e+00	-5.215906777828656082e+00
-4.300670241014629802e+00	-2.344585703396533383e+00	-4.799590123745292480e+00
-4.575172696178757548e+00	-2.364735757513455994e+00	-4.419912906984787782e+00
-4.872895324431681274e+00	-2.400832009067762840e+00	-4.076992819931722245e+00
-5.195085983707839361e+00	-2.452349568807980607e+00	-3.770275673386025428e+00
-5.542976409458361786e+00	-2.518937090133998691e+00	-3.498691565740554399e+00
-5.917735470882755422e+00	-2.600411160655853759e+00	-3.260796308360289331e+00
-6.320409642678575857e+00	-2.696750132214651430e+00	-3.054895225874685760e+00
-6.751847932888478176e+00	-2.808087686367464197e+00	-2.879148352317853377e+00
-7.212608293303644835e+00	-2.934706297876138681e+00	-2.731657383421252305e+00
-7.702842493864343609e+00	-3.077030632583751757e+00	-2.610535616359495936e+00
-8.222156691919375149e+00	-3.235620794108566844e+00	-2.513962614342819535e+00
-8.769445646060217925e+00	-3.411165211414261211e+00	-2.440225570552321255e+00
-9.342699943770055526e+00	-3.604472831486450257e+00	-2.387749394843037276e+00
-9.938788017850610501e+00	-3.816464142690475292e+00	-2.355117471219519754e+00
-1.055321843888719435e+01	-4.048160399338365245e+00	-2.341084882297612690e+00
-1.117989329513894248e+01	-4.300670241014629802e+00	-2.344585703396533383e+00
-1.181087060039895320e+01	-4.575172696178757548e+00	-2.364735757513455994e+00
-1.243616252569306013e+01	-4.872895324431681274e+00	-2.400832009067762840e+00
-1.304360625137572249e+01	-5.195085983707839361e+00	-2.452349568807980607e+00
-1.361885401913108851e+01	-5.542976409458361786e+00	-2.518937090133998691e+00
-1.414553612222059797e+01	-5.917735470882755422e+00	-2.600411160655853759e+00
-1.460565156173395707e+01	-6.320409642678575857e+00	-2.696750132214651430e+00
-1.498023153098567128e+01	-6.751847932888478176e+00	-2.808087686367464197e+00
-1.525029650222342958e+01	-7.212608293303644835e+00	-2.934706297876138681e+00
-1.539808611087033441e+01	-7.702842493864343609e+00	-3.077030632583751757e+00
-1.540848420783307482e+01	-8.222156691919375149e+00	-3.235620794108566844e+00
-1.527049788710494482e+01	-8.769445646060217925e+00	-3.411165211414261211e+00
-1.497859467472608586e+01	-9.342699943770055526e+00	-3.604472831486450257e+00
-1.453367656003765340e+01	-9.938788017850610501e+00	-3.816464142690475292e+00
-1.394349116544797873e+01	-1.055321843888719435e+01	-4.048160399338365245e+00
-1.322235590787817827e+01	-1.117989329513894248e+01	-4.300670241014629802e+00
-1.239018908878958491e+01	-1.181087060039895320e+01	-4.575172696178757548e+00
-1.147097288002420612e+01	-1.243616252569306013e+01	-4.872895324431681274e+00
-1.049087892580161707e+01	-1.304360625137572249e+01	-5.195085983707839361e+00
-9.476336424193023689e+00	-1.361885401913108851e+01	-5.542976409458361786e+00
-8.452304014002328003e+00	-1.414553612222059797e+01	-5.917735470882755422e+00
-7.440933337249141744e+00	-1.460565156173395707e+01	-6.320409642678575857e+00
-6.460712561853957148e+00	-1.498023153098567128e+01	-6.751847932888478176e+00
-5.526083483792361584e+00	-1.525029650222342958e+01	-7.212608293303644835e+00
-4.647457684316389503e+00	-1.539808611087033441e+01	-7.702842493864343609e+00
-3.831523137114772215e+00	-1.540848420783307482e+01	-8.222156691919375149e+00
-3.081728456385754988e+00	-1.527049788710494482e+01	-8.769445646060217925e+00
-2.398847470978818563e+00	-1.497859467472608586e+01	-9.342699943770055526e+00
-1.781551253374633603e+00	-1.453367656003765340e+01	-9.938788017850610501e+00
-1.226939990265951685e+00	-1.394349116544797873e+01	-1.055321843888719435e+01
-7.310085070036071997e-01	-1.322235590787817827e+01	-1.117989329513894248e+01
-2.890351291097307262e-01	-1.239018908878958491e+01	-1.181087060039895320e+01
1.041059824283938062e-01	-1.147097288002420612e+01	-1.243616252569306013e+01
4.537028294821258689e-01	-1.049087892580161707e+01	-1.304360625137572249e+01
7.650248176088680907e-01	-9.476336424193023689e+00	-1.361885401913108851e+01
1.043193296632682010e+00	-8.452304014002328003e+00	-1.414553612222059797e+01
1.293093802016416216e+00	-7.440933337249141744e+00	-1.460565156173395707e+01
1.519321350252203606e+00	-6.460712561853957148e+00	-1.498023153098567128e+01
1.726151331568275271e+00	-5.526083483792361584e+00	-1.525029650222342958e+01
1.917529757040358884e+00	-4.647457684316389503e+00	-1.539808611087033441e+01
2.097077743648228410e+00	-3.831523137114772215e+00	-1.540848420783307482e+01
2.268106111756735821e+00	-3.081728456385754988e+00	-1.527049788710494482e+01
2.433636812171625863e+00	-2.398847470978818563e+00	-1.497859467472608586e+01
2.596428599658138658e+00	-1.781551253374633603e+00	-1.453367656003765340e+01
2.759004939845962845e+00	-1.226939990265951685e+00	-1.394349116544797873e+01
2.923682592339313491e+00	-7.310085070036071997e-01	-1.322235590787817827e+01
3.092599669724211964e+00	-2.890351291097307262e-01	-1.239018908878958491e+01
3.267742243490065590e+00	1.041059824283938062e-01	-1.147097288002420612e+01
3.450968765110004721e+00	4.537028294821258689e-01	-1.049087892580161707e+01
3.644031703099350317e+00	7.650248176088680907e-01	-9.476336424193023689e+00
3.848595872426585185e+00	1.043193296632682010e+00	-8.452304014002328003e+00
4.066252957278138958e+00	1.293093802016416216e+00	-7.440933337249141744e+00
4.298531706756627990e+00	1.519321350252203606e+00	-6.460712561853957148e+00
4.546903219694121034e+00	1.726151331568275271e+00	-5.526083483792361584e+00
4.812780633182470069e+00	1.917529757040358884e+00	-4.647457684316389503e+00
5.097512393903928185e+00	2.097077743648228410e+00	-3.831523137114772215e+00
5.402368127586020918e+00	2.268106111756735821e+00	-3.081728456385754988e+00
5.728515938462281021e+00	2.433636812171625863e+00	-2.398847470978818563e+00
6.076989780828434107e+00	2.596428599658138658e+00	-1.781551253374633603e+00
6.448645369305074482e+00	2.759004939845962845e+00	-1.226939990265951685e+00
6.844102964524331867e+00	2.923682592339313491e+00	-7.310085070036071997e-01
7.263675332525233230e+00	3.092599669724211964e+00	-2.890351291097307262e-01
7.707279294155379823e+00	3.267742243490065590e+00	1.041059824283938062e-01
8.174329643761833353e+00	3.450968765110004721e+00	4.537028294821258689e-01
8.663614939641528068e+00	3.644031703099350317e+00	7.650248176088680907e-01
9.173155893793129678e+00	3.848595872426585185e+00	1.043193296632682010e+00
9.700048976505359022e+00	4.066252957278138958e+00	1.293093802016416216e+00
1.024030056370311925e+01	4.298531706756627990e+00	1.519321350252203606e+00
1.078866061652386854e+01	4.546903219694121034e+00	1.726151331568275271e+00
1.133846951924381585e+01	4.812780633182470069e+00	1.917529757040358884e+00
1.188153714877101663e+01	5.097512393903928185e+00	2.097077743648228410e+00
1.240807903252774835e+01	5.402368127586020918e+00	2.268106111756735821e+00
1.290673966031886799e+01	5.728515938462281021e+00	2.433636812171625863e+00
1.336473620562588849e+01	6.076989780828434107e+00	2.596428599658138658e+00
1.376815511695533623e+01	6.448645369305074482e+00	2.759004939845962845e+00
1.410242699224296281e+01	6.844102964524331867e+00	2.923682592339313491e+00
1.435298980702859595e+01	7.263675332525233230e+00	3.092599669724211964e+00
1.450612599136766789e+01	7.707279294155379823e+00	3.267742243490065590e+00
1.454992631062229336e+01	8.174329643761833353e+00	3.450968765110004721e+00
1.447529744705095389e+01	8.663614939641528068e+00	3.644031703099350317e+00
1.427689844686143417e+01	9.173155893793129678e+00	3.848595872426585185e+00
1.395387385486116827e+01	9.700048976505359022e+00	4.066252957278138958e+00
1.351025782515989171e+01	1.024030056370311925e+01	4.298531706756627990e+00
1.295495857316226029e+01	1.078866061652386854e+01	4.546903219694121034e+00
1.230129292687721332e+01	1.133846951924381585e+01	4.812780633182470069e+00
1.156611415495818740e+01	1.188153714877101663e+01	5.097512393903928185e+00
1.076864441803170358e+01	1.240807903252774835e+01	5.402368127586020918e+00
9.929168110579620787e+00	1.290673966031886799e+01	5.728515938462281021e+00
9.067753096310445571e+00	1.336473620562588849e+01	6.076989780828434107e+00
8.203143417738594678e+00	1.376815511695533623e+01	6.448645369305074482e+00
7.351919584430936183e+00	1.410242699224296281e+01	6.844102964524331867e+00
6.527966312102405411e+00	1.435298980702859595e+01	7.263675332525233230e+00
5.742237028084566042e+00	1.450612599136766789e+01	7.707279294155379823e+00
5.002768807018004971e+00	1.454992631062229336e+01	8.174329643761833353e+00
4.314883426815243617e+00	1.447529744705095389e+01	8.663614939641528068e+00
3.681507608261949560e+00	1.427689844686143417e+01	9.173155893793129678e+00
3.103553294315571698e+00	1.395387385486116827e+01	9.700048976505359022e+00
2.580311811011700485e+00	1.351025782515989171e+01	1.024030056370311925e+01
2.109829804262798092e+00	1.295495857316226029e+01	1.078866061652386854e+01
1.689247400713637326e+00	1.230129292687721332e+01	1.133846951924381585e+01
1.315088931176935816e+00	1.156611415495818740e+01	1.188153714877101663e+01
9.835035919588780429e-01	1.076864441803170358e+01	1.240807903252774835e+01
6.904579511873651931e-01	9.929168110579620787e+00	1.290673966031886799e+01
4.318847916660008002e-01	9.067753096310445571e+00	1.336473620562588849e+01
2.037939847405631222e-01	8.203143417738594678e+00	1.376815511695533623e+01
2.351389228814448895e-03	7.351919584430936183e+00	1.410242699224296281e+01
-1.760684729098200563e-01	6.527966312102405411e+00	1.435298980702859595e+01
-3.348507447652612767e-01	5.742237028084566042e+00	1.450612599136766789e+01
-4.771250051648643353e-01	5.002768807018004971e+00	1.454992631062229336e+01
-6.057626042265504829e-01	4.314883426815243617e+00	1.447529744705095389e+01
-7.233833390305944855e-01	3.681507608261949560e+00	1.427689844686143417e+01
-8.323688380453800884e-01	3.103553294315571698e+00	1.395387385486116827e+01
-9.348805451008231904e-01	2.580311811011700485e+00	1.351025782515989171e+01
-1.032880642659297354e+00	2.109829804262798092e+00	1.295495857316226029e+01
-1.128154633149005104e+00	1.689247400713637326e+00	1.230129292687721332e+01
-1.222334612006033661e+00	1.315088931176935816e+00	1.156611415495818740e+01
-1.316922523619500129e+00	9.835035919588780429e-01	1.076864441803170358e+01
-1.413312898517926630e+00	6.904579511873651931e-01	9.929168110579620787e+00
-1.512814733461668615e+00	4.318847916660008002e-01	9.067753096310445571e+00
-1.616672301611954188e+00	2.037939847405631222e-01	8.203143417738594678e+00
-1.726084772903923925e+00	2.351389228814448895e-03	7.351919584430936183e+00
-1.842224589633990162e+00	-1.760684729098200563e-01	6.527966312102405411e+00
-1.966254582714427768e+00	-3.348507447652612767e-01	5.742237028084566042e+00
-2.099343832809054344e+00	-4.771250051648643353e-01	5.002768807018004971e+00
-2.242682279494268016e+00	-6.057626042265504829e-01	4.314883426815243617e+00
-2.397494061594520165e+00	-7.233833390305944855e-01	3.681507608261949560e+00
-2.565049532830523837e+00	-8.323688380453800884e-01	3.103553294315571698e+00
-2.746675837746442195e+00	-9.348805451008231904e-01	2.580311811011700485e+00
-2.943765851276620271e+00	-1.032880642659297354e+00	2.109829804262798092e+00
-3.157785177799950382e+00	-1.128154633149005104e+00	1.689247400713637326e+00
-3.390276767376271039e+00	-1.222334612006033661e+00	1.315088931176935816e+00
-3.642862532052542068e+00	-1.316922523619500129e+00	9.835035919588780429e-01
-3.917241126460027090e+00	-1.413312898517926630e+00	6.904579511873651931e-01
-4.215180786263355017e+00	-1.512814733461668615e+00	4.318847916660008002e-01
-4.538505786899143857e+00	-1.616672301611954188e+00	2.037939847405631222e-01
-4.889074685778167506e+00	-1.726084772903923925e+00	2.351389228814448895e-03
-5.268748038804407230e+00	-1.842224589633990162e+00	-1.760684729098200563e-01
-5.679342737783788841e+00	-1.966254582714427768e+00	-3.348507447652612767e-01
-6.122569511293609601e+00	-2.099343832809054344e+00	-4.771250051648643353e-01
-6.599949498999365893e+00	-2.242682279494268016e+00	-6.057626042265504829e-01
-7.112705209531258177e+00	-2.397494061594520165e+00	-7.233833390305944855e-01
-7.661620711874623346e+00	-2.565049532830523837e+00	-8.323688380453800884e-01
-8.246865762753646578e+00	-2.746675837746442195e+00	-9.348805451008231904e-01
-8.867779000749719032e+00	-2.943765851276620271e+00	-1.032880642659297354e+00
-9.522606719738694991e+00	-3.157785177799950382e+00	-1.128154633149005104e+00
-1.020819657968056049e+01	-3.390276767376271039e+00	-1.222334612006033661e+00
-1.091965055878142010e+01	-3.642862532052542068e+00	-1.316922523619500129e+00
-1.164994920740896234e+01	-3.917241126460027090e+00	-1.413312898517926630e+00
-1.238957047219526508e+01	-4.215180786263355017e+00	-1.512814733461668615e+00
-1.312614131404498430e+01	-4.538505786899143857e+00	-1.616672301611954188e+00
-1.384417853943876509e+01	-4.889074685778167506e+00	-1.726084772903923925e+00
-1.452499475197050494e+01	-5.268748038804407230e+00	-1.842224589633990162e+00
-1.514686199902666530e+01	-5.679342737783788841e+00	-1.966254582714427768e+00
-1.568553275032663130e+01	-6.122569511293609601e+00	-2.099343832809054344e+00
-1.611520608552907774e+01	-6.599949498999365893e+00	-2.242682279494268016e+00
-1.640998650674072579e+01	-7.112705209531258177e+00	-2.397494061594520165e+00
-1.654580700763414214e+01	-7.661620711874623346e+00	-2.565049532830523837e+00
-1.650267947959090975e+01	-8.246865762753646578e+00	-2.746675837746442195e+00
-1.626701195715250137e+01	-8.867779000749719032e+00	-2.943765851276620271e+00
-1.583362858280390384e+01	-9.522606719738694991e+00	-3.157785177799950382e+00
-1.520708994384105139e+01	-1.020819657968056049e+01	-3.390276767376271039e+00
-1.440197680823944282e+01	-1.091965055878142010e+01	-3.642862532052542068e+00
-1.344197693132269578e+01	-1.164994920740896234e+01	-3.917241126460027090e+00
-1.235786419219231647e+01	-1.238957047219526508e+01	-4.215180786263355017e+00
-1.118470439390549132e+01	-1.312614131404498430e+01	-4.538505786899143857e+00
-9.958778029250520802e+00	-1.384417853943876509e+01	-4.889074685778167506e+00
-8.714726478403626686e+00	-1.452499475197050494e+01	-5.268748038804407230e+00
-7.483311769182952489e+00	-1.514686199902666530e+01	-5.679342737783788841e+00
-6.289988099726921078e+00	-1.568553275032663130e+01	-6.122569511293609601e+00
-5.154289148394199493e+00	-1.611520608552907774e+01	-6.599949498999365893e+00
-4.089894062078615278e+00	-1.640998650674072579e+01	-7.112705209531258177e+00
-3.105167608786479239e+00	-1.654580700763414214e+01	-7.661620711874623346e+00
-2.203966779894724226e+00	-1.650267947959090975e+01	-8.246865762753646578e+00
-1.386542718739802504e+00	-1.626701195715250137e+01	-8.867779000749719032e+00
-6.504184684865661481e-01	-1.583362858280390384e+01	-9.522606719738694991e+00
8.827614331776811873e-03	-1.520708994384105139e+01	-1.020819657968056049e+01
5.969043220328321686e-01	-1.440197680823944282e+01	-1.091965055878142010e+01
1.120281486377950220e+00	-1.344197693132269578e+01	-1.164994920740896234e+01
1.585785773806812848e+00	-1.235786419219231647e+01	-1.238957047219526508e+01
2.000301736926500151e+00	-1.118470439390549132e+01	-1.312614131404498430e+01
2.370559431975386655e+00	-9.958778029250520802e+00	-1.384417853943876509e+01
2.702990722270036006e+00	-8.714726478403626686e+00	-1.452499475197050494e+01
3.003638538877865916e+00	-7.483311769182952489e+00	-1.514686199902666530e+01
3.278105946758855360e+00	-6.289988099726921078e+00	-1.568553275032663130e+01
3.531534374319061254e+00	-5.154289148394199493e+00	-1.611520608552907774e+01
3.768602581268080343e+00	-4.089894062078615278e+00	-1.640998650674072579e+01
3.993539792208164574e+00	-3.105167608786479239e+00	-1.654580700763414214e+01
4.210147918954428192e+00	-2.203966779894724226e+00	-1.650267947959090975e+01
4.421828975095257519e+00	-1.386542718739802504e+00	-1.626701195715250137e+01
4.631614703730177141e+00	-6.504184684865661481e-01	-1.583362858280390384e+01
4.842196143887840698e+00	8.827614331776811873e-03	-1.520708994384105139e+01
5.055951396593549418e+00	5.969043220328321686e-01	-1.440197680823944282e+01
5.274970254277759452e+00	1.120281486377950220e+00	-1.344197693132269578e+01
5.501074656924298090e+00	1.585785773806812848e+00	-1.235786419219231647e+01
5.735834159600289084e+00	2.000301736926500151e+00	-1.118470439390549132e+01
5.980575759734890084e+00	2.370559431975386655e+00	-9.958778029250520802e+00
6.236387557539424087e+00	2.702990722270036006e+00	-8.714726478403626686e+00
6.504115827286704565e+00	3.003638538877865916e+00	-7.483311769182952489e+00
6.784355179093417121e+00	3.278105946758855360e+00	-6.289988099726921078e+00
7.077431609895502795e+00	3.531534374319061254e+00	-5.154289148394199493e+00
7.383378399865208053e+00	3.768602581268080343e+00	-4.089894062078615278e+00
7.701905030128864738e+00	3.993539792208164574e+00	-3.105167608786479239e+00
8.032359604675885834e+00	4.210147918954428192e+00	-2.203966779894724226e+00
8.373685679788632541e+00	4.421828975095257519e+00	-1.386542718739802504e+00
8.724374962260258215e+00	4.631614703730177141e+00	-6.504184684865661481e-01
9.082418051010831661e+00	4.842196143887840698e+00	8.827614331776811873e-03
9.445256270669998955e+00	5.055951396593549418e+00	5.969043220328321686e-01
9.809738663756592203e+00	5.274970254277759452e+00	1.120281486377950220e+00
1.017208932067168625e+01	5.501074656924298090e+00	1.585785773806812848e+00
1.052789133851850423e+01	5.735834159600289084e+00	2.000301736926500151e+00
1.087209465808682474e+01	5.980575759734890084e+00	2.370559431975386655e+00
1.119905561661700943e+01	6.236387557539424087e+00	2.702990722270036006e+00
1.150261599632553455e+01	6.504115827286704565e+00	3.003638538877865916e+00
1.177622833306601180e+01	6.784355179093417121e+00	3.278105946758855360e+00
1.201313197625849760e+01	7.077431609895502795e+00	3.531534374319061254e+00
1.220658065063384257e+01	7.383378399865208053e+00	3.768602581268080343e+00
1.235011704430220725e+01	7.701905030128864738e+00	3.993539792208164574e+00
1.243788351754329469e+01	8.032359604675885834e+00	4.210147918954428192e+00
1.246495105410789428e+01	8.373685679788632541e+00	4.421828975095257519e+00
1.242764211184665868e+01	8.724374962260258215e+00	4.631614703730177141e+00
1.232381840274144658e+01	9.082418051010831661e+00	4.842196143887840698e+00
1.215310320945166112e+01	9.445256270669998955e+00	5.055951396593549418e+00
1.191701067019483773e+01	9.809738663756592203e+00	5.274970254277759452e+00
1.161896187754451226e+01	1.017208932067168625e+01	5.501074656924298090e+00
1.126417900728211485e+01	1.052789133851850423e+01	5.735834159600289084e+00
1.085946238835255251e+01	1.087209465808682474e+01	5.980575759734890084e+00
1.041286909978685671e+01	1.119905561661700943e+01	6.236387557539424087e+00
9.933322833696276888e+00	1.150261599632553455e+01	6.504115827286704565e+00
9.430191390021599673e+00	1.177622833306601180e+01	6.784355179093417121e+00
8.912869283872739246e+00	1.201313197625849760e+01	7.077431609895502795e+00
8.390398793624065377e+00	1.220658065063384257e+01	7.383378399865208053e+00
7.871154662449089123e+00	1.235011704430220725e+01	7.701905030128864738e+00
7.362607501995794834e+00	1.243788351754329469e+01	8.032359604675885834e+00
6.871170707321852866e+00	1.246495105410789428e+01	8.373685679788632541e+00
6.402126950474638534e+00	1.242764211184665868e+01	8.724374962260258215e+00
5.959624002951392718e+00	1.232381840274144658e+01	9.082418051010831661e+00
5.546726005021535677e+00	1.215310320945166112e+01	9.445256270669998955e+00
5.165505092071215998e+00	1.191701067019483773e+01	9.809738663756592203e+00
4.817158940982073645e+00	1.161896187754451226e+01	1.017208932067168625e+01
4.502141653689085921e+00	1.126417900728211485e+01	1.052789133851850423e+01
4.220297845772728706e+00	1.085946238835255251e+01	1.087209465808682474e+01
3.970992385752600384e+00	1.041286909978685671e+01	1.119905561661700943e+01
3.753230623300735314e+00	9.933322833696276888e+00	1.150261599632553455e+01
3.565765980686670389e+00	9.430191390021599673e+00	1.177622833306601180e+01
3.407193397831278503e+00	8.912869283872739246e+00	1.201313197625849760e+01
3.276028324948673021e+00	8.390398793624065377e+00	1.220658065063384257e+01
3.170771795351293054e+00	7.871154662449089123e+00	1.235011704430220725e+01
3.089962648973294534e+00	7.362607501995794834e+00	1.243788351754329469e+01
3.032218281072818655e+00	6.871170707321852866e+00	1.246495105410789428e+01
2.996265420876119911e+00	6.402126950474638534e+00	1.242764211184665868e+01
2.980962452399690932e+00	5.959624002951392718e+00	1.232381840274144658e+01
2.985314714622656851e+00	5.546726005021535677e+00	1.215310320945166112e+01
3.008484091142072270e+00	5.165505092071215998e+00	1.191701067019483773e+01
3.049794042675434635e+00	4.817158940982073645e+00	1.161896187754451226e+01
3.108731064780672071e+00	4.502141653689085921e+00	1.126417900728211485e+01
3.184943378161170902e+00	4.220297845772728706e+00	1.085946238835255251e+01
3.278237486080716856e+00	3.970992385752600384e+00	1.041286909978685671e+01
3.388573065846283594e+00	3.753230623300735314e+00	9.933322833696276888e+00
3.516056499863973617e+00	3.565765980686670389e+00	9.430191390021599673e+00
3.660933195592974698e+00	3.407193397831278503e+00	8.912869283872739246e+00
3.823578690754235954e+00	3.276028324948673021e+00	8.390398793624065377e+00
4.004488387492374457e+00	3.170771795351293054e+00	7.871154662449089123e+00
4.204265603430875409e+00	3.089962648973294534e+00	7.362607501995794834e+00
4.423607465127458838e+00	3.032218281072818655e+00	6.871170707321852866e+00
4.663287996999257778e+00	2.996265420876119911e+00	6.402126950474638534e+00
4.924137573806833146e+00	2.980962452399690932e+00	5.959624002951392718e+00
5.207017706277852653e+00	2.985314714622656851e+00	5.546726005021535677e+00
5.512789919078484147e+00	3.008484091142072270e+00	5.165505092071215998e+00
5.842277263958575162e+00	3.049794042675434635e+00	4.817158940982073645e+00
6.196216800693020943e+00	3.108731064780672071e+00	4.502141653689085921e+00
6.575201195807376386e+00	3.184943378161170902e+00	4.220297845772728706e+00
6.979607468299720452e+00	3.278237486080716856e+00	3.970992385752600384e+00
7.409510904325832037e+00	3.388573065846283594e+00	3.753230623300735314e+00
7.864582343147992205e+00	3.516056499863973617e+00	3.565765980686670389e+00
8.343967505722728717e+00	3.660933195592974698e+00	3.407193397831278503e+00
8.846147926378899129e+00	3.823578690754235954e+00	3.276028324948673021e+00
9.368784517022646696e+00	4.004488387492374457e+00	3.170771795351293054e+00
9.908547020676808259e+00	4.204265603430875409e+00	3.089962648973294534e+00
1.046093576926494784e+01	4.423607465127458838e+00	3.032218281072818655e+00
1.102010636881314021e+01	4.663287996999257778e+00	2.996265420876119911e+00
1.157871318382824555e+01	4.924137573806833146e+00	2.980962452399690932e+00
1.212779353252929937e+01	5.207017706277852653e+00	2.985314714622656851e+00
1.265672071029091228e+01	5.512789919078484147e+00	3.008484091142072270e+00
1.315325918858147070e+01	5.842277263958575162e+00	3.049794042675434635e+00
1.360375784810406863e+01	6.196216800693020943e+00	3.108731064780672071e+00
1.399351461543374775e+01	6.575201195807376386e+00	3.184943378161170902e+00
1.430733588822073266e+01	6.979607468299720452e+00	3.278237486080716856e+00
1.453029464815876359e+01	7.409510904325832037e+00	3.388573065846283594e+00
1.464866172848334180e+01	7.864582343147992205e+00	3.516056499863973617e+00
1.465094768410343207e+01	8.343967505722728717e+00	3.660933195592974698e+00
1.452895418173419628e+01	8.846147926378899129e+00	3.823578690754235954e+00
1.427870340479883993e+01	9.368784517022646696e+00	4.004488387492374457e+00
1.390110290306448526e+01	9.908547020676808259e+00	4.204265603430875409e+00
1.340222075999568396e+01	1.046093576926494784e+01	4.423607465127458838e+00
1.279309445481472096e+01	1.102010636881314021e+01	4.663287996999257778e+00
1.208906916816066257e+01	1.157871318382824555e+01	4.924137573806833146e+00
1.130874103090704352e+01	1.212779353252929937e+01	5.207017706277852653e+00
1.047264704751044562e+01	1.265672071029091228e+01	5.512789919078484147e+00
9.601878491516103509e+00	1.315325918858147070e+01	5.842277263958575162e+00
8.716790854118036336e+00	1.360375784810406863e+01	6.196216800693020943e+00
7.835945742092212285e+00	1.399351461543374775e+01	6.575201195807376386e+00
6.975362699631934227e+00	1.430733588822073266e+01	6.979607468299720452e+00
6.148098984884208917e+00	1.453029464815876359e+01	7.409510904325832037e+00
5.364126749409470207e+00	1.464866172848334180e+01	7.864582343147992205e+00
4.630446929801383504e+00	1.465094768410343207e+01	8.343967505722728717e+00
3.951367749371835103e+00	1.452895418173419628e+01	8.846147926378899129e+00
3.328878829946711360e+00	1.427870340479883993e+01	9.368784517022646696e+00
2.763063676124154711e+00	1.390110290306448526e+01	9.908547020676808259e+00
2.252508390754681677e+00	1.340222075999568396e+01	1.046093576926494784e+01
1.794679166017194794e+00	1.279309445481472096e+01	1.102010636881314021e+01
1.386253339107791582e+00	1.208906916816066257e+01	1.157871318382824555e+01
1.023397919390389710e+00	1.130874103090704352e+01	1.212779353252929937e+01
7.019956332027629253e-01	1.047264704751044562e+01	1.265672071029091228e+01
4.178222365040908937e-01	9.601878491516103509e+00	1.315325918858147070e+01
1.666807567274737334e-01	8.716790854118036336e+00	1.360375784810406863e+01
-5.550097404635356835e-02	7.835945742092212285e+00	1.399351461543374775e+01
-2.526031826828977755e-01	6.975362699631934227e+00	1.430733588822073266e+01
-4.282715746221936182e-01	6.148098984884208917e+00	1.453029464815876359e+01
-5.858941410226659041e-01	5.364126749409470207e+00	1.464866172848334180e+01
-7.285929212515551701e-01	4.630446929801383504e+00	1.465094768410343207e+01
-8.592270098519989574e-01	3.951367749371835103e+00	1.452895418173419628e+01
-9.804037617716241382e-01	3.328878829946711360e+00	1.427870340479883993e+01
-1.094495739171275961e+00	2.763063676124154711e+00	1.390110290306448526e+01
-1.203661452489902528e+00	2.252508390754681677e+00	1.340222075999568396e+01
-1.309868379854620679e+00	1.794679166017194794e+00	1.279309445481472096e+01
-1.414917108218620267e+00	1.386253339107791582e+00	1.208906916816066257e+01
-1.520465734073467745e+00	1.023397919390389710e+00	1.130874103090704352e+01
-1.628053898794070031e+00	7.019956332027629253e-01	1.047264704751044562e+01
-1.739126020872968414e+00	4.178222365040908937e-01	9.601878491516103509e+00
-1.855053431062499980e+00	1.666807567274737334e-01	8.716790854118036336e+00
-1.977155222518607314e+00	-5.550097404635356835e-02	7.835945742092212285e+00
-2.106717701265467202e+00	-2.526031826828977755e-01	6.975362699631934227e+00
-2.245012366548421845e+00	-4.282715746221936182e-01	6.148098984884208917e+00
-2.393312368785005972e+00	-5.858941410226659041e-01	5.364126749409470207e+00
-2.552907386693846092e+00	-7.285929212515551701e-01	4.630446929801383504e+00
-2.725116835536165905e+00	-8.592270098519989574e-01	3.951367749371835103e+00
-2.911301264882818707e+00	-9.804037617716241382e-01	3.328878829946711360e+00
-3.112871725397758027e+00	-1.094495739171275961e+00	2.763063676124154711e+00
-3.331296777089596706e+00	-1.203661452489902528e+00	2.252508390754681677e+00
-3.568106672415603864e+00	-1.309868379854620679e+00	1.794679166017194794e+00
-3.824894071490748892e+00	-1.414917108218620267e+00	1.386253339107791582e+00
-4.103310427493752854e+00	-1.520465734073467745e+00	1.023397919390389710e+00
-4.405056911702673439e+00	-1.628053898794070031e+00	7.019956332027629253e-01
-4.731868423253277278e+00	-1.739126020872968414e+00	4.178222365040908937e-01
-5.085488844184014923e+00	-1.855053431062499980e+00	1.666807567274737334e-01
-5.467635255048396203e+00	-1.977155222518607314e+00	-5.550097404635356835e-02
-5.879948327312229495e+00	-2.106717701265467202e+00	-2.526031826828977755e-01
-6.323925575862105575e+00	-2.245012366548421845e+00	-4.282715746221936182e-01
-6.800833629099065192e+00	-2.393312368785005972e+00	-5.858941410226659041e-01
-7.311595228131970714e+00	-2.552907386693846092e+00	-7.285929212515551701e-01
-7.856646420013333909e+00	-2.725116835536165905e+00	-8.592270098519989574e-01
-8.435759546923391028e+00	-2.911301264882818707e+00	-9.804037617716241382e-01
-9.047828422202103482e+00	-3.112871725397758027e+00	-1.094495739171275961e+00
-9.690613894935099282e+00	-3.331296777089596706e+00	-1.203661452489902528e+00
-1.036045131355402305e+01	-3.568106672415603864e+00	-1.309868379854620679e+00
-1.105192676518798045e+01	-3.824894071490748892e+00	-1.414917108218620267e+00
-1.175753695825384249e+01	-4.103310427493752854e+00	-1.520465734073467745e+00
-1.246735864209418487e+01	-4.405056911702673439e+00	-1.628053898794070031e+00
-1.316876748736298275e+01	-4.731868423253277278e+00	-1.739126020872968414e+00
-1.384626247624936646e+01	-5.085488844184014923e+00	-1.855053431062499980e+00
-1.448146773918753638e+01	-5.467635255048396203e+00	-1.977155222518607314e+00
-1.505339513777711780e+01	-5.879948327312229495e+00	-2.106717701265467202e+00
-1.553905129322132339e+01	-6.323925575862105575e+00	-2.245012366548421845e+00
-1.591445423434943329e+01	-6.800833629099065192e+00	-2.393312368785005972e+00
-1.615607994646946821e+01	-7.311595228131970714e+00	-2.552907386693846092e+00
-1.624268468191358039e+01	-7.856646420013333909e+00	-2.725116835536165905e+00
-1.615735098768348266e+01	-8.435759546923391028e+00	-2.911301264882818707e+00
-1.588950327576431576e+01	-9.047828422202103482e+00	-3.112871725397758027e+00
-1.543656450901493571e+01	-9.690613894935099282e+00	-3.331296777089596706e+00
-1.480491602354332770e+01	-1.036045131355402305e+01	-3.568106672415603864e+00
-1.400990327603621743e+01	-1.105192676518798045e+01	-3.824894071490748892e+00
-1.307479813701128535e+01	-1.175753695825384249e+01	-4.103310427493752854e+00
-1.202884291392422078e+01	-1.246735864209418487e+01	-4.405056911702673439e+00
-1.090469587621363168e+01	-1.316876748736298275e+01	-4.731868423253277278e+00
-9.735707775279990983e+00	-1.384626247624936646e+01	-5.085488844184014923e+00
-8.553451332088700454e+00	-1.448146773918753638e+01	-5.467635255048396203e+00
-7.385815129307790272e+00	-1.505339513777711780e+01	-5.879948327312229495e+00
-6.255809637107793364e+00	-1.553905129322132339e+01	-6.323925575862105575e+00
-5.181074495920031886e+00	-1.591445423434943329e+01	-6.800833629099065192e+00
-4.173964024957024677e+00	-1.615607994646946821e+01	-7.311595228131970714e+00
-3.242036038564481970e+00	-1.624268468191358039e+01	-7.856646420013333909e+00
-2.388768434512850369e+00	-1.615735098768348266e+01	-8.435759546923391028e+00
-1.614358904427825259e+00	-1.588950327576431576e+01	-9.047828422202103482e+00
-9.165058994566323003e-01	-1.543656450901493571e+01	-9.690613894935099282e+00
-2.911099860965750130e-01	-1.480491602354332770e+01	-1.036045131355402305e+01
2.671328618739492455e-01	-1.400990327603621743e+01	-1.105192676518798045e+01
7.642523014282811555e-01	-1.307479813701128535e+01	-1.175753695825384249e+01
1.206632039944733226e+00	-1.202884291392422078e+01	-1.246735864209418487e+01
1.600732136359003022e+00	-1.090469587621363168e+01	-1.316876748736298275e+01
1.952889493294602374e+00	-9.735707775279990983e+00	-1.384626247624936646e+01
2.269181189149493960e+00	-8.553451332088700454e+00	-1.448146773918753638e+01
2.555336896999190976e+00	-7.385815129307790272e+00	-1.505339513777711780e+01
2.816688700939817380e+00	-6.255809637107793364e+00	-1.553905129322132339e+01
3.058148706197618694e+00	-5.181074495920031886e+00	-1.591445423434943329e+01
3.284206730183631961e+00	-4.173964024957024677e+00	-1.615607994646946821e+01
3.498941975648846459e+00	-3.242036038564481970e+00	-1.624268468191358039e+01
3.706043914579513210e+00	-2.388768434512850369e+00	-1.615735098768348266e+01
3.908838676846916105e+00	-1.614358904427825259e+00	-1.588950327576431576e+01
4.110318077562395089e+00	-9.165058994566323003e-01	-1.543656450901493571e+01
4.313169069447500448e+00	-2.911099860965750130e-01	-1.480491602354332770e+01
4.519801905495198113e+00	2.671328618739492455e-01	-1.400990327603621743e+01
4.732375671796851258e+00	7.642523014282811555e-01	-1.307479813701128535e+01
4.952820124696605930e+00	1.206632039944733226e+00	-1.202884291392422078e+01
5.182852960402120068e+00	1.600732136359003022e+00	-1.090469587621363168e+01
5.423991775907092361e+00	1.952889493294602374e+00	-9.735707775279990983e+00
5.677560062920257167e+00	2.269181189149493960e+00	-8.553451332088700454e+00
5.944686626242249972e+00	2.555336896999190976e+00	-7.385815129307790272e+00
6.226297850073437168e+00	2.816688700939817380e+00	-6.255809637107793364e+00
6.523102267205655558e+00	3.058148706197618694e+00	-5.181074495920031886e+00
6.835566936982828246e+00	3.284206730183631961e+00	-4.173964024957024677e+00
7.163885232347748655e+00	3.498941975648846459e+00	-3.242036038564481970e+00
7.507935803185454837e+00	3.706043914579513210e+00	-2.388768434512850369e+00
7.867232756888874690e+00	3.908838676846916105e+00	-1.614358904427825259e+00
8.240867516995679765e+00	4.110318077562395089e+00	-9.165058994566323003e-01
8.627443429439987099e+00	4.313169069447500448e+00	-2.911099860965750130e-01
9.025005025019607885e+00	4.519801905495198113e+00	2.671328618739492455e-01
9.430964949251148255e+00	4.732375671796851258e+00	7.642523014282811555e-01
9.842032949759897065e+00	4.952820124696605930e+00	1.206632039944733226e+00
1.025415294241934205e+01	5.182852960402120068e+00	1.600732136359003022e+00
1.066245597720087268e+01	5.423991775907092361e+00	1.952889493294602374e+00
1.106123872561741805e+01	5.677560062920257167e+00	2.269181189149493960e+00
1.144397863891701839e+01	5.944686626242249972e+00	2.555336896999190976e+00
1.180339778492455061e+01	6.226297850073437168e+00	2.816688700939817380e+00
1.213158705767792256e+01	6.523102267205655558e+00	3.058148706197618694e+00
1.242020040556934291e+01	6.835566936982828246e+00	3.284206730183631961e+00
1.266072442579227975e+01	7.163885232347748655e+00	3.498941975648846459e+00
1.284482182373401749e+01	7.507935803185454837e+00	3.706043914579513210e+00
1.296473795638787685e+01	7.867232756888874690e+00	3.908838676846916105e+00
1.301374871770668662e+01	8.240867516995679765e+00	4.110318077562395089e+00
1.298661687570079337e+01	8.627443429439987099e+00	4.313169069447500448e+00
1.288001480397638332e+01	9.025005025019607885e+00	4.519801905495198113e+00
1.269286686090356930e+01	9.430964949251148255e+00	4.732375671796851258e+00
1.242656666316074876e+01	9.842032949759897065e+00	4.952820124696605930e+00
1.208503432401880850e+01	1.025415294241934205e+01	5.182852960402120068e+00
1.167459581352828302e+01	1.066245597720087268e+01	5.423991775907092361e+00
1.120368843615496779e+01	1.106123872561741805e+01	5.677560062920257167e+00
1.068241896495508136e+01	1.144397863891701839e+01	5.944686626242249972e+00
1.012201965985828522e+01	1.180339778492455061e+01	6.226297850073437168e+00
9.534258466562373968e+00	1.213158705767792256e+01	6.523102267205655558e+00
8.930861272995482381e+00	1.242020040556934291e+01	6.835566936982828246e+00
8.322996673215788732e+00	1.266072442579227975e+01	7.163885232347748655e+00
7.720859743026059263e+00	1.284482182373401749e+01	7.507935803185454837e+00
7.133374426440070692e+00	1.296473795638787685e+01	7.867232756888874690e+00
6.568017784901587497e+00	1.301374871770668662e+01	8.240867516995679765e+00
6.030756181475286581e+00	1.298661687570079337e+01	8.627443429439987099e+00
5.526074770601653086e+00	1.288001480397638332e+01	9.025005025019607885e+00
5.057077527162391561e+00	1.269286686090356930e+01	9.430964949251148255e+00
4.625634710275799755e+00	1.242656666316074876e+01	9.842032949759897065e+00
4.232556952247921167e+00	1.208503432401880850e+01	1.025415294241934205e+01
3.877778906120796343e+00	1.167459581352828302e+01	1.066245597720087268e+01
3.560539603728187785e+00	1.120368843615496779e+01	1.106123872561741805e+01
3.279550700301545607e+00	1.068241896495508136e+01	1.144397863891701839e+01
3.033147233289228417e+00	1.012201965985828522e+01	1.180339778492455061e+01
2.819418252431579841e+00	9.534258466562373968e+00	1.213158705767792256e+01
2.636316687281857085e+00	8.930861272995482381e+00	1.242020040556934291e+01
2.481749193331737047e+00	8.322996673215788732e+00	1.266072442579227975e+01
2.353647579103646859e+00	7.720859743026059263e+00	1.284482182373401749e+01
2.250023887480513629e+00	7.133374426440070692e+00	1.296473795638787685e+01
2.169011395084231353e+00	6.568017784901587497e+00	1.301374871770668662e+01
2.108893793505476122e+00	6.030756181475286581e+00	1.298661687570079337e+01
2.068124694709196021e+00	5.526074770601653086e+00	1.288001480397638332e+01
2.045339410663341795e+00	5.057077527162391561e+00	1.269286686090356930e+01
2.039360729828302521e+00	4.625634710275799755e+00	1.242656666316074876e+01
2.049200174693867282e+00	4.232556952247921167e+00	1.208503432401880850e+01
2.074055990565204510e+00	3.877778906120796343e+00	1.167459581352828302e+01
2.113308895587694636e+00	3.560539603728187785e+00	1.120368843615496779e+01
2.166516420486732653e+00	3.279550700301545607e+00	1.068241896495508136e+01
2.233406485550695209e+00	3.033147233289228417e+00	1.012201965985828522e+01
2.313870701760533333e+00	2.819418252431579841e+00	9.534258466562373968e+00
2.407957740973864613e+00	2.636316687281857085e+00	8.930861272995482381e+00
2.515866994006972224e+00	2.481749193331737047e+00	8.322996673215788732e+00
2.637942621915868369e+00	2.353647579103646859e+00	7.720859743026059263e+00
2.774668000818043989e+00	2.250023887480513629e+00	7.133374426440070692e+00
2.926660459847749252e+00	2.169011395084231353e+00	6.568017784901587497e+00
3.094666110535596815e+00	2.108893793505476122e+00	6.030756181475286581e+00
3.279554458895842739e+00	2.068124694709196021e+00	5.526074770601653086e+00
3.482312373242622883e+00	2.045339410663341795e+00	5.057077527162391561e+00
3.704036845299722991e+00	2.039360729828302521e+00	4.625634710275799755e+00
3.945925823248603415e+00	2.049200174693867282e+00	4.232556952247921167e+00
4.209266206554238110e+00	2.074055990565204510e+00	3.877778906120796343e+00
4.495417867514724719e+00	2.113308895587694636e+00	3.560539603728187785e+00
4.805792298205499691e+00	2.166516420486732653e+00	3.279550700301545607e+00
5.141824170632561142e+00	2.233406485550695209e+00	3.033147233289228417e+00
5.504933743276293256e+00	2.313870701760533333e+00	2.819418252431579841e+00
5.896477656561685876e+00	2.407957740973864613e+00	2.636316687281857085e+00
6.317685252236286964e+00	2.515866994006972224e+00	2.481749193331737047e+00
6.769577163866771663e+00	2.637942621915868369e+00	2.353647579103646859e+00
7.252862620471524302e+00	2.774668000818043989e+00	2.250023887480513629e+00
7.767811782546774069e+00	2.926660459847749252e+00	2.169011395084231353e+00
8.314099639379659124e+00	3.094666110535596815e+00	2.108893793505476122e+00
8.890618752240438738e+00	3.279554458895842739e+00	2.068124694709196021e+00
9.495259717745977213e+00	3.482312373242622883e+00	2.045339410663341795e+00
1.012466101218771186e+01	3.704036845299722991e+00	2.039360729828302521e+00
1.077393427742567766e+01	3.945925823248603415e+00	2.049200174693867282e+00
1.143637753164719051e+01	4.209266206554238110e+00	2.074055990565204510e+00
1.210319751329101656e+01	4.495417867514724719e+00	2.113308895587694636e+00
1.276327333326512026e+01	4.805792298205499691e+00	2.166516420486732653e+00
1.340300611040207279e+01	5.141824170632561142e+00	2.233406485550695209e+00
1.400631155686676799e+01	5.504933743276293256e+00	2.313870701760533333e+00
1.455482142657788813e+01	5.896477656561685876e+00	2.407957740973864613e+00
1.502836066819157068e+01	6.317685252236286964e+00	2.515866994006972224e+00
1.540575424301319174e+01	6.769577163866771663e+00	2.637942621915868369e+00
1.566598532004705469e+01	7.252862620471524302e+00	2.774668000818043989e+00
1.578967213919811918e+01	7.767811782546774069e+00	2.926660459847749252e+00
1.576075755484633945e+01	8.314099639379659124e+00	3.094666110535596815e+00
1.556822555814932940e+01	8.890618752240438738e+00	3.279554458895842739e+00
1.520759485655850973e+01	9.495259717745977213e+00	3.482312373242622883e+00
1.468191777998045922e+01	1.012466101218771186e+01	3.704036845299722991e+00
1.400205523571941590e+01	1.077393427742567766e+01	3.945925823248603415e+00
1.318610940838207313e+01	1.143637753164719051e+01	4.209266206554238110e+00
1.225805388138257079e+01	1.210319751329101656e+01	4.495417867514724719e+00
1.124576181067570424e+01	1.276327333326512026e+01	4.805792298205499691e+00
1.017874645016256885e+01	1.340300611040207279e+01	5.141824170632561142e+00
9.085960279926927896e+00	1.400631155686676799e+01	5.504933743276293256e+00
7.993945789240851418e+00	1.455482142657788813e+01	5.896477656561685876e+00
6.925519435174336103e+00	1.502836066819157068e+01	6.317685252236286964e+00
5.899042289178927589e+00	1.540575424301319174e+01	6.769577163866771663e+00
4.928223904989235571e+00	1.566598532004705469e+01	7.252862620471524302e+00
4.022340466369974443e+00	1.578967213919811918e+01	7.767811782546774069e+00
3.186726029368672997e+00	1.576075755484633945e+01	8.314099639379659124e+00
2.423405916540866567e+00	1.556822555814932940e+01	8.890618752240438738e+00
1.731769224782035987e+00	1.520759485655850973e+01	9.495259717745977213e+00
1.109210204561321689e+00	1.468191777998045922e+01	1.012466101218771186e+01
5.516978205316001027e-01	1.400205523571941590e+01	1.077393427742567766e+01
5.425547774068700813e-02	1.318610940838207313e+01	1.143637753164719051e+01
-3.886518085700352843e-01	1.225805388138257079e+01	1.210319751329101656e+01
-7.828164750206083600e-01	1.124576181067570424e+01	1.276327333326512026e+01
-1.134062911850385325e+00	1.017874645016256885e+01	1.340300611040207279e+01
-1.448085141445184298e+00	9.085960279926927896e+00	1.400631155686676799e+01
-1.730335694807831448e+00	7.993945789240851418e+00	1.455482142657788813e+01
-1.985954882916240560e+00	6.925519435174336103e+00	1.502836066819157068e+01
-2.219731183286621778e+00	5.899042289178927589e+00	1.540575424301319174e+01
-2.436085021639216919e+00	4.928223904989235571e+00	1.566598532004705469e+01
-2.639069666222800592e+00	4.022340466369974443e+00	1.578967213919811918e+01
-2.832384202603264622e+00	3.186726029368672997e+00	1.576075755484633945e+01
-3.019394605319837055e+00	2.423405916540866567e+00	1.556822555814932940e+01
-3.203159780831360326e+00	1.731769224782035987e+00	1.520759485655850973e+01
-3.386460144974698050e+00	1.109210204561321689e+00	1.468191777998045922e+01
-3.571826841402863550e+00	5.516978205316001027e-01	1.400205523571941590e+01
-3.761570127362896088e+00	5.425547774068700813e-02	1.318610940838207313e+01
-3.957805769024477005e+00	-3.886518085700352843e-01	1.225805388138257079e+01
-4.162478516579186660e+00	-7.828164750206083600e-01	1.124576181067570424e+01
-4.377381882920841072e+00	-1.134062911850385325e+00	1.017874645016256885e+01
-4.604173540107052709e+00	-1.448085141445184298e+00	9.085960279926927896e+00
-4.844385684668993441e+00	-1.730335694807831448e+00	7.993945789240851418e+00
-5.099429715052599121e+00	-1.985954882916240560e+00	6.925519435174336103e+00
-5.370594520936286642e+00	-2.219731183286621778e+00	5.899042289178927589e+00
-5.659037614779549585e+00	-2.436085021639216919e+00	4.928223904989235571e+00
-5.965768252822224227e+00	-2.639069666222800592e+00	4.022340466369974443e+00
-6.291621611672660208e+00	-2.832384202603264622e+00	3.186726029368672997e+00
-6.637223028879489561e+00	-3.019394605319837055e+00	2.423405916540866567e+00
-7.002941310348951731e+00	-3.203159780831360326e+00	1.731769224782035987e+00
-7.388830192886834070e+00	-3.386460144974698050e+00	1.109210204561321689e+00
-7.794557277275711904e+00	-3.571826841402863550e+00	5.516978205316001027e-01
-8.219320180395586206e+00	-3.761570127362896088e+00	5.425547774068700813e-02
-8.661750371472304977e+00	-3.957805769024477005e+00	-3.886518085700352843e-01
-9.119806244921285554e+00	-4.162478516579186660e+00	-7.828164750206083600e-01
-9.590658528743023936e+00	-4.377381882920841072e+00	-1.134062911850385325e+00
-1.007057320528521949e+01	-4.604173540107052709e+00	-1.448085141445184298e+00
-1.055479975849499041e+01	-4.844385684668993441e+00	-1.730335694807831448e+00
-1.103747570090224883e+01	-5.099429715052599121e+00	-1.985954882916240560e+00
-1.151156177648548429e+01	-5.370594520936286642e+00	-2.219731183286621778e+00
-1.196882558176713651e+01	-5.659037614779549585e+00	-2.436085021639216919e+00
-1.239989393906190607e+01	-5.965768252822224227e+00	-2.639069666222800592e+00
-1.279439525680973588e+01	-6.291621611672660208e+00	-2.832384202603264622e+00
-1.314121116197335759e+01	-6.637223028879489561e+00	-3.019394605319837055e+00
-1.342885067808855659e+01	-7.002941310348951731e+00	-3.203159780831360326e+00
-1.364594921932973470e+01	-7.388830192886834070e+00	-3.386460144974698050e+00
-1.378187850357003796e+01	-7.794557277275711904e+00	-3.571826841402863550e+00
-1.382743327750079132e+01	-8.219320180395586206e+00	-3.761570127362896088e+00
-1.377553930646766922e+01	-8.661750371472304977e+00	-3.957805769024477005e+00
-1.362190888782808429e+01	-9.119806244921285554e+00	-4.162478516579186660e+00
-1.336556062904715958e+01	-9.590658528743023936e+00	-4.377381882920841072e+00
-1.300912430488454952e+01	-1.007057320528521949e+01	-4.604173540107052709e+00
-1.255887175533124811e+01	-1.055479975849499041e+01	-4.844385684668993441e+00
-1.202444941683710411e+01	-1.103747570090224883e+01	-5.099429715052599121e+00
-1.141833105477512156e+01	-1.151156177648548429e+01	-5.370594520936286642e+00
-1.075505117610454597e+01	-1.196882558176713651e+01	-5.659037614779549585e+00
-1.005031059723184228e+01	-1.239989393906190607e+01	-5.965768252822224227e+00
-9.320058729307552525e+00	-1.279439525680973588e+01	-6.291621611672660208e+00
-8.579650486253495245e+00	-1.314121116197335759e+01	-6.637223028879489561e+00
-7.843152915318098550e+00	-1.342885067808855659e+01	-7.002941310348951731e+00
-7.122844966918314036e+00	-1.364594921932973470e+01	-7.388830192886834070e+00
-6.428921400986713053e+00	-1.378187850357003796e+01	-7.794557277275711904e+00
-5.769385142112223974e+00	-1.382743327750079132e+01	-8.219320180395586206e+00
-5.150094888597879894e+00	-1.377553930646766922e+01	-8.661750371472304977e+00
-4.574926857982332784e+00	-1.362190888782808429e+01	-9.119806244921285554e+00
-4.046009489943655169e+00	-1.336556062904715958e+01	-9.590658528743023936e+00
-3.563995057376427411e+00	-1.300912430488454952e+01	-1.007057320528521949e+01
-3.128339817715086291e+00	-1.255887175533124811e+01	-1.055479975849499041e+01
-2.737572517612230083e+00	-1.202444941683710411e+01	-1.103747570090224883e+01
-2.389538450596109698e+00	-1.141833105477512156e+01	-1.151156177648548429e+01
-2.081612238260677650e+00	-1.075505117610454597e+01	-1.196882558176713651e+01
-1.810876920608966323e+00	-1.005031059723184228e+01	-1.239989393906190607e+01
-1.574269941569603093e+00	-9.320058729307552525e+00	-1.279439525680973588e+01
-1.368698467746733538e+00	-8.579650486253495245e+00	-1.314121116197335759e+01
-1.191127472303082913e+00	-7.843152915318098550e+00	-1.342885067808855659e+01
-1.038644411469727524e+00	-7.122844966918314036e+00	-1.364594921932973470e+01
-9.085043270211778932e-01	-6.428921400986713053e+00	-1.378187850357003796e+01
-7.981589791215809582e-01	-5.769385142112223974e+00	-1.382743327750079132e+01
-7.052732587980082846e-01	-5.150094888597879894e+00	-1.377553930646766922e+01
-6.277317201636493094e-01	-4.574926857982332784e+00	-1.362190888782808429e+01
-5.636376550791152296e-01	-4.046009489943655169e+00	-1.336556062904715958e+01
-5.113067344354321753e-01	-3.563995057376427411e+00	-1.300912430488454952e+01
-4.692568755802684066e-01	-3.128339817715086291e+00	-1.255887175533124811e+01
-4.361956715510035831e-01	-2.737572517612230083e+00	-1.202444941683710411e+01
-4.110064367150728093e-01	-2.389538450596109698e+00	-1.141833105477512156e+01
-3.927336841413522350e-01	-2.081612238260677650e+00	-1.075505117610454597e+01
-3.805686498065138923e-01	-1.810876920608966323e+00	-1.005031059723184228e+01
-3.738353139427522676e-01	-1.574269941569603093e+00	-9.320058729307552525e+00
-3.719772364365972472e-01	-1.368698467746733538e+00	-8.579650486253495245e+00
-3.745454171105049856e-01	-1.191127472303082913e+00	-7.843152915318098550e+00
-3.811873090196772895e-01	-1.038644411469727524e+00	-7.122844966918314036e+00
-3.916370499011302964e-01	-9.085043270211778932e-01	-6.428921400986713053e+00
-4.057069302793059329e-01	-7.981589791215809582e-01	-5.769385142112223974e+00
-4.232800834876549456e-01	-7.052732587980082846e-01	-5.150094888597879894e+00
-4.443043604070636143e-01	-6.277317201636493094e-01	-4.574926857982332784e+00
-4.687873378109781441e-01	-5.636376550791152296e-01	-4.046009489943655169e+00
-4.967924019451436801e-01	-5.113067344354321753e-01	-3.563995057376427411e+00
-5.284358467686864902e-01	-4.692568755802684066e-01	-3.128339817715086291e+00
-5.638849278297923817e-01	-4.361956715510035831e-01	-2.737572517612230083e+00
-6.033568169685863403e-01	-4.110064367150728093e-01	-2.389538450596109698e+00
-6.471184090573580683e-01	-3.927336841413522350e-01	-2.081612238260677650e+00
-6.954869390918493322e-01	-3.805686498065138923e-01	-1.810876920608966323e+00
-7.488313755501326829e-01	-3.738353139427522676e-01	-1.574269941569603093e+00
-8.075745635394404598e-01	-3.719772364365972472e-01	-1.368698467746733538e+00
-8.721960984096669423e-01	-3.745454171105049856e-01	-1.191127472303082913e+00
-9.432359167922157450e-01	-3.811873090196772895e-01	-1.038644411469727524e+00
-1.021298596964093086e+00	-3.916370499011302964e-01	-9.085043270211778932e-01
-1.107058363506056686e+00	-4.057069302793059329e-01	-7.981589791215809582e-01
-1.201264791759817818e+00	-4.232800834876549456e-01	-7.052732587980082846e-01
-1.304749204740779822e+00	-4.443043604070636143e-01	-6.277317201636493094e-01
-1.418431747805742438e+00	-4.687873378109781441e-01	-5.636376550791152296e-01
-1.543329113012328557e+00	-4.967924019451436801e-01	-5.113067344354321753e-01
-1.680562863739201163e+00	-5.284358467686864902e-01	-4.692568755802684066e-01
-1.831368278096868529e+00	-5.638849278297923817e-01	-4.361956715510035831e-01
-1.997103583404492566e+00	-6.033568169685863403e-01	-4.110064367150728093e-01
-2.179259388853301171e+00	-6.471184090573580683e-01	-3.927336841413522350e-01
-2.379468033265276006e+00	-6.954869390918493322e-01	-3.805686498065138923e-01
-2.599512441557242148e+00	-7.488313755501326829e-01	-3.738353139427522676e-01
-2.841333916759294809e+00	-8.075745635394404598e-01	-3.719772364365972472e-01
-3.107038070958644038e+00	-8.721960984096669423e-01	-3.745454171105049856e-01
-3.398897801666217688e+00	-9.432359167922157450e-01	-3.811873090196772895e-01
-3.719351829258806585e+00	-1.021298596964093086e+00	-3.916370499011302964e-01
-4.070996801646638019e+00	-1.107058363506056686e+00	-4.057069302793059329e-01
-4.456570315710269625e+00	-1.201264791759817818e+00	-4.232800834876549456e-01
-4.878921370608351182e+00	-1.304749204740779822e+00	-4.443043604070636143e-01
-5.340963726225428587e+00	-1.418431747805742438e+00	-4.687873378109781441e-01
-5.845606369289676252e+00	-1.543329113012328557e+00	-4.967924019451436801e-01
-6.395653788904223092e+00	-1.680562863739201163e+00	-5.284358467686864902e-01
-6.993667072450757694e+00	-1.831368278096868529e+00	-5.638849278297923817e-01
-7.641775066532741079e+00	-1.997103583404492566e+00	-6.033568169685863403e-01
-8.341423245160097366e+00	-2.179259388853301171e+00	-6.471184090573580683e-01
-9.093046924785580742e+00	-2.379468033265276006e+00	-6.954869390918493322e-01
-9.895655790452591916e+00	-2.599512441557242148e+00	-7.488313755501326829e-01
-1.074631947766408402e+01	-2.841333916759294809e+00	-8.075745635394404598e-01
-1.163955081834719252e+01	-3.107038070958644038e+00	-8.721960984096669423e-01
-1.256659645750798404e+01	-3.398897801666217688e+00	-9.432359167922157450e-01
-1.351466638447488755e+01	-3.719351829258806585e+00	-1.021298596964093086e+00
-1.446616679866575517e+01	-4.070996801646638019e+00	-1.107058363506056686e+00
-1.539804553089426875e+01	-4.456570315710269625e+00	-1.201264791759817818e+00
-1.628141334203962742e+01	-4.878921370608351182e+00	-1.304749204740779822e+00
-1.708165871621498155e+01	-5.340963726225428587e+00	-1.418431747805742438e+00
-1.775930956615483325e+01	-5.845606369289676252e+00	-1.543329113012328557e+00
-1.827188310255801085e+01	-6.395653788904223092e+00	-1.680562863739201163e+00
-1.857686907296788803e+01	-6.993667072450757694e+00	-1.831368278096868529e+00
-1.863578336142343517e+01	-7.641775066532741079e+00	-1.997103583404492566e+00
-1.841891280595972447e+01	-8.341423245160097366e+00	-2.179259388853301171e+00
-1.791001255695035255e+01	-9.093046924785580742e+00	-2.379468033265276006e+00
-1.710994845232747608e+01	-9.895655790452591916e+00	-2.599512441557242148e+00
-1.603826602364019038e+01	-1.074631947766408402e+01	-2.841333916759294809e+00
-1.473202547254509831e+01	-1.163955081834719252e+01	-3.107038070958644038e+00
-1.324191977335427062e+01	-1.256659645750798404e+01	-3.398897801666217688e+00
-1.162645306196639972e+01	-1.351466638447488755e+01	-3.719351829258806585e+00
-9.945473898192904727e+00	-1.446616679866575517e+01	-4.070996801646638019e+00
-8.254411500585607797e+00	-1.539804553089426875e+01	-4.456570315710269625e+00
-6.600170943543159474e+00	-1.628141334203962742e+01	-4.878921370608351182e+00
-5.019034311546848315e+00	-1.708165871621498155e+01	-5.340963726225428587e+00
-3.536366539939599818e+00	-1.775930956615483325e+01	-5.845606369289676252e+00
-2.167608153668951765e+00	-1.827188310255801085e+01	-6.395653788904223092e+00
-9.199700504753780539e-01	-1.857686907296788803e+01	-6.993667072450757694e+00
2.056546428991468112e-01	-1.863578336142343517e+01	-7.641775066532741079e+00
1.212882739950835287e+00	-1.841891280595972447e+01	-8.341423245160097366e+00
2.108303630946393170e+00	-1.791001255695035255e+01	-9.093046924785580742e+00
2.900266048169997113e+00	-1.710994845232747608e+01	-9.895655790452591916e+00
3.597975282079147075e+00	-1.603826602364019038e+01	-1.074631947766408402e+01
4.210855260349278595e+00	-1.473202547254509831e+01	-1.163955081834719252e+01
4.748120649428417828e+00	-1.324191977335427062e+01	-1.256659645750798404e+01
5.218507052326851969e+00	-1.162645306196639972e+01	-1.351466638447488755e+01
5.630115470833388258e+00	-9.945473898192904727e+00	-1.446616679866575517e+01
5.990336490313944218e+00	-8.254411500585607797e+00	-1.539804553089426875e+01
6.305828195417452875e+00	-6.600170943543159474e+00	-1.628141334203962742e+01
6.582528909326549105e+00	-5.019034311546848315e+00	-1.708165871621498155e+01
6.825691368074465082e+00	-3.536366539939599818e+00	-1.775930956615483325e+01
7.039929071117614789e+00	-2.167608153668951765e+00	-1.827188310255801085e+01
7.229268553299959876e+00	-9.199700504753780539e-01	-1.857686907296788803e+01
7.397203462586130485e+00	2.056546428991468112e-01	-1.863578336142343517e+01
7.546747825527632791e+00	1.212882739950835287e+00	-1.841891280595972447e+01
7.680486915010168225e+00	2.108303630946393170e+00	-1.791001255695035255e+01
7.800624836085463976e+00	2.900266048169997113e+00	-1.710994845232747608e+01
7.909028413829791049e+00	3.597975282079147075e+00	-1.603826602364019038e+01
8.007267272912196532e+00	4.210855260349278595e+00	-1.473202547254509831e+01
8.096650192101613186e+00	4.748120649428417828e+00	-1.324191977335427062e+01
8.178257933567456561e+00	5.218507052326851969e+00	-1.162645306196639972e+01
8.252972811128449493e+00	5.630115470833388258e+00	-9.945473898192904727e+00
8.321505290630407004e+00	5.990336490313944218e+00	-8.254411500585607797e+00
8.384417921157224285e+00	6.305828195417452875e+00	-6.600170943543159474e+00
8.442146885905886577e+00	6.582528909326549105e+00	-5.019034311546848315e+00
8.495021441864857081e+00	6.825691368074465082e+00	-3.536366539939599818e+00
8.543281491776339109e+00	7.039929071117614789e+00	-2.167608153668951765e+00
8.587093502916427923e+00	7.229268553299959876e+00	-9.199700504753780539e-01
8.626564956887337488e+00	7.397203462586130485e+00	2.056546428991468112e-01
8.661757484256517259e+00	7.546747825527632791e+00	1.212882739950835287e+00
8.692698808529982557e+00	7.680486915010168225e+00	2.108303630946393170e+00
8.719393596417738479e+00	7.800624836085463976e+00	2.900266048169997113e+00
8.741833286290155769e+00	7.909028413829791049e+00	3.597975282079147075e+00
8.760004944674191663e+00	8.007267272912196532e+00	4.210855260349278595e+00
8.773899182038620737e+00	8.096650192101613186e+00	4.748120649428417828e+00
8.783517144311385749e+00	8.178257933567456561e+00	5.218507052326851969e+00
8.788876585796092655e+00	8.252972811128449493e+00	5.630115470833388258e+00
8.790017022521771750e+00	8.321505290630407004e+00	5.990336490313944218e+00
8.787003962545211877e+00	8.384417921157224285e+00	6.305828195417452875e+00
8.779932211152281951e+00	8.442146885905886577e+00	6.582528909326549105e+00
8.768928253941380646e+00	8.495021441864857081e+00	6.825691368074465082e+00
8.754151728933628362e+00	8.543281491776339109e+00	7.039929071117614789e+00
8.735796009517844851e+00	8.587093502916427923e+00	7.229268553299959876e+00
8.714087932468716602e+00	8.626564956887337488e+00	7.397203462586130485e+00
8.689286718662014408e+00	8.661757484256517259e+00	7.546747825527632791e+00
8.661682147605697324e+00	8.692698808529982557e+00	7.680486915010168225e+00
8.631592059678725448e+00	8.719393596417738479e+00	7.800624836085463976e+00
8.599359271251051595e+00	8.741833286290155769e+00	7.909028413829791049e+00
8.565347996986165668e+00	8.760004944674191663e+00	8.007267272912196532e+00
8.529939880083592385e+00	8.773899182038620737e+00	8.096650192101613186e+00
8.493529734656187102e+00	8.783517144311385749e+00	8.178257933567456561e+00
8.456521104694834534e+00	8.788876585796092655e+00	8.252972811128449493e+00
8.419321741177071772e+00	8.790017022521771750e+00	8.321505290630407004e+00
8.382339093026802246e+00	8.787003962545211877e+00	8.384417921157224285e+00
8.345975899182132451e+00	8.779932211152281951e+00	8.442146885905886577e+00
8.310625958449731954e+00	8.768928253941380646e+00	8.495021441864857081e+00
8.276670141671832681e+00	8.754151728933628362e+00	8.543281491776339109e+00
8.244472697604260603e+00	8.735796009517844851e+00	8.587093502916427923e+00
8.214377890403572025e+00	8.714087932468716602e+00	8.626564956887337488e+00
8.186706993322225401e+00	8.689286718662014408e+00	8.661757484256517259e+00
8.161755650628684577e+00	8.661682147605697324e+00	8.692698808529982557e+00
8.139791608341871765e+00	8.631592059678725448e+00	8.719393596417738479e+00
8.121052804442017603e+00	8.599359271251051595e+00	8.741833286290155769e+00
8.105745801040804110e+00	8.565347996986165668e+00	8.760004944674191663e+00
8.094044534714173622e+00	8.529939880083592385e+00	8.773899182038620737e+00
8.086089356882540713e+00	8.493529734656187102e+00	8.783517144311385749e+00
8.081986333746451479e+00	8.456521104694834534e+00	8.788876585796092655e+00
8.081806774764494605e+00	8.419321741177071772e+00	8.790017022521771750e+00
8.085586959853991118e+00	8.382339093026802246e+00	8.787003962545211877e+00
8.093328038222066922e+00	8.345975899182132451e+00	8.779932211152281951e+00
8.104996075784550058e+00	8.310625958449731954e+00	8.768928253941380646e+00
8.120522233272794210e+00	8.276670141671832681e+00	8.754151728933628362e+00
8.139803063122432292e+00	8.244472697604260603e+00	8.735796009517844851e+00
8.162700919834859903e+00	8.214377890403572025e+00	8.714087932468716602e+00
8.189044485450038380e+00	8.186706993322225401e+00	8.689286718662014408e+00
8.218629418812897214e+00	8.161755650628684577e+00	8.661682147605697324e+00
8.251219144196895172e+00	8.139791608341871765e+00	8.631592059678725448e+00
8.286545801304262326e+00	8.121052804442017603e+00	8.599359271251051595e+00
8.324311384424218474e+00	8.105745801040804110e+00	8.565347996986165668e+00
8.364189103323301566e+00	8.094044534714173622e+00	8.529939880083592385e+00
8.405825001986098499e+00	8.086089356882540713e+00	8.493529734656187102e+00
8.448839873339604623e+00	8.081986333746451479e+00	8.456521104694834534e+00
8.492831508305473065e+00	8.081806774764494605e+00	8.419321741177071772e+00
8.537377315673596812e+00	8.085586959853991118e+00	8.382339093026802246e+00
8.582037345150965280e+00	8.093328038222066922e+00	8.345975899182132451e+00
8.626357739334439501e+00	8.104996075784550058e+00	8.310625958449731954e+00
8.669874631179203206e+00	8.120522233272794210e+00	8.276670141671832681e+00
8.712118491775701301e+00	8.139803063122432292e+00	8.244472697604260603e+00
8.752618919016422083e+00	8.162700919834859903e+00	8.214377890403572025e+00
8.790909841281919768e+00	8.189044485450038380e+00	8.186706993322225401e+00
8.826535092016229100e+00	8.218629418812897214e+00	8.161755650628684577e+00
8.859054291580111595e+00	8.251219144196895172e+00	8.139791608341871765e+00
8.888048952822366289e+00	8.286545801304262326e+00	8.121052804442017603e+00
8.913128707308143106e+00	8.324311384424218474e+00	8.105745801040804110e+00
8.933937531128492537e+00	8.364189103323301566e+00	8.094044534714173622e+00
8.950159833806571541e+00	8.405825001986098499e+00	8.086089356882540713e+00
8.961526262146650268e+00	8.448839873339604623e+00	8.081986333746451479e+00
8.967819064013845320e+00	8.492831508305473065e+00	8.081806774764494605e+00
8.968876855906616541e+00	8.537377315673596812e+00	8.085586959853991118e+00
8.964598643474424478e+00	8.582037345150965280e+00	8.093328038222066922e+00
8.954946956203588826e+00	8.626357739334439501e+00	8.104996075784550058e+00
8.939949976324601977e+00	8.669874631179203206e+00	8.120522233272794210e+00
8.919702567138322991e+00	8.712118491775701301e+00	8.139803063122432292e+00
8.894366136538291556e+00	8.752618919016422083e+00	8.162700919834859903e+00
8.864167306241059308e+00	8.790909841281919768e+00	8.189044485450038380e+00
8.829395394509329975e+00	8.826535092016229100e+00	8.218629418812897214e+00
8.790398758113795452e+00	8.859054291580111595e+00	8.251219144196895172e+00
8.747580075972267721e+00	8.888048952822366289e+00	8.286545801304262326e+00
8.701390690408416617e+00	8.913128707308143106e+00	8.324311384424218474e+00
8.652324150544966841e+00	8.933937531128492537e+00	8.364189103323301566e+00
8.600909124553142604e+00	8.950159833806571541e+00	8.405825001986098499e+00
8.547701862296690933e+00	8.961526262146650268e+00	8.448839873339604623e+00
8.493278396786365647e+00	8.967819064013845320e+00	8.492831508305473065e+00
8.438226671749879060e+00	8.968876855906616541e+00	8.537377315673596812e+00
8.383138773954575740e+00	8.964598643474424478e+00	8.582037345150965280e+00
8.328603433549906399e+00	8.954946956203588826e+00	8.626357739334439501e+00
8.275198934813923657e+00	8.939949976324601977e+00	8.669874631179203206e+00
8.223486554709783292e+00	8.919702567138322991e+00	8.712118491775701301e+00
8.174004619114134229e+00	8.894366136538291556e+00	8.752618919016422083e+00
8.127263237999240886e+00	8.864167306241059308e+00	8.790909841281919768e+00
8.083739752666545542e+00	8.829395394509329975e+00	8.826535092016229100e+00
8.043874901596741012e+00	8.790398758113795452e+00	8.859054291580111595e+00
8.008069687625633648e+00	8.747580075972267721e+00	8.888048952822366289e+00
7.976682908742120937e+00	8.701390690408416617e+00	8.913128707308143106e+00
7.950029298335939743e+00	8.652324150544966841e+00	8.933937531128492537e+00
7.928378208449433195e+00	8.600909124553142604e+00	8.950159833806571541e+00
7.911952761538988632e+00	8.547701862296690933e+00	8.961526262146650268e+00
7.900929392275270580e+00	8.493278396786365647e+00	8.967819064013845320e+00
7.895437700714897034e+00	8.438226671749879060e+00	8.968876855906616541e+00
7.895560541371918539e+00	8.383138773954575740e+00	8.964598643474424478e+00
7.901334278861494198e+00	8.328603433549906399e+00	8.954946956203588826e+00
7.912749149414350036e+00	8.275198934813923657e+00	8.939949976324601977e+00
7.929749678206366781e+00	8.223486554709783292e+00	8.919702567138322991e+00
7.952235114671998950e+00	8.174004619114134229e+00	8.894366136538291556e+00
7.980059861363065998e+00	8.127263237999240886e+00	8.864167306241059308e+00
8.013033886098376968e+00	8.083739752666545542e+00	8.829395394509329975e+00
8.050923121775511504e+00	8.043874901596741012e+00	8.790398758113795452e+00
8.093449872952440671e+00	8.008069687625633648e+00	8.747580075972267721e+00
8.140293262826318710e+00	7.976682908742120937e+00	8.701390690408416617e+00
8.191089768200361831e+00	7.950029298335939743e+00	8.652324150544966841e+00
8.245433903069358195e+00	7.928378208449433195e+00	8.600909124553142604e+00
8.302879123158295016e+00	7.911952761538988632e+00	8.547701862296690933e+00
8.362939033650244269e+00	7.900929392275270580e+00	8.493278396786365647e+00
8.425088989911124315e+00	7.895437700714897034e+00	8.438226671749879060e+00
8.488768185673787769e+00	7.895560541371918539e+00	8.383138773954575740e+00
8.553382324249305668e+00	7.901334278861494198e+00	8.328603433549906399e+00
8.618306965234710404e+00	7.912749149414350036e+00	8.275198934813923657e+00
8.682891631246118180e+00	7.929749678206366781e+00	8.223486554709783292e+00
8.746464745855515588e+00	7.952235114671998950e+00	8.174004619114134229e+00
8.808339454715355288e+00	7.980059861363065998e+00	8.127263237999240886e+00
8.867820356596656239e+00	8.013033886098376968e+00	8.083739752666545542e+00
8.924211139818172711e+00	8.050923121775511504e+00	8.043874901596741012e+00
8.976823082758318861e+00	8.093449872952440671e+00	8.008069687625633648e+00
9.024984335718862383e+00	8.140293262826318710e+00	7.976682908742120937e+00
9.068049856748478632e+00	8.191089768200361831e+00	7.950029298335939743e+00
9.105411828045822276e+00	8.245433903069358195e+00	7.928378208449433195e+00
9.136510334636101405e+00	8.302879123158295016e+00	7.911952761538988632e+00
9.160844045933217217e+00	8.362939033650244269e+00	7.900929392275270580e+00
9.177980606583002299e+00	8.425088989911124315e+00	7.895437700714897034e+00
9.187566418685477743e+00	8.488768185673787769e+00	7.895560541371918539e+00
9.189335485944040371e+00	8.553382324249305668e+00	7.901334278861494198e+00
9.183116993805828798e+00	8.618306965234710404e+00	7.912749149414350036e+00
9.168841319765702380e+00	8.682891631246118180e+00	7.929749678206366781e+00
9.146544205189767851e+00	8.746464745855515588e+00	7.952235114671998950e+00
9.116368873538652551e+00	8.808339454715355288e+00	7.980059861363065998e+00
9.078565947710703909e+00	8.867820356596656239e+00	8.013033886098376968e+00
9.033491098121242402e+00	8.924211139818172711e+00	8.050923121775511504e+00
8.981600438781230267e+00	8.976823082758318861e+00	8.093449872952440671e+00
8.923443776003459504e+00	9.024984335718862383e+00	8.140293262826318710e+00
8.859655898094729309e+00	9.068049856748478632e+00	8.191089768200361831e+00
8.790946169282070954e+00	9.105411828045822276e+00	8.245433903069358195e+00
8.718086752569558229e+00	9.136510334636101405e+00	8.302879123158295016e+00
8.641899830639388824e+00	9.160844045933217217e+00	8.362939033650244269e+00
8.563244219013673941e+00	9.177980606583002299e+00	8.425088989911124315e+00
8.483001770664605701e+00	9.187566418685477743e+00	8.488768185673787769e+00
8.402063956754217244e+00	9.189335485944040371e+00	8.553382324249305668e+00
8.321318976184940652e+00	9.183116993805828798e+00	8.618306965234710404e+00
8.241639700202499697e+00	9.168841319765702380e+00	8.682891631246118180e+00
8.163872701195980852e+00	9.146544205189767851e+00	8.746464745855515588e+00
8.088828551222086105e+00	9.116368873538652551e+00	8.808339454715355288e+00
8.017273509765567852e+00	9.078565947710703909e+00	8.867820356596656239e+00
7.949922655631310953e+00	9.033491098121242402e+00	8.924211139818172711e+00
7.887434457870287297e+00	8.981600438781230267e+00	8.976823082758318861e+00
7.830406727772253994e+00	8.923443776003459504e+00	9.024984335718862383e+00
7.779373849923247874e+00	8.859655898094729309e+00	9.068049856748478632e+00
7.734805156060762243e+00	8.790946169282070954e+00	9.105411828045822276e+00
7.697104281199863784e+00	8.718086752569558229e+00	9.136510334636101405e+00
7.666609326905605926e+00	8.641899830639388824e+00	9.160844045933217217e+00
7.643593650869545897e+00	8.563244219013673941e+00	9.177980606583002299e+00
7.628267104038836344e+00	8.483001770664605701e+00	9.187566418685477743e+00
7.620777545220001059e+00	8.402063956754217244e+00	9.189335485944040371e+00
7.621212477076330316e+00	8.321318976184940652e+00	9.183116993805828798e+00
7.629600665557240369e+00	8.241639700202499697e+00	9.168841319765702380e+00
7.645913625965347293e+00	8.163872701195980852e+00	9.146544205189767851e+00
7.670066882174830347e+00	8.088828551222086105e+00	9.116368873538652551e+00
7.701920930239065655e+00	8.017273509765567852e+00	9.078565947710703909e+00
7.741281863223242077e+00	7.949922655631310953e+00	9.033491098121242402e+00
7.787901640185920016e+00	7.887434457870287297e+00	8.981600438781230267e+00
7.841478008556800106e+00	7.830406727772253994e+00	8.923443776003459504e+00
7.901654115544945789e+00	7.779373849923247874e+00	8.859655898094729309e+00
7.968017870524888302e+00	7.734805156060762243e+00	8.790946169282070954e+00
8.040101146428533241e+00	7.697104281199863784e+00	8.718086752569558229e+00
8.117378933780697636e+00	7.666609326905605926e+00	8.641899830639388824e+00
8.199268585781059215e+00	7.643593650869545897e+00	8.563244219013673941e+00
8.285129316190253945e+00	7.628267104038836344e+00	8.483001770664605701e+00
8.374262132920000212e+00	7.620777545220001059e+00	8.402063956754217244e+00
8.465910408082233829e+00	7.621212477076330316e+00	8.321318976184940652e+00
8.559261298459126976e+00	7.629600665557240369e+00	8.241639700202499697e+00
8.653448237279222965e+00	7.645913625965347293e+00	8.163872701195980852e+00
8.747554716963056975e+00	7.670066882174830347e+00	8.088828551222086105e+00
8.840619571138285337e+00	7.701920930239065655e+00	8.017273509765567852e+00
8.931643940731909481e+00	7.741281863223242077e+00	7.949922655631310953e+00
9.019600071543280251e+00	7.787901640185920016e+00	7.887434457870287297e+00
9.103442038057202979e+00	7.841478008556800106e+00	7.830406727772253994e+00
9.182118419784346841e+00	7.901654115544945789e+00	7.779373849923247874e+00
9.254586872577146295e+00	7.968017870524888302e+00	7.734805156060762243e+00
9.319830439963762814e+00	8.040101146428533241e+00	7.697104281199863784e+00
9.376875341941417474e+00	8.117378933780697636e+00	7.666609326905605926e+00
9.424809865934243192e+00	8.199268585781059215e+00	7.643593650869545897e+00
9.462803873451351322e+00	8.285129316190253945e+00	7.628267104038836344e+00
9.490128334459049242e+00	8.374262132920000212e+00	7.620777545220001059e+00
9.506174218563121059e+00	8.465910408082233829e+00	7.621212477076330316e+00
9.510470016872984544e+00	8.559261298459126976e+00	7.629600665557240369e+00
9.502697149177885549e+00	8.653448237279222965e+00	7.645913625965347293e+00
9.482702534254146443e+00	8.747554716963056975e+00	7.670066882174830347e+00
9.450507670335836607e+00	8.840619571138285337e+00	7.701920930239065655e+00
9.406313687927221778e+00	8.931643940731909481e+00	7.741281863223242077e+00
9.350501993943682422e+00	9.019600071543280251e+00	7.787901640185920016e+00
9.283630316164485308e+00	9.103442038057202979e+00	7.841478008556800106e+00
9.206424167998658703e+00	9.182118419784346841e+00	7.901654115544945789e+00
9.119763970776405770e+00	9.254586872577146295e+00	7.968017870524888302e+00
9.024668278143169076e+00	9.319830439963762814e+00	8.040101146428533241e+00
8.922273729079551075e+00	9.376875341941417474e+00	8.117378933780697636e+00
8.813812499167292813e+00	9.424809865934243192e+00	8.199268585781059215e+00
8.700588114104046866e+00	9.462803873451351322e+00	8.285129316190253945e+00
8.583950529804935670e+00	9.490128334459049242e+00	8.374262132920000212e+00
8.465271369297999726e+00	9.506174218563121059e+00	8.465910408082233829e+00
8.345920142287210908e+00	9.510470016872984544e+00	8.559261298459126976e+00
8.227242166891455710e+00	9.502697149177885549e+00	8.653448237279222965e+00
8.110538775584025473e+00	9.482702534254146443e+00	8.747554716963056975e+00
7.997050231051887614e+00	9.450507670335836607e+00	8.840619571138285337e+00
7.887941614902243437e+00	9.406313687927221778e+00	8.931643940731909481e+00
7.784291794074620796e+00	9.350501993943682422e+00	9.019600071543280251e+00
7.687085425694996310e+00	9.283630316164485308e+00	9.103442038057202979e+00
7.597207837672677933e+00	9.206424167998658703e+00	9.182118419784346841e+00
7.515442523693602439e+00	9.119763970776405770e+00	9.254586872577146295e+00
7.442470919019807951e+00	9.024668278143169076e+00	9.319830439963762814e+00
7.378874077155240130e+00	8.922273729079551075e+00	9.376875341941417474e+00
7.325135844841972776e+00	8.813812499167292813e+00	9.424809865934243192e+00
7.281647130769624887e+00	8.700588114104046866e+00	9.462803873451351322e+00
7.248710877987559975e+00	8.583950529804935670e+00	9.490128334459049242e+00
7.226547377329308297e+00	8.465271369297999726e+00	9.506174218563121059e+00
7.215299595413205758e+00	8.345920142287210908e+00	9.510470016872984544e+00
7.215038232633623316e+00	8.227242166891455710e+00	9.502697149177885549e+00
7.225766271251776729e+00	8.110538775584025473e+00	9.482702534254146443e+00
7.247422819135402428e+00	7.997050231051887614e+00	9.450507670335836607e+00
7.279886099439502267e+00	7.887941614902243437e+00	9.406313687927221778e+00
7.322975479734451731e+00	7.784291794074620796e+00	9.350501993943682422e+00
7.376452475478989967e+00	7.687085425694996310e+00	9.283630316164485308e+00
7.440020702454577695e+00	7.597207837672677933e+00	9.206424167998658703e+00
7.513324791316944307e+00	7.515442523693602439e+00	9.119763970776405770e+00
7.595948315506642956e+00	7.442470919019807951e+00	9.024668278143169076e+00
7.687410822240716257e+00	7.378874077155240130e+00	8.922273729079551075e+00
7.787164096034207006e+00	7.325135844841972776e+00	8.813812499167292813e+00
7.894587825905270861e+00	7.281647130769624887e+00	8.700588114104046866e+00
8.008984891579693510e+00	7.248710877987559975e+00	8.583950529804935670e+00
8.129576530710016513e+00	7.226547377329308297e+00	8.465271369297999726e+00
8.255497697888474207e+00	7.215299595413205758e+00	8.345920142287210908e+00
8.385792975875638433e+00	7.215038232633623316e+00	8.227242166891455710e+00
8.519413447933736450e+00	7.225766271251776729e+00	8.110538775584025473e+00
8.655214984390605437e+00	7.247422819135402428e+00	7.997050231051887614e+00
8.791958432428913284e+00	7.279886099439502267e+00	7.887941614902243437e+00
8.928312220374424513e+00	7.322975479734451731e+00	7.784291794074620796e+00
9.062857890267363103e+00	7.376452475478989967e+00	7.687085425694996310e+00
9.194099048401547236e+00	7.440020702454577695e+00	7.597207837672677933e+00
9.320474165810782807e+00	7.513324791316944307e+00	7.515442523693602439e+00
9.440373562965431731e+00	7.595948315506642956e+00	7.442470919019807951e+00
9.552160770379963139e+00	7.687410822240716257e+00	7.378874077155240130e+00
9.654198267334560768e+00	7.787164096034207006e+00	7.325135844841972776e+00
9.744877366393025042e+00	7.894587825905270861e+00	7.281647130769624887e+00
9.822651738946042599e+00	8.008984891579693510e+00	7.248710877987559975e+00
9.886073779751571422e+00	8.129576530710016513e+00	7.226547377329308297e+00
9.933832705818050002e+00	8.255497697888474207e+00	7.215299595413205758e+00
9.964793002135795774e+00	8.385792975875638433e+00	7.215038232633623316e+00
9.978031592932190108e+00	8.519413447933736450e+00	7.225766271251776729e+00
9.972871962836306281e+00	8.655214984390605437e+00	7.247422819135402428e+00
9.948913405693403433e+00	8.791958432428913284e+00	7.279886099439502267e+00
9.906053661166476232e+00	8.928312220374424513e+00	7.322975479734451731e+00
9.844503421199707560e+00	9.062857890267363103e+00	7.376452475478989967e+00
9.764791546195201732e+00	9.194099048401547236e+00	7.440020702454577695e+00
9.667760304852254905e+00	9.320474165810782807e+00	7.513324791316944307e+00
9.554550507372670864e+00	9.440373562965431731e+00	7.595948315506642956e+00
9.426576992502623042e+00	9.552160770379963139e+00	7.687410822240716257e+00
9.285495501416033193e+00	9.654198267334560768e+00	7.787164096034207006e+00
9.133162472695275369e+00	9.744877366393025042e+00	7.894587825905270861e+00
8.971589676830376447e+00	9.822651738946042599e+00	8.008984891579693510e+00
8.802895843228721873e+00	9.886073779751571422e+00	8.129576530710016513e+00
8.629257502429149795e+00	9.933832705818050002e+00	8.255497697888474207e+00
8.452861174195932747e+00	9.964793002135795774e+00	8.385792975875638433e+00
8.275858798366762414e+00	9.978031592932190108e+00	8.519413447933736450e+00
8.100327962504614732e+00	9.972871962836306281e+00	8.655214984390605437e+00
7.928238068746163769e+00	9.948913405693403433e+00	8.791958432428913284e+00
7.761423143616453579e+00	9.906053661166476232e+00	8.928312220374424513e+00
7.601561567405631159e+00	9.844503421199707560e+00	9.062857890267363103e+00
7.450162615140229150e+00	9.764791546195201732e+00	9.194099048401547236e+00
7.308559380998314481e+00	9.667760304852254905e+00	9.320474165810782807e+00
7.177907414092167926e+00	9.554550507372670864e+00	9.440373562965431731e+00
7.059188228700513434e+00	9.426576992502623042e+00	9.552160770379963139e+00
6.953216761789660083e+00	9.285495501416033193e+00	9.654198267334560768e+00
6.860651825390119640e+00	9.133162472695275369e+00	9.744877366393025042e+00
6.782008628509924364e+00	8.971589676830376447e+00	9.822651738946042599e+00
6.717672509158079563e+00	8.802895843228721873e+00	9.886073779751571422e+00
6.667913108582651738e+00	8.629257502429149795e+00	9.933832705818050002e+00
6.632898325353446367e+00	8.452861174195932747e+00	9.964793002135795774e+00
6.612707496867923140e+00	8.275858798366762414e+00	9.978031592932190108e+00
6.607343362948093102e+00	8.100327962504614732e+00	9.972871962836306281e+00
6.616742465381643790e+00	7.928238068746163769e+00	9.948913405693403433e+00
6.640783725519276537e+00	7.761423143616453579e+00	9.906053661166476232e+00
6.679295018065805500e+00	7.601561567405631159e+00	9.844503421199707560e+00
6.732057623076915576e+00	7.450162615140229150e+00	9.764791546195201732e+00
6.798808491055071457e+00	7.308559380998314481e+00	9.667760304852254905e+00
6.879240299890247101e+00	7.177907414092167926e+00	9.554550507372670864e+00
6.972999319758826253e+00	7.059188228700513434e+00	9.426576992502623042e+00
7.079681135926847446e+00	6.953216761789660083e+00	9.285495501416033193e+00
7.198824312915739654e+00	6.860651825390119640e+00	9.133162472695275369e+00
7.329902120038860325e+00	6.782008628509924364e+00	8.971589676830376447e+00
7.472312481291908171e+00	6.717672509158079563e+00	8.802895843228721873e+00
7.625366365255907830e+00	6.667913108582651738e+00	8.629257502429149795e+00
7.788274896031977867e+00	6.632898325353446367e+00	8.452861174195932747e+00
7.960135546714631971e+00	6.612707496867923140e+00	8.275858798366762414e+00
8.139917874084826366e+00	6.607343362948093102e+00	8.100327962504614732e+00
8.326449367296707038e+00	6.616742465381643790e+00	7.928238068746163769e+00
8.518402112688177041e+00	6.640783725519276537e+00	7.761423143616453579e+00
8.714281117271710286e+00	6.679295018065805500e+00	7.601561567405631159e+00
8.912415277524344148e+00	6.732057623076915576e+00	7.450162615140229150e+00
9.110952116456820349e+00	6.798808491055071457e+00	7.308559380998314481e+00
9.307857524875618793e+00	6.879240299890247101e+00	7.177907414092167926e+00
9.500921812036903447e+00	6.972999319758826253e+00	7.059188228700513434e+00
9.687773372330084953e+00	7.079681135926847446e+00	6.953216761789660083e+00
9.865901181468270664e+00	7.198824312915739654e+00	6.860651825390119640e+00
1.003268712117190908e+01	7.329902120038860325e+00	6.782008628509924364e+00
1.018544877267874504e+01	7.472312481291908171e+00	6.717672509158079563e+00
1.032149280277420189e+01	7.625366365255907830e+00	6.667913108582651738e+00
1.043817839253379276e+01	7.788274896031977867e+00	6.632898325353446367e+00
1.053298935059986086e+01	7.960135546714631971e+00	6.612707496867923140e+00
1.060361265708381850e+01	8.139917874084826366e+00	6.607343362948093102e+00
1.064802027581560928e+01	8.326449367296707038e+00	6.616742465381643790e+00
1.066455025071671692e+01	8.518402112688177041e+00	6.640783725519276537e+00
1.065198248124599978e+01	8.714281117271710286e+00	6.679295018065805500e+00
1.060960426774030907e+01	8.912415277524344148e+00	6.732057623076915576e+00
1.053726082705187928e+01	9.110952116456820349e+00	6.798808491055071457e+00
1.043538655951757299e+01	9.307857524875618793e+00	6.879240299890247101e+00
1.030501389948364022e+01	9.500921812036903447e+00	6.972999319758826253e+00
1.014775803478586447e+01	9.687773372330084953e+00	7.079681135926847446e+00
9.965777500962630597e+00	9.865901181468270664e+00	7.198824312915739654e+00
9.761712458166165618e+00	1.003268712117190908e+01	7.329902120038860325e+00
9.538604134327940187e+00	1.018544877267874504e+01	7.472312481291908171e+00
9.299800270006505443e+00	1.032149280277420189e+01	7.625366365255907830e+00
9.048852276131029271e+00	1.043817839253379276e+01	7.788274896031977867e+00
8.789410132851749324e+00	1.053298935059986086e+01	7.960135546714631971e+00
8.525120813673048303e+00	1.060361265708381850e+01	8.139917874084826366e+00
8.259535287023361150e+00	1.064802027581560928e+01	8.326449367296707038e+00
7.996028056973211839e+00	1.066455025071671692e+01	8.518402112688177041e+00
7.737731915108327918e+00	1.065198248124599978e+01	8.714281117271710286e+00
7.487489247032057982e+00	1.060960426774030907e+01	8.912415277524344148e+00
7.247820007592824965e+00	1.053726082705187928e+01	9.110952116456820349e+00
7.020905448929378956e+00	1.043538655951757299e+01	9.307857524875618793e+00
6.808585911472857077e+00	1.030501389948364022e+01	9.500921812036903447e+00
6.612370485784836660e+00	1.014775803478586447e+01	9.687773372330084953e+00
6.433456105345159770e+00	9.965777500962630597e+00	9.865901181468270664e+00
6.272753597906659095e+00	9.761712458166165618e+00	1.003268712117190908e+01
6.130918355386572927e+00	9.538604134327940187e+00	1.018544877267874504e+01
6.008383526929097940e+00	9.299800270006505443e+00	1.032149280277420189e+01
5.905393948569877871e+00	9.048852276131029271e+00	1.043817839253379276e+01
5.822039355826284179e+00	8.789410132851749324e+00	1.053298935059986086e+01
5.758285752143982528e+00	8.525120813673048303e+00	1.060361265708381850e+01
5.714004105567067171e+00	8.259535287023361150e+00	1.064802027581560928e+01
5.688995805715220122e+00	7.996028056973211839e+00	1.066455025071671692e+01
5.683014527286882611e+00	7.737731915108327918e+00	1.065198248124599978e+01
5.695784313967847012e+00	7.487489247032057982e+00	1.060960426774030907e+01
5.727013820315641546e+00	7.247820007592824965e+00	1.053726082705187928e+01
5.776406733533185012e+00	7.020905448929378956e+00	1.043538655951757299e+01
5.843668447812215838e+00	6.808585911472857077e+00	1.030501389948364022e+01
5.928509087376472309e+00	6.612370485784836660e+00	1.014775803478586447e+01
6.030642976829710733e+00	6.433456105345159770e+00	9.965777500962630597e+00
6.149784645150565332e+00	6.272753597906659095e+00	9.761712458166165618e+00
6.285641428773338646e+00	6.130918355386572927e+00	9.538604134327940187e+00
6.437902715697956246e+00	6.008383526929097940e+00	9.299800270006505443e+00
6.606225852642491958e+00	5.905393948569877871e+00	9.048852276131029271e+00
6.790218727364880635e+00	5.822039355826284179e+00	8.789410132851749324e+00
6.989419045441371381e+00	5.758285752143982528e+00	8.525120813673048303e+00
7.203270352701308887e+00	5.714004105567067171e+00	8.259535287023361150e+00
7.431094919658568720e+00	5.688995805715220122e+00	7.996028056973211839e+00
7.672063711808324804e+00	5.683014527286882611e+00	7.737731915108327918e+00
7.925163829057320974e+00	5.695784313967847012e+00	7.487489247032057982e+00
8.189164017895635084e+00	5.727013820315641546e+00	7.247820007592824965e+00
8.462579148596981682e+00	5.776406733533185012e+00	7.020905448929378956e+00
8.743634910571909558e+00	5.843668447812215838e+00	6.808585911472857077e+00
9.030234409567389875e+00	5.928509087376472309e+00	6.612370485784836660e+00
9.319928838598404042e+00	6.030642976829710733e+00	6.433456105345159770e+00
9.609894914470714866e+00	6.149784645150565332e+00	6.272753597906659095e+00
9.896922279706386050e+00	6.285641428773338646e+00	6.130918355386572927e+00
1.017741450027596528e+01	6.437902715697956246e+00	6.008383526929097940e+00
1.044740755429372392e+01	6.606225852642491958e+00	5.905393948569877871e+00
1.070260969629402048e+01	6.790218727364880635e+00	5.822039355826284179e+00
1.093846617351424477e+01	6.989419045441371381e+00	5.758285752143982528e+00
1.115025134540162988e+01	7.203270352701308887e+00	5.714004105567067171e+00
1.133318922376615312e+01	7.431094919658568720e+00	5.688995805715220122e+00
1.148260127745072445e+01	7.672063711808324804e+00	5.683014527286882611e+00
1.159407759745652200e+01	7.925163829057320974e+00	5.695784313967847012e+00
1.166366438942895911e+01	8.189164017895635084e+00	5.727013820315641546e+00
1.168805758616959167e+01	8.462579148596981682e+00	5.776406733533185012e+00
1.166478961673674242e+01	8.743634910571909558e+00	5.843668447812215838e+00
1.159239456652295885e+01	9.030234409567389875e+00	5.928509087376472309e+00
1.147053662687358155e+01	9.319928838598404042e+00	6.030642976829710733e+00
1.130008822902657606e+01	9.609894914470714866e+00	6.149784645150565332e+00
1.108314768217139346e+01	9.896922279706386050e+00	6.285641428773338646e+00
1.082299123490089876e+01	1.017741450027596528e+01	6.437902715697956246e+00
1.052396064223021810e+01	1.044740755429372392e+01	6.606225852642491958e+00
1.019129366843030482e+01	1.070260969629402048e+01	6.790218727364880635e+00
9.830910516398901677e+00	1.093846617351424477e+01	6.989419045441371381e+00
9.449173092386287109e+00	1.115025134540162988e+01	7.203270352701308887e+00
9.052635744194700962e+00	1.133318922376615312e+01	7.431094919658568720e+00
8.647805524053126192e+00	1.148260127745072445e+01	7.672063711808324804e+00
8.240927415940031864e+00	1.159407759745652200e+01	7.925163829057320974e+00
7.837805939079577122e+00	1.166366438942895911e+01	8.189164017895635084e+00
7.443669852868612047e+00	1.168805758616959167e+01	8.462579148596981682e+00
7.063082077917765211e+00	1.166478961673674242e+01	8.743634910571909558e+00
6.699892988793835436e+00	1.159239456652295885e+01	9.030234409567389875e+00
6.357232273611625573e+00	1.147053662687358155e+01	9.319928838598404042e+00
6.037532708872960008e+00	1.130008822902657606e+01	9.609894914470714866e+00
5.742578392263977705e+00	1.108314768217139346e+01	9.896922279706386050e+00
5.473570018849669871e+00	1.082299123490089876e+01	1.017741450027596528e+01
5.231200432725529481e+00	1.052396064223021810e+01	1.044740755429372392e+01
5.015734694335498567e+00	1.019129366843030482e+01	1.070260969629402048e+01
4.827090067295594977e+00	9.830910516398901677e+00	1.093846617351424477e+01
4.664912493282347583e+00	9.449173092386287109e+00	1.115025134540162988e+01
4.528647187846500444e+00	9.052635744194700962e+00	1.133318922376615312e+01
4.417601898021226603e+00	8.647805524053126192e+00	1.148260127745072445e+01
4.331002093189643354e+00	8.240927415940031864e+00	1.159407759745652200e+01
4.268037916336730575e+00	7.837805939079577122e+00	1.166366438942895911e+01
4.227903120046106800e+00	7.443669852868612047e+00	1.168805758616959167e+01
4.209826473691588689e+00	7.063082077917765211e+00	1.166478961673674242e+01
4.213096280293904705e+00	6.699892988793835436e+00	1.159239456652295885e+01
4.237078707287963653e+00	6.357232273611625573e+00	1.147053662687358155e+01
4.281230635928817918e+00	6.037532708872960008e+00	1.130008822902657606e+01
4.345107686695656390e+00	5.742578392263977705e+00	1.108314768217139346e+01
4.428367996727286204e+00	5.473570018849669871e+00	1.082299123490089876e+01
4.530772220696798414e+00	5.231200432725529481e+00	1.052396064223021810e+01
4.652180106507863400e+00	5.015734694335498567e+00	1.019129366843030482e+01
4.792543867465225205e+00	4.827090067295594977e+00	9.830910516398901677e+00
4.951898437200936698e+00	4.664912493282347583e+00	9.449173092386287109e+00
5.130348555641160324e+00	4.528647187846500444e+00	9.052635744194700962e+00
5.328052496246119318e+00	4.417601898021226603e+00	8.647805524053126192e+00
5.545202109418649883e+00	4.331002093189643354e+00	8.240927415940031864e+00
5.781998728046557900e+00	4.268037916336730575e+00	7.837805939079577122e+00
6.038624364063964300e+00	4.227903120046106800e+00	7.443669852868612047e+00
6.315207527849790559e+00	4.209826473691588689e+00	7.063082077917765211e+00
6.611782937228199764e+00	4.213096280293904705e+00	6.699892988793835436e+00
6.928244366881076033e+00	4.237078707287963653e+00	6.357232273611625573e+00
7.264289945585821862e+00	4.281230635928817918e+00	6.037532708872960008e+00
7.619359368835922020e+00	4.345107686695656390e+00	5.742578392263977705e+00
7.992562797262460883e+00	4.428367996727286204e+00	5.473570018849669871e+00
8.382601703852968100e+00	4.530772220696798414e+00	5.231200432725529481e+00
8.787682667844427087e+00	4.652180106507863400e+00	5.015734694335498567e+00
9.205426143248962134e+00	4.792543867465225205e+00	4.827090067295594977e+00
9.632773598732091713e+00	4.951898437200936698e+00	4.664912493282347583e+00
1.006589815133796506e+01	5.130348555641160324e+00	4.528647187846500444e+00
1.050012586965862660e+01	5.328052496246119318e+00	4.417601898021226603e+00
1.092987719480184161e+01	5.545202109418649883e+00	4.331002093189643354e+00
1.134864019977468175e+01	5.781998728046557900e+00	4.268037916336730575e+00
1.174898931483764741e+01	6.038624364063964300e+00	4.227903120046106800e+00
1.212266416124699475e+01	6.315207527849790559e+00	4.209826473691588689e+00
1.246072258682264611e+01	6.611782937228199764e+00	4.213096280293904705e+00
1.275377914176334926e+01	6.928244366881076033e+00	4.237078707287963653e+00
1.299233441282726176e+01	7.264289945585821862e+00	4.281230635928817918e+00
1.316719150978100927e+01	7.619359368835922020e+00	4.345107686695656390e+00
1.326994384614326705e+01	7.992562797262460883e+00	4.428367996727286204e+00
1.329350434150459037e+01	8.382601703852968100e+00	4.530772220696798414e+00
1.323263247378136676e+01	8.787682667844427087e+00	4.652180106507863400e+00
1.308440524719843623e+01	9.205426143248962134e+00	4.792543867465225205e+00
1.284857440603362555e+01	9.632773598732091713e+00	4.951898437200936698e+00
1.252775773862491526e+01	1.006589815133796506e+01	5.130348555641160324e+00
1.212742797367742043e+01	1.050012586965862660e+01	5.328052496246119318e+00
1.165568695966833168e+01	1.092987719480184161e+01	5.545202109418649883e+00
1.112284137505332637e+01	1.134864019977468175e+01	5.781998728046557900e+00
1.054082332570716218e+01	1.174898931483764741e+01	6.038624364063964300e+00
9.922519021985273469e+00	1.212266416124699475e+01	6.315207527849790559e+00
9.281077250037112591e+00	1.246072258682264611e+01	6.611782937228199764e+00
8.629265505457071939e+00	1.275377914176334926e+01	6.928244366881076033e+00
7.978927496085055360e+00	1.299233441282726176e+01	7.264289945585821862e+00
7.340575469313126433e+00	1.316719150978100927e+01	7.619359368835922020e+00
6.723129357607231071e+00	1.326994384614326705e+01	7.992562797262460883e+00
6.133796167531525789e+00	1.329350434150459037e+01	8.382601703852968100e+00
5.578069831029011105e+00	1.323263247378136676e+01	8.787682667844427087e+00
5.059824582185108000e+00	1.308440524719843623e+01	9.205426143248962134e+00
4.581473124176899780e+00	1.284857440603362555e+01	9.632773598732091713e+00
4.144162960281290609e+00	1.252775773862491526e+01	1.006589815133796506e+01
3.747988660361186941e+00	1.212742797367742043e+01	1.050012586965862660e+01
3.392203124603835995e+00	1.165568695966833168e+01	1.092987719480184161e+01
3.075416095235423253e+00	1.112284137505332637e+01	1.134864019977468175e+01
2.795772674084453957e+00	1.054082332570716218e+01	1.174898931483764741e+01
2.551108183605948820e+00	9.922519021985273469e+00	1.212266416124699475e+01
2.339078342117676179e+00	9.281077250037112591e+00	1.246072258682264611e+01
2.157265518357969203e+00	8.629265505457071939e+00	1.275377914176334926e+01
2.003262946814444501e+00	7.978927496085055360e+00	1.299233441282726176e+01
1.874739390475212986e+00	7.340575469313126433e+00	1.316719150978100927e+01
1.769486980016122590e+00	6.723129357607231071e+00	1.326994384614326705e+01
1.685454958069082521e+00	6.133796167531525789e+00	1.329350434150459037e+01
1.620771905288035164e+00	5.578069831029011105e+00	1.323263247378136676e+01
1.573758787234335044e+00	5.059824582185108000e+00	1.308440524719843623e+01
1.542934883095537391e+00	4.581473124176899780e+00	1.284857440603362555e+01
1.527018369019573107e+00	4.144162960281290609e+00	1.252775773862491526e+01
1.524923049352561399e+00	3.747988660361186941e+00	1.212742797367742043e+01
1.535752469469922499e+00	3.392203124603835995e+00	1.165568695966833168e+01
1.558792410002471929e+00	3.075416095235423253e+00	1.112284137505332637e+01
1.593502556319370767e+00	2.795772674084453957e+00	1.054082332570716218e+01
1.639507959028199124e+00	2.551108183605948820e+00	9.922519021985273469e+00
1.696590749374235596e+00	2.339078342117676179e+00	9.281077250037112591e+00
1.764682445214716067e+00	2.157265518357969203e+00	8.629265505457071939e+00
1.843857075595979556e+00	2.003262946814444501e+00	7.978927496085055360e+00
1.934325261434956200e+00	1.874739390475212986e+00	7.340575469313126433e+00
2.036429312780409617e+00	1.769486980016122590e+00	6.723129357607231071e+00
2.150639335864739543e+00	1.685454958069082521e+00	6.133796167531525789e+00
2.277550281806125287e+00	1.620771905288035164e+00	5.578069831029011105e+00
2.417879809389923640e+00	1.573758787234335044e+00	5.059824582185108000e+00
2.572466772634521615e+00	1.542934883095537391e+00	4.581473124176899780e+00
2.742270075293458120e+00	1.527018369019573107e+00	4.144162960281290609e+00
2.928367554075543389e+00	1.524923049352561399e+00	3.747988660361186941e+00
3.131954454603579574e+00	1.535752469469922499e+00	3.392203124603835995e+00
3.354340942688439409e+00	1.558792410002471929e+00	3.075416095235423253e+00
3.596947941266098070e+00	1.593502556319370767e+00	2.795772674084453957e+00
3.861300392408194782e+00	1.639507959028199124e+00	2.551108183605948820e+00
4.149016805581457135e+00	1.696590749374235596e+00	2.339078342117676179e+00
4.461793658973354226e+00	1.764682445214716067e+00	2.157265518357969203e+00
4.801382862059963230e+00	1.843857075595979556e+00	2.003262946814444501e+00
5.169560058802829872e+00	1.934325261434956200e+00	1.874739390475212986e+00
5.568081051109118107e+00	2.036429312780409617e+00	1.769486980016122590e+00
5.998623060107029836e+00	2.150639335864739543e+00	1.685454958069082521e+00
6.462706943186343977e+00	2.277550281806125287e+00	1.620771905288035164e+00
6.961595898475247068e+00	2.417879809389923640e+00	1.573758787234335044e+00
7.496165706133357531e+00	2.572466772634521615e+00	1.542934883095537391e+00
8.066741326239657894e+00	2.742270075293458120e+00	1.527018369019573107e+00
8.672894925128044719e+00	2.928367554075543389e+00	1.524923049352561399e+00
9.313201468903855584e+00	3.131954454603579574e+00	1.535752469469922499e+00
9.984950361154110610e+00	3.354340942688439409e+00	1.558792410002471929e+00
1.068381579388212188e+01	3.596947941266098070e+00	1.593502556319370767e+00
1.140349519798556877e+01	3.861300392408194782e+00	1.639507959028199124e+00
1.213533507395079880e+01	4.149016805581457135e+00	1.696590749374235596e+00
1.286797696149982961e+01	4.461793658973354226e+00	1.764682445214716067e+00
1.358707314368237107e+01	4.801382862059963230e+00	1.843857075595979556e+00
1.427514045409036569e+01	5.169560058802829872e+00	1.934325261434956200e+00
1.491163796247755435e+01	5.568081051109118107e+00	2.036429312780409617e+00
1.547336458651656521e+01	5.998623060107029836e+00	2.150639335864739543e+00
1.593526754880585550e+01	6.462706943186343977e+00	2.277550281806125287e+00
1.627172249433895956e+01	6.961595898475247068e+00	2.417879809389923640e+00
1.645828323307952346e+01	7.496165706133357531e+00	2.572466772634521615e+00
1.647380268286381266e+01	8.066741326239657894e+00	2.742270075293458120e+00
1.630270885000115300e+01	8.672894925128044719e+00	2.928367554075543389e+00
1.593710934765418585e+01	9.313201468903855584e+00	3.131954454603579574e+00
1.537833682422789394e+01	9.984950361154110610e+00	3.354340942688439409e+00
1.463757682350488665e+01	1.068381579388212188e+01	3.596947941266098070e+00
1.373535777814461767e+01	1.140349519798556877e+01	3.861300392408194782e+00
1.269990779859034546e+01	1.213533507395079880e+01	4.149016805581457135e+00
1.156463017323566689e+01	1.286797696149982961e+01	4.461793658973354226e+00
1.036513589954155101e+01	1.358707314368237107e+01	4.801382862059963230e+00
9.136334137065700745e+00	1.427514045409036569e+01	5.169560058802829872e+00
7.910008071492198312e+00	1.491163796247755435e+01	5.568081051109118107e+00
6.713135567848643959e+00	1.547336458651656521e+01	5.998623060107029836e+00
5.567020131726605925e+00	1.593526754880585550e+01	6.462706943186343977e+00
4.487139781549483786e+00	1.627172249433895956e+01	6.961595898475247068e+00
3.483531174597651159e+00	1.645828323307952346e+01	7.496165706133357531e+00
2.561503393227245517e+00	1.647380268286381266e+01	8.066741326239657894e+00
1.722500107831644645e+00	1.630270885000115300e+01	8.672894925128044719e+00
9.649756105749859314e-01	1.593710934765418585e+01	9.313201468903855584e+00
2.851999133760372285e-01	1.537833682422789394e+01	9.984950361154110610e+00
-3.220503482364113212e-01	1.463757682350488665e+01	1.068381579388212188e+01
-8.629288830829975332e-01	1.373535777814461767e+01	1.140349519798556877e+01
-1.344080003830278036e+00	1.269990779859034546e+01	1.213533507395079880e+01
-1.772308094289454017e+00	1.156463017323566689e+01	1.286797696149982961e+01
-2.154338585749807411e+00	1.036513589954155101e+01	1.358707314368237107e+01
-2.496652624138175458e+00	9.136334137065700745e+00	1.427514045409036569e+01
-2.805379280262232822e+00	7.910008071492198312e+00	1.491163796247755435e+01
-3.086231534226866025e+00	6.713135567848643959e+00	1.547336458651656521e+01
-3.344474738007852999e+00	5.567020131726605925e+00	1.593526754880585550e+01
-3.584918522255921669e+00	4.487139781549483786e+00	1.627172249433895956e+01
-3.811925045348136365e+00	3.483531174597651159e+00	1.645828323307952346e+01
-4.029428065717364227e+00	2.561503393227245517e+00	1.647380268286381266e+01
-4.240958581507202396e+00	1.722500107831644645e+00	1.630270885000115300e+01
-4.449673771206757777e+00	9.649756105749859314e-01	1.593710934765418585e+01
-4.658386733893686404e+00	2.851999133760372285e-01	1.537833682422789394e+01
-4.869595112179275986e+00	-3.220503482364113212e-01	1.463757682350488665e+01
-5.085507122235621402e+00	-8.629288830829975332e-01	1.373535777814461767e+01
-5.308063844106095885e+00	-1.344080003830278036e+00	1.269990779859034546e+01
-5.538956867121547667e+00	-1.772308094289454017e+00	1.156463017323566689e+01
-5.779640560953112072e+00	-2.154338585749807411e+00	1.036513589954155101e+01
-6.031338371401627541e+00	-2.496652624138175458e+00	9.136334137065700745e+00
-6.295042639058590517e+00	-2.805379280262232822e+00	7.910008071492198312e+00
-6.571507526111437514e+00	-3.086231534226866025e+00	6.713135567848643959e+00
-6.861234730523741554e+00	-3.344474738007852999e+00	5.567020131726605925e+00
-7.164451788261072984e+00	-3.584918522255921669e+00	4.487139781549483786e+00
-7.481082936360464508e+00	-3.811925045348136365e+00	3.483531174597651159e+00
-7.810712758365209396e+00	-4.029428065717364227e+00	2.561503393227245517e+00
-8.152543187040160788e+00	-4.240958581507202396e+00	1.722500107831644645e+00
-8.505344925951842328e+00	-4.449673771206757777e+00	9.649756105749859314e-01
-8.867404997363641073e+00	-4.658386733893686404e+00	2.851999133760372285e-01
-9.236472946825262653e+00	-4.869595112179275986e+00	-3.220503482364113212e-01
-9.609709236595776360e+00	-5.085507122235621402e+00	-8.629288830829975332e-01
-9.983640515327122600e+00	-5.308063844106095885e+00	-1.344080003830278036e+00
-1.035412769432325142e+01	-5.538956867121547667e+00	-1.772308094289454017e+00
-1.071635396996820511e+01	-5.779640560953112072e+00	-2.154338585749807411e+00
-1.106484091847245566e+01	-6.031338371401627541e+00	-2.496652624138175458e+00
-1.139350129066488115e+01	-6.295042639058590517e+00	-2.805379280262232822e+00
-1.169573682544045568e+01	-6.571507526111437514e+00	-3.086231534226866025e+00
-1.196458792492947332e+01	-6.861234730523741554e+00	-3.344474738007852999e+00
-1.219293907159342005e+01	-7.164451788261072984e+00	-3.584918522255921669e+00
-1.237377922953793608e+01	-7.481082936360464508e+00	-3.811925045348136365e+00
-1.250051022712954207e+01	-7.810712758365209396e+00	-4.029428065717364227e+00
-1.256728870890655259e+01	-8.152543187040160788e+00	-4.240958581507202396e+00
-1.256937956430900094e+01	-8.505344925951842328e+00	-4.449673771206757777e+00
-1.250349210232454134e+01	-8.867404997363641073e+00	-4.658386733893686404e+00
-1.236806620251213928e+01	-9.236472946825262653e+00	-4.869595112179275986e+00
-1.216347570194165328e+01	-9.609709236595776360e+00	-5.085507122235621402e+00
-1.189212131540848461e+01	-9.983640515327122600e+00	-5.308063844106095885e+00
-1.155839543284420934e+01	-1.035412769432325142e+01	-5.538956867121547667e+00
-1.116851502759771542e+01	-1.071635396996820511e+01	-5.779640560953112072e+00
-1.073023441653665344e+01	-1.106484091847245566e+01	-6.031338371401627541e+00
-1.025246392193283285e+01	-1.139350129066488115e+01	-6.295042639058590517e+00
-9.744830908262160918e+00	-1.169573682544045568e+01	-6.571507526111437514e+00
-9.217224371527423799e+00	-1.196458792492947332e+01	-6.861234730523741554e+00
-8.679362736832798575e+00	-1.219293907159342005e+01	-7.164451788261072984e+00
-8.140417637899199477e+00	-1.237377922953793608e+01	-7.481082936360464508e+00
-7.608716086276924528e+00	-1.250051022712954207e+01	-7.810712758365209396e+00
-7.091531867738476436e+00	-1.256728870890655259e+01	-8.152543187040160788e+00
-6.594966299322527092e+00	-1.256937956430900094e+01	-8.505344925951842328e+00
-6.123910081239402281e+00	-1.250349210232454134e+01	-8.867404997363641073e+00
-5.682072537940353385e+00	-1.236806620251213928e+01	-9.236472946825262653e+00
-5.272062020099284929e+00	-1.216347570194165328e+01	-9.609709236595776360e+00
-4.895501121766280050e+00	-1.189212131540848461e+01	-9.983640515327122600e+00
-4.553161928353304688e+00	-1.155839543284420934e+01	-1.035412769432325142e+01
-4.245109020690828849e+00	-1.116851502759771542e+01	-1.071635396996820511e+01
-3.970840812290805211e+00	-1.073023441653665344e+01	-1.106484091847245566e+01
-3.729422562392701312e+00	-1.025246392193283285e+01	-1.139350129066488115e+01
-3.519606831369739730e+00	-9.744830908262160918e+00	-1.169573682544045568e+01
-3.339939113114285263e+00	-9.217224371527423799e+00	-1.196458792492947332e+01
-3.188847874275683836e+00	-8.679362736832798575e+00	-1.219293907159342005e+01
-3.064719294057494992e+00	-8.140417637899199477e+00	-1.237377922953793608e+01
-2.965957699782938661e+00	-7.608716086276924528e+00	-1.250051022712954207e+01
-2.891033108962687947e+00	-7.091531867738476436e+00	-1.256728870890655259e+01
-2.838517489849964548e+00	-6.594966299322527092e+00	-1.256937956430900094e+01
-2.807111400788102173e+00	-6.123910081239402281e+00	-1.250349210232454134e+01
-2.795662613307412503e+00	-5.682072537940353385e+00	-1.236806620251213928e+01
-2.803178202599696967e+00	-5.272062020099284929e+00	-1.216347570194165328e+01
-2.828831429348209969e+00	-4.895501121766280050e+00	-1.189212131540848461e+01
-2.871964558397324563e+00	-4.553161928353304688e+00	-1.155839543284420934e+01
-2.932088575480336967e+00	-4.245109020690828849e+00	-1.116851502759771542e+01
-3.008880581368524432e+00	-3.970840812290805211e+00	-1.073023441653665344e+01
-3.102179467878861452e+00	-3.729422562392701312e+00	-1.025246392193283285e+01
-3.211980313984153845e+00	-3.519606831369739730e+00	-9.744830908262160918e+00
-3.338427782606781413e+00	-3.339939113114285263e+00	-9.217224371527423799e+00
-3.481808647872086659e+00	-3.188847874275683836e+00	-8.679362736832798575e+00
-3.642543435900469806e+00	-3.064719294057494992e+00	-8.140417637899199477e+00
-3.821177016112811575e+00	-2.965957699782938661e+00	-7.608716086276924528e+00
-4.018367830495448878e+00	-2.891033108962687947e+00	-7.091531867738476436e+00
-4.234875291068838088e+00	-2.838517489849964548e+00	-6.594966299322527092e+00
-4.471544706768610489e+00	-2.807111400788102173e+00	-6.123910081239402281e+00
-4.729288916453251446e+00	-2.795662613307412503e+00	-5.682072537940353385e+00
-5.009065602355723179e+00	-2.803178202599696967e+00	-5.272062020099284929e+00
-5.311849037696095621e+00	-2.828831429348209969e+00	-4.895501121766280050e+00
-5.638594786616246246e+00	-2.871964558397324563e+00	-4.553161928353304688e+00
-5.990195632896384126e+00	-2.932088575480336967e+00	-4.245109020690828849e+00
-6.367426783237824850e+00	-3.008880581368524432e+00	-3.970840812290805211e+00
-6.770878200524833801e+00	-3.102179467878861452e+00	-3.729422562392701312e+00
-7.200871818572377236e+00	-3.211980313984153845e+00	-3.519606831369739730e+00
-7.657361441174336036e+00	-3.338427782606781413e+00	-3.339939113114285263e+00
-8.139813432250619485e+00	-3.481808647872086659e+00	-3.188847874275683836e+00
-8.647066992093250803e+00	-3.642543435900469806e+00	-3.064719294057494992e+00
-9.177174055047215617e+00	-3.821177016112811575e+00	-2.965957699782938661e+00
-9.727220836012669736e+00	-4.018367830495448878e+00	-2.891033108962687947e+00
-1.029313601040215786e+01	-4.234875291068838088e+00	-2.838517489849964548e+00
-1.086949462289855894e+01	-4.471544706768610489e+00	-2.807111400788102173e+00
-1.144933217741588827e+01	-4.729288916453251446e+00	-2.795662613307412503e+00
-1.202398985192366254e+01	-5.009065602355723179e+00	-2.803178202599696967e+00
-1.258301893987117559e+01	-5.311849037696095621e+00	-2.828831429348209969e+00
-1.311417944760589194e+01	-5.638594786616246246e+00	-2.871964558397324563e+00
-1.360357259557078891e+01	-5.990195632896384126e+00	-2.932088575480336967e+00
-1.403594738184739299e+01	-6.367426783237824850e+00	-3.008880581368524432e+00
-1.439521446372603108e+01	-6.770878200524833801e+00	-3.102179467878861452e+00
-1.466518359506533642e+01	-7.200871818572377236e+00	-3.211980313984153845e+00
-1.483051212702502575e+01	-7.657361441174336036e+00	-3.338427782606781413e+00
-1.487781271961211793e+01	-8.139813432250619485e+00	-3.481808647872086659e+00
-1.479682358460776648e+01	-8.647066992093250803e+00	-3.642543435900469806e+00
-1.458150403706646436e+01	-9.177174055047215617e+00	-3.821177016112811575e+00
-1.423089486408219706e+01	-9.727220836012669736e+00	-4.018367830495448878e+00
-1.374958955467116439e+01	-1.029313601040215786e+01	-4.234875291068838088e+00
-1.314770545926085532e+01	-1.086949462289855894e+01	-4.471544706768610489e+00
-1.244031944262317957e+01	-1.144933217741588827e+01	-4.729288916453251446e+00
-1.164642447854204121e+01	-1.202398985192366254e+01	-5.009065602355723179e+00
-1.078754786687413514e+01	-1.258301893987117559e+01	-5.311849037696095621e+00
-9.886224987852722634e+00	-1.311417944760589194e+01	-5.638594786616246246e+00
-8.964531327511382486e+00	-1.360357259557078891e+01	-5.990195632896384126e+00
-8.042841387055018387e+00	-1.403594738184739299e+01	-6.367426783237824850e+00
-7.138920565906390792e+00	-1.439521446372603108e+01	-6.770878200524833801e+00
-6.267385638190076769e+00	-1.466518359506533642e+01	-7.200871818572377236e+00
-5.439509160594639958e+00	-1.483051212702502575e+01	-7.657361441174336036e+00
-4.663303532603917390e+00	-1.487781271961211793e+01	-8.139813432250619485e+00
-3.943803368678516108e+00	-1.479682358460776648e+01	-8.647066992093250803e+00
-3.283466051929159413e+00	-1.458150403706646436e+01	-9.177174055047215617e+00
-2.682622915790631168e+00	-1.423089486408219706e+01	-9.727220836012669736e+00
-2.139930827419413539e+00	-1.374958955467116439e+01	-1.029313601040215786e+01
-1.652791226641254108e+00	-1.314770545926085532e+01	-1.086949462289855894e+01
-1.217718232109429088e+00	-1.244031944262317957e+01	-1.144933217741588827e+01
-8.306483003107905105e-01	-1.164642447854204121e+01	-1.202398985192366254e+01
-4.871912329706846179e-01	-1.078754786687413514e+01	-1.258301893987117559e+01
-1.828267140378805333e-01	-9.886224987852722634e+00	-1.311417944760589194e+01
8.694720353746165920e-02	-8.964531327511382486e+00	-1.360357259557078891e+01
3.265064403221250577e-01	-8.042841387055018387e+00	-1.403594738184739299e+01
5.400269218913604785e-01	-7.138920565906390792e+00	-1.439521446372603108e+01
7.314377239098251993e-01	-6.267385638190076769e+00	-1.466518359506533642e+01
9.043955433283457079e-01	-5.439509160594639958e+00	-1.483051212702502575e+01
1.062275559160951177e+00	-4.663303532603917390e+00	-1.487781271961211793e+01
1.208174570007443105e+00	-3.943803368678516108e+00	-1.479682358460776648e+01
1.344923046357529239e+00	-3.283466051929159413e+00	-1.458150403706646436e+01
1.475103395048620536e+00	-2.682622915790631168e+00	-1.423089486408219706e+01
1.601072297489742668e+00	-2.139930827419413539e+00	-1.374958955467116439e+01
1.724985456693832964e+00	-1.652791226641254108e+00	-1.314770545926085532e+01
1.848823478619673555e+00	-1.217718232109429088e+00	-1.244031944262317957e+01
1.974417929814706429e+00	-8.306483003107905105e-01	-1.164642447854204121e+01
2.103476864773355270e+00	-4.871912329706846179e-01	-1.078754786687413514e+01
2.237609310959061126e+00	-1.828267140378805333e-01	-9.886224987852722634e+00
2.378348344242974921e+00	8.694720353746165920e-02	-8.964531327511382486e+00
2.527172488608447232e+00	3.265064403221250577e-01	-8.042841387055018387e+00
2.685525236187418230e+00	5.400269218913604785e-01	-7.138920565906390792e+00
2.854832510651076571e+00	7.314377239098251993e-01	-6.267385638190076769e+00
3.036517891073113873e+00	9.043955433283457079e-01	-5.439509160594639958e+00
3.232015375804401902e+00	1.062275559160951177e+00	-4.663303532603917390e+00
3.442779396632851263e+00	1.208174570007443105e+00	-3.943803368678516108e+00
3.670291691402680634e+00	1.344923046357529239e+00	-3.283466051929159413e+00
3.916064506168633219e+00	1.475103395048620536e+00	-2.682622915790631168e+00
4.181639422920256699e+00	1.601072297489742668e+00	-2.139930827419413539e+00
4.468580892636477842e+00	1.724985456693832964e+00	-1.652791226641254108e+00
4.778463293005675183e+00	1.848823478619673555e+00	-1.217718232109429088e+00
5.112850024217741485e+00	1.974417929814706429e+00	-8.306483003107905105e-01
5.473262806871782793e+00	2.103476864773355270e+00	-4.871912329706846179e-01
5.861138961564343219e+00	2.237609310959061126e+00	-1.828267140378805333e-01
6.277774048842793775e+00	2.378348344242974921e+00	8.694720353746165920e-02
6.724246865908370729e+00	2.527172488608447232e+00	3.265064403221250577e-01
7.201323491945500699e+00	2.685525236187418230e+00	5.400269218913604785e-01
7.709336940911676983e+00	2.854832510651076571e+00	7.314377239098251993e-01
8.248039159340256887e+00	3.036517891073113873e+00	9.043955433283457079e-01
8.816422796815679419e+00	3.232015375804401902e+00	1.062275559160951177e+00
9.412511647238464008e+00	3.442779396632851263e+00	1.208174570007443105e+00
1.003312124908446457e+01	3.670291691402680634e+00	1.344923046357529239e+00
1.067359523344115146e+01	3.916064506168633219e+00	1.475103395048620536e+00
1.132752900752306680e+01	4.181639422920256699e+00	1.601072297489742668e+00
1.198650053183097342e+01	4.468580892636477842e+00	1.724985456693832964e+00
1.263983825882978707e+01	4.778463293005675183e+00	1.848823478619673555e+00
1.327446812985591862e+01	5.112850024217741485e+00	1.974417929814706429e+00
1.387489331203986076e+01	5.473262806871782793e+00	2.103476864773355270e+00
1.442336924765204920e+01	5.861138961564343219e+00	2.237609310959061126e+00
1.490033829282372579e+01	6.277774048842793775e+00	2.378348344242974921e+00
1.528517734326595168e+01	6.724246865908370729e+00	2.527172488608447232e+00
1.555728305500372599e+01	7.201323491945500699e+00	2.685525236187418230e+00
1.569746956402162574e+01	7.709336940911676983e+00	2.854832510651076571e+00
1.568958540579814809e+01	8.248039159340256887e+00	3.036517891073113873e+00
1.552218036211169938e+01	8.816422796815679419e+00	3.232015375804401902e+00
1.518998898586684732e+01	9.412511647238464008e+00	3.442779396632851263e+00
1.469497074241045098e+01	1.003312124908446457e+01	3.670291691402680634e+00
1.404667878234676692e+01	1.067359523344115146e+01	3.916064506168633219e+00
1.326182694749270397e+01	1.132752900752306680e+01	4.181639422920256699e+00
1.236307071662922574e+01	1.198650053183097342e+01	4.468580892636477842e+00
1.137717323620417531e+01	1.263983825882978707e+01	4.778463293005675183e+00
1.033284471516630276e+01	1.327446812985591862e+01	5.112850024217741485e+00
9.258586623725909348e+00	1.387489331203986076e+01	5.473262806871782793e+00
8.180833341879035103e+00	1.442336924765204920e+01	5.861138961564343219e+00
7.122584564895122483e+00	1.490033829282372579e+01	6.277774048842793775e+00
6.102600152215376994e+00	1.528517734326595168e+01	6.724246865908370729e+00
5.135122173135581392e+00	1.555728305500372599e+01	7.201323491945500699e+00
4.230019042006966323e+00	1.569746956402162574e+01	7.709336940911676983e+00
3.393218347186163442e+00	1.568958540579814809e+01	8.248039159340256887e+00
2.627299762388926041e+00	1.552218036211169938e+01	8.816422796815679419e+00
1.932143587565632981e+00	1.518998898586684732e+01	9.412511647238464008e+00
1.305561361653123420e+00	1.469497074241045098e+01	1.003312124908446457e+01
7.438640605862639754e-01	1.404667878234676692e+01	1.067359523344115146e+01
2.423464337229813692e-01	1.326182694749270397e+01	1.132752900752306680e+01
-2.043179444771159869e-01	1.236307071662922574e+01	1.198650053183097342e+01
-6.017665025949660018e-01	1.137717323620417531e+01	1.263983825882978707e+01
-9.557128332783281222e-01	1.033284471516630276e+01	1.327446812985591862e+01
-1.271775655386962800e+00	9.258586623725909348e+00	1.387489331203986076e+01
-1.555359971306879752e+00	8.180833341879035103e+00	1.442336924765204920e+01
-1.811579757848577721e+00	7.122584564895122483e+00	1.490033829282372579e+01
-2.045212914244297409e+00	6.102600152215376994e+00	1.528517734326595168e+01
-2.260680675530876371e+00	5.135122173135581392e+00	1.555728305500372599e+01
-2.462045103181307759e+00	4.230019042006966323e+00	1.569746956402162574e+01
-2.653019505750322082e+00	3.393218347186163442e+00	1.568958540579814809e+01
-2.836987695726561398e+00	2.627299762388926041e+00	1.552218036211169938e+01
-3.017028859179985201e+00	1.932143587565632981e+00	1.518998898586684732e+01
-3.195945519539143742e+00	1.305561361653123420e+00	1.469497074241045098e+01
-3.376292637300488231e+00	7.438640605862639754e-01	1.404667878234676692e+01
-3.560406324584166171e+00	2.423464337229813692e-01	1.326182694749270397e+01
-3.750430985812721829e+00	-2.043179444771159869e-01	1.236307071662922574e+01
-3.948343939174572714e+00	-6.017665025949660018e-01	1.137717323620417531e+01
-4.155976741027817667e+00	-9.557128332783281222e-01	1.033284471516630276e+01
-4.375032537825978451e+00	-1.271775655386962800e+00	9.258586623725909348e+00
-4.607098816617014592e+00	-1.555359971306879752e+00	8.180833341879035103e+00
-4.853654923696972823e+00	-1.811579757848577721e+00	7.122584564895122483e+00
-5.116073679216253112e+00	-2.045212914244297409e+00	6.102600152215376994e+00
-5.395616341517834869e+00	-2.260680675530876371e+00	5.135122173135581392e+00
-5.693420078312484200e+00	-2.462045103181307759e+00	4.230019042006966323e+00
-6.010476994879727641e+00	-2.653019505750322082e+00	3.393218347186163442e+00
-6.347603669257885883e+00	-2.836987695726561398e+00	2.627299762388926041e+00
-6.705400074379633146e+00	-3.017028859179985201e+00	1.932143587565632981e+00
-7.084196759887808170e+00	-3.195945519539143742e+00	1.305561361653123420e+00
-7.483989266193476375e+00	-3.376292637300488231e+00	7.438640605862639754e-01
-7.904359008684863852e+00	-3.560406324584166171e+00	2.423464337229813692e-01
-8.344380375184190513e+00	-3.750430985812721829e+00	-2.043179444771159869e-01
-8.802514614518718972e+00	-3.948343939174572714e+00	-6.017665025949660018e-01
-9.276492359167267665e+00	-4.155976741027817667e+00	-9.557128332783281222e-01
-9.763188421046661958e+00	-4.375032537825978451e+00	-1.271775655386962800e+00
-1.025849490613051707e+01	-4.607098816617014592e+00	-1.555359971306879752e+00
-1.075720173437284366e+01	-4.853654923696972823e+00	-1.811579757848577721e+00
-1.125289724321861407e+01	-5.116073679216253112e+00	-2.045212914244297409e+00
-1.173790543983206547e+01	-5.395616341517834869e+00	-2.260680675530876371e+00
-1.220328014678906214e+01	-5.693420078312484200e+00	-2.462045103181307759e+00
-1.263887894870148720e+01	-6.010476994879727641e+00	-2.653019505750322082e+00
-1.303354036237970348e+01	-6.347603669257885883e+00	-2.836987695726561398e+00
-1.337538465324350589e+01	-6.705400074379633146e+00	-3.017028859179985201e+00
-1.365225083956179652e+01	-7.084196759887808170e+00	-3.195945519539143742e+00
-1.385226872650525642e+01	-7.483989266193476375e+00	-3.376292637300488231e+00
-1.396454537734641299e+01	-7.904359008684863852e+00	-3.560406324584166171e+00
-1.397992198418291387e+01	-8.344380375184190513e+00	-3.750430985812721829e+00
-1.389173339404322860e+01	-8.802514614518718972e+00	-3.948343939174572714e+00
-1.369648414362904454e+01	-9.276492359167267665e+00	-4.155976741027817667e+00
-1.339434805787138671e+01	-9.763188421046661958e+00	-4.375032537825978451e+00
-1.298940837196790632e+01	-1.025849490613051707e+01	-4.607098816617014592e+00
-1.248958356158207295e+01	-1.075720173437284366e+01	-4.853654923696972823e+00
-1.190622711048966487e+01	-1.125289724321861407e+01	-5.116073679216253112e+00
-1.125343873203514988e+01	-1.173790543983206547e+01	-5.395616341517834869e+00
-1.054716862273606459e+01	-1.220328014678906214e+01	-5.693420078312484200e+00
-9.804224524471040425e+00	-1.263887894870148720e+01	-6.010476994879727641e+00
-9.041297585129546732e+00	-1.303354036237970348e+01	-6.347603669257885883e+00
-8.274107580170287690e+00	-1.337538465324350589e+01	-6.705400074379633146e+00
-7.516737149421012454e+00	-1.365225083956179652e+01	-7.084196759887808170e+00
-6.781187545185401788e+00	-1.385226872650525642e+01	-7.483989266193476375e+00
-6.077153897434937058e+00	-1.396454537734641299e+01	-7.904359008684863852e+00
-5.411992263985732521e+00	-1.397992198418291387e+01	-8.344380375184190513e+00
-4.790836095754004376e+00	-1.389173339404322860e+01	-8.802514614518718972e+00
-4.216815379538085828e+00	-1.369648414362904454e+01	-9.276492359167267665e+00
-3.691334935731540590e+00	-1.339434805787138671e+01	-9.763188421046661958e+00
-3.214375948109014391e+00	-1.298940837196790632e+01	-1.025849490613051707e+01
-2.784794013115417410e+00	-1.248958356158207295e+01	-1.075720173437284366e+01
-2.400595886179739402e+00	-1.190622711048966487e+01	-1.125289724321861407e+01
-2.059184608786499560e+00	-1.125343873203514988e+01	-1.173790543983206547e+01
-1.757568437818559648e+00	-1.054716862273606459e+01	-1.220328014678906214e+01
-1.492533016900029263e+00	-9.804224524471040425e+00	-1.263887894870148720e+01
-1.260778796361291088e+00	-9.041297585129546732e+00	-1.303354036237970348e+01
-1.059027162244897236e+00	-8.274107580170287690e+00	-1.337538465324350589e+01
-8.840993974622710638e-01	-7.516737149421012454e+00	-1.365225083956179652e+01
-7.329727366322813520e-01	-6.781187545185401788e+00	-1.385226872650525642e+01
-6.028175924853523826e-01	-6.077153897434937058e+00	-1.396454537734641299e+01
-4.910196693047237937e-01	-5.411992263985732521e+00	-1.397992198418291387e+01
-3.951902337114441277e-01	-4.790836095754004376e+00	-1.389173339404322860e+01
-3.131673461674652215e-01	-4.216815379538085828e+00	-1.369648414362904454e+01
-2.430104043888190735e-01	-3.691334935731540590e+00	-1.339434805787138671e+01
-1.829899326170755791e-01	-3.214375948109014391e+00	-1.298940837196790632e+01
-1.315741780974395703e-01	-2.784794013115417410e+00	-1.248958356158207295e+01
-8.741375136610732288e-02	-2.400595886179739402e+00	-1.190622711048966487e+01
-4.932526939383878595e-02	-2.059184608786499560e+00	-1.125343873203514988e+01
-1.627472740449764643e-02	-1.757568437818559648e+00	-1.054716862273606459e+01
1.263886772386426868e-02	-1.492533016900029263e+00	-9.804224524471040425e+00
3.819922666946912182e-02	-1.260778796361291088e+00	-9.041297585129546732e+00
6.108761958027067451e-02	-1.059027162244897236e+00	-8.274107580170287690e+00
8.189667993530033718e-02	-8.840993974622710638e-01	-7.516737149421012454e+00
1.011430961802403661e-01	-7.329727366322813520e-01	-6.781187545185401788e+00
1.192791747762575877e-01	-6.028175924853523826e-01	-6.077153897434937058e+00
1.367033007413505086e-01	-4.910196693047237937e-01	-5.411992263985732521e+00
1.537693518105072987e-01	-3.951902337114441277e-01	-4.790836095754004376e+00
1.707951425664699929e-01	-3.131673461674652215e-01	-4.216815379538085828e+00
1.880699874830754625e-01	-2.430104043888190735e-01	-3.691334935731540590e+00
2.058614786093977689e-01	-1.829899326170755791e-01	-3.214375948109014391e+00
2.244215761171297341e-01	-1.315741780974395703e-01	-2.784794013115417410e+00
2.439921093654799922e-01	-8.741375136610732288e-02	-2.400595886179739402e+00
2.648097834920151716e-01	-4.932526939383878595e-02	-2.059184608786499560e+00
2.871107825897162846e-01	-1.627472740449764643e-02	-1.757568437818559648e+00
3.111350558791463605e-01	1.263886772386426868e-02	-1.492533016900029263e+00
3.371303683826301079e-01	3.819922666946912182e-02	-1.260778796361291088e+00
3.653561927868999026e-01	6.108761958027067451e-02	-1.059027162244897236e+00
3.960875146758019993e-01	8.189667993530033718e-02	-8.840993974622710638e-01
4.296186192797132875e-01	1.011430961802403661e-01	-7.329727366322813520e-01
4.662669244125528523e-01	1.192791747762575877e-01	-6.028175924853523826e-01
5.063769213858027030e-01	1.367033007413505086e-01	-4.910196693047237937e-01
5.503242833899609776e-01	1.537693518105072987e-01	-3.951902337114441277e-01
5.985201990620678814e-01	1.707951425664699929e-01	-3.131673461674652215e-01
6.514159876141356609e-01	1.880699874830754625e-01	-2.430104043888190735e-01
7.095080508334213887e-01	2.058614786093977689e-01	-1.829899326170755791e-01
7.733432162747175820e-01	2.244215761171297341e-01	-1.315741780974395703e-01
8.435245247656528722e-01	2.439921093654799922e-01	-8.741375136610732288e-02
9.207175135585756731e-01	2.648097834920151716e-01	-4.932526939383878595e-02
1.005657043575560960e+00	2.871107825897162846e-01	-1.627472740449764643e-02
1.099154714517859510e+00	3.111350558791463605e-01	1.263886772386426868e-02
1.202106904219886863e+00	3.371303683826301079e-01	3.819922666946912182e-02
1.315503457270328358e+00	3.653561927868999026e-01	6.108761958027067451e-02
1.440437030915253436e+00	3.960875146758019993e-01	8.189667993530033718e-02
1.578113081335755785e+00	4.296186192797132875e-01	1.011430961802403661e-01
1.729860437516867355e+00	4.662669244125528523e-01	1.192791747762575877e-01
1.897142359030160819e+00	5.063769213858027030e-01	1.367033007413505086e-01
2.081567902722459618e+00	5.503242833899609776e-01	1.537693518105072987e-01
2.284903324354360610e+00	5.985201990620678814e-01	1.707951425664699929e-01
2.509083105199425567e+00	6.514159876141356609e-01	1.880699874830754625e-01
2.756220008122987064e+00	7.095080508334213887e-01	2.058614786093977689e-01
3.028613316693293811e+00	7.733432162747175820e-01	2.244215761171297341e-01
3.328754073983605899e+00	8.435245247656528722e-01	2.439921093654799922e-01
3.659325689239572021e+00	9.207175135585756731e-01	2.648097834920151716e-01
4.023197689093592544e+00	1.005657043575560960e+00	2.871107825897162846e-01
4.423409618378808084e+00	1.099154714517859510e+00	3.111350558791463605e-01
4.863141102285363004e+00	1.202106904219886863e+00	3.371303683826301079e-01
5.345662824296747218e+00	1.315503457270328358e+00	3.653561927868999026e-01
5.874261617750861753e+00	1.440437030915253436e+00	3.960875146758019993e-01
6.452130999426026747e+00	1.578113081335755785e+00	4.296186192797132875e-01
7.082216325147306257e+00	1.729860437516867355e+00	4.662669244125528523e-01
7.767001443771615499e+00	1.897142359030160819e+00	5.063769213858027030e-01
8.508221546671691726e+00	2.081567902722459618e+00	5.503242833899609776e-01
9.306485387423236944e+00	2.284903324354360610e+00	5.985201990620678814e-01
1.016079009745192607e+01	2.509083105199425567e+00	6.514159876141356609e-01
1.106791490710415538e+01	2.756220008122987064e+00	7.095080508334213887e-01
1.202168835078606257e+01	3.028613316693293811e+00	7.733432162747175820e-01
1.301213989414030792e+01	3.328754073983605899e+00	8.435245247656528722e-01
1.402457482109183218e+01	3.659325689239572021e+00	9.207175135585756731e-01
1.503865389549529752e+01	4.023197689093592544e+00	1.005657043575560960e+00
1.602761807678096417e+01	4.423409618378808084e+00	1.099154714517859510e+00
1.695786976240646382e+01	4.863141102285363004e+00	1.202106904219886863e+00
1.778919266364250973e+01	5.345662824296747218e+00	1.315503457270328358e+00
1.847593565050192765e+01	5.874261617750861753e+00	1.440437030915253436e+00
1.896945958064619120e+01	6.452130999426026747e+00	1.578113081335755785e+00
1.922200021535543968e+01	7.082216325147306257e+00	1.729860437516867355e+00
1.919179951129278905e+01	7.767001443771615499e+00	1.897142359030160819e+00
1.884891969969582703e+01	8.508221546671691726e+00	2.081567902722459618e+00
1.818068954371535639e+01	9.306485387423236944e+00	2.284903324354360610e+00
1.719544522438429723e+01	1.016079009745192607e+01	2.509083105199425567e+00
1.592334726981072990e+01	1.106791490710415538e+01	2.756220008122987064e+00
1.441368348987511006e+01	1.202168835078606257e+01	3.028613316693293811e+00
1.272905064066785208e+01	1.301213989414030792e+01	3.328754073983605899e+00
1.093774270448236763e+01	1.402457482109183218e+01	3.659325689239572021e+00
9.106126711144810315e+00	1.503865389549529752e+01	4.023197689093592544e+00
7.292571213230059968e+00	1.602761807678096417e+01	4.423409618378808084e+00
5.543783047927041352e+00	1.695786976240646382e+01	4.863141102285363004e+00
3.893594068683379650e+00	1.778919266364250973e+01	5.345662824296747218e+00
2.363659104303210690e+00	1.847593565050192765e+01	5.874261617750861753e+00
9.653038507835289828e-01	1.896945958064619120e+01	6.452130999426026747e+00
-2.981733981797036748e-01	1.922200021535543968e+01	7.082216325147306257e+00
-1.429237033234674881e+00	1.919179951129278905e+01	7.767001443771615499e+00
-2.434157016201554669e+00	1.884891969969582703e+01	8.508221546671691726e+00
-3.321459862615317338e+00	1.818068954371535639e+01	9.306485387423236944e+00
-4.100783132057577163e+00	1.719544522438429723e+01	1.016079009745192607e+01
-4.782077385559197147e+00	1.592334726981072990e+01	1.106791490710415538e+01
-5.375083191631429891e+00	1.441368348987511006e+01	1.202168835078606257e+01
-5.889013384737453727e+00	1.272905064066785208e+01	1.301213989414030792e+01
-6.332381547425715240e+00	1.093774270448236763e+01	1.402457482109183218e+01
-6.712930425357484410e+00	9.106126711144810315e+00	1.503865389549529752e+01
-7.037625732847551774e+00	7.292571213230059968e+00	1.602761807678096417e+01
-7.312690481341762805e+00	5.543783047927041352e+00	1.695786976240646382e+01
-7.543662431875775454e+00	3.893594068683379650e+00	1.778919266364250973e+01
-7.735462806655192480e+00	2.363659104303210690e+00	1.847593565050192765e+01
-7.892468384087126587e+00	9.653038507835289828e-01	1.896945958064619120e+01
-8.018581922236302617e+00	-2.981733981797036748e-01	1.922200021535543968e+01
-8.117297822304445631e+00	-1.429237033234674881e+00	1.919179951129278905e+01
-8.191761300049599015e+00	-2.434157016201554669e+00	1.884891969969582703e+01
-8.244820259372376725e+00	-3.321459862615317338e+00	1.818068954371535639e+01
-8.279069687905440844e+00	-4.100783132057577163e+00	1.719544522438429723e+01
-8.296888810060842445e+00	-4.782077385559197147e+00	1.592334726981072990e+01
-8.300471501266217800e+00	-5.375083191631429891e+00	1.441368348987511006e+01
-8.291850630920489351e+00	-5.889013384737453727e+00	1.272905064066785208e+01
-8.272917090214386704e+00	-6.332381547425715240e+00	1.093774270448236763e+01
-8.245434294611959203e+00	-6.712930425357484410e+00	9.106126711144810315e+00
-8.211048943797418787e+00	-7.037625732847551774e+00	7.292571213230059968e+00
-8.171298784833989970e+00	-7.312690481341762805e+00	5.543783047927041352e+00
-8.127618065394266011e+00	-7.543662431875775454e+00	3.893594068683379650e+00
-8.081341289959498297e+00	-7.735462806655192480e+00	2.363659104303210690e+00
-8.033705808598240239e+00	-7.892468384087126587e+00	9.653038507835289828e-01
-7.985853680294912493e+00	-8.018581922236302617e+00	-2.981733981797036748e-01
-7.938833165074559162e+00	-8.117297822304445631e+00	-1.429237033234674881e+00
-7.893600114925466649e+00	-8.191761300049599015e+00	-2.434157016201554669e+00
-7.851019455592076923e+00	-8.244820259372376725e+00	-3.321459862615317338e+00
-7.811866881791384998e+00	-8.279069687905440844e+00	-4.100783132057577163e+00
-7.776830828666600581e+00	-8.296888810060842445e+00	-4.782077385559197147e+00
-7.746514733028738497e+00	-8.300471501266217800e+00	-5.375083191631429891e+00
-7.721439559255514951e+00	-8.291850630920489351e+00	-5.889013384737453727e+00
-7.702046536237817875e+00	-8.272917090214386704e+00	-6.332381547425715240e+00
-7.688700032740156232e+00	-8.245434294611959203e+00	-6.712930425357484410e+00
-7.681690487977555826e+00	-8.211048943797418787e+00	-7.037625732847551774e+00
-7.681237310974935895e+00	-8.171298784833989970e+00	-7.312690481341762805e+00
-7.687491665192720980e+00	-8.127618065394266011e+00	-7.543662431875775454e+00
-7.700539062837091109e+00	-8.081341289959498297e+00	-7.735462806655192480e+00
-7.720401705179858354e+00	-8.033705808598240239e+00	-7.892468384087126587e+00
-7.747040520173855249e+00	-7.985853680294912493e+00	-8.018581922236302617e+00
-7.780356865890519558e+00	-7.938833165074559162e+00	-8.117297822304445631e+00
-7.820193887194653470e+00	-7.893600114925466649e+00	-8.191761300049599015e+00
-7.866337533101488866e+00	-7.851019455592076923e+00	-8.244820259372376725e+00
-7.918517263027589514e+00	-7.811866881791384998e+00	-8.279069687905440844e+00
-7.976406491309196767e+00	-7.776830828666600581e+00	-8.296888810060842445e+00
-8.039622840602707043e+00	-7.746514733028738497e+00	-8.300471501266217800e+00
-8.107728295764975002e+00	-7.721439559255514951e+00	-8.291850630920489351e+00
-8.180229370133275779e+00	-7.702046536237817875e+00	-8.272917090214386704e+00
-8.256577415274479748e+00	-7.688700032740156232e+00	-8.245434294611959203e+00
-8.336169222592150874e+00	-7.681690487977555826e+00	-8.211048943797418787e+00
-8.418348079835547892e+00	-7.681237310974935895e+00	-8.171298784833989970e+00
-8.502405456522993177e+00	-7.687491665192720980e+00	-8.127618065394266011e+00
-8.587583498366166523e+00	-7.700539062837091109e+00	-8.081341289959498297e+00
-8.673078510598807966e+00	-7.720401705179858354e+00	-8.033705808598240239e+00
-8.758045602216300907e+00	-7.747040520173855249e+00	-7.985853680294912493e+00
-8.841604646065597706e+00	-7.780356865890519558e+00	-7.938833165074559162e+00
-8.922847682166358041e+00	-7.820193887194653470e+00	-7.893600114925466649e+00
-9.000847852574983321e+00	-7.866337533101488866e+00	-7.851019455592076923e+00
-9.074669905004707715e+00	-7.918517263027589514e+00	-7.811866881791384998e+00
-9.143382239481935514e+00	-7.976406491309196767e+00	-7.776830828666600581e+00
-9.206070398666984289e+00	-8.039622840602707043e+00	-7.746514733028738497e+00
-9.261851820305846417e+00	-8.107728295764975002e+00	-7.721439559255514951e+00
-9.309891583017034122e+00	-8.180229370133275779e+00	-7.702046536237817875e+00
-9.349418788862278618e+00	-8.256577415274479748e+00	-7.688700032740156232e+00
-9.379743143572392583e+00	-8.336169222592150874e+00	-7.681690487977555826e+00
-9.400271224335744691e+00	-8.418348079835547892e+00	-7.681237310974935895e+00
-9.410521872444544300e+00	-8.502405456522993177e+00	-7.687491665192720980e+00
-9.410140120264822272e+00	-8.587583498366166523e+00	-7.700539062837091109e+00
-9.398909064368641708e+00	-8.673078510598807966e+00	-7.720401705179858354e+00
-9.376759132920504669e+00	-8.758045602216300907e+00	-7.747040520173855249e+00
-9.343774266831802677e+00	-8.841604646065597706e+00	-7.780356865890519558e+00
-9.300194639215124681e+00	-8.922847682166358041e+00	-7.820193887194653470e+00
-9.246415671661765145e+00	-9.000847852574983321e+00	-7.866337533101488866e+00
-9.182983261314484835e+00	-9.074669905004707715e+00	-7.918517263027589514e+00
-9.110585299726624342e+00	-9.143382239481935514e+00	-7.976406491309196767e+00
-9.030039731684917470e+00	-9.206070398666984289e+00	-8.039622840602707043e+00
-8.942279557698705972e+00	-9.261851820305846417e+00	-8.107728295764975002e+00
-8.848335316659643013e+00	-9.309891583017034122e+00	-8.180229370133275779e+00
-8.749315686081782673e+00	-9.349418788862278618e+00	-8.256577415274479748e+00
-8.646386899969066064e+00	-9.379743143572392583e+00	-8.336169222592150874e+00
-8.540751705715821984e+00	-9.400271224335744691e+00	-8.418348079835547892e+00
-8.433628562035174525e+00	-9.410521872444544300e+00	-8.502405456522993177e+00
-8.326231723503509485e+00	-9.410140120264822272e+00	-8.587583498366166523e+00
-8.219752770339248116e+00	-9.398909064368641708e+00	-8.673078510598807966e+00
-8.115344032748479819e+00	-9.376759132920504669e+00	-8.758045602216300907e+00
-8.014104236676496740e+00	-9.343774266831802677e+00	-8.841604646065597706e+00
-7.917066571143490883e+00	-9.300194639215124681e+00	-8.922847682166358041e+00
-7.825189254694196350e+00	-9.246415671661765145e+00	-9.000847852574983321e+00
-7.739348566590759759e+00	-9.182983261314484835e+00	-9.074669905004707715e+00
-7.660334212177728475e+00	-9.110585299726624342e+00	-9.143382239481935514e+00
-7.588846814413815700e+00	-9.030039731684917470e+00	-9.206070398666984289e+00
-7.525497266177444189e+00	-8.942279557698705972e+00	-9.261851820305846417e+00
-7.470807640355620727e+00	-8.848335316659643013e+00	-9.309891583017034122e+00
-7.425213335464117215e+00	-8.749315686081782673e+00	-9.349418788862278618e+00
-7.389066131341196275e+00	-8.646386899969066064e+00	-9.379743143572392583e+00
-7.362637839562192532e+00	-8.540751705715821984e+00	-9.400271224335744691e+00
-7.346124253744520161e+00	-8.433628562035174525e+00	-9.410521872444544300e+00
-7.339649133063743669e+00	-8.326231723503509485e+00	-9.410140120264822272e+00
-7.343267985582714985e+00	-8.219752770339248116e+00	-9.398909064368641708e+00
-7.356971454315950787e+00	-8.115344032748479819e+00	-9.376759132920504669e+00
-7.380688146684310169e+00	-8.014104236676496740e+00	-9.343774266831802677e+00
-7.414286786009959052e+00	-7.917066571143490883e+00	-9.300194639215124681e+00
-7.457577601256696553e+00	-7.825189254694196350e+00	-9.246415671661765145e+00
-7.510312908030025270e+00	-7.739348566590759759e+00	-9.182983261314484835e+00
-7.572186869934152575e+00	-7.660334212177728475e+00	-9.110585299726624342e+00
-7.642834465001441480e+00	-7.588846814413815700e+00	-9.030039731684917470e+00
-7.721829717477974420e+00	-7.525497266177444189e+00	-8.942279557698705972e+00
-7.808683291236733659e+00	-7.470807640355620727e+00	-8.848335316659643013e+00
-7.902839577920432568e+00	-7.425213335464117215e+00	-8.749315686081782673e+00
-8.003673450857172966e+00	-7.389066131341196275e+00	-8.646386899969066064e+00
-8.110486894842942718e+00	-7.362637839562192532e+00	-8.540751705715821984e+00
-8.222505761657739498e+00	-7.346124253744520161e+00	-8.433628562035174525e+00
-8.338876940784819780e+00	-7.339649133063743669e+00	-8.326231723503509485e+00
-8.458666272728217805e+00	-7.343267985582714985e+00	-8.219752770339248116e+00
-8.580857566360332811e+00	-7.356971454315950787e+00	-8.115344032748479819e+00
-8.704353108907717740e+00	-7.380688146684310169e+00	-8.014104236676496740e+00
-8.827976073774797428e+00	-7.414286786009959052e+00	-7.917066571143490883e+00
-8.950475233025500188e+00	-7.457577601256696553e+00	-7.825189254694196350e+00
-9.070532363149066413e+00	-7.510312908030025270e+00	-7.739348566590759759e+00
-9.186772689775533962e+00	-7.572186869934152575e+00	-7.660334212177728475e+00
-9.297778644716700569e+00	-7.642834465001441480e+00	-7.588846814413815700e+00
-9.402107103576474501e+00	-7.721829717477974420e+00	-7.525497266177444189e+00
-9.498310132519392823e+00	-7.808683291236733659e+00	-7.470807640355620727e+00
-9.584959099606159327e+00	-7.902839577920432568e+00	-7.425213335464117215e+00
-9.660671803884389064e+00	-8.003673450857172966e+00	-7.389066131341196275e+00
-9.724142052752078769e+00	-8.110486894842942718e+00	-7.362637839562192532e+00
-9.774170887953580689e+00	-8.222505761657739498e+00	-7.346124253744520161e+00
-9.809698439994214425e+00	-8.338876940784819780e+00	-7.339649133063743669e+00
-9.829835200015505592e+00	-8.458666272728217805e+00	-7.343267985582714985e+00
-9.833891359012095990e+00	-8.580857566360332811e+00	-7.356971454315950787e+00
-9.821402797617414748e+00	-8.704353108907717740e+00	-7.380688146684310169e+00
-9.792152332832774420e+00	-8.827976073774797428e+00	-7.414286786009959052e+00
-9.746184951793914308e+00	-8.950475233025500188e+00	-7.457577601256696553e+00
-9.683815988695359422e+00	-9.070532363149066413e+00	-7.510312908030025270e+00
-9.605631520419940728e+00	-9.186772689775533962e+00	-7.572186869934152575e+00
-9.512480649441814151e+00	-9.297778644716700569e+00	-7.642834465001441480e+00
-9.405459779824173694e+00	-9.402107103576474501e+00	-7.721829717477974420e+00
-9.285889437618315867e+00	-9.498310132519392823e+00	-7.808683291236733659e+00
-9.155284602194562638e+00	-9.584959099606159327e+00	-7.902839577920432568e+00
-9.015319863749640561e+00	-9.660671803884389064e+00	-8.003673450857172966e+00
-8.867790974989208763e+00	-9.724142052752078769e+00	-8.110486894842942718e+00
-8.714574502711750270e+00	-9.774170887953580689e+00	-8.222505761657739498e+00
-8.557587301059134788e+00	-9.809698439994214425e+00	-8.338876940784819780e+00
-8.398747428465158649e+00	-9.829835200015505592e+00	-8.458666272728217805e+00
-8.239937931716600161e+00	-9.833891359012095990e+00	-8.580857566360332811e+00
-8.082974647935575518e+00	-9.821402797617414748e+00	-8.704353108907717740e+00
-7.929578857862519925e+00	-9.792152332832774420e+00	-8.827976073774797428e+00
-7.781355291186867973e+00	-9.746184951793914308e+00	-8.950475233025500188e+00
-7.639775663605032463e+00	-9.683815988695359422e+00	-9.070532363149066413e+00
-7.506167637299648199e+00	-9.605631520419940728e+00	-9.186772689775533962e+00
-7.381708856588938161e+00	-9.512480649441814151e+00	-9.297778644716700569e+00
-7.267425526734342611e+00	-9.405459779824173694e+00	-9.402107103576474501e+00
-7.164194878244609654e+00	-9.285889437618315867e+00	-9.498310132519392823e+00
-7.072750788355472551e+00	-9.155284602194562638e+00	-9.584959099606159327e+00
-6.993691808978622859e+00	-9.015319863749640561e+00	-9.660671803884389064e+00
-6.927490867459868085e+00	-8.867790974989208763e+00	-9.724142052752078769e+00
-6.874505953307964212e+00	-8.714574502711750270e+00	-9.774170887953580689e+00
-6.834991171223619766e+00	-8.557587301059134788e+00	-9.809698439994214425e+00
-6.809107619804955824e+00	-8.398747428465158649e+00	-9.829835200015505592e+00
-6.796933639165695595e+00	-8.239937931716600161e+00	-9.833891359012095990e+00
-6.798474053905696479e+00	-8.082974647935575518e+00	-9.821402797617414748e+00
-6.813668116552758391e+00	-7.929578857862519925e+00	-9.792152332832774420e+00
-6.842395928367093205e+00	-7.781355291186867973e+00	-9.746184951793914308e+00
-6.884483178177513096e+00	-7.639775663605032463e+00	-9.683815988695359422e+00
-6.939704095689966934e+00	-7.506167637299648199e+00	-9.605631520419940728e+00
-7.007782564321148655e+00	-7.381708856588938161e+00	-9.512480649441814151e+00
-7.088391381565570804e+00	-7.267425526734342611e+00	-9.405459779824173694e+00
-7.181149694185748444e+00	-7.164194878244609654e+00	-9.285889437618315867e+00
-7.285618673428079006e+00	-7.072750788355472551e+00	-9.155284602194562638e+00
-7.401295534503104179e+00	-6.993691808978622859e+00	-9.015319863749640561e+00
-7.527606047270186451e+00	-6.927490867459868085e+00	-8.867790974989208763e+00
-7.663895733881707528e+00	-6.874505953307964212e+00	-8.714574502711750270e+00
-7.809420006255344049e+00	-6.834991171223619766e+00	-8.557587301059134788e+00
-7.963333563364360046e+00	-6.809107619804955824e+00	-8.398747428465158649e+00
-8.124679446433487939e+00	-6.796933639165695595e+00	-8.239937931716600161e+00
-8.292378239099507553e+00	-6.798474053905696479e+00	-8.082974647935575518e+00
-8.465217997876447242e+00	-6.813668116552758391e+00	-7.929578857862519925e+00
-8.641845602389743419e+00	-6.842395928367093205e+00	-7.781355291186867973e+00
-8.820760318995116478e+00	-6.884483178177513096e+00	-7.639775663605032463e+00
-9.000310467011665594e+00	-6.939704095689966934e+00	-7.506167637299648199e+00
-9.178694152312250054e+00	-7.007782564321148655e+00	-7.381708856588938161e+00
-9.353965073895302851e+00	-7.088391381565570804e+00	-7.267425526734342611e+00
-9.524044398270051559e+00	-7.181149694185748444e+00	-7.164194878244609654e+00
-9.686739615534088799e+00	-7.285618673428079006e+00	-7.072750788355472551e+00
-9.839771121778330354e+00	-7.401295534503104179e+00	-6.993691808978622859e+00
-9.980806999765029275e+00	-7.527606047270186451e+00	-6.927490867459868085e+00
-1.010750608487386870e+01	-7.663895733881707528e+00	-6.874505953307964212e+00
-1.021756890746267388e+01	-7.809420006255344049e+00	-6.834991171223619766e+00
-1.030879551137498140e+01	-7.963333563364360046e+00	-6.809107619804955824e+00
-1.037914849360104519e+01	-8.124679446433487939e+00	-6.796933639165695595e+00
-1.042681894237410489e+01	-8.292378239099507553e+00	-6.798474053905696479e+00
-1.045029233694439874e+01	-8.465217997876447242e+00	-6.813668116552758391e+00
-1.044841098970639770e+01	-8.641845602389743419e+00	-6.842395928367093205e+00
-1.042042934010784982e+01	-8.820760318995116478e+00	-6.884483178177513096e+00
-1.036605841961817198e+01	-9.000310467011665594e+00	-6.939704095689966934e+00
-1.028549614416296265e+01	-9.178694152312250054e+00	-7.007782564321148655e+00
-1.017944076512679352e+01	-9.353965073895302851e+00	-7.088391381565570804e+00
-1.004908578860692181e+01	-9.524044398270051559e+00	-7.181149694185748444e+00
-9.896095876280623926e+00	-9.686739615534088799e+00	-7.285618673428079006e+00
-9.722564553420271594e+00	-9.839771121778330354e+00	-7.401295534503104179e+00
-9.530955831122676969e+00	-9.980806999765029275e+00	-7.527606047270186451e+00
-9.324032959889699157e+00	-1.010750608487386870e+01	-7.663895733881707528e+00
-9.104778350015900301e+00	-1.021756890746267388e+01	-7.809420006255344049e+00
-8.876309139929082548e+00	-1.030879551137498140e+01	-7.963333563364360046e+00
-8.641792936710546158e+00	-1.037914849360104519e+01	-8.124679446433487939e+00
-8.404367916277658779e+00	-1.042681894237410489e+01	-8.292378239099507553e+00
-8.167070822108144057e+00	-1.045029233694439874e+01	-8.465217997876447242e+00
-7.932775539407736609e+00	-1.044841098970639770e+01	-8.641845602389743419e+00
-7.704143957265253917e+00	-1.042042934010784982e+01	-8.820760318995116478e+00
-7.483589870724927096e+00	-1.036605841961817198e+01	-9.000310467011665594e+00
-7.273255805509379890e+00	-1.028549614416296265e+01	-9.178694152312250054e+00
-7.075001931548436929e+00	-1.017944076512679352e+01	-9.353965073895302851e+00
-6.890405699983213061e+00	-1.004908578860692181e+01	-9.524044398270051559e+00
-6.720770498192434772e+00	-9.896095876280623926e+00	-9.686739615534088799e+00
-6.567141454328648820e+00	-9.722564553420271594e+00	-9.839771121778330354e+00
-6.430326508946574648e+00	-9.530955831122676969e+00	-9.980806999765029275e+00
-6.310920971839513172e+00	-9.324032959889699157e+00	-1.010750608487386870e+01
-6.209333961313252992e+00	-9.104778350015900301e+00	-1.021756890746267388e+01
-6.125815347874806527e+00	-8.876309139929082548e+00	-1.030879551137498140e+01
-6.060482067082149094e+00	-8.641792936710546158e+00	-1.037914849360104519e+01
-6.013342905827192553e+00	-8.404367916277658779e+00	-1.042681894237410489e+01
-5.984321087674691952e+00	-8.167070822108144057e+00	-1.045029233694439874e+01
-5.973274176779247213e+00	-7.932775539407736609e+00	-1.044841098970639770e+01
-5.980010981731100905e+00	-7.704143957265253917e+00	-1.042042934010784982e+01
-6.004305269388574118e+00	-7.483589870724927096e+00	-1.036605841961817198e+01
-6.045906195848972153e+00	-7.273255805509379890e+00	-1.028549614416296265e+01
-6.104545430407833706e+00	-7.075001931548436929e+00	-1.017944076512679352e+01
-6.179940992930143651e+00	-6.890405699983213061e+00	-1.004908578860692181e+01
-6.271797850371184424e+00	-6.720770498192434772e+00	-9.896095876280623926e+00
-6.379805329407336245e+00	-6.567141454328648820e+00	-9.722564553420271594e+00
-6.503631404592320031e+00	-6.430326508946574648e+00	-9.530955831122676969e+00
-6.642913920581158926e+00	-6.310920971839513172e+00	-9.324032959889699157e+00
-6.797248808349424465e+00	-6.209333961313252992e+00	-9.104778350015900301e+00
-6.966175364784834123e+00	-6.125815347874806527e+00	-8.876309139929082548e+00
-7.149158688638883596e+00	-6.060482067082149094e+00	-8.641792936710546158e+00
-7.345569410018407019e+00	-6.013342905827192553e+00	-8.404367916277658779e+00
-7.554660922057621519e+00	-5.984321087674691952e+00	-8.167070822108144057e+00
-7.775544428887670279e+00	-5.973274176779247213e+00	-7.932775539407736609e+00
-8.007162269895705009e+00	-5.980010981731100905e+00	-7.704143957265253917e+00
-8.248260171835241295e+00	-6.004305269388574118e+00	-7.483589870724927096e+00
-8.497359320725239584e+00	-6.045906195848972153e+00	-7.273255805509379890e+00
-8.752729434048927004e+00	-6.104545430407833706e+00	-7.075001931548436929e+00
-9.012364344216893031e+00	-6.179940992930143651e+00	-6.890405699983213061e+00
-9.273961962189520847e+00	-6.271797850371184424e+00	-6.720770498192434772e+00
-9.534910850518663494e+00	-6.379805329407336245e+00	-6.567141454328648820e+00
-9.792285959860681288e+00	-6.503631404592320031e+00	-6.430326508946574648e+00
-1.004285631982840243e+01	-6.642913920581158926e+00	-6.310920971839513172e+00
-1.028310755747567207e+01	-6.797248808349424465e+00	-6.209333961313252992e+00
-1.050928196768249734e+01	-6.966175364784834123e+00	-6.125815347874806527e+00
-1.071743839901994910e+01	-7.149158688638883596e+00	-6.060482067082149094e+00
-1.090353337546832968e+01	-7.345569410018407019e+00	-6.013342905827192553e+00
-1.106352360467747253e+01	-7.554660922057621519e+00	-5.984321087674691952e+00
-1.119348833135200749e+01	-7.775544428887670279e+00	-5.973274176779247213e+00
-1.128976795317649007e+01	-8.007162269895705009e+00	-5.980010981731100905e+00
-1.134911308496404203e+01	-8.248260171835241295e+00	-6.004305269388574118e+00
-1.136883608128542633e+01	-8.497359320725239584e+00	-6.045906195848972153e+00
-1.134695522750666719e+01	-8.752729434048927004e+00	-6.104545430407833706e+00
-1.128232073422393711e+01	-9.012364344216893031e+00	-6.179940992930143651e+00
-1.117471163944477652e+01	-9.273961962189520847e+00	-6.271797850371184424e+00
-1.102489394835505365e+01	-9.534910850518663494e+00	-6.379805329407336245e+00
-1.083463285599700932e+01	-9.792285959860681288e+00	-6.503631404592320031e+00
-1.060665551551057462e+01	-1.004285631982840243e+01	-6.642913920581158926e+00
-1.034456512582372945e+01	-1.028310755747567207e+01	-6.797248808349424465e+00
-1.005271154738102268e+01	-1.050928196768249734e+01	-6.966175364784834123e+00
-9.736027584190678041e+00	-1.071743839901994910e+01	-7.149158688638883596e+00
-9.399842935698854873e+00	-1.090353337546832968e+01	-7.345569410018407019e+00
-9.049689247684320037e+00	-1.106352360467747253e+01	-7.554660922057621519e+00
-8.691109558074172625e+00	-1.119348833135200749e+01	-7.775544428887670279e+00
-8.329483886159673389e+00	-1.128976795317649007e+01	-8.007162269895705009e+00
-7.969880108801044472e+00	-1.134911308496404203e+01	-8.248260171835241295e+00
-7.616936079608453980e+00	-1.136883608128542633e+01	-8.497359320725239584e+00
-7.274775664210539006e+00	-1.134695522750666719e+01	-8.752729434048927004e+00
-6.946958397672537977e+00	-1.128232073422393711e+01	-9.012364344216893031e+00
-6.636460099027357451e+00	-1.117471163944477652e+01	-9.273961962189520847e+00
-6.345680136184444819e+00	-1.102489394835505365e+01	-9.534910850518663494e+00
-6.076470125435830205e+00	-1.083463285599700932e+01	-9.792285959860681288e+00
-5.830178582206117177e+00	-1.060665551551057462e+01	-1.004285631982840243e+01
-5.607706269537976240e+00	-1.034456512582372945e+01	-1.028310755747567207e+01
-5.409567558208768112e+00	-1.005271154738102268e+01	-1.050928196768249734e+01
-5.235953868686721968e+00	-9.736027584190678041e+00	-1.071743839901994910e+01
-5.086796088557974826e+00	-9.399842935698854873e+00	-1.090353337546832968e+01
-4.961823660486365917e+00	-9.049689247684320037e+00	-1.106352360467747253e+01
-4.860618757719994854e+00	-8.691109558074172625e+00	-1.119348833135200749e+01
-4.782664575745398494e+00	-8.329483886159673389e+00	-1.128976795317649007e+01
-4.727387259089488758e+00	-7.969880108801044472e+00	-1.134911308496404203e+01
-4.694191354291504581e+00	-7.616936079608453980e+00	-1.136883608128542633e+01
-4.682488944701516331e+00	-7.274775664210539006e+00	-1.134695522750666719e+01
-4.691722795023150816e+00	-6.946958397672537977e+00	-1.128232073422393711e+01
-4.721383929566148829e+00	-6.636460099027357451e+00	-1.117471163944477652e+01
-4.771024103508281655e+00	-6.345680136184444819e+00	-1.102489394835505365e+01
-4.840263614937917680e+00	-6.076470125435830205e+00	-1.083463285599700932e+01
-4.928794858854772976e+00	-5.830178582206117177e+00	-1.060665551551057462e+01
-5.036381952363402803e+00	-5.607706269537976240e+00	-1.034456512582372945e+01
-5.162856670852118413e+00	-5.409567558208768112e+00	-1.005271154738102268e+01
-5.308110834353546359e+00	-5.235953868686721968e+00	-9.736027584190678041e+00
-5.472085176819407870e+00	-5.086796088557974826e+00	-9.399842935698854873e+00
-5.654754623454183893e+00	-4.961823660486365917e+00	-9.049689247684320037e+00
-5.856109797305160569e+00	-4.860618757719994854e+00	-8.691109558074172625e+00
-6.076134481411593846e+00	-4.782664575745398494e+00	-8.329483886159673389e+00
-6.314778683717706897e+00	-4.727387259089488758e+00	-7.969880108801044472e+00
-6.571926897475620422e+00	-4.694191354291504581e+00	-7.616936079608453980e+00
-6.847361131689733149e+00	-4.682488944701516331e+00	-7.274775664210539006e+00
-7.140718319596089714e+00	-4.691722795023150816e+00	-6.946958397672537977e+00
-7.451441817806672141e+00	-4.721383929566148829e+00	-6.636460099027357451e+00
-7.778726908738798684e+00	-4.771024103508281655e+00	-6.345680136184444819e+00
-8.121460542727922061e+00	-4.840263614937917680e+00	-6.076470125435830205e+00
-8.478156035123056711e+00	-4.928794858854772976e+00	-5.830178582206117177e+00
-8.846884098891413473e+00	-5.036381952363402803e+00	-5.607706269537976240e+00
-9.225202470470870608e+00	-5.162856670852118413e+00	-5.409567558208768112e+00
-9.610087487368691228e+00	-5.308110834353546359e+00	-5.235953868686721968e+00
-9.997872285520653435e+00	-5.472085176819407870e+00	-5.086796088557974826e+00
-1.038419774556949093e+01	-5.654754623454183893e+00	-4.961823660486365917e+00
-1.076398381197580001e+01	-5.856109797305160569e+00	-4.860618757719994854e+00
-1.113143014024488942e+01	-6.076134481411593846e+00	-4.782664575745398494e+00
-1.148005590771171747e+01	-6.314778683717706897e+00	-4.727387259089488758e+00
-1.180278867680741151e+01	-6.571926897475620422e+00	-4.694191354291504581e+00
-1.209211099301306902e+01	-6.847361131689733149e+00	-4.682488944701516331e+00
-1.234027050853168639e+01	-7.140718319596089714e+00	-4.691722795023150816e+00
-1.253955454348374587e+01	-7.451441817806672141e+00	-4.721383929566148829e+00
-1.268262309552271283e+01	-7.778726908738798684e+00	-4.771024103508281655e+00
-1.276288578284471420e+01	-8.121460542727922061e+00	-4.840263614937917680e+00
-1.277489900112065335e+01	-8.478156035123056711e+00	-4.928794858854772976e+00
-1.271475119577327639e+01	-8.846884098891413473e+00	-5.036381952363402803e+00
-1.258039848534758853e+01	-9.225202470470870608e+00	-5.162856670852118413e+00
-1.237191180847676186e+01	-9.610087487368691228e+00	-5.308110834353546359e+00
-1.209160165238905904e+01	-9.997872285520653435e+00	-5.472085176819407870e+00
-1.174399750256045571e+01	-1.038419774556949093e+01	-5.654754623454183893e+00
-1.133567522871180167e+01	-1.076398381197580001e+01	-5.856109797305160569e+00
-1.087494409606305723e+01	-1.113143014024488942e+01	-6.076134481411593846e+00
-1.037142251351355782e+01	-1.148005590771171747e+01	-6.314778683717706897e+00
-9.835544599588665449e+00	-1.180278867680741151e+01	-6.571926897475620422e+00
-9.278045760350970284e+00	-1.209211099301306902e+01	-6.847361131689733149e+00
-8.709473978636012248e+00	-1.234027050853168639e+01	-7.140718319596089714e+00
-8.139765412981430970e+00	-1.253955454348374587e+01	-7.451441817806672141e+00
-7.577910507475304591e+00	-1.268262309552271283e+01	-7.778726908738798684e+00
-7.031722958867856477e+00	-1.276288578284471420e+01	-8.121460542727922061e+00
-6.507711147268639529e+00	-1.277489900112065335e+01	-8.478156035123056711e+00
-6.011041772852125931e+00	-1.271475119577327639e+01	-8.846884098891413473e+00
-5.545579216526859589e+00	-1.258039848534758853e+01	-9.225202470470870608e+00
-5.113981448564238974e+00	-1.237191180847676186e+01	-9.610087487368691228e+00
-4.717833465674010185e+00	-1.209160165238905904e+01	-9.997872285520653435e+00
-4.357801323771569812e+00	-1.174399750256045571e+01	-1.038419774556949093e+01
-4.033792952050665015e+00	-1.133567522871180167e+01	-1.076398381197580001e+01
-3.745115360676241067e+00	-1.087494409606305723e+01	-1.113143014024488942e+01
-3.490621095962478826e+00	-1.037142251351355782e+01	-1.148005590771171747e+01
-3.268839575815114973e+00	-9.835544599588665449e+00	-1.180278867680741151e+01
-3.078091145063841516e+00	-9.278045760350970284e+00	-1.209211099301306902e+01
-2.916583327613447185e+00	-8.709473978636012248e+00	-1.234027050853168639e+01
-2.782489885401647101e+00	-8.139765412981430970e+00	-1.253955454348374587e+01
-2.674014014758355096e+00	-7.577910507475304591e+00	-1.268262309552271283e+01
-2.589437414007359273e+00	-7.031722958867856477e+00	-1.276288578284471420e+01
-2.527157127796868075e+00	-6.507711147268639529e+00	-1.277489900112065335e+01
-2.485712084801119826e+00	-6.011041772852125931e+00	-1.271475119577327639e+01
-2.463801151683084001e+00	-5.545579216526859589e+00	-1.258039848534758853e+01
-2.460294369025396666e+00	-5.113981448564238974e+00	-1.237191180847676186e+01
-2.474238844041287688e+00	-4.717833465674010185e+00	-1.209160165238905904e+01
-2.504860570704338318e+00	-4.357801323771569812e+00	-1.174399750256045571e+01
-2.551563243856945107e+00	-4.033792952050665015e+00	-1.133567522871180167e+01
-2.613924938003449050e+00	-3.745115360676241067e+00	-1.087494409606305723e+01
-2.691693338172958416e+00	-3.490621095962478826e+00	-1.037142251351355782e+01
-2.784780040994768502e+00	-3.268839575815114973e+00	-9.835544599588665449e+00
-2.893254288522376427e+00	-3.078091145063841516e+00	-9.278045760350970284e+00
-3.017336353487862777e+00	-2.916583327613447185e+00	-8.709473978636012248e+00
-3.157390659629914165e+00	-2.782489885401647101e+00	-8.139765412981430970e+00
-3.313918590790586816e+00	-2.674014014758355096e+00	-7.577910507475304591e+00
-3.487550813290023921e+00	-2.589437414007359273e+00	-7.031722958867856477e+00
-3.679038802875782110e+00	-2.527157127796868075e+00	-6.507711147268639529e+00
-3.889245125188467878e+00	-2.485712084801119826e+00	-6.011041772852125931e+00
-4.119131861914699044e+00	-2.463801151683084001e+00	-5.545579216526859589e+00
-4.369746398440498503e+00	-2.460294369025396666e+00	-5.113981448564238974e+00
-4.642203588226706756e+00	-2.474238844041287688e+00	-4.717833465674010185e+00
-4.937663080869564070e+00	-2.504860570704338318e+00	-4.357801323771569812e+00
-5.257300343751752258e+00	-2.551563243856945107e+00	-4.033792952050665015e+00
-5.602269624165434614e+00	-2.613924938003449050e+00	-3.745115360676241067e+00
-5.973656799063031819e+00	-2.691693338172958416e+00	-3.490621095962478826e+00
-6.372419762377244723e+00	-2.784780040994768502e+00	-3.268839575815114973e+00
-6.799313739146624513e+00	-2.893254288522376427e+00	-3.078091145063841516e+00
-7.254798746599547599e+00	-3.017336353487862777e+00	-2.916583327613447185e+00
-7.738926428904773225e+00	-3.157390659629914165e+00	-2.782489885401647101e+00
-8.251203796128057988e+00	-3.313918590790586816e+00	-2.674014014758355096e+00
-8.790432166499524413e+00	-3.487550813290023921e+00	-2.589437414007359273e+00
-9.354521062382557872e+00	-3.679038802875782110e+00	-2.527157127796868075e+00
-9.940279208773183939e+00	-3.889245125188467878e+00	-2.485712084801119826e+00
-1.054318841831292453e+01	-4.119131861914699044e+00	-2.463801151683084001e+00
-1.115717128287915294e+01	-4.369746398440498503e+00	-2.460294369025396666e+00
-1.177437037351310245e+01	-4.642203588226706756e+00	-2.474238844041287688e+00
-1.238496495179363244e+01	-4.937663080869564070e+00	-2.504860570704338318e+00
-1.297706040873121580e+01	-5.257300343751752258e+00	-2.551563243856945107e+00
-1.353669443203267164e+01	-5.602269624165434614e+00	-2.613924938003449050e+00
-1.404800996841336236e+01	-5.973656799063031819e+00	-2.691693338172958416e+00
-1.449364510045272070e+01	-6.372419762377244723e+00	-2.784780040994768502e+00
-1.485538002007915814e+01	-6.799313739146624513e+00	-2.893254288522376427e+00
-1.511505761266908010e+01	-7.254798746599547599e+00	-3.017336353487862777e+00
-1.525575490156734659e+01	-7.738926428904773225e+00	-3.157390659629914165e+00
-1.526312990327522279e+01	-8.251203796128057988e+00	-3.313918590790586816e+00
-1.512681041058787024e+01	-8.790432166499524413e+00	-3.487550813290023921e+00
-1.484164227078038323e+01	-9.354521062382557872e+00	-3.679038802875782110e+00
-1.440859301012342009e+01	-9.940279208773183939e+00	-3.889245125188467878e+00
-1.383512803062393814e+01	-1.054318841831292453e+01	-4.119131861914699044e+00
-1.313494668824859346e+01	-1.115717128287915294e+01	-4.369746398440498503e+00
-1.232707368676258142e+01	-1.177437037351310245e+01	-4.642203588226706756e+00
-1.143442070916992215e+01	-1.238496495179363244e+01	-4.937663080869564070e+00
-1.048202986176226403e+01	-1.297706040873121580e+01	-5.257300343751752258e+00
-9.495256258119329829e+00	-1.353669443203267164e+01	-5.602269624165434614e+00
-8.498131732484372591e+00	-1.404800996841336236e+01	-5.973656799063031819e+00
-7.512086183772019865e+00	-1.449364510045272070e+01	-6.372419762377244723e+00
-6.555112824208065625e+00	-1.485538002007915814e+01	-6.799313739146624513e+00
-5.641376520375944281e+00	-1.511505761266908010e+01	-7.254798746599547599e+00
-4.781200373281782490e+00	-1.525575490156734659e+01	-7.738926428904773225e+00
-3.981332225085580934e+00	-1.526312990327522279e+01	-8.251203796128057988e+00
-3.245386809017041241e+00	-1.512681041058787024e+01	-8.790432166499524413e+00
-2.574371965467031398e+00	-1.484164227078038323e+01	-9.354521062382557872e+00
-1.967229052687382129e+00	-1.440859301012342009e+01	-9.940279208773183939e+00
-1.421340823120506247e+00	-1.383512803062393814e+01	-1.054318841831292453e+01
-9.329801173182221685e-01	-1.313494668824859346e+01	-1.115717128287915294e+01
-4.976879208927303400e-01	-1.232707368676258142e+01	-1.177437037351310245e+01
-1.105795755169676764e-01	-1.143442070916992215e+01	-1.238496495179363244e+01
2.334159406568634965e-01	-1.048202986176226403e+01	-1.297706040873121580e+01
5.393756509710543323e-01	-9.495256258119329829e+00	-1.353669443203267164e+01
8.122520383178816195e-01	-8.498131732484372591e+00	-1.404800996841336236e+01
1.056783348871997985e+00	-7.512086183772019865e+00	-1.449364510045272070e+01
1.277436535827483510e+00	-6.555112824208065625e+00	-1.485538002007915814e+01
1.478375685445749710e+00	-5.641376520375944281e+00	-1.511505761266908010e+01
1.663449877326277138e+00	-4.781200373281782490e+00	-1.525575490156734659e+01
1.836195484338192463e+00	-3.981332225085580934e+00	-1.526312990327522279e+01
1.999848859864232109e+00	-3.245386809017041241e+00	-1.512681041058787024e+01
2.157366171954213652e+00	-2.574371965467031398e+00	-1.484164227078038323e+01
2.311447826058556476e+00	-1.967229052687382129e+00	-1.440859301012342009e+01
2.464565479750759458e+00	-1.421340823120506247e+00	-1.383512803062393814e+01
2.618990107172688209e+00	-9.329801173182221685e-01	-1.313494668824859346e+01
2.776819931145569242e+00	-4.976879208927303400e-01	-1.232707368676258142e+01
2.940007319234655636e+00	-1.105795755169676764e-01	-1.143442070916992215e+01
3.110383947176731834e+00	2.334159406568634965e-01	-1.048202986176226403e+01
3.289683677865709477e+00	5.393756509710543323e-01	-9.495256258119329829e+00
3.479562693735374967e+00	8.122520383178816195e-01	-8.498131732484372591e+00
3.681616460517274536e+00	1.056783348871997985e+00	-7.512086183772019865e+00
3.897393095254286344e+00	1.277436535827483510e+00	-6.555112824208065625e+00
4.128402664252448950e+00	1.478375685445749710e+00	-5.641376520375944281e+00
4.376121849674143860e+00	1.663449877326277138e+00	-4.781200373281782490e+00
4.641993298664441880e+00	1.836195484338192463e+00	-3.981332225085580934e+00
4.927418808490665825e+00	1.999848859864232109e+00	-3.245386809017041241e+00
5.233745308627787196e+00	2.157366171954213652e+00	-2.574371965467031398e+00
5.562242382112344785e+00	2.311447826058556476e+00	-1.967229052687382129e+00
5.914069834444941165e+00	2.464565479750759458e+00	-1.421340823120506247e+00
6.290233586720452408e+00	2.618990107172688209e+00	-9.329801173182221685e-01
6.691527969210372184e+00	2.776819931145569242e+00	-4.976879208927303400e-01
7.118462366424445520e+00	2.940007319234655636e+00	-1.105795755169676764e-01
7.571170179748164308e+00	3.110383947176731834e+00	2.334159406568634965e-01
8.049298320979159982e+00	3.289683677865709477e+00	5.393756509710543323e-01
8.551876053668223676e+00	3.479562693735374967e+00	8.122520383178816195e-01
9.077163118426916810e+00	3.681616460517274536e+00	1.056783348871997985e+00
9.622478904352703921e+00	3.897393095254286344e+00	1.277436535827483510e+00
1.018401716913431265e+01	4.128402664252448950e+00	1.478375685445749710e+00
1.075665465498645901e+01	4.376121849674143860e+00	1.663449877326277138e+00
1.133376700482845578e+01	4.641993298664441880e+00	1.836195484338192463e+00
1.190707157976811637e+01	4.927418808490665825e+00	1.999848859864232109e+00
1.246652371954512617e+01	5.233745308627787196e+00	2.157366171954213652e+00
1.300029978697681798e+01	5.562242382112344785e+00	2.311447826058556476e+00
1.349490546634914878e+01	5.914069834444941165e+00	2.464565479750759458e+00
1.393544901053808260e+01	6.290233586720452408e+00	2.618990107172688209e+00
1.430611367400393874e+01	6.691527969210372184e+00	2.776819931145569242e+00
1.459084863115932507e+01	7.118462366424445520e+00	2.940007319234655636e+00
1.477427143731693171e+01	7.571170179748164308e+00	3.110383947176731834e+00
1.484273808066498468e+01	8.049298320979159982e+00	3.289683677865709477e+00
1.478549321176732079e+01	8.551876053668223676e+00	3.479562693735374967e+00
1.459577200368348038e+01	9.077163118426916810e+00	3.681616460517274536e+00
1.427169858572823991e+01	9.622478904352703921e+00	3.897393095254286344e+00
1.381682670292931192e+01	1.018401716913431265e+01	4.128402664252448950e+00
1.324020403524728806e+01	1.075665465498645901e+01	4.376121849674143860e+00
1.255591058798641946e+01	1.133376700482845578e+01	4.641993298664441880e+00
1.178211003812154622e+01	1.190707157976811637e+01	4.927418808490665825e+00
1.093973838055324066e+01	1.246652371954512617e+01	5.233745308627787196e+00
1.005101314111973032e+01	1.300029978697681798e+01	5.562242382112344785e+00
9.137963466626693787e+00	1.349490546634914878e+01	5.914069834444941165e+00
8.221155242113056261e+00	1.393544901053808260e+01	6.290233586720452408e+00
7.318728173925737934e+00	1.430611367400393874e+01	6.691527969210372184e+00
6.445792933092963750e+00	1.459084863115932507e+01	7.118462366424445520e+00
5.614174557899029416e+00	1.477427143731693171e+01	7.571170179748164308e+00
4.832445207542866328e+00	1.484273808066498468e+01	8.049298320979159982e+00
4.106168426336775923e+00	1.478549321176732079e+01	8.551876053668223676e+00
3.438275099914455790e+00	1.459577200368348038e+01	9.077163118426916810e+00
2.829501813259083676e+00	1.427169858572823991e+01	9.622478904352703921e+00
2.278838706459090702e+00	1.381682670292931192e+01	1.018401716913431265e+01
1.783951082289115586e+00	1.324020403524728806e+01	1.075665465498645901e+01
1.341553931790063103e+00	1.255591058798641946e+01	1.133376700482845578e+01
9.477299666215761587e-01	1.178211003812154622e+01	1.190707157976811637e+01
5.981896169546919717e-01	1.093973838055324066e+01	1.246652371954512617e+01
2.884763173705017225e-01	1.005101314111973032e+01	1.300029978697681798e+01
1.412300721303599849e-02	9.137963466626693787e+00	1.349490546634914878e+01
-2.292331714301261703e-01	8.221155242113056261e+00	1.393544901053808260e+01
-4.457709088453566393e-01	7.318728173925737934e+00	1.430611367400393874e+01
-6.394328912249711561e-01	6.445792933092963750e+00	1.459084863115932507e+01
-8.138962212853230183e-01	5.614174557899029416e+00	1.477427143731693171e+01
-9.725600507781824167e-01	4.832445207542866328e+00	1.484273808066498468e+01
-1.118546196863321240e+00	4.106168426336775923e+00	1.478549321176732079e+01
-1.254709269181149223e+00	3.438275099914455790e+00	1.459577200368348038e+01
-1.383653503415806618e+00	2.829501813259083676e+00	1.427169858572823991e+01
-1.507754073616618840e+00	2.278838706459090702e+00	1.381682670292931192e+01
-1.629181142105120994e+00	1.783951082289115586e+00	1.324020403524728806e+01
-1.749925309341711310e+00	1.341553931790063103e+00	1.255591058798641946e+01
-1.871823455214774778e+00	9.477299666215761587e-01	1.178211003812154622e+01
-1.996584226594199540e+00	5.981896169546919717e-01	1.093973838055324066e+01
-2.125812631861623281e+00	2.884763173705017225e-01	1.005101314111973032e+01
-2.261033358788635095e+00	1.412300721303599849e-02	9.137963466626693787e+00
-2.403712543812949853e+00	-2.292331714301261703e-01	8.221155242113056261e+00
-2.555277793555950971e+00	-4.457709088453566393e-01	7.318728173925737934e+00
-2.717136297258109678e+00	-6.394328912249711561e-01	6.445792933092963750e+00
-2.890690874419060474e+00	-8.138962212853230183e-01	5.614174557899029416e+00
-3.077353776855270340e+00	-9.725600507781824167e-01	4.832445207542866328e+00
-3.278558008969558735e+00	-1.118546196863321240e+00	4.106168426336775923e+00
-3.495765843424412989e+00	-1.254709269181149223e+00	3.438275099914455790e+00
-3.730474089673662341e+00	-1.383653503415806618e+00	2.829501813259083676e+00
-3.984215517017136943e+00	-1.507754073616618840e+00	2.278838706459090702e+00
-4.258555638402397037e+00	-1.629181142105120994e+00	1.783951082289115586e+00
-4.555083822340581179e+00	-1.749925309341711310e+00	1.341553931790063103e+00
-4.875397414966180065e+00	-1.871823455214774778e+00	9.477299666215761587e-01
-5.221077221504207166e+00	-1.996584226594199540e+00	5.981896169546919717e-01
-5.593652319588104049e+00	-2.125812631861623281e+00	2.884763173705017225e-01
-5.994551767035112277e+00	-2.261033358788635095e+00	1.412300721303599849e-02
-6.425040347401157703e+00	-2.403712543812949853e+00	-2.292331714301261703e-01
-6.886135110841449247e+00	-2.555277793555950971e+00	-4.457709088453566393e-01
-7.378499186973626500e+00	-2.717136297258109678e+00	-6.394328912249711561e-01
-7.902309282186393169e+00	-2.890690874419060474e+00	-8.138962212853230183e-01
-8.457093591307279112e+00	-3.077353776855270340e+00	-9.725600507781824167e-01
-9.041537784703100655e+00	-3.278558008969558735e+00	-1.118546196863321240e+00
-9.653258584340726145e+00	-3.495765843424412989e+00	-1.254709269181149223e+00
-1.028854759566379684e+01	-3.730474089673662341e+00	-1.383653503415806618e+00
-1.094209293851610454e+01	-3.984215517017136943e+00	-1.507754073616618840e+00
-1.160669321016393596e+01	-4.258555638402397037e+00	-1.629181142105120994e+00
-1.227298763202711029e+01	-4.555083822340581179e+00	-1.749925309341711310e+00
-1.292923768445907129e+01	-4.875397414966180065e+00	-1.871823455214774778e+00
-1.356120818440743037e+01	-5.221077221504207166e+00	-1.996584226594199540e+00
-1.415220753950407584e+01	-5.593652319588104049e+00	-2.125812631861623281e+00
-1.468335428602738091e+01	-5.994551767035112277e+00	-2.261033358788635095e+00
-1.513413495934593556e+01	-6.425040347401157703e+00	-2.403712543812949853e+00
-1.548330095291300879e+01	-6.886135110841449247e+00	-2.555277793555950971e+00
-1.571011416618902423e+01	-7.378499186973626500e+00	-2.717136297258109678e+00
-1.579589136015521511e+01	-7.902309282186393169e+00	-2.890690874419060474e+00
-1.572572066405755820e+01	-8.457093591307279112e+00	-3.077353776855270340e+00
-1.549014559204483099e+01	-9.041537784703100655e+00	-3.278558008969558735e+00
-1.508655609264478947e+01	-9.653258584340726145e+00	-3.495765843424412989e+00
-1.452001930307549316e+01	-1.028854759566379684e+01	-3.730474089673662341e+00
-1.380334328066903105e+01	-1.094209293851610454e+01	-3.984215517017136943e+00
-1.295629308579943384e+01	-1.160669321016393596e+01	-4.258555638402397037e+00
-1.200404203696864869e+01	-1.227298763202711029e+01	-4.555083822340581179e+00
-1.097509417608881499e+01	-1.292923768445907129e+01	-4.875397414966180065e+00
-9.899008768935747327e+00	-1.356120818440743037e+01	-5.221077221504207166e+00
-8.804266687313337059e+00	-1.415220753950407584e+01	-5.593652319588104049e+00
-7.716546881436610938e+00	-1.468335428602738091e+01	-5.994551767035112277e+00
-6.657561343800066034e+00	-1.513413495934593556e+01	-6.425040347401157703e+00
-5.644471422615277234e+00	-1.548330095291300879e+01	-6.886135110841449247e+00
-4.689810943779320063e+00	-1.571011416618902423e+01	-7.378499186973626500e+00
-3.801787742133368564e+00	-1.579589136015521511e+01	-7.902309282186393169e+00
-2.984822628328900773e+00	-1.572572066405755820e+01	-8.457093591307279112e+00
-2.240200985736132022e+00	-1.549014559204483099e+01	-9.041537784703100655e+00
-1.566742375827975486e+00	-1.508655609264478947e+01	-9.653258584340726145e+00
-9.614260474730718098e-01	-1.452001930307549316e+01	-1.028854759566379684e+01
-4.199382069188564159e-01	-1.380334328066903105e+01	-1.094209293851610454e+01
6.287236808878787775e-02	-1.295629308579943384e+01	-1.160669321016393596e+01
4.926302469366820036e-01	-1.200404203696864869e+01	-1.227298763202711029e+01
8.751529680658647337e-01	-1.097509417608881499e+01	-1.292923768445907129e+01
1.216242975398624360e+00	-9.899008768935747327e+00	-1.356120818440743037e+01
1.521539561472266877e+00	-8.804266687313337059e+00	-1.415220753950407584e+01
1.796419088757310822e+00	-7.716546881436610938e+00	-1.468335428602738091e+01
2.045933064960657966e+00	-6.657561343800066034e+00	-1.513413495934593556e+01
2.274775201653118639e+00	-5.644471422615277234e+00	-1.548330095291300879e+01
2.487270123203231265e+00	-4.689810943779320063e+00	-1.571011416618902423e+01
2.687377785340187231e+00	-3.801787742133368564e+00	-1.579589136015521511e+01
2.878708860571025596e+00	-2.984822628328900773e+00	-1.572572066405755820e+01
3.064547345302564452e+00	-2.240200985736132022e+00	-1.549014559204483099e+01
3.247877455622102172e+00	-1.566742375827975486e+00	-1.508655609264478947e+01
3.431412527736768414e+00	-9.614260474730718098e-01	-1.452001930307549316e+01
3.617624148558208574e+00	-4.199382069188564159e-01	-1.380334328066903105e+01
3.808770133356173648e+00	6.287236808878787775e-02	-1.295629308579943384e+01
4.006920259277810814e+00	4.926302469366820036e-01	-1.200404203696864869e+01
4.213978871267018533e+00	8.751529680658647337e-01	-1.097509417608881499e+01
4.431703613306108736e+00	1.216242975398624360e+00	-9.899008768935747327e+00
4.661719613684558006e+00	1.521539561472266877e+00	-8.804266687313337059e+00
4.905528477561756695e+00	1.796419088757310822e+00	-7.716546881436610938e+00
5.164511422210401825e+00	2.045933064960657966e+00	-6.657561343800066034e+00
5.439925839036983568e+00	2.274775201653118639e+00	-5.644471422615277234e+00
5.732894492092508898e+00	2.487270123203231265e+00	-4.689810943779320063e+00
6.044386478177847799e+00	2.687377785340187231e+00	-3.801787742133368564e+00
6.375188995792824720e+00	2.878708860571025596e+00	-2.984822628328900773e+00
6.725868922048185539e+00	3.064547345302564452e+00	-2.240200985736132022e+00
7.096723209384322217e+00	3.247877455622102172e+00	-1.566742375827975486e+00
7.487717229098264760e+00	3.431412527736768414e+00	-9.614260474730718098e-01
7.898410460357025542e+00	3.617624148558208574e+00	-4.199382069188564159e-01
8.327869419325592659e+00	3.808770133356173648e+00	6.287236808878787775e-02
8.774568523832233069e+00	4.006920259277810814e+00	4.926302469366820036e-01
9.236280783461719324e+00	4.213978871267018533e+00	8.751529680658647337e-01
9.709961879594102285e+00	4.431703613306108736e+00	1.216242975398624360e+00


==> fig/cross_mapping/lorenz_y.dat <==
5.638371592945880195e+00	1.915682442483069625e+00	1.000000000000000000e+00
6.283923551585748335e+00	2.127895133119434679e+00	9.899999999999999911e-01
7.000833829677711506e+00	2.366918681244829514e+00	1.007078003499999985e+00
7.795749926756819548e+00	2.635328431572753871e+00	1.048045294042177833e+00
8.675465730615696813e+00	2.936089814922661301e+00	1.110761272623343787e+00
9.646696833416481098e+00	3.272569238148228532e+00	1.193938356601438988e+00
1.071574478714418710e+01	3.648548200387804474e+00	1.296994444997498608e+00
1.188801021493656052e+01	4.068238300952677022e+00	1.419942925476288753e+00
1.316730392816447903e+01	4.536294269251763822e+00	1.563312365797251413e+00
1.455489374903934241e+01	5.057821286671673633e+00	1.728089748295694061e+00
1.604821456381385758e+01	5.638371592945880195e+00	1.915682442483069625e+00
1.763916414072874517e+01	6.283923551585748335e+00	2.127895133119434679e+00
1.931191446295179759e+01	7.000833829677711506e+00	2.366918681244829514e+00
2.104019936778993838e+01	7.795749926756819548e+00	2.635328431572753871e+00
2.278411183311753874e+01	8.675465730615696813e+00	2.936089814922661301e+00
2.448658257416002471e+01	9.646696833416481098e+00	3.272569238148228532e+00
2.606994401101610492e+01	1.071574478714418710e+01	3.648548200387804474e+00
2.743333304535907402e+01	1.188801021493656052e+01	4.068238300952677022e+00
2.845214799008014595e+01	1.316730392816447903e+01	4.536294269251763822e+00
2.898127769741511628e+01	1.455489374903934241e+01	5.057821286671673633e+00
2.886416918890210326e+01	1.604821456381385758e+01	5.638371592945880195e+00
2.794962596278162792e+01	1.763916414072874517e+01	6.283923551585748335e+00
2.611701479787154767e+01	1.931191446295179759e+01	7.000833829677711506e+00
2.330784236629796879e+01	2.104019936778993838e+01	7.795749926756819548e+00
1.955752248668120430e+01	2.278411183311753874e+01	8.675465730615696813e+00
1.501686647349063009e+01	2.448658257416002471e+01	9.646696833416481098e+00
9.951148331506203704e+00	2.606994401101610492e+01	1.071574478714418710e+01
4.708731003507962143e+00	2.743333304535907402e+01	1.188801021493656052e+01
-3.378841941882084754e-01	2.845214799008014595e+01	1.316730392816447903e+01
-4.862241651810865761e+00	2.898127769741511628e+01	1.455489374903934241e+01
-8.641316430435244555e+00	2.886416918890210326e+01	1.604821456381385758e+01
-1.158074137995029673e+01	2.794962596278162792e+01	1.763916414072874517e+01
-1.370361120095165575e+01	2.611701479787154767e+01	1.931191446295179759e+01
-1.511420878578585736e+01	2.330784236629796879e+01	2.104019936778993838e+01
-1.595475753810923791e+01	1.955752248668120430e+01	2.278411183311753874e+01
-1.636977011803679360e+01	1.501686647349063009e+01	2.448658257416002471e+01
-1.648421205675916568e+01	9.951148331506203704e+00	2.606994401101610492e+01
-1.639461695507222316e+01	4.708731003507962143e+00	2.743333304535907402e+01
-1.616901466331463055e+01	-3.378841941882084754e-01	2.845214799008014595e+01
-1.585137468054492338e+01	-4.862241651810865761e+00	2.898127769741511628e+01
-1.546750678264043621e+01	-8.641316430435244555e+00	2.886416918890210326e+01
-1.503073423042243029e+01	-1.158074137995029673e+01	2.794962596278162792e+01
-1.454664029752705723e+01	-1.370361120095165575e+01	2.611701479787154767e+01
-1.401673866506669164e+01	-1.511420878578585736e+01	2.330784236629796879e+01
-1.344115873815200324e+01	-1.595475753810923791e+01	1.955752248668120430e+01
-1.282050539899718800e+01	-1.636977011803679360e+01	1.501686647349063009e+01
-1.215704525981261952e+01	-1.648421205675916568e+01	9.951148331506203704e+00
-1.145534235748769625e+01	-1.639461695507222316e+01	4.708731003507962143e+00
-1.072244080372556674e+01	-1.616901466331463055e+01	-3.378841941882084754e-01
-9.967678643271199235e+00	-1.585137468054492338e+01	-4.862241651810865761e+00
-9.202215542579148533e+00	-1.546750678264043621e+01	-8.641316430435244555e+00
-8.438362060004246601e+00	-1.503073423042243029e+01	-1.158074137995029673e+01
-7.688803848583928513e+00	-1.454664029752705723e+01	-1.370361120095165575e+01
-6.965814570307950149e+00	-1.401673866506669164e+01	-1.511420878578585736e+01
-6.280543028390519034e+00	-1.344115873815200324e+01	-1.595475753810923791e+01
-5.642442416922296644e+00	-1.282050539899718800e+01	-1.636977011803679360e+01
-5.058884837764265896e+00	-1.215704525981261952e+01	-1.648421205675916568e+01
-4.534976493920061635e+00	-1.145534235748769625e+01	-1.639461695507222316e+01
-4.073562990528201588e+00	-1.072244080372556674e+01	-1.616901466331463055e+01
-3.675393948646443754e+00	-9.967678643271199235e+00	-1.585137468054492338e+01
-3.339403953263880176e+00	-9.202215542579148533e+00	-1.546750678264043621e+01
-3.063063027203543065e+00	-8.438362060004246601e+00	-1.503073423042243029e+01
-2.842753010268925795e+00	-7.688803848583928513e+00	-1.454664029752705723e+01
-2.674134135643682963e+00	-6.965814570307950149e+00	-1.401673866506669164e+01
-2.552476235402812765e+00	-6.280543028390519034e+00	-1.344115873815200324e+01
-2.472939247707938382e+00	-5.642442416922296644e+00	-1.282050539899718800e+01
-2.430796586071400700e+00	-5.058884837764265896e+00	-1.215704525981261952e+01
-2.421601728286158384e+00	-4.534976493920061635e+00	-1.145534235748769625e+01
-2.441302939648825276e+00	-4.073562990528201588e+00	-1.072244080372556674e+01
-2.486313600386180767e+00	-3.675393948646443754e+00	-9.967678643271199235e+00
-2.553546591552441569e+00	-3.339403953263880176e+00	-9.202215542579148533e+00
-2.640421080817533905e+00	-3.063063027203543065e+00	-8.438362060004246601e+00
-2.744849264088647267e+00	-2.842753010268925795e+00	-7.688803848583928513e+00
-2.865209494045229732e+00	-2.674134135643682963e+00	-6.965814570307950149e+00
-3.000310996844102185e+00	-2.552476235402812765e+00	-6.280543028390519034e+00
-3.149354191011709769e+00	-2.472939247707938382e+00	-5.642442416922296644e+00
-3.311889558291132740e+00	-2.430796586071400700e+00	-5.058884837764265896e+00
-3.487777108465593745e+00	-2.421601728286158384e+00	-4.534976493920061635e+00
-3.677147732677227943e+00	-2.441302939648825276e+00	-4.073562990528201588e+00
-3.880367139295566314e+00	-2.486313600386180767e+00	-3.675393948646443754e+00
-4.098002591570711672e+00	-2.553546591552441569e+00	-3.339403953263880176e+00
-4.330792293030797602e+00	-2.640421080817533905e+00	-3.063063027203543065e+00
-4.579616971179718554e+00	-2.744849264088647267e+00	-2.842753010268925795e+00
-4.845472970878539343e+00	-2.865209494045229732e+00	-2.674134135643682963e+00
-5.129445966943703361e+00	-3.000310996844102185e+00	-2.552476235402812765e+00
-5.432684225037279546e+00	-3.149354191011709769e+00	-2.472939247707938382e+00
-5.756370168009372179e+00	-3.311889558291132740e+00	-2.430796586071400700e+00
-6.101688831880660580e+00	-3.487777108465593745e+00	-2.421601728286158384e+00
-6.469791615672332519e+00	-3.677147732677227943e+00	-2.441302939648825276e+00
-6.861753540763757542e+00	-3.880367139295566314e+00	-2.486313600386180767e+00
-7.278522042531409220e+00	-4.098002591570711672e+00	-2.553546591552441569e+00
-7.720855131444205988e+00	-4.330792293030797602e+00	-2.640421080817533905e+00
-8.189246604622239190e+00	-4.579616971179718554e+00	-2.744849264088647267e+00
-8.683835898108071660e+00	-4.845472970878539343e+00	-2.865209494045229732e+00
-9.204300199272264393e+00	-5.129445966943703361e+00	-3.000310996844102185e+00
-9.749726666318561996e+00	-5.432684225037279546e+00	-3.149354191011709769e+00
-1.031846313587630526e+01	-5.756370168009372179e+00	-3.311889558291132740e+00
-1.090794668296389780e+01	-6.101688831880660580e+00	-3.487777108465593745e+00
-1.151451100995438281e+01	-6.469791615672332519e+00	-3.677147732677227943e+00
-1.213317609549894094e+01	-6.861753540763757542e+00	-3.880367139295566314e+00
-1.275742706153167561e+01	-7.278522042531409220e+00	-4.098002591570711672e+00
-1.337899403125671682e+01	-7.720855131444205988e+00	-4.330792293030797602e+00
-1.398765098978137367e+01	-8.189246604622239190e+00	-4.579616971179718554e+00
-1.457105927919136512e+01	-8.683835898108071660e+00	-4.845472970878539343e+00
-1.511468999377324351e+01	-9.204300199272264393e+00	-5.129445966943703361e+00
-1.560186830764282107e+01	-9.749726666318561996e+00	-5.432684225037279546e+00
-1.601399006440243866e+01	-1.031846313587630526e+01	-5.756370168009372179e+00
-1.633096429841795327e+01	-1.090794668296389780e+01	-6.101688831880660580e+00
-1.653193135179011364e+01	-1.151451100995438281e+01	-6.469791615672332519e+00
-1.659629091534004175e+01	-1.213317609549894094e+01	-6.861753540763757542e+00
-1.650504388639534881e+01	-1.275742706153167561e+01	-7.278522042531409220e+00
-1.624240430631837384e+01	-1.337899403125671682e+01	-7.720855131444205988e+00
-1.579757444307952419e+01	-1.398765098978137367e+01	-8.189246604622239190e+00
-1.516650484319434966e+01	-1.457105927919136512e+01	-8.683835898108071660e+00
-1.435339663502308660e+01	-1.511468999377324351e+01	-9.204300199272264393e+00
-1.337166652500020803e+01	-1.560186830764282107e+01	-9.749726666318561996e+00
-1.224410852205611100e+01	-1.601399006440243866e+01	-1.031846313587630526e+01
-1.100206665265053374e+01	-1.633096429841795327e+01	-1.090794668296389780e+01
-9.683579551084877224e+00	-1.653193135179011364e+01	-1.151451100995438281e+01
-8.330647165825052269e+00	-1.659629091534004175e+01	-1.213317609549894094e+01
-6.985956197200414053e+00	-1.650504388639534881e+01	-1.275742706153167561e+01
-5.689529107130736563e+00	-1.624240430631837384e+01	-1.337899403125671682e+01
-4.475787768470303796e+00	-1.579757444307952419e+01	-1.398765098978137367e+01
-3.371434193981150074e+00	-1.516650484319434966e+01	-1.457105927919136512e+01
-2.394373101433741269e+00	-1.435339663502308660e+01	-1.511468999377324351e+01
-1.553689052359457534e+00	-1.337166652500020803e+01	-1.560186830764282107e+01
-8.505055939115856445e-01	-1.224410852205611100e+01	-1.601399006440243866e+01
-2.794391105021897248e-01	-1.100206665265053374e+01	-1.633096429841795327e+01
1.696701798439896325e-01	-9.683579551084877224e+00	-1.653193135179011364e+01
5.100276458030624793e-01	-8.330647165825052269e+00	-1.659629091534004175e+01
7.563511871146990639e-01	-6.985956197200414053e+00	-1.650504388639534881e+01
9.236429275341000444e-01	-5.689529107130736563e+00	-1.624240430631837384e+01
1.026295928880463837e+00	-4.475787768470303796e+00	-1.579757444307952419e+01
1.077512751729438945e+00	-3.371434193981150074e+00	-1.516650484319434966e+01
1.088983523657649055e+00	-2.394373101433741269e+00	-1.435339663502308660e+01
1.070761386567002260e+00	-1.553689052359457534e+00	-1.337166652500020803e+01
1.031276032255943109e+00	-8.505055939115856445e-01	-1.224410852205611100e+01
9.774353860128368598e-01	-2.794391105021897248e-01	-1.100206665265053374e+01
9.147769404718997244e-01	1.696701798439896325e-01	-9.683579551084877224e+00
8.476411357834328086e-01	5.100276458030624793e-01	-8.330647165825052269e+00
7.793482868768450977e-01	7.563511871146990639e-01	-6.985956197200414053e+00
7.123675427559780227e-01	9.236429275341000444e-01	-5.689529107130736563e+00
6.484713853692017915e-01	1.026295928880463837e+00	-4.475787768470303796e+00
5.888725975808188906e-01	1.077512751729438945e+00	-3.371434193981150074e+00
5.343428459166532640e-01	1.088983523657649055e+00	-2.394373101433741269e+00
4.853133819454694686e-01	1.070761386567002260e+00	-1.553689052359457534e+00
4.419591402120410795e-01	1.031276032255943109e+00	-8.505055939115856445e-01
4.042679011353519369e-01	9.774353860128368598e-01	-2.794391105021897248e-01
3.720963339832976668e-01	9.147769404718997244e-01	1.696701798439896325e-01
3.452147318867910264e-01	8.476411357834328086e-01	5.100276458030624793e-01
3.233421594546285749e-01	7.793482868768450977e-01	7.563511871146990639e-01
3.061735936109165612e-01	7.123675427559780227e-01	9.236429275341000444e-01
2.934004751501456676e-01	6.484713853692017915e-01	1.026295928880463837e+00
2.847259182622920437e-01	5.888725975808188906e-01	1.077512751729438945e+00
2.798756580171174457e-01	5.343428459166532640e-01	1.088983523657649055e+00
2.786056577262217004e-01	4.853133819454694686e-01	1.070761386567002260e+00
2.807071528676893246e-01	4.419591402120410795e-01	1.031276032255943109e+00
2.860097777691609777e-01	4.042679011353519369e-01	9.774353860128368598e-01
2.943833062147209745e-01	3.720963339832976668e-01	9.147769404718997244e-01
3.057384374586432640e-01	3.452147318867910264e-01	8.476411357834328086e-01
3.200269741239947230e-01	3.233421594546285749e-01	7.793482868768450977e-01
3.372416671013046541e-01	3.061735936109165612e-01	7.123675427559780227e-01
3.574159435913212834e-01	2.934004751501456676e-01	6.484713853692017915e-01
3.806236865028341798e-01	2.847259182622920437e-01	5.888725975808188906e-01
4.069791951494525772e-01	2.798756580171174457e-01	5.343428459166532640e-01
4.366374272574896076e-01	2.786056577262217004e-01	4.853133819454694686e-01
4.697945994524070357e-01	2.807071528676893246e-01	4.419591402120410795e-01
5.066892064923017580e-01	2.860097777691609777e-01	4.042679011353519369e-01
5.476035075411570530e-01	2.943833062147209745e-01	3.720963339832976668e-01
5.928655198201725485e-01	3.057384374586432640e-01	3.452147318867910264e-01
6.428515552553126788e-01	3.200269741239947230e-01	3.233421594546285749e-01
6.979893335691580436e-01	3.372416671013046541e-01	3.061735936109165612e-01
7.587617050477527547e-01	3.574159435913212834e-01	2.934004751501456676e-01
8.257110174175189554e-01	3.806236865028341798e-01	2.847259182622920437e-01
8.994441634053379486e-01	4.069791951494525772e-01	2.798756580171174457e-01
9.806383481536122826e-01	4.366374272574896076e-01	2.786056577262217004e-01
1.070047618231079856e+00	4.697945994524070357e-01	2.807071528676893246e-01
1.168510195972323418e+00	5.066892064923017580e-01	2.860097777691609777e-01
1.276956663642610623e+00	5.476035075411570530e-01	2.943833062147209745e-01
1.396419040643125165e+00	5.928655198201725485e-01	3.057384374586432640e-01
1.528040792585592555e+00	6.428515552553126788e-01	3.200269741239947230e-01
1.673087802172808836e+00	6.979893335691580436e-01	3.372416671013046541e-01
1.832960316546641044e+00	7.587617050477527547e-01	3.574159435913212834e-01
2.009205861584929753e+00	8.257110174175189554e-01	3.806236865028341798e-01
2.203533077146533348e+00	8.994441634053379486e-01	4.069791951494525772e-01
2.417826373909432114e+00	9.806383481536122826e-01	4.366374272574896076e-01
2.654161236085483377e+00	1.070047618231079856e+00	4.697945994524070357e-01
2.914819886717594066e+00	1.168510195972323418e+00	5.066892064923017580e-01
3.202306882529907028e+00	1.276956663642610623e+00	5.476035075411570530e-01
3.519363998901242407e+00	1.396419040643125165e+00	5.928655198201725485e-01
3.868983483348833907e+00	1.528040792585592555e+00	6.428515552553126788e-01
4.254418372947769811e+00	1.673087802172808836e+00	6.979893335691580436e-01
4.679188055017021064e+00	1.832960316546641044e+00	7.587617050477527547e-01
5.147076559839613097e+00	2.009205861584929753e+00	8.257110174175189554e-01
5.662120157258695663e+00	2.203533077146533348e+00	8.994441634053379486e-01
6.228579622113457503e+00	2.417826373909432114e+00	9.806383481536122826e-01
6.850890961411737479e+00	2.654161236085483377e+00	1.070047618231079856e+00
7.533586374563388866e+00	2.914819886717594066e+00	1.168510195972323418e+00
8.281174660894627948e+00	3.202306882529907028e+00	1.276956663642610623e+00
9.097967124208270917e+00	3.519363998901242407e+00	1.396419040643125165e+00
9.987831225103834143e+00	3.868983483348833907e+00	1.528040792585592555e+00
1.095384986923320270e+01	4.254418372947769811e+00	1.673087802172808836e+00
1.199785955310371222e+01	4.679188055017021064e+00	1.832960316546641044e+00
1.311983620947850859e+01	5.147076559839613097e+00	2.009205861584929753e+00
1.431709464056887526e+01	5.662120157258695663e+00	2.203533077146533348e+00
1.558326789117902500e+01	6.228579622113457503e+00	2.417826373909432114e+00
1.690704003601343786e+01	6.850890961411737479e+00	2.654161236085483377e+00
1.827062455939062602e+01	7.533586374563388866e+00	2.914819886717594066e+00
1.964801772351305686e+01	8.281174660894627948e+00	3.202306882529907028e+00
2.100312086077958895e+01	9.097967124208270917e+00	3.519363998901242407e+00
2.228792682331608432e+01	9.987831225103834143e+00	3.868983483348833907e+00
2.344111052006182661e+01	1.095384986923320270e+01	4.254418372947769811e+00
2.438754841562817433e+01	1.199785955310371222e+01	4.679188055017021064e+00
2.503949239287920747e+01	1.311983620947850859e+01	5.147076559839613097e+00
2.530027758100896307e+01	1.431709464056887526e+01	5.662120157258695663e+00
2.507143828908935035e+01	1.558326789117902500e+01	6.228579622113457503e+00
2.426377814376483855e+01	1.690704003601343786e+01	6.850890961411737479e+00
2.281212001627317321e+01	1.827062455939062602e+01	7.533586374563388866e+00
2.069208073235962431e+01	1.964801772351305686e+01	8.281174660894627948e+00
1.793548222100272227e+01	2.100312086077958895e+01	9.097967124208270917e+00
1.463956119842227466e+01	2.228792682331608432e+01	9.987831225103834143e+00
1.096498871668218023e+01	2.344111052006182661e+01	1.095384986923320270e+01
7.119794171921224546e+00	2.438754841562817433e+01	1.199785955310371222e+01
3.330637416592260092e+00	2.503949239287920747e+01	1.311983620947850859e+01
-1.920275562260198576e-01	2.530027758100896307e+01	1.431709464056887526e+01
-3.285180414423392481e+00	2.507143828908935035e+01	1.558326789117902500e+01
-5.852061719327266154e+00	2.426377814376483855e+01	1.690704003601343786e+01
-7.864673928495498956e+00	2.281212001627317321e+01	1.827062455939062602e+01
-9.352170658217838550e+00	2.069208073235962431e+01	1.964801772351305686e+01
-1.038150000143017593e+01	1.793548222100272227e+01	2.100312086077958895e+01
-1.103727347250383417e+01	1.463956119842227466e+01	2.228792682331608432e+01
-1.140567631599384768e+01	1.096498871668218023e+01	2.344111052006182661e+01
-1.156424538574514571e+01	7.119794171921224546e+00	2.438754841562817433e+01
-1.157705514357181187e+01	3.330637416592260092e+00	2.503949239287920747e+01
-1.149378068638854344e+01	-1.920275562260198576e-01	2.530027758100896307e+01
-1.135099767519503722e+01	-3.285180414423392481e+00	2.507143828908935035e+01
-1.117444930106108103e+01	-5.852061719327266154e+00	2.426377814376483855e+01
-1.098148297782145910e+01	-7.864673928495498956e+00	2.281212001627317321e+01
-1.078324691606645480e+01	-9.352170658217838550e+00	2.069208073235962431e+01
-1.058649128269961892e+01	-1.038150000143017593e+01	1.793548222100272227e+01
-1.039495944645989844e+01	-1.103727347250383417e+01	1.463956119842227466e+01
-1.021041892618137048e+01	-1.140567631599384768e+01	1.096498871668218023e+01
-1.003340174126274142e+01	-1.156424538574514571e+01	7.119794171921224546e+00
-9.863722214795705767e+00	-1.157705514357181187e+01	3.330637416592260092e+00
-9.700829968060084241e+00	-1.149378068638854344e+01	-1.920275562260198576e-01
-9.544043604919664858e+00	-1.135099767519503722e+01	-3.285180414423392481e+00
-9.392699400082600292e+00	-1.117444930106108103e+01	-5.852061719327266154e+00
-9.246240178564702816e+00	-1.098148297782145910e+01	-7.864673928495498956e+00
-9.104262576383607808e+00	-1.078324691606645480e+01	-9.352170658217838550e+00
-8.966535708268022375e+00	-1.058649128269961892e+01	-1.038150000143017593e+01
-8.833000547218665233e+00	-1.039495944645989844e+01	-1.103727347250383417e+01
-8.703756677657755958e+00	-1.021041892618137048e+01	-1.140567631599384768e+01
-8.579041217739785452e+00	-1.003340174126274142e+01	-1.156424538574514571e+01
-8.459203385979776613e+00	-9.863722214795705767e+00	-1.157705514357181187e+01
-8.344677242805657258e+00	-9.700829968060084241e+00	-1.149378068638854344e+01
-8.235954448294588559e+00	-9.544043604919664858e+00	-1.135099767519503722e+01
-8.133558360102968621e+00	-9.392699400082600292e+00	-1.117444930106108103e+01
-8.038020395039829680e+00	-9.246240178564702816e+00	-1.098148297782145910e+01
-7.949859258294533326e+00	-9.104262576383607808e+00	-1.078324691606645480e+01
-7.869563384192355571e+00	-8.966535708268022375e+00	-1.058649128269961892e+01
-7.797576718819418495e+00	-8.833000547218665233e+00	-1.039495944645989844e+01
-7.734287800907517330e+00	-8.703756677657755958e+00	-1.021041892618137048e+01
-7.680021959145671318e+00	-8.579041217739785452e+00	-1.003340174126274142e+01
-7.635036339168546071e+00	-8.459203385979776613e+00	-9.863722214795705767e+00
-7.599517399758445535e+00	-8.344677242805657258e+00	-9.700829968060084241e+00
-7.573580472870011349e+00	-8.235954448294588559e+00	-9.544043604919664858e+00
-7.557270962953443139e+00	-8.133558360102968621e+00	-9.392699400082600292e+00
-7.550566764145830945e+00	-8.038020395039829680e+00	-9.246240178564702816e+00
-7.553381495240055088e+00	-7.949859258294533326e+00	-9.104262576383607808e+00
-7.565568187774089459e+00	-7.869563384192355571e+00	-8.966535708268022375e+00
-7.586923108045228403e+00	-7.797576718819418495e+00	-8.833000547218665233e+00
-7.617189445596706854e+00	-7.734287800907517330e+00	-8.703756677657755958e+00
-7.656060655494524525e+00	-7.680021959145671318e+00	-8.579041217739785452e+00
-7.703183296857389450e+00	-7.635036339168546071e+00	-8.459203385979776613e+00
-7.758159263612368406e+00	-7.599517399758445535e+00	-8.344677242805657258e+00
-7.820547353937850943e+00	-7.573580472870011349e+00	-8.235954448294588559e+00
-7.889864171500058809e+00	-7.557270962953443139e+00	-8.133558360102968621e+00
-7.965584394032099169e+00	-7.550566764145830945e+00	-8.038020395039829680e+00
-8.047140483039667558e+00	-7.553381495240055088e+00	-7.949859258294533326e+00
-8.133921942669196881e+00	-7.565568187774089459e+00	-7.869563384192355571e+00
-8.225274266375198096e+00	-7.586923108045228403e+00	-7.797576718819418495e+00
-8.320497737300991403e+00	-7.617189445596706854e+00	-7.734287800907517330e+00
-8.418846272458797131e+00	-7.656060655494524525e+00	-7.680021959145671318e+00
-8.519526521880736780e+00	-7.703183296857389450e+00	-7.635036339168546071e+00
-8.621697451658521416e+00	-7.758159263612368406e+00	-7.599517399758445535e+00
-8.724470653616528182e+00	-7.820547353937850943e+00	-7.573580472870011349e+00
-8.826911633330620788e+00	-7.889864171500058809e+00	-7.557270962953443139e+00
-8.928042331008116506e+00	-7.965584394032099169e+00	-7.550566764145830945e+00
-9.026845124739208970e+00	-8.047140483039667558e+00	-7.553381495240055088e+00
-9.122268550902468576e+00	-8.133921942669196881e+00	-7.565568187774089459e+00
-9.213234949986828681e+00	-8.225274266375198096e+00	-7.586923108045228403e+00
-9.298650205722678308e+00	-8.320497737300991403e+00	-7.617189445596706854e+00
-9.377415689377624375e+00	-8.418846272458797131e+00	-7.656060655494524525e+00
-9.448442448071613597e+00	-8.519526521880736780e+00	-7.703183296857389450e+00
-9.510667585552582182e+00	-8.621697451658521416e+00	-7.758159263612368406e+00
-9.563072676799967198e+00	-8.724470653616528182e+00	-7.820547353937850943e+00
-9.604703936387034346e+00	-8.826911633330620788e+00	-7.889864171500058809e+00
-9.634693728868718665e+00	-8.928042331008116506e+00	-7.965584394032099169e+00
-9.652282873721818035e+00	-9.026845124739208970e+00	-8.047140483039667558e+00
-9.656843065722826580e+00	-9.122268550902468576e+00	-8.133921942669196881e+00
-9.647898614068667555e+00	-9.213234949986828681e+00	-8.225274266375198096e+00
-9.625146611258024620e+00	-9.298650205722678308e+00	-8.320497737300991403e+00
-9.588474587425256601e+00	-9.377415689377624375e+00	-8.418846272458797131e+00
-9.537974698443854038e+00	-9.448442448071613597e+00	-8.519526521880736780e+00
-9.473953545668592824e+00	-9.510667585552582182e+00	-8.621697451658521416e+00
-9.396936837216046001e+00	-9.563072676799967198e+00	-8.724470653616528182e+00
-9.307668276011504815e+00	-9.604703936387034346e+00	-8.826911633330620788e+00
-9.207102293562760664e+00	-9.634693728868718665e+00	-8.928042331008116506e+00
-9.096390529513508127e+00	-9.652282873721818035e+00	-9.026845124739208970e+00
-8.976862268571382586e+00	-9.656843065722826580e+00	-9.122268550902468576e+00
-8.849999366716765792e+00	-9.647898614068667555e+00	-9.213234949986828681e+00
-8.717406503098482418e+00	-9.625146611258024620e+00	-9.298650205722678308e+00
-8.580777857705264466e+00	-9.588474587425256601e+00	-9.377415689377624375e+00
-8.441861515108303848e+00	-9.537974698443854038e+00	-9.448442448071613597e+00
-8.302423013666643925e+00	-9.473953545668592824e+00	-9.510667585552582182e+00
-8.164209487140357879e+00	-9.396936837216046001e+00	-9.563072676799967198e+00
-8.028915779749404180e+00	-9.307668276011504815e+00	-9.604703936387034346e+00
-7.898153763181593234e+00	-9.207102293562760664e+00	-9.634693728868718665e+00
-7.773425859581771569e+00	-9.096390529513508127e+00	-9.652282873721818035e+00
-7.656103498822381503e+00	-8.976862268571382586e+00	-9.656843065722826580e+00
-7.547410935479320848e+00	-8.849999366716765792e+00	-9.647898614068667555e+00
-7.448414545659861830e+00	-8.717406503098482418e+00	-9.625146611258024620e+00
-7.360017438861819805e+00	-8.580777857705264466e+00	-9.588474587425256601e+00
-7.282958973916874079e+00	-8.441861515108303848e+00	-9.537974698443854038e+00
-7.217818573746104249e+00	-8.302423013666643925e+00	-9.473953545668592824e+00
-7.165023097973388211e+00	-8.164209487140357879e+00	-9.396936837216046001e+00
-7.124856956368357253e+00	-8.028915779749404180e+00	-9.307668276011504815e+00
-7.097474125590527372e+00	-7.898153763181593234e+00	-9.207102293562760664e+00
-7.082911259021407169e+00	-7.773425859581771569e+00	-9.096390529513508127e+00
-7.081101144558566318e+00	-7.656103498822381503e+00	-8.976862268571382586e+00
-7.091885857167003593e+00	-7.547410935479320848e+00	-8.849999366716765792e+00
-7.115029061090448081e+00	-7.448414545659861830e+00	-8.717406503098482418e+00
-7.150227031447125903e+00	-7.360017438861819805e+00	-8.580777857705264466e+00
-7.197118078739035418e+00	-7.282958973916874079e+00	-8.441861515108303848e+00
-7.255290166855854039e+00	-7.217818573746104249e+00	-8.302423013666643925e+00
-7.324286611723373142e+00	-7.165023097973388211e+00	-8.164209487140357879e+00
-7.403609831928389617e+00	-7.124856956368357253e+00	-8.028915779749404180e+00
-7.492723194081063021e+00	-7.097474125590527372e+00	-7.898153763181593234e+00
-7.591051055177902462e+00	-7.082911259021407169e+00	-7.773425859581771569e+00
-7.697977153469413025e+00	-7.081101144558566318e+00	-7.656103498822381503e+00
-7.812841540490314429e+00	-7.091885857167003593e+00	-7.547410935479320848e+00
-7.934936282368492577e+00	-7.115029061090448081e+00	-7.448414545659861830e+00
-8.063500190650756849e+00	-7.150227031447125903e+00	-7.360017438861819805e+00
-8.197712873787839527e+00	-7.197118078739035418e+00	-7.282958973916874079e+00
-8.336688431809269773e+00	-7.255290166855854039e+00	-7.217818573746104249e+00
-8.479469149719882637e+00	-7.324286611723373142e+00	-7.165023097973388211e+00
-8.625019580179731804e+00	-7.403609831928389617e+00	-7.124856956368357253e+00
-8.772221442657100354e+00	-7.492723194081063021e+00	-7.097474125590527372e+00
-8.919869803066658775e+00	-7.591051055177902462e+00	-7.082911259021407169e+00
-9.066671032433692545e+00	-7.697977153469413025e+00	-7.081101144558566318e+00
-9.211243071704698693e+00	-7.812841540490314429e+00	-7.091885857167003593e+00
-9.352118547599483023e+00	-7.934936282368492577e+00	-7.115029061090448081e+00
-9.487751285369055765e+00	-8.063500190650756849e+00	-7.150227031447125903e+00
-9.616526741519244581e+00	-8.197712873787839527e+00	-7.197118078739035418e+00
-9.736776825395567769e+00	-8.336688431809269773e+00	-7.255290166855854039e+00
-9.846799485358232573e+00	-8.479469149719882637e+00	-7.324286611723373142e+00
-9.944883296216048052e+00	-8.625019580179731804e+00	-7.403609831928389617e+00
-1.002933709455497535e+01	-8.772221442657100354e+00	-7.492723194081063021e+00
-1.009852446560547712e+01	-8.919869803066658775e+00	-7.591051055177902462e+00
-1.015090259186597699e+01	-9.066671032433692545e+00	-7.697977153469413025e+00
-1.018506463826344799e+01	-9.211243071704698693e+00	-7.812841540490314429e+00
-1.019978448665333737e+01	-9.352118547599483023e+00	-7.934936282368492577e+00
-1.019406226704078655e+01	-9.487751285369055765e+00	-8.063500190650756849e+00
-1.016716879449563926e+01	-9.616526741519244581e+00	-8.197712873787839527e+00
-1.011868674567802451e+01	-9.736776825395567769e+00	-8.336688431809269773e+00
-1.004854623658182611e+01	-9.846799485358232573e+00	-8.479469149719882637e+00
-9.957052431750701871e+00	-9.944883296216048052e+00	-8.625019580179731804e+00
-9.844902956502615154e+00	-1.002933709455497535e+01	-8.772221442657100354e+00
-9.713193216881041536e+00	-1.009852446560547712e+01	-8.919869803066658775e+00
-9.563408258497968717e+00	-1.015090259186597699e+01	-9.066671032433692545e+00
-9.397400494608589838e+00	-1.018506463826344799e+01	-9.211243071704698693e+00
-9.217353461839778106e+00	-1.019978448665333737e+01	-9.352118547599483023e+00
-9.025732653966777264e+00	-1.019406226704078655e+01	-9.487751285369055765e+00
-8.825225359653876112e+00	-1.016716879449563926e+01	-9.616526741519244581e+00
-8.618672202710007113e+00	-1.011868674567802451e+01	-9.736776825395567769e+00
-8.408993671992261554e+00	-1.004854623658182611e+01	-9.846799485358232573e+00
-8.199115268352226593e+00	-9.957052431750701871e+00	-9.944883296216048052e+00
-7.991894950352969040e+00	-9.844902956502615154e+00	-1.002933709455497535e+01
-7.790056323883239209e+00	-9.713193216881041536e+00	-1.009852446560547712e+01
-7.596130521739341113e+00	-9.563408258497968717e+00	-1.015090259186597699e+01
-7.412409015282229063e+00	-9.397400494608589838e+00	-1.018506463826344799e+01
-7.240908769178068027e+00	-9.217353461839778106e+00	-1.019978448665333737e+01
-7.083350278464617844e+00	-9.025732653966777264e+00	-1.019406226704078655e+01
-6.941148197929204677e+00	-8.825225359653876112e+00	-1.016716879449563926e+01
-6.815413556584102750e+00	-8.618672202710007113e+00	-1.011868674567802451e+01
-6.706965993707671103e+00	-8.408993671992261554e+00	-1.004854623658182611e+01
-6.616354082495387701e+00	-8.199115268352226593e+00	-9.957052431750701871e+00
-6.543881624819701592e+00	-7.991894950352969040e+00	-9.844902956502615154e+00
-6.489637788752243175e+00	-7.790056323883239209e+00	-9.713193216881041536e+00
-6.453529088729531793e+00	-7.596130521739341113e+00	-9.563408258497968717e+00
-6.435311438762722602e+00	-7.412409015282229063e+00	-9.397400494608589838e+00
-6.434620802756649383e+00	-7.240908769178068027e+00	-9.217353461839778106e+00
-6.451001286861819395e+00	-7.083350278464617844e+00	-9.025732653966777264e+00
-6.483929837083787007e+00	-6.941148197929204677e+00	-8.825225359653876112e+00
-6.532836999030810610e+00	-6.815413556584102750e+00	-8.618672202710007113e+00
-6.597123451446422315e+00	-6.706965993707671103e+00	-8.408993671992261554e+00
-6.676172233896018327e+00	-6.616354082495387701e+00	-8.199115268352226593e+00
-6.769356750316270599e+00	-6.543881624819701592e+00	-7.991894950352969040e+00
-6.876044747082296738e+00	-6.489637788752243175e+00	-7.790056323883239209e+00
-6.995598542678513887e+00	-6.453529088729531793e+00	-7.596130521739341113e+00
-7.127371833499648091e+00	-6.435311438762722602e+00	-7.412409015282229063e+00
-7.270703424954439775e+00	-6.434620802756649383e+00	-7.240908769178068027e+00
-7.424908247064230693e+00	-6.451001286861819395e+00	-7.083350278464617844e+00
-7.589266016827299843e+00	-6.483929837083787007e+00	-6.941148197929204677e+00
-7.763007912695695900e+00	-6.532836999030810610e+00	-6.815413556584102750e+00
-7.945301635639248516e+00	-6.597123451446422315e+00	-6.706965993707671103e+00
-8.135235251554393088e+00	-6.676172233896018327e+00	-6.616354082495387701e+00
-8.331800245308548014e+00	-6.769356750316270599e+00	-6.543881624819701592e+00
-8.533874270491159209e+00	-6.876044747082296738e+00	-6.489637788752243175e+00
-8.740204152706853691e+00	-6.995598542678513887e+00	-6.453529088729531793e+00
-8.949389798209715252e+00	-7.127371833499648091e+00	-6.435311438762722602e+00
-9.159869772158470980e+00	-7.270703424954439775e+00	-6.434620802756649383e+00
-9.369909437704553312e+00	-7.424908247064230693e+00	-6.451001286861819395e+00
-9.577592681483338310e+00	-7.589266016827299843e+00	-6.483929837083787007e+00
-9.780818382272753908e+00	-7.763007912695695900e+00	-6.532836999030810610e+00
-9.977302892912971899e+00	-7.945301635639248516e+00	-6.597123451446422315e+00
-1.016458988190169599e+01	-8.135235251554393088e+00	-6.676172233896018327e+00
-1.034006889687111119e+01	-8.331800245308548014e+00	-6.769356750316270599e+00
-1.050100394023627892e+01	-8.533874270491159209e+00	-6.876044747082296738e+00
-1.064457315848224717e+01	-8.740204152706853691e+00	-6.995598542678513887e+00
-1.076792041242631370e+01	-8.949389798209715252e+00	-7.127371833499648091e+00
-1.086821899290986515e+01	-9.159869772158470980e+00	-7.270703424954439775e+00
-1.094274706175217560e+01	-9.369909437704553312e+00	-7.424908247064230693e+00
-1.098897353540899324e+01	-9.577592681483338310e+00	-7.589266016827299843e+00
-1.100465211633606799e+01	-9.780818382272753908e+00	-7.763007912695695900e+00
-1.098792007184465014e+01	-9.977302892912971899e+00	-7.945301635639248516e+00
-1.093739725228674509e+01	-1.016458988190169599e+01	-8.135235251554393088e+00
-1.085227985109098547e+01	-1.034006889687111119e+01	-8.331800245308548014e+00
-1.073242268333604876e+01	-1.050100394023627892e+01	-8.533874270491159209e+00
-1.057840345012275662e+01	-1.064457315848224717e+01	-8.740204152706853691e+00
-1.039156270130845883e+01	-1.076792041242631370e+01	-8.949389798209715252e+00
-1.017401410525296157e+01	-1.086821899290986515e+01	-9.159869772158470980e+00
-9.928621206770520402e+00	-1.094274706175217560e+01	-9.369909437704553312e+00
-9.658939036581188020e+00	-1.098897353540899324e+01	-9.577592681483338310e+00
-9.369121558393370464e+00	-1.100465211633606799e+01	-9.780818382272753908e+00
-9.063798741842315820e+00	-1.098792007184465014e+01	-9.977302892912971899e+00
-8.747929706731031985e+00	-1.093739725228674509e+01	-1.016458988190169599e+01
-8.426640557584448743e+00	-1.085227985109098547e+01	-1.034006889687111119e+01
-8.105056921628571942e+00	-1.073242268333604876e+01	-1.050100394023627892e+01
-7.788141620148982369e+00	-1.057840345012275662e+01	-1.064457315848224717e+01
-7.480547282233585449e+00	-1.039156270130845883e+01	-1.076792041242631370e+01
-7.186492141171569870e+00	-1.017401410525296157e+01	-1.086821899290986515e+01
-6.909664961217783841e+00	-9.928621206770520402e+00	-1.094274706175217560e+01
-6.653162341279385217e+00	-9.658939036581188020e+00	-1.098897353540899324e+01
-6.419458880618081231e+00	-9.369121558393370464e+00	-1.100465211633606799e+01
-6.210408191285143431e+00	-9.063798741842315820e+00	-1.098792007184465014e+01
-6.027270748843068127e+00	-8.747929706731031985e+00	-1.093739725228674509e+01
-5.870763229838057207e+00	-8.426640557584448743e+00	-1.085227985109098547e+01
-5.741123326191105214e+00	-8.105056921628571942e+00	-1.073242268333604876e+01
-5.638183994820312961e+00	-7.788141620148982369e+00	-1.057840345012275662e+01
-5.561451571891649515e+00	-7.480547282233585449e+00	-1.039156270130845883e+01
-5.510182998885482242e+00	-7.186492141171569870e+00	-1.017401410525296157e+01
-5.483458412858720266e+00	-6.909664961217783841e+00	-9.928621206770520402e+00
-5.480246405716795444e+00	-6.653162341279385217e+00	-9.658939036581188020e+00
-5.499460248928596862e+00	-6.419458880618081231e+00	-9.369121558393370464e+00
-5.540004239275185149e+00	-6.210408191285143431e+00	-9.063798741842315820e+00
-5.600810010413963091e+00	-6.027270748843068127e+00	-8.747929706731031985e+00
-5.680863164633520590e+00	-5.870763229838057207e+00	-8.426640557584448743e+00
-5.779220919540878576e+00	-5.741123326191105214e+00	-8.105056921628571942e+00
-5.895021658230898964e+00	-5.638183994820312961e+00	-7.788141620148982369e+00
-6.027487347244479210e+00	-5.561451571891649515e+00	-7.480547282233585449e+00
-6.175919773907813770e+00	-5.510182998885482242e+00	-7.186492141171569870e+00
-6.339691481042442511e+00	-5.483458412858720266e+00	-6.909664961217783841e+00
-6.518232166503945102e+00	-5.480246405716795444e+00	-6.653162341279385217e+00
-6.711011187339023465e+00	-5.499460248928596862e+00	-6.419458880618081231e+00
-6.917516679356936038e+00	-5.540004239275185149e+00	-6.210408191285143431e+00
-7.137231685025049899e+00	-5.600810010413963091e+00	-6.027270748843068127e+00
-7.369607585669203154e+00	-5.680863164633520590e+00	-5.870763229838057207e+00
-7.614035066074208657e+00	-5.779220919540878576e+00	-5.741123326191105214e+00
-7.869812807799988263e+00	-5.895021658230898964e+00	-5.638183994820312961e+00
-8.136114118473662060e+00	-6.027487347244479210e+00	-5.561451571891649515e+00
-8.411951764531803377e+00	-6.175919773907813770e+00	-5.510182998885482242e+00
-8.696141390937169646e+00	-6.339691481042442511e+00	-5.483458412858720266e+00
-8.987264089632256869e+00	-6.518232166503945102e+00	-5.480246405716795444e+00
-9.283628924400732174e+00	-6.711011187339023465e+00	-5.499460248928596862e+00
-9.583236536840837871e+00	-6.917516679356936038e+00	-5.540004239275185149e+00
-9.883745345978548258e+00	-7.137231685025049899e+00	-5.600810010413963091e+00
-1.018244230611662360e+01	-7.369607585669203154e+00	-5.680863164633520590e+00
-1.047622068797635642e+01	-7.614035066074208657e+00	-5.779220919540878576e+00
-1.076156786824065570e+01	-7.869812807799988263e+00	-5.895021658230898964e+00
-1.103456660663744948e+01	-8.136114118473662060e+00	-6.027487347244479210e+00
-1.129091369183100824e+01	-8.411951764531803377e+00	-6.175919773907813770e+00
-1.152596005943290258e+01	-8.696141390937169646e+00	-6.339691481042442511e+00
-1.173477641775758151e+01	-8.987264089632256869e+00	-6.518232166503945102e+00
-1.191224793396978221e+01	-9.283628924400732174e+00	-6.711011187339023465e+00
-1.205320050578901458e+01	-9.583236536840837871e+00	-6.917516679356936038e+00
-1.215255945971536633e+01	-9.883745345978548258e+00	-7.137231685025049899e+00
-1.220553911021639060e+01	-1.018244230611662360e+01	-7.369607585669203154e+00
-1.220785850344562462e+01	-1.047622068797635642e+01	-7.614035066074208657e+00
-1.215597499483727262e+01	-1.076156786824065570e+01	-7.869812807799988263e+00
-1.204732336922104707e+01	-1.103456660663744948e+01	-8.136114118473662060e+00
-1.188054447118446433e+01	-1.129091369183100824e+01	-8.411951764531803377e+00
-1.165568438722722178e+01	-1.152596005943290258e+01	-8.696141390937169646e+00
-1.137434380611448681e+01	-1.173477641775758151e+01	-8.987264089632256869e+00
-1.103975793937373773e+01	-1.191224793396978221e+01	-9.283628924400732174e+00
-1.065679077517843965e+01	-1.205320050578901458e+01	-9.583236536840837871e+00
-1.023183356863753168e+01	-1.215255945971536633e+01	-9.883745345978548258e+00
-9.772605949130761971e+00	-1.220553911021639060e+01	-1.018244230611662360e+01
-9.287867925783791279e+00	-1.220785850344562462e+01	-1.047622068797635642e+01
-8.787061025898610822e+00	-1.215597499483727262e+01	-1.076156786824065570e+01
-8.279905222649652785e+00	-1.204732336922104707e+01	-1.103456660663744948e+01
-7.775983724912055806e+00	-1.188054447118446433e+01	-1.129091369183100824e+01
-7.284349100151408685e+00	-1.165568438722722178e+01	-1.152596005943290258e+01
-6.813181287496981042e+00	-1.137434380611448681e+01	-1.173477641775758151e+01
-6.369521348268225580e+00	-1.103975793937373773e+01	-1.191224793396978221e+01
-5.959095502545880940e+00	-1.065679077517843965e+01	-1.205320050578901458e+01
-5.586233720438521289e+00	-1.023183356863753168e+01	-1.215255945971536633e+01
-5.253877509597865370e+00	-9.772605949130761971e+00	-1.220553911021639060e+01
-4.963663882622194379e+00	-9.287867925783791279e+00	-1.220785850344562462e+01
-4.716067574941512852e+00	-8.787061025898610822e+00	-1.215597499483727262e+01
-4.510581590802802410e+00	-8.279905222649652785e+00	-1.204732336922104707e+01
-4.345916745179889240e+00	-7.775983724912055806e+00	-1.188054447118446433e+01
-4.220203375237470134e+00	-7.284349100151408685e+00	-1.165568438722722178e+01
-4.131182024233471139e+00	-6.813181287496981042e+00	-1.137434380611448681e+01
-4.076373911146204954e+00	-6.369521348268225580e+00	-1.103975793937373773e+01
-4.053225810128257223e+00	-5.959095502545880940e+00	-1.065679077517843965e+01
-4.059227200293395121e+00	-5.586233720438521289e+00	-1.023183356863753168e+01
-4.092000030133808863e+00	-5.253877509597865370e+00	-9.772605949130761971e+00
-4.149363149098859616e+00	-4.963663882622194379e+00	-9.287867925783791279e+00
-4.229374471029909266e+00	-4.716067574941512852e+00	-8.787061025898610822e+00
-4.330354382681133707e+00	-4.510581590802802410e+00	-8.279905222649652785e+00
-4.450893942613520338e+00	-4.345916745179889240e+00	-7.775983724912055806e+00
-4.589851168304935669e+00	-4.220203375237470134e+00	-7.284349100151408685e+00
-4.746338296189704486e+00	-4.131182024233471139e+00	-6.813181287496981042e+00
-4.919702407010575484e+00	-4.076373911146204954e+00	-6.369521348268225580e+00
-5.109501297851000601e+00	-4.053225810128257223e+00	-5.959095502545880940e+00
-5.315475991258278299e+00	-4.059227200293395121e+00	-5.586233720438521289e+00
-5.537520823063055708e+00	-4.092000030133808863e+00	-5.253877509597865370e+00
-5.775651654236889421e+00	-4.149363149098859616e+00	-4.963663882622194379e+00
-6.029972411314338920e+00	-4.229374471029909266e+00	-4.716067574941512852e+00
-6.300639873325356355e+00	-4.330354382681133707e+00	-4.510581590802802410e+00
-6.587826388071121642e+00	-4.450893942613520338e+00	-4.345916745179889240e+00
-6.891680014555264577e+00	-4.589851168304935669e+00	-4.220203375237470134e+00
-7.212281450966757212e+00	-4.746338296189704486e+00	-4.131182024233471139e+00
-7.549597021427839394e+00	-4.919702407010575484e+00	-4.076373911146204954e+00
-7.903426966569202960e+00	-5.109501297851000601e+00	-4.053225810128257223e+00
-8.273348324798311282e+00	-5.315475991258278299e+00	-4.059227200293395121e+00
-8.658651820759166284e+00	-5.537520823063055708e+00	-4.092000030133808863e+00
-9.058272419359548522e+00	-5.775651654236889421e+00	-4.149363149098859616e+00
-9.470713588950692596e+00	-6.029972411314338920e+00	-4.229374471029909266e+00
-9.893965882820340951e+00	-6.300639873325356355e+00	-4.330354382681133707e+00
-1.032542123495717590e+01	-6.587826388071121642e+00	-4.450893942613520338e+00
-1.076178541441692893e+01	-6.891680014555264577e+00	-4.589851168304935669e+00
-1.119899242495263891e+01	-7.212281450966757212e+00	-4.746338296189704486e+00
-1.163212628559073458e+01	-7.549597021427839394e+00	-4.919702407010575484e+00
-1.205535755976101342e+01	-7.903426966569202960e+00	-5.109501297851000601e+00
-1.246190413273436093e+01	-8.273348324798311282e+00	-5.315475991258278299e+00
-1.284402790080775070e+01	-8.658651820759166284e+00	-5.537520823063055708e+00
-1.319308094759900385e+01	-9.058272419359548522e+00	-5.775651654236889421e+00
-1.349961602149531004e+01	-9.470713588950692596e+00	-6.029972411314338920e+00
-1.375357612685143671e+01	-9.893965882820340951e+00	-6.300639873325356355e+00
-1.394457611295490373e+01	-1.032542123495717590e+01	-6.587826388071121642e+00
-1.406228455944049927e+01	-1.076178541441692893e+01	-6.891680014555264577e+00
-1.409690639047178351e+01	-1.119899242495263891e+01	-7.212281450966757212e+00
-1.403975520977499691e+01	-1.163212628559073458e+01	-7.549597021427839394e+00
-1.388388966050758455e+01	-1.205535755976101342e+01	-7.903426966569202960e+00
-1.362477141526616187e+01	-1.246190413273436093e+01	-8.273348324798311282e+00
-1.326088603392454779e+01	-1.284402790080775070e+01	-8.658651820759166284e+00
-1.279425528674759249e+01	-1.319308094759900385e+01	-9.058272419359548522e+00
-1.223076464384050333e+01	-1.349961602149531004e+01	-9.470713588950692596e+00
-1.158023622976798173e+01	-1.375357612685143671e+01	-9.893965882820340951e+00
-1.085619787756909282e+01	-1.394457611295490373e+01	-1.032542123495717590e+01
-1.007533245244961684e+01	-1.406228455944049927e+01	-1.076178541441692893e+01
-9.256634238798811865e+00	-1.409690639047178351e+01	-1.119899242495263891e+01
-8.420343415490210148e+00	-1.403975520977499691e+01	-1.163212628559073458e+01
-7.586766125746192024e+00	-1.388388966050758455e+01	-1.205535755976101342e+01
-6.775107666315545174e+00	-1.362477141526616187e+01	-1.246190413273436093e+01
-6.002444567994265512e+00	-1.326088603392454779e+01	-1.284402790080775070e+01
-5.282937817406447856e+00	-1.279425528674759249e+01	-1.319308094759900385e+01
-4.627349675242128590e+00	-1.223076464384050333e+01	-1.349961602149531004e+01
-4.042879769018552949e+00	-1.158023622976798173e+01	-1.375357612685143671e+01
-3.533292544626122300e+00	-1.085619787756909282e+01	-1.394457611295490373e+01
-3.099275839183648795e+00	-1.007533245244961684e+01	-1.406228455944049927e+01
-2.738953409675707995e+00	-9.256634238798811865e+00	-1.409690639047178351e+01
-2.448472553144741326e+00	-8.420343415490210148e+00	-1.403975520977499691e+01
-2.222598074274878766e+00	-7.586766125746192024e+00	-1.388388966050758455e+01
-2.055260850026512820e+00	-6.775107666315545174e+00	-1.362477141526616187e+01
-1.940028266178480454e+00	-6.002444567994265512e+00	-1.326088603392454779e+01
-1.870481193718505297e+00	-5.282937817406447856e+00	-1.279425528674759249e+01
-1.840495840470960376e+00	-4.627349675242128590e+00	-1.223076464384050333e+01
-1.844438085773457248e+00	-4.042879769018552949e+00	-1.158023622976798173e+01
-1.877283112843111779e+00	-3.533292544626122300e+00	-1.085619787756909282e+01
-1.934675149339283973e+00	-3.099275839183648795e+00	-1.007533245244961684e+01
-2.012941910296492498e+00	-2.738953409675707995e+00	-9.256634238798811865e+00
-2.109076812688151836e+00	-2.448472553144741326e+00	-8.420343415490210148e+00
-2.220699896241212112e+00	-2.222598074274878766e+00	-7.586766125746192024e+00
-2.346006115986232654e+00	-2.055260850026512820e+00	-6.775107666315545174e+00
-2.483707550845858147e+00	-1.940028266178480454e+00	-6.002444567994265512e+00
-2.632974238211423845e+00	-1.870481193718505297e+00	-5.282937817406447856e+00
-2.793376840878315281e+00	-1.840495840470960376e+00	-4.627349675242128590e+00
-2.964833168262235752e+00	-1.844438085773457248e+00	-4.042879769018552949e+00
-3.147559669153155326e+00	-1.877283112843111779e+00	-3.533292544626122300e+00
-3.342028339023942252e+00	-1.934675149339283973e+00	-3.099275839183648795e+00
-3.548928991729381366e+00	-2.012941910296492498e+00	-2.738953409675707995e+00
-3.769136488765085780e+00	-2.109076812688151836e+00	-2.448472553144741326e+00
-4.003682261092264660e+00	-2.220699896241212112e+00	-2.222598074274878766e+00
-4.253729267416102466e+00	-2.346006115986232654e+00	-2.055260850026512820e+00
-4.520549383093490192e+00	-2.483707550845858147e+00	-1.940028266178480454e+00
-4.805502084761593906e+00	-2.632974238211423845e+00	-1.870481193718505297e+00
-5.110013170519481562e+00	-2.793376840878315281e+00	-1.840495840470960376e+00
-5.435552120573978740e+00	-2.964833168262235752e+00	-1.844438085773457248e+00
-5.783606548160411087e+00	-3.147559669153155326e+00	-1.877283112843111779e+00
-6.155652007759685240e+00	-3.342028339023942252e+00	-1.934675149339283973e+00
-6.553115213168156927e+00	-3.548928991729381366e+00	-2.012941910296492498e+00
-6.977328472483647737e+00	-3.769136488765085780e+00	-2.109076812688151836e+00
-7.429472877713031664e+00	-4.003682261092264660e+00	-2.220699896241212112e+00
-7.910507510027168898e+00	-4.253729267416102466e+00	-2.346006115986232654e+00
-8.421081667706060259e+00	-4.520549383093490192e+00	-2.483707550845858147e+00
-8.961426941592350204e+00	-4.805502084761593906e+00	-2.632974238211423845e+00
-9.531225927701788336e+00	-5.110013170519481562e+00	-2.793376840878315281e+00
-1.012945458878622240e+01	-5.435552120573978740e+00	-2.964833168262235752e+00
-1.075419591100388317e+01	-5.783606548160411087e+00	-3.147559669153155326e+00
-1.140242375704886157e+01	-6.155652007759685240e+00	-3.342028339023942252e+00
-1.206975796094715392e+01	-6.553115213168156927e+00	-3.548928991729381366e+00
-1.275019506568030003e+01	-6.977328472483647737e+00	-3.769136488765085780e+00
-1.343582403059797414e+01	-7.429472877713031664e+00	-4.003682261092264660e+00
-1.411654307152857690e+01	-7.910507510027168898e+00	-4.253729267416102466e+00
-1.477980276664182036e+01	-8.421081667706060259e+00	-4.520549383093490192e+00
-1.541041160919716191e+01	-8.961426941592350204e+00	-4.805502084761593906e+00
-1.599045273497498876e+01	-9.531225927701788336e+00	-5.110013170519481562e+00
-1.649937317780401358e+01	-1.012945458878622240e+01	-5.435552120573978740e+00
-1.691431710330894234e+01	-1.075419591100388317e+01	-5.783606548160411087e+00
-1.721077797608620941e+01	-1.140242375704886157e+01	-6.155652007759685240e+00
-1.736363603423016500e+01	-1.206975796094715392e+01	-6.553115213168156927e+00
-1.734862047055613488e+01	-1.275019506568030003e+01	-6.977328472483647737e+00
-1.714418479526811367e+01	-1.343582403059797414e+01	-7.429472877713031664e+00
-1.673370688683472451e+01	-1.411654307152857690e+01	-7.910507510027168898e+00
-1.610782721974167586e+01	-1.477980276664182036e+01	-8.421081667706060259e+00
-1.526663523828251101e+01	-1.541041160919716191e+01	-8.961426941592350204e+00
-1.422133216612326301e+01	-1.599045273497498876e+01	-9.531225927701788336e+00
-1.299497417513107322e+01	-1.649937317780401358e+01	-1.012945458878622240e+01
-1.162196597963681022e+01	-1.691431710330894234e+01	-1.075419591100388317e+01
-1.014614650874111312e+01	-1.721077797608620941e+01	-1.140242375704886157e+01
-8.617566367866825061e+00	-1.736363603423016500e+01	-1.206975796094715392e+01
-7.088342848671253194e+00	-1.734862047055613488e+01	-1.275019506568030003e+01
-5.608207170235361971e+00	-1.714418479526811367e+01	-1.343582403059797414e+01
-4.220449883553856196e+00	-1.673370688683472451e+01	-1.411654307152857690e+01
-2.958884662110425445e+00	-1.610782721974167586e+01	-1.477980276664182036e+01
-1.846211829906498902e+00	-1.526663523828251101e+01	-1.541041160919716191e+01
-8.938499569183537830e-01	-1.422133216612326301e+01	-1.599045273497498876e+01
-1.030160216737935341e-01	-1.299497417513107322e+01	-1.649937317780401358e+01
5.333505899413497620e-01	-1.162196597963681022e+01	-1.691431710330894234e+01
1.028278732950983487e+00	-1.014614650874111312e+01	-1.721077797608620941e+01
1.398471242649740098e+00	-8.617566367866825061e+00	-1.736363603423016500e+01
1.662304218575489712e+00	-7.088342848671253194e+00	-1.734862047055613488e+01
1.838262900574990422e+00	-5.608207170235361971e+00	-1.714418479526811367e+01
1.943844093356400737e+00	-4.220449883553856196e+00	-1.673370688683472451e+01
1.994880020860187786e+00	-2.958884662110425445e+00	-1.610782721974167586e+01
2.005201042099457709e+00	-1.846211829906498902e+00	-1.526663523828251101e+01
1.986545764806495917e+00	-8.938499569183537830e-01	-1.422133216612326301e+01
1.948635532079506794e+00	-1.030160216737935341e-01	-1.299497417513107322e+01
1.899346537778193733e+00	5.333505899413497620e-01	-1.162196597963681022e+01
1.844930563661749234e+00	1.028278732950983487e+00	-1.014614650874111312e+01
1.790251072043856251e+00	1.398471242649740098e+00	-8.617566367866825061e+00
1.739013798596277693e+00	1.662304218575489712e+00	-7.088342848671253194e+00
1.693979991821811915e+00	1.838262900574990422e+00	-5.608207170235361971e+00
1.657156550296246866e+00	1.943844093356400737e+00	-4.220449883553856196e+00
1.629961202412387511e+00	1.994880020860187786e+00	-2.958884662110425445e+00
1.613363201368041899e+00	2.005201042099457709e+00	-1.846211829906498902e+00
1.608001289889572361e+00	1.986545764806495917e+00	-8.938499569183537830e-01
1.614281305146844314e+00	1.948635532079506794e+00	-1.030160216737935341e-01
1.632456005373689178e+00	1.899346537778193733e+00	5.333505899413497620e-01
1.662689675904032383e+00	1.844930563661749234e+00	1.028278732950983487e+00
1.705109920083858865e+00	1.790251072043856251e+00	1.398471242649740098e+00
1.759848824214861551e+00	1.739013798596277693e+00	1.662304218575489712e+00
1.827075443178085568e+00	1.693979991821811915e+00	1.838262900574990422e+00
1.907021306311751374e+00	1.657156550296246866e+00	1.943844093356400737e+00
2.000000403405519656e+00	1.629961202412387511e+00	1.994880020860187786e+00
2.106424884455321500e+00	1.613363201368041899e+00	2.005201042099457709e+00
2.226817496689681874e+00	1.608001289889572361e+00	1.986545764806495917e+00
2.361821588638726155e+00	1.614281305146844314e+00	1.948635532079506794e+00
2.512209332375768600e+00	1.632456005373689178e+00	1.899346537778193733e+00
2.678888648971603281e+00	1.662689675904032383e+00	1.844930563661749234e+00
2.862909165029180247e+00	1.705109920083858865e+00	1.790251072043856251e+00
3.065467375239231185e+00	1.759848824214861551e+00	1.739013798596277693e+00
3.287911031473839785e+00	1.827075443178085568e+00	1.693979991821811915e+00
3.531742616104847521e+00	1.907021306311751374e+00	1.657156550296246866e+00
3.798621577761659651e+00	2.000000403405519656e+00	1.629961202412387511e+00
4.090364801861131383e+00	2.106424884455321500e+00	1.613363201368041899e+00
4.408944544416057099e+00	2.226817496689681874e+00	1.608001289889572361e+00
4.756482762327951086e+00	2.361821588638726155e+00	1.614281305146844314e+00
5.135240410913992193e+00	2.512209332375768600e+00	1.632456005373689178e+00
5.547599832011385956e+00	2.678888648971603281e+00	1.662689675904032383e+00
5.996037804144168426e+00	2.862909165029180247e+00	1.705109920083858865e+00
6.483086149809085263e+00	3.065467375239231185e+00	1.759848824214861551e+00
7.011275975429393625e+00	3.287911031473839785e+00	1.827075443178085568e+00
7.583060644106279113e+00	3.531742616104847521e+00	1.907021306311751374e+00
8.200711449740447634e+00	3.798621577761659651e+00	2.000000403405519656e+00
8.866178697005111076e+00	4.090364801861131383e+00	2.106424884455321500e+00
9.580909559900392836e+00	4.408944544416057099e+00	2.226817496689681874e+00
1.034561282439835495e+01	4.756482762327951086e+00	2.361821588638726155e+00
1.115995965478129648e+01	5.135240410913992193e+00	2.512209332375768600e+00
1.202220925076482061e+01	5.547599832011385956e+00	2.678888648971603281e+00
1.292874929513483195e+01	5.996037804144168426e+00	2.862909165029180247e+00
1.387354433425203482e+01	6.483086149809085263e+00	3.065467375239231185e+00
1.484749195210046224e+01	7.011275975429393625e+00	3.287911031473839785e+00
1.583769844854213460e+01	7.583060644106279113e+00	3.531742616104847521e+00
1.682670468914921358e+01	8.200711449740447634e+00	3.798621577761659651e+00
1.779172087613013531e+01	8.866178697005111076e+00	4.090364801861131383e+00
1.870396762814196023e+01	9.580909559900392836e+00	4.408944544416057099e+00
1.952826962115647902e+01	1.034561282439835495e+01	4.756482762327951086e+00
2.022310317759682974e+01	1.115995965478129648e+01	5.135240410913992193e+00
2.074135050327677376e+01	1.202220925076482061e+01	5.547599832011385956e+00
2.103204190153756414e+01	1.292874929513483195e+01	5.996037804144168426e+00
2.104334429368415016e+01	1.387354433425203482e+01	6.483086149809085263e+00
2.072694332111656479e+01	1.484749195210046224e+01	7.011275975429393625e+00
2.004373339646279106e+01	1.583769844854213460e+01	7.583060644106279113e+00
1.897036447870448228e+01	1.682670468914921358e+01	8.200711449740447634e+00
1.750573696986622352e+01	1.779172087613013531e+01	8.866178697005111076e+00
1.567610518534192998e+01	1.870396762814196023e+01	9.580909559900392836e+00
1.353723971841825424e+01	1.952826962115647902e+01	1.034561282439835495e+01
1.117232506525340519e+01	2.022310317759682974e+01	1.115995965478129648e+01
8.685051385893881815e+00	2.074135050327677376e+01	1.202220925076482061e+01
6.188590382403143408e+00	2.103204190153756414e+01	1.292874929513483195e+01
3.792436812113003430e+00	2.104334429368415016e+01	1.387354433425203482e+01
1.589903097637326290e+00	2.072694332111656479e+01	1.484749195210046224e+01
-3.510452329141156014e-01	2.004373339646279106e+01	1.583769844854213460e+01
-1.991948050108908852e+00	1.897036447870448228e+01	1.682670468914921358e+01
-3.322846560398625027e+00	1.750573696986622352e+01	1.779172087613013531e+01
-4.357309864086329476e+00	1.567610518534192998e+01	1.870396762814196023e+01
-5.125390733161076184e+00	1.353723971841825424e+01	1.952826962115647902e+01
-5.666368965906383615e+00	1.117232506525340519e+01	2.022310317759682974e+01
-6.022591734279808762e+00	8.685051385893881815e+00	2.074135050327677376e+01
-6.235020327143113050e+00	6.188590382403143408e+00	2.103204190153756414e+01
-6.340516914234043178e+00	3.792436812113003430e+00	2.104334429368415016e+01
-6.370566802384267646e+00	1.589903097637326290e+00	2.072694332111656479e+01
-6.351013564718991589e+00	-3.510452329141156014e-01	2.004373339646279106e+01
-6.302409649660719815e+00	-1.991948050108908852e+00	1.897036447870448228e+01
-6.240675201428830476e+00	-3.322846560398625027e+00	1.750573696986622352e+01
-6.177858888790795255e+00	-4.357309864086329476e+00	1.567610518534192998e+01
-6.122879467602937886e+00	-5.125390733161076184e+00	1.353723971841825424e+01
-6.082187507672448312e+00	-5.666368965906383615e+00	1.117232506525340519e+01
-6.060325097030794694e+00	-6.022591734279808762e+00	8.685051385893881815e+00
-6.060382898025535425e+00	-6.235020327143113050e+00	6.188590382403143408e+00
-6.084364343465574088e+00	-6.340516914234043178e+00	3.792436812113003430e+00
-6.133470524810278768e+00	-6.370566802384267646e+00	1.589903097637326290e+00
-6.208319529161651751e+00	-6.351013564718991589e+00	-3.510452329141156014e-01
-6.309112543688697450e+00	-6.302409649660719815e+00	-1.991948050108908852e+00
-6.435757047061677838e+00	-6.240675201428830476e+00	-3.322846560398625027e+00
-6.587955397090022203e+00	-6.177858888790795255e+00	-4.357309864086329476e+00
-6.765265340363966651e+00	-6.122879467602937886e+00	-5.125390733161076184e+00
-6.967137485400888508e+00	-6.082187507672448312e+00	-5.666368965906383615e+00
-7.192933589047814102e+00	-6.060325097030794694e+00	-6.022591734279808762e+00
-7.441928570505369933e+00	-6.060382898025535425e+00	-6.235020327143113050e+00
-7.713298447702698901e+00	-6.084364343465574088e+00	-6.340516914234043178e+00
-8.006095853384254113e+00	-6.133470524810278768e+00	-6.370566802384267646e+00
-8.319214411095199324e+00	-6.208319529161651751e+00	-6.351013564718991589e+00
-8.651343024338153498e+00	-6.309112543688697450e+00	-6.302409649660719815e+00
-9.000911056874278060e+00	-6.435757047061677838e+00	-6.240675201428830476e+00
-9.366025469543481918e+00	-6.587955397090022203e+00	-6.177858888790795255e+00
-9.744401247830714041e+00	-6.765265340363966651e+00	-6.122879467602937886e+00
-1.013328692828639532e+01	-6.967137485400888508e+00	-6.082187507672448312e+00
-1.052938773510570236e+01	-7.192933589047814102e+00	-6.060325097030794694e+00
-1.092878978955591052e+01	-7.441928570505369933e+00	-6.060382898025535425e+00
-1.132689005907086610e+01	-7.713298447702698901e+00	-6.084364343465574088e+00
-1.171833814759837544e+01	-8.006095853384254113e+00	-6.133470524810278768e+00
-1.209699762934974743e+01	-8.319214411095199324e+00	-6.208319529161651751e+00
-1.245593626771060514e+01	-8.651343024338153498e+00	-6.309112543688697450e+00
-1.278745593089847610e+01	-9.000911056874278060e+00	-6.435757047061677838e+00
-1.308317400834191169e+01	-9.366025469543481918e+00	-6.587955397090022203e+00
-1.333416823433897314e+01	-9.744401247830714041e+00	-6.765265340363966651e+00
-1.353119553688324928e+01	-1.013328692828639532e+01	-6.967137485400888508e+00
-1.366499230930704201e+01	-1.052938773510570236e+01	-7.192933589047814102e+00
-1.372665786869362137e+01	-1.092878978955591052e+01	-7.441928570505369933e+00
-1.370811454514420724e+01	-1.132689005907086610e+01	-7.713298447702698901e+00
-1.360262697241033614e+01	-1.171833814759837544e+01	-8.006095853384254113e+00
-1.340535046949251274e+01	-1.209699762934974743e+01	-8.319214411095199324e+00
-1.311386543290131712e+01	-1.245593626771060514e+01	-8.651343024338153498e+00
-1.272864370672984435e+01	-1.278745593089847610e+01	-9.000911056874278060e+00
-1.225338683243183269e+01	-1.308317400834191169e+01	-9.366025469543481918e+00
-1.169517780728390832e+01	-1.333416823433897314e+01	-9.744401247830714041e+00
-1.106439963522806380e+01	-1.353119553688324928e+01	-1.013328692828639532e+01
-1.037439598624215265e+01	-1.366499230930704201e+01	-1.052938773510570236e+01
-9.640879734101526211e+00	-1.372665786869362137e+01	-1.092878978955591052e+01
-8.881129492145088733e+00	-1.370811454514420724e+01	-1.132689005907086610e+01
-8.113046084074742481e+00	-1.360262697241033614e+01	-1.171833814759837544e+01
-7.354163327235094805e+00	-1.340535046949251274e+01	-1.209699762934974743e+01
-6.620715238227850463e+00	-1.311386543290131712e+01	-1.245593626771060514e+01
-5.926852682662413052e+00	-1.272864370672984435e+01	-1.278745593089847610e+01
-5.284078478606208051e+00	-1.225338683243183269e+01	-1.308317400834191169e+01
-4.700936433736591979e+00	-1.169517780728390832e+01	-1.333416823433897314e+01
-4.182954036464130887e+00	-1.106439963522806380e+01	-1.353119553688324928e+01
-3.732807568203509341e+00	-1.037439598624215265e+01	-1.366499230930704201e+01
-3.350657216312489250e+00	-9.640879734101526211e+00	-1.372665786869362137e+01
-3.034590298454366675e+00	-8.881129492145088733e+00	-1.370811454514420724e+01
-2.781112036020811473e+00	-8.113046084074742481e+00	-1.360262697241033614e+01
-2.585632549403690916e+00	-7.354163327235094805e+00	-1.340535046949251274e+01
-2.442912246286500277e+00	-6.620715238227850463e+00	-1.311386543290131712e+01
-2.347442179304138676e+00	-5.926852682662413052e+00	-1.272864370672984435e+01
-2.293748824199053349e+00	-5.284078478606208051e+00	-1.225338683243183269e+01
-2.276622739791019256e+00	-4.700936433736591979e+00	-1.169517780728390832e+01
-2.291277342025698882e+00	-4.182954036464130887e+00	-1.106439963522806380e+01
-2.333447839187680284e+00	-3.732807568203509341e+00	-1.037439598624215265e+01
-2.399441856963679953e+00	-3.350657216312489250e+00	-9.640879734101526211e+00
-2.486153142066193311e+00	-3.034590298454366675e+00	-8.881129492145088733e+00
-2.591048614856827470e+00	-2.781112036020811473e+00	-8.113046084074742481e+00
-2.712137447088025954e+00	-2.585632549403690916e+00	-7.354163327235094805e+00
-2.847929118303285545e+00	-2.442912246286500277e+00	-6.620715238227850463e+00
-2.997385766517726147e+00	-2.347442179304138676e+00	-5.926852682662413052e+00
-3.159872706009682286e+00	-2.293748824199053349e+00	-5.284078478606208051e+00
-3.335109778208933839e+00	-2.276622739791019256e+00	-4.700936433736591979e+00
-3.523125229115515733e+00	-2.291277342025698882e+00	-4.182954036464130887e+00
-3.724213044117369087e+00	-2.333447839187680284e+00	-3.732807568203509341e+00
-3.938894084571384457e+00	-2.399441856963679953e+00	-3.350657216312489250e+00
-4.167880924287445055e+00	-2.486153142066193311e+00	-3.034590298454366675e+00
-4.412045944559655375e+00	-2.591048614856827470e+00	-2.781112036020811473e+00
-4.672391984098884343e+00	-2.712137447088025954e+00	-2.585632549403690916e+00
-4.950024630133019521e+00	-2.847929118303285545e+00	-2.442912246286500277e+00
-5.246125058452411949e+00	-2.997385766517726147e+00	-2.347442179304138676e+00
-5.561922166775103982e+00	-3.159872706009682286e+00	-2.293748824199053349e+00
-5.898662584836210421e+00	-3.335109778208933839e+00	-2.276622739791019256e+00
-6.257576977292032439e+00	-3.523125229115515733e+00	-2.291277342025698882e+00
-6.639840877368271777e+00	-3.724213044117369087e+00	-2.333447839187680284e+00
-7.046528100834469122e+00	-3.938894084571384457e+00	-2.399441856963679953e+00
-7.478554598699401978e+00	-4.167880924287445055e+00	-2.486153142066193311e+00
-7.936610429312993986e+00	-4.412045944559655375e+00	-2.591048614856827470e+00
-8.421077394815624118e+00	-4.672391984098884343e+00	-2.712137447088025954e+00
-8.931929837953438422e+00	-4.950024630133019521e+00	-2.847929118303285545e+00
-9.468616199601624928e+00	-5.246125058452411949e+00	-2.997385766517726147e+00
-1.002991928881735717e+01	-5.561922166775103982e+00	-3.159872706009682286e+00
-1.061379394320997349e+01	-5.898662584836210421e+00	-3.335109778208933839e+00
-1.121718202307743439e+01	-6.257576977292032439e+00	-3.523125229115515733e+00
-1.183580669152973286e+01	-6.639840877368271777e+00	-3.724213044117369087e+00
-1.246395091816050460e+01	-7.046528100834469122e+00	-3.938894084571384457e+00
-1.309422934608126887e+01	-7.478554598699401978e+00	-4.167880924287445055e+00
-1.371736828150898901e+01	-7.936610429312993986e+00	-4.412045944559655375e+00
-1.432201568022536975e+01	-8.421077394815624118e+00	-4.672391984098884343e+00
-1.489461144728741360e+01	-8.931929837953438422e+00	-4.950024630133019521e+00
-1.541935754460505592e+01	-9.468616199601624928e+00	-5.246125058452411949e+00
-1.587833609047698680e+01	-1.002991928881735717e+01	-5.561922166775103982e+00
-1.625182976675728952e+01	-1.061379394320997349e+01	-5.898662584836210421e+00
-1.651889938759416765e+01	-1.121718202307743439e+01	-6.257576977292032439e+00
-1.665826453639213511e+01	-1.183580669152973286e+01	-6.639840877368271777e+00
-1.664951053074473464e+01	-1.246395091816050460e+01	-7.046528100834469122e+00
-1.647460524694807305e+01	-1.309422934608126887e+01	-7.478554598699401978e+00
-1.611965182609310432e+01	-1.371736828150898901e+01	-7.936610429312993986e+00
-1.557673228743457017e+01	-1.432201568022536975e+01	-8.421077394815624118e+00
-1.484562392525430852e+01	-1.489461144728741360e+01	-8.931929837953438422e+00
-1.393511390943013595e+01	-1.541935754460505592e+01	-9.468616199601624928e+00
-1.286362145615924568e+01	-1.587833609047698680e+01	-1.002991928881735717e+01
-1.165888310964543173e+01	-1.625182976675728952e+01	-1.061379394320997349e+01
-1.035657502625506865e+01	-1.651889938759416765e+01	-1.121718202307743439e+01
-8.997925047506779350e+00	-1.665826453639213511e+01	-1.183580669152973286e+01
-7.626569814105252476e+00	-1.664951053074473464e+01	-1.246395091816050460e+01
-6.285083066916487660e+00	-1.647460524694807305e+01	-1.309422934608126887e+01
-5.011685698888293850e+00	-1.611965182609310432e+01	-1.371736828150898901e+01
-3.837614271935969157e+00	-1.557673228743457017e+01	-1.432201568022536975e+01
-2.785479627317288376e+00	-1.484562392525430852e+01	-1.489461144728741360e+01
-1.868735708459340117e+00	-1.393511390943013595e+01	-1.541935754460505592e+01
-1.092164958211936820e+00	-1.286362145615924568e+01	-1.587833609047698680e+01
-4.531280367913677054e-01	-1.165888310964543173e+01	-1.625182976675728952e+01
5.674747323316675640e-02	-1.035657502625506865e+01	-1.651889938759416765e+01
4.497542407186976288e-01	-8.997925047506779350e+00	-1.665826453639213511e+01
7.404146214827478367e-01	-7.626569814105252476e+00	-1.664951053074473464e+01
9.440659462025540183e-01	-6.285083066916487660e+00	-1.647460524694807305e+01
1.075786709385172735e+00	-5.011685698888293850e+00	-1.611965182609310432e+01
1.149661224463336628e+00	-3.837614271935969157e+00	-1.557673228743457017e+01
1.178338915365162221e+00	-2.785479627317288376e+00	-1.484562392525430852e+01
1.172826078657852378e+00	-1.868735708459340117e+00	-1.393511390943013595e+01
1.142446014044432800e+00	-1.092164958211936820e+00	-1.286362145615924568e+01
1.094910933752477389e+00	-4.531280367913677054e-01	-1.165888310964543173e+01
1.036460529701036970e+00	5.674747323316675640e-02	-1.035657502625506865e+01
9.720339408492788547e-01	4.497542407186976288e-01	-8.997925047506779350e+00
9.054522483357884122e-01	7.404146214827478367e-01	-7.626569814105252476e+00
8.395968410835072948e-01	9.440659462025540183e-01	-6.285083066916487660e+00
7.765750380178244594e-01	1.075786709385172735e+00	-5.011685698888293850e+00
7.178685473833428254e-01	1.149661224463336628e+00	-3.837614271935969157e+00
6.644631067693669291e-01	1.178338915365162221e+00	-2.785479627317288376e+00
6.169593733024447690e-01	1.172826078657852378e+00	-1.868735708459340117e+00
5.756661438136140285e-01	1.142446014044432800e+00	-1.092164958211936820e+00
5.406775208394000165e-01	1.094910933752477389e+00	-4.531280367913677054e-01
5.119358726167149154e-01	1.036460529701036970e+00	5.674747323316675640e-02
4.892824794307887304e-01	9.720339408492788547e-01	4.497542407186976288e-01
4.724976908683543031e-01	9.054522483357884122e-01	7.404146214827478367e-01
4.613322877575166125e-01	8.395968410835072948e-01	9.440659462025540183e-01
4.555315800303683660e-01	7.765750380178244594e-01	1.075786709385172735e+00
4.548535970955484564e-01	7.178685473833428254e-01	1.149661224463336628e+00
4.590825528659142618e-01	6.644631067693669291e-01	1.178338915365162221e+00
4.680386009415118953e-01	6.169593733024447690e-01	1.172826078657852378e+00
4.815847411178226234e-01	5.756661438136140285e-01	1.142446014044432800e+00
4.996315988470499958e-01	5.406775208394000165e-01	1.094910933752477389e+00
5.221406756088302625e-01	5.119358726167149154e-01	1.036460529701036970e+00
5.491265604714027360e-01	4.892824794307887304e-01	9.720339408492788547e-01
5.806585009131990383e-01	4.724976908683543031e-01	9.054522483357884122e-01
6.168616532578782286e-01	4.613322877575166125e-01	8.395968410835072948e-01
6.579182686083291376e-01	4.555315800303683660e-01	7.765750380178244594e-01
7.040690175512295257e-01	4.548535970955484564e-01	7.178685473833428254e-01
7.556146146879603176e-01	4.590825528659142618e-01	6.644631067693669291e-01
8.129178707798505599e-01	4.680386009415118953e-01	6.169593733024447690e-01
8.764062745730586412e-01	4.815847411178226234e-01	5.756661438136140285e-01
9.465751868578788919e-01	4.996315988470499958e-01	5.406775208394000165e-01
1.023991714761198324e+00	5.221406756088302625e-01	5.119358726167149154e-01
1.109299323477286325e+00	5.491265604714027360e-01	4.892824794307887304e-01
1.203223234461729962e+00	5.806585009131990383e-01	4.724976908683543031e-01
1.306576652402832828e+00	6.168616532578782286e-01	4.613322877575166125e-01
1.420267856856528566e+00	6.579182686083291376e-01	4.555315800303683660e-01
1.545308186986545929e+00	7.040690175512295257e-01	4.548535970955484564e-01
1.682820937897079316e+00	7.556146146879603176e-01	4.590825528659142618e-01
1.834051172781244743e+00	8.129178707798505599e-01	4.680386009415118953e-01
2.000376434290521033e+00	8.764062745730586412e-01	4.815847411178226234e-01
2.183318308288037635e+00	9.465751868578788919e-01	4.996315988470499958e-01
2.384554749754315139e+00	1.023991714761198324e+00	5.221406756088302625e-01
2.605933019184079491e+00	1.109299323477286325e+00	5.491265604714027360e-01
2.849482991924283226e+00	1.203223234461729962e+00	5.806585009131990383e-01
3.117430484107146071e+00	1.306576652402832828e+00	6.168616532578782286e-01
3.412210076038023843e+00	1.420267856856528566e+00	6.579182686083291376e-01
3.736476692615567696e+00	1.545308186986545929e+00	7.040690175512295257e-01
4.093114901780752213e+00	1.682820937897079316e+00	7.556146146879603176e-01
4.485244491912675713e+00	1.834051172781244743e+00	8.129178707798505599e-01
4.916220356751492382e+00	2.000376434290521033e+00	8.764062745730586412e-01
5.389624013356526966e+00	2.183318308288037635e+00	9.465751868578788919e-01
5.909243157733039098e+00	2.384554749754315139e+00	1.023991714761198324e+00
6.479034468308727313e+00	2.605933019184079491e+00	1.109299323477286325e+00
7.103063336431032049e+00	2.849482991924283226e+00	1.203223234461729962e+00
7.785412269885426007e+00	3.117430484107146071e+00	1.306576652402832828e+00
8.530047321916761405e+00	3.412210076038023843e+00	1.420267856856528566e+00
9.340629012847843526e+00	3.736476692615567696e+00	1.545308186986545929e+00
1.022025086339972688e+01	4.093114901780752213e+00	1.682820937897079316e+00
1.117108499546023026e+01	4.485244491912675713e+00	1.834051172781244743e+00
1.219391063374305340e+01	4.916220356751492382e+00	2.000376434290521033e+00
1.328749846469110985e+01	5.389624013356526966e+00	2.183318308288037635e+00
1.444782292773019705e+01	5.909243157733039098e+00	2.384554749754315139e+00
1.566707768968039893e+01	6.479034468308727313e+00	2.605933019184079491e+00
1.693247996820271339e+01	7.103063336431032049e+00	2.849482991924283226e+00
1.822487161372780662e+01	7.785412269885426007e+00	3.117430484107146071e+00
1.951716501059018327e+01	8.530047321916761405e+00	3.412210076038023843e+00
2.077274701453996641e+01	9.340629012847843526e+00	3.736476692615567696e+00
2.194405078791989183e+01	1.022025086339972688e+01	4.093114901780752213e+00
2.297163572162573075e+01	1.117108499546023026e+01	4.485244491912675713e+00
2.378427088970165926e+01	1.219391063374305340e+01	4.916220356751492382e+00
2.430066794951437004e+01	1.328749846469110985e+01	5.389624013356526966e+00
2.443359278190868977e+01	1.444782292773019705e+01	5.909243157733039098e+00
2.409699964066190248e+01	1.566707768968039893e+01	6.479034468308727313e+00
2.321644662653859470e+01	1.693247996820271339e+01	7.103063336431032049e+00
2.174225504619180427e+01	1.822487161372780662e+01	7.785412269885426007e+00
1.966367177676701772e+01	1.951716501059018327e+01	8.530047321916761405e+00
1.702093285154610669e+01	2.077274701453996641e+01	9.340629012847843526e+00
1.391118427285894654e+01	2.194405078791989183e+01	1.022025086339972688e+01
1.048448351839560644e+01	2.297163572162573075e+01	1.117108499546023026e+01
6.928172130163035014e+00	2.378427088970165926e+01	1.219391063374305340e+01
3.441557537990833637e+00	2.430066794951437004e+01	1.328749846469110985e+01
2.067043721650141386e-01	2.443359278190868977e+01	1.444782292773019705e+01
-2.636822236911835482e+00	2.409699964066190248e+01	1.566707768968039893e+01
-5.006601014621695711e+00	2.321644662653859470e+01	1.693247996820271339e+01
-6.878725446113163500e+00	2.174225504619180427e+01	1.822487161372780662e+01
-8.277940756419621238e+00	1.966367177676701772e+01	1.951716501059018327e+01
-9.261638979314268383e+00	1.702093285154610669e+01	2.077274701453996641e+01
-9.903183474236449513e+00	1.391118427285894654e+01	2.194405078791989183e+01
-1.027837451813881131e+01	1.048448351839560644e+01	2.297163572162573075e+01
-1.045658162475455732e+01	6.928172130163035014e+00	2.378427088970165926e+01
-1.049628339295157708e+01	3.441557537990833637e+00	2.430066794951437004e+01
-1.044386987291564495e+01	2.067043721650141386e-01	2.443359278190868977e+01
-1.033441760402512877e+01	-2.636822236911835482e+00	2.409699964066190248e+01
-1.019339686241494825e+01	-5.006601014621695711e+00	2.321644662653859470e+01
-1.003862720827684107e+01	-6.878725446113163500e+00	2.174225504619180427e+01
-9.882106889640745351e+00	-8.277940756419621238e+00	1.966367177676701772e+01
-9.731555527840125563e+00	-9.261638979314268383e+00	1.702093285154610669e+01
-9.591634806677605596e+00	-9.903183474236449513e+00	1.391118427285894654e+01
-9.464873909639699434e+00	-1.027837451813881131e+01	1.048448351839560644e+01
-9.352349990076126218e+00	-1.045658162475455732e+01	6.928172130163035014e+00
-9.254177121691911978e+00	-1.049628339295157708e+01	3.441557537990833637e+00
-9.169851214811670204e+00	-1.044386987291564495e+01	2.067043721650141386e-01
-9.098489483841053271e+00	-1.033441760402512877e+01	-2.636822236911835482e+00
-9.038994209409736413e+00	-1.019339686241494825e+01	-5.006601014621695711e+00
-8.990162958285486283e+00	-1.003862720827684107e+01	-6.878725446113163500e+00
-8.950761400953497926e+00	-9.882106889640745351e+00	-8.277940756419621238e+00
-8.919570292687158286e+00	-9.731555527840125563e+00	-9.261638979314268383e+00
-8.895414809549652801e+00	-9.591634806677605596e+00	-9.903183474236449513e+00
-8.877181988831864601e+00	-9.464873909639699434e+00	-1.027837451813881131e+01
-8.863830279014324631e+00	-9.352349990076126218e+00	-1.045658162475455732e+01
-8.854393968963686135e+00	-9.254177121691911978e+00	-1.049628339295157708e+01
-8.847984396145172070e+00	-9.169851214811670204e+00	-1.044386987291564495e+01
-8.843789223210436035e+00	-9.098489483841053271e+00	-1.033441760402512877e+01
-8.841070644871489748e+00	-9.038994209409736413e+00	-1.019339686241494825e+01
-8.839163087991140699e+00	-8.990162958285486283e+00	-1.003862720827684107e+01
-8.837470758877072896e+00	-8.950761400953497926e+00	-9.882106889640745351e+00
-8.835465245955459679e+00	-8.919570292687158286e+00	-9.731555527840125563e+00
-8.832683284586114070e+00	-8.895414809549652801e+00	-9.591634806677605596e+00
-8.828724720774406620e+00	-8.877181988831864601e+00	-9.464873909639699434e+00
-8.823250662958448842e+00	-8.863830279014324631e+00	-9.352349990076126218e+00
-8.815981779714023858e+00	-8.854393968963686135e+00	-9.254177121691911978e+00
-8.806696681857758335e+00	-8.847984396145172070e+00	-9.169851214811670204e+00
-8.795230317087790795e+00	-8.843789223210436035e+00	-9.098489483841053271e+00
-8.781472301910287825e+00	-8.841070644871489748e+00	-9.038994209409736413e+00
-8.765365117669443151e+00	-8.839163087991140699e+00	-8.990162958285486283e+00
-8.746902103904213632e+00	-8.837470758877072896e+00	-8.950761400953497926e+00
-8.726125192092188954e+00	-8.835465245955459679e+00	-8.919570292687158286e+00
-8.703122335323127956e+00	-8.832683284586114070e+00	-8.895414809549652801e+00
-8.678024603840409412e+00	-8.828724720774406620e+00	-8.877181988831864601e+00
-8.651002931985647848e+00	-8.823250662958448842e+00	-8.863830279014324631e+00
-8.622264518172780612e+00	-8.815981779714023858e+00	-8.854393968963686135e+00
-8.592048895404161613e+00	-8.806696681857758335e+00	-8.847984396145172070e+00
-8.560623704846411997e+00	-8.795230317087790795e+00	-8.843789223210436035e+00
-8.528280218478467845e+00	-8.781472301910287825e+00	-8.841070644871489748e+00
-8.495328668252188464e+00	-8.765365117669443151e+00	-8.839163087991140699e+00
-8.462093448111957628e+00	-8.746902103904213632e+00	-8.837470758877072896e+00
-8.428908261274091984e+00	-8.726125192092188954e+00	-8.835465245955459679e+00
-8.396111288183078614e+00	-8.703122335323127956e+00	-8.832683284586114070e+00
-8.364040450506271540e+00	-8.678024603840409412e+00	-8.828724720774406620e+00
-8.333028843521386619e+00	-8.651002931985647848e+00	-8.823250662958448842e+00
-8.303400403555036391e+00	-8.622264518172780612e+00	-8.815981779714023858e+00
-8.275465869132990093e+00	-8.592048895404161613e+00	-8.806696681857758335e+00
-8.249519084689072912e+00	-8.560623704846411997e+00	-8.795230317087790795e+00
-8.225833684600548423e+00	-8.528280218478467845e+00	-8.781472301910287825e+00
-8.204660183555745334e+00	-8.495328668252188464e+00	-8.765365117669443151e+00
-8.186223487393510467e+00	-8.462093448111957628e+00	-8.746902103904213632e+00
-8.170720827127457397e+00	-8.428908261274091984e+00	-8.726125192092188954e+00
-8.158320108362389078e+00	-8.396111288183078614e+00	-8.703122335323127956e+00
-8.149158659124132953e+00	-8.364040450506271540e+00	-8.678024603840409412e+00
-8.143342351558967351e+00	-8.333028843521386619e+00	-8.651002931985647848e+00
-8.140945067214072850e+00	-8.303400403555036391e+00	-8.622264518172780612e+00
-8.142008471782608225e+00	-8.275465869132990093e+00	-8.592048895404161613e+00
-8.146542063287506963e+00	-8.249519084689072912e+00	-8.560623704846411997e+00
-8.154523457603376713e+00	-8.225833684600548423e+00	-8.528280218478467845e+00
-8.165898876822099695e+00	-8.204660183555745334e+00	-8.495328668252188464e+00
-8.180583809046011012e+00	-8.186223487393510467e+00	-8.462093448111957628e+00
-8.198463812494679814e+00	-8.170720827127457397e+00	-8.428908261274091984e+00
-8.219395442064703516e+00	-8.158320108362389078e+00	-8.396111288183078614e+00
-8.243207282402254421e+00	-8.149158659124132953e+00	-8.364040450506271540e+00
-8.269701077849880733e+00	-8.143342351558967351e+00	-8.333028843521386619e+00
-8.298652956033683026e+00	-8.140945067214072850e+00	-8.303400403555036391e+00
-8.329814748098137045e+00	-8.142008471782608225e+00	-8.275465869132990093e+00
-8.362915414422925409e+00	-8.146542063287506963e+00	-8.249519084689072912e+00
-8.397662589835771740e+00	-8.154523457603376713e+00	-8.225833684600548423e+00
-8.433744266652322352e+00	-8.165898876822099695e+00	-8.204660183555745334e+00
-8.470830637131133045e+00	-8.180583809046011012e+00	-8.186223487393510467e+00
-8.508576118950616163e+00	-8.198463812494679814e+00	-8.170720827127457397e+00
-8.546621587936517273e+00	-8.219395442064703516e+00	-8.158320108362389078e+00
-8.584596841357592822e+00	-8.243207282402254421e+00	-8.149158659124132953e+00
-8.622123312554695218e+00	-8.269701077849880733e+00	-8.143342351558967351e+00
-8.658817053399438635e+00	-8.298652956033683026e+00	-8.140945067214072850e+00
-8.694291995059538536e+00	-8.329814748098137045e+00	-8.142008471782608225e+00
-8.728163489797104546e+00	-8.362915414422925409e+00	-8.146542063287506963e+00
-8.760052127124449584e+00	-8.397662589835771740e+00	-8.154523457603376713e+00
-8.789587806743957898e+00	-8.433744266652322352e+00	-8.165898876822099695e+00
-8.816414038542569998e+00	-8.470830637131133045e+00	-8.180583809046011012e+00
-8.840192426827703898e+00	-8.508576118950616163e+00	-8.198463812494679814e+00
-8.860607282405677410e+00	-8.546621587936517273e+00	-8.219395442064703516e+00
-8.877370292535857743e+00	-8.584596841357592822e+00	-8.243207282402254421e+00
-8.890225165849455990e+00	-8.622123312554695218e+00	-8.269701077849880733e+00
-8.898952157675326546e+00	-8.658817053399438635e+00	-8.298652956033683026e+00
-8.903372371583692768e+00	-8.694291995059538536e+00	-8.329814748098137045e+00
-8.903351726067558758e+00	-8.728163489797104546e+00	-8.362915414422925409e+00
-8.898804471821039286e+00	-8.760052127124449584e+00	-8.397662589835771740e+00
-8.889696145649882197e+00	-8.789587806743957898e+00	-8.433744266652322352e+00
-8.876045852131214886e+00	-8.816414038542569998e+00	-8.470830637131133045e+00
-8.857927774008013344e+00	-8.840192426827703898e+00	-8.508576118950616163e+00
-8.835471827005735079e+00	-8.860607282405677410e+00	-8.546621587936517273e+00
-8.808863394072012909e+00	-8.877370292535857743e+00	-8.584596841357592822e+00
-8.778342097455356097e+00	-8.890225165849455990e+00	-8.622123312554695218e+00
-8.744199593759416800e+00	-8.898952157675326546e+00	-8.658817053399438635e+00
-8.706776406077320729e+00	-8.903372371583692768e+00	-8.694291995059538536e+00
-8.666457837253705776e+00	-8.903351726067558758e+00	-8.728163489797104546e+00
-8.623669037824388539e+00	-8.898804471821039286e+00	-8.760052127124449584e+00
-8.578869329772560448e+00	-8.889696145649882197e+00	-8.789587806743957898e+00
-8.532545911486192125e+00	-8.876045852131214886e+00	-8.816414038542569998e+00
-8.485207088917915641e+00	-8.857927774008013344e+00	-8.840192426827703898e+00
-8.437375191888834891e+00	-8.835471827005735079e+00	-8.860607282405677410e+00
-8.389579342012078556e+00	-8.808863394072012909e+00	-8.877370292535857743e+00
-8.342348239484177697e+00	-8.778342097455356097e+00	-8.890225165849455990e+00
-8.296203130045492813e+00	-8.744199593759416800e+00	-8.898952157675326546e+00
-8.251651101181209924e+00	-8.706776406077320729e+00	-8.903372371583692768e+00
-8.209178838914306553e+00	-8.666457837253705776e+00	-8.903351726067558758e+00
-8.169246954415976703e+00	-8.623669037824388539e+00	-8.898804471821039286e+00
-8.132284964418936113e+00	-8.578869329772560448e+00	-8.889696145649882197e+00
-8.098686982467436124e+00	-8.532545911486192125e+00	-8.876045852131214886e+00
-8.068808150788722600e+00	-8.485207088917915641e+00	-8.857927774008013344e+00
-8.042961816357099281e+00	-8.437375191888834891e+00	-8.835471827005735079e+00
-8.021417430717043828e+00	-8.389579342012078556e+00	-8.808863394072012909e+00
-8.004399132290149765e+00	-8.342348239484177697e+00	-8.778342097455356097e+00
-7.992084952910860629e+00	-8.296203130045492813e+00	-8.744199593759416800e+00
-7.984606577647167747e+00	-8.251651101181209924e+00	-8.706776406077320729e+00
-7.982049578731865935e+00	-8.209178838914306553e+00	-8.666457837253705776e+00
-7.984454040587126045e+00	-8.169246954415976703e+00	-8.623669037824388539e+00
-7.991815493199792009e+00	-8.132284964418936113e+00	-8.578869329772560448e+00
-8.004086075071313644e+00	-8.098686982467436124e+00	-8.532545911486192125e+00
-8.021175854091685764e+00	-8.068808150788722600e+00	-8.485207088917915641e+00
-8.042954244375922102e+00	-8.042961816357099281e+00	-8.437375191888834891e+00
-8.069251468738009692e+00	-8.021417430717043828e+00	-8.389579342012078556e+00
-8.099860029455120625e+00	-8.004399132290149765e+00	-8.342348239484177697e+00
-8.134536163723899094e+00	-7.992084952910860629e+00	-8.296203130045492813e+00
-8.173001274210099254e+00	-7.984606577647167747e+00	-8.251651101181209924e+00
-8.214943338878800461e+00	-7.982049578731865935e+00	-8.209178838914306553e+00
-8.260018317456468750e+00	-7.984454040587126045e+00	-8.169246954415976703e+00
-8.307851584059344319e+00	-7.991815493199792009e+00	-8.132284964418936113e+00
-8.358039426405614591e+00	-8.004086075071313644e+00	-8.098686982467436124e+00
-8.410150661319685028e+00	-8.021175854091685764e+00	-8.068808150788722600e+00
-8.463728423659693689e+00	-8.042954244375922102e+00	-8.042961816357099281e+00
-8.518292191084382736e+00	-8.069251468738009692e+00	-8.021417430717043828e+00
-8.573340109952447108e+00	-8.099860029455120625e+00	-8.004399132290149765e+00
-8.628351687844673990e+00	-8.134536163723899094e+00	-7.992084952910860629e+00
-8.682790915447791136e+00	-8.173001274210099254e+00	-7.984606577647167747e+00
-8.736109874584364832e+00	-8.214943338878800461e+00	-7.982049578731865935e+00
-8.787752879794194172e+00	-8.260018317456468750e+00	-7.984454040587126045e+00
-8.837161187907264903e+00	-8.307851584059344319e+00	-7.991815493199792009e+00
-8.883778293425985240e+00	-8.358039426405614591e+00	-8.004086075071313644e+00
-8.927055807313486469e+00	-8.410150661319685028e+00	-8.021175854091685764e+00
-8.966459893192194386e+00	-8.463728423659693689e+00	-8.042954244375922102e+00
-9.001478208426846095e+00	-8.518292191084382736e+00	-8.069251468738009692e+00
-9.031627268773553041e+00	-8.573340109952447108e+00	-8.099860029455120625e+00
-9.056460125159695451e+00	-8.628351687844673990e+00	-8.134536163723899094e+00
-9.075574210926578900e+00	-8.682790915447791136e+00	-8.173001274210099254e+00
-9.088619188981029495e+00	-8.736109874584364832e+00	-8.214943338878800461e+00
-9.095304602439297170e+00	-8.787752879794194172e+00	-8.260018317456468750e+00
-9.095407111323835281e+00	-8.837161187907264903e+00	-8.307851584059344319e+00
-9.088777083546265345e+00	-8.883778293425985240e+00	-8.358039426405614591e+00
-9.075344302542006858e+00	-8.927055807313486469e+00	-8.410150661319685028e+00
-9.055122558034190305e+00	-8.966459893192194386e+00	-8.463728423659693689e+00
-9.028212901612260310e+00	-9.001478208426846095e+00	-8.518292191084382736e+00
-8.994805375667919378e+00	-9.031627268773553041e+00	-8.573340109952447108e+00
-8.955179062595959749e+00	-9.056460125159695451e+00	-8.628351687844673990e+00
-8.909700350109805100e+00	-9.075574210926578900e+00	-8.682790915447791136e+00
-8.858819366289340635e+00	-9.088619188981029495e+00	-8.736109874584364832e+00
-8.803064602037489195e+00	-9.095304602439297170e+00	-8.787752879794194172e+00
-8.743035805773159197e+00	-9.095407111323835281e+00	-8.837161187907264903e+00
-8.679395301763676684e+00	-9.088777083546265345e+00	-8.883778293425985240e+00
-8.612857945621389177e+00	-9.075344302542006858e+00	-8.927055807313486469e+00
-8.544179984370618541e+00	-9.055122558034190305e+00	-8.966459893192194386e+00
-8.474147130752193391e+00	-9.028212901612260310e+00	-9.001478208426846095e+00
-8.403562189393197102e+00	-8.994805375667919378e+00	-9.031627268773553041e+00
-8.333232584387801012e+00	-8.955179062595959749e+00	-9.056460125159695451e+00
-8.263958133064978284e+00	-8.909700350109805100e+00	-9.075574210926578900e+00
-8.196519389764427288e+00	-8.858819366289340635e+00	-9.088619188981029495e+00
-8.131666847903671780e+00	-8.803064602037489195e+00	-9.095304602439297170e+00
-8.070111241038947725e+00	-8.743035805773159197e+00	-9.095407111323835281e+00
-8.012515127246617297e+00	-8.679395301763676684e+00	-9.088777083546265345e+00
-7.959485879640344486e+00	-8.612857945621389177e+00	-9.075344302542006858e+00
-7.911570142954657214e+00	-8.544179984370618541e+00	-9.055122558034190305e+00
-7.869249755436703353e+00	-8.474147130752193391e+00	-9.028212901612260310e+00
-7.832939079916124037e+00	-8.403562189393197102e+00	-8.994805375667919378e+00
-7.802983640354368866e+00	-8.333232584387801012e+00	-8.955179062595959749e+00
-7.779659922148969287e+00	-8.263958133064978284e+00	-8.909700350109805100e+00
-7.763176166945832790e+00	-8.196519389764427288e+00	-8.858819366289340635e+00
-7.753673975912564131e+00	-8.131666847903671780e+00	-8.803064602037489195e+00
-7.751230528920815210e+00	-8.070111241038947725e+00	-8.743035805773159197e+00
-7.755861229934229328e+00	-8.012515127246617297e+00	-8.679395301763676684e+00
-7.767522599797654692e+00	-7.959485879640344486e+00	-8.612857945621389177e+00
-7.786115255061371698e+00	-7.911570142954657214e+00	-8.544179984370618541e+00
-7.811486833871631674e+00	-7.869249755436703353e+00	-8.474147130752193391e+00
-7.843434755785503754e+00	-7.832939079916124037e+00	-8.403562189393197102e+00
-7.881708730230279514e+00	-7.802983640354368866e+00	-8.333232584387801012e+00
-7.926012957025702299e+00	-7.779659922148969287e+00	-8.263958133064978284e+00
-7.976007990941862857e+00	-7.763176166945832790e+00	-8.196519389764427288e+00
-8.031312269919084201e+00	-7.753673975912564131e+00	-8.131666847903671780e+00
-8.091503332772692403e+00	-7.751230528920815210e+00	-8.070111241038947725e+00
-8.156118776555389971e+00	-7.755861229934229328e+00	-8.012515127246617297e+00
-8.224657025984102532e+00	-7.767522599797654692e+00	-7.959485879640344486e+00
-8.296578007258334608e+00	-7.786115255061371698e+00	-7.911570142954657214e+00
-8.371303836024512890e+00	-7.811486833871631674e+00	-7.869249755436703353e+00
-8.448219643969364867e+00	-7.843434755785503754e+00	-7.832939079916124037e+00
-8.526674680280214247e+00	-7.881708730230279514e+00	-7.802983640354368866e+00
-8.605983832616464824e+00	-7.926012957025702299e+00	-7.779659922148969287e+00
-8.685429716800728173e+00	-7.976007990941862857e+00	-7.763176166945832790e+00
-8.764265484542978157e+00	-8.031312269919084201e+00	-7.753673975912564131e+00
-8.841718493429814529e+00	-8.091503332772692403e+00	-7.751230528920815210e+00
-8.916994972339789882e+00	-8.156118776555389971e+00	-7.755861229934229328e+00
-8.989285797560032876e+00	-8.224657025984102532e+00	-7.767522599797654692e+00
-9.057773469411461775e+00	-8.296578007258334608e+00	-7.786115255061371698e+00
-9.121640345530689586e+00	-8.371303836024512890e+00	-7.811486833871631674e+00
-9.180078144776402382e+00	-8.448219643969364867e+00	-7.843434755785503754e+00
-9.232298685111668846e+00	-8.526674680280214247e+00	-7.881708730230279514e+00
-9.277545760400506936e+00	-8.605983832616464824e+00	-7.926012957025702299e+00
-9.315107996171523297e+00	-8.685429716800728173e+00	-7.976007990941862857e+00
-9.344332455156665773e+00	-8.764265484542978157e+00	-8.031312269919084201e+00
-9.364638692766972028e+00	-8.841718493429814529e+00	-8.091503332772692403e+00
-9.375532894408296514e+00	-8.916994972339789882e+00	-8.156118776555389971e+00
-9.376621665182430121e+00	-8.989285797560032876e+00	-8.224657025984102532e+00
-9.367624993090624130e+00	-9.057773469411461775e+00	-8.296578007258334608e+00
-9.348387874573674594e+00	-9.121640345530689586e+00	-8.371303836024512890e+00
-9.318890081059830521e+00	-9.180078144776402382e+00	-8.448219643969364867e+00
-9.279253561369904091e+00	-9.232298685111668846e+00	-8.526674680280214247e+00
-9.229747020267137003e+00	-9.277545760400506936e+00	-8.605983832616464824e+00
-9.170787289229512140e+00	-9.315107996171523297e+00	-8.685429716800728173e+00
-9.102937210500348542e+00	-9.344332455156665773e+00	-8.764265484542978157e+00
-9.026899885962905046e+00	-9.364638692766972028e+00	-8.841718493429814529e+00
-8.943509292180509718e+00	-9.375532894408296514e+00	-8.916994972339789882e+00
-8.853717423576439316e+00	-9.376621665182430121e+00	-8.989285797560032876e+00
-8.758578287025237330e+00	-9.367624993090624130e+00	-9.057773469411461775e+00
-8.659229222035472517e+00	-9.348387874573674594e+00	-9.121640345530689586e+00
-8.556870150292169797e+00	-9.318890081059830521e+00	-9.180078144776402382e+00
-8.452741456863197556e+00	-9.279253561369904091e+00	-9.232298685111668846e+00
-8.348101265334101129e+00	-9.229747020267137003e+00	-9.277545760400506936e+00
-8.244202886012010012e+00	-9.170787289229512140e+00	-9.315107996171523297e+00
-8.142273189127669397e+00	-9.102937210500348542e+00	-9.344332455156665773e+00
-8.043492586266925315e+00	-9.026899885962905046e+00	-9.364638692766972028e+00
-7.948977198980408332e+00	-8.943509292180509718e+00	-9.375532894408296514e+00
-7.859763662189887867e+00	-8.853717423576439316e+00	-9.376621665182430121e+00
-7.776796861875094002e+00	-8.758578287025237330e+00	-9.367624993090624130e+00
-7.700920752473535913e+00	-8.659229222035472517e+00	-9.348387874573674594e+00
-7.632872249936128561e+00	-8.556870150292169797e+00	-9.318890081059830521e+00
-7.573278060606298823e+00	-8.452741456863197556e+00	-9.279253561369904091e+00
-7.522654191177811533e+00	-8.348101265334101129e+00	-9.229747020267137003e+00
-7.481407795690884655e+00	-8.244202886012010012e+00	-9.170787289229512140e+00
-7.449840954115512837e+00	-8.142273189127669397e+00	-9.102937210500348542e+00
-7.428155943501431047e+00	-8.043492586266925315e+00	-9.026899885962905046e+00
-7.416461554965210645e+00	-7.948977198980408332e+00	-8.943509292180509718e+00
-7.414780024519663115e+00	-7.859763662189887867e+00	-8.853717423576439316e+00
-7.423054178621965704e+00	-7.776796861875094002e+00	-8.758578287025237330e+00
-7.441154441651779194e+00	-7.700920752473535913e+00	-8.659229222035472517e+00
-7.468885407741293392e+00	-7.632872249936128561e+00	-8.556870150292169797e+00
-7.505991739310064581e+00	-7.573278060606298823e+00	-8.452741456863197556e+00
-7.552163215817408570e+00	-7.522654191177811533e+00	-8.348101265334101129e+00
-7.607038815927442243e+00	-7.481407795690884655e+00	-8.244202886012010012e+00
-7.670209772589113406e+00	-7.449840954115512837e+00	-8.142273189127669397e+00
-7.741221592326224865e+00	-7.428155943501431047e+00	-8.043492586266925315e+00
-7.819575076824638593e+00	-7.416461554965210645e+00	-7.948977198980408332e+00
-7.904726426727225252e+00	-7.414780024519663115e+00	-7.859763662189887867e+00
-7.996086544799324791e+00	-7.423054178621965704e+00	-7.776796861875094002e+00
-8.093019688919318000e+00	-7.441154441651779194e+00	-7.700920752473535913e+00
-8.194841655357526733e+00	-7.468885407741293392e+00	-7.632872249936128561e+00
-8.300817700141301714e+00	-7.505991739310064581e+00	-7.573278060606298823e+00
-8.410160431385556024e+00	-7.552163215817408570e+00	-7.522654191177811533e+00
-8.522027928424011023e+00	-7.607038815927442243e+00	-7.481407795690884655e+00
-8.635522364153823460e+00	-7.670209772589113406e+00	-7.449840954115512837e+00
-8.749689424501516655e+00	-7.741221592326224865e+00	-7.428155943501431047e+00
-8.863518832130296232e+00	-7.819575076824638593e+00	-7.416461554965210645e+00
-8.975946288721509347e+00	-7.904726426727225252e+00	-7.414780024519663115e+00
-9.085857149162409385e+00	-7.996086544799324791e+00	-7.423054178621965704e+00
-9.192092129115492227e+00	-8.093019688919318000e+00	-7.441154441651779194e+00
-9.293455321785804912e+00	-8.194841655357526733e+00	-7.468885407741293392e+00
-9.388724757194690795e+00	-8.300817700141301714e+00	-7.505991739310064581e+00
-9.476665675045170545e+00	-8.410160431385556024e+00	-7.552163215817408570e+00
-9.556046598007618798e+00	-8.522027928424011023e+00	-7.607038815927442243e+00
-9.625658184640467852e+00	-8.635522364153823460e+00	-7.670209772589113406e+00
-9.684334710360115395e+00	-8.749689424501516655e+00	-7.741221592326224865e+00
-9.730977873068063388e+00	-8.863518832130296232e+00	-7.819575076824638593e+00
-9.764582451891946846e+00	-8.975946288721509347e+00	-7.904726426727225252e+00
-9.784263170479935212e+00	-9.085857149162409385e+00	-7.996086544799324791e+00
-9.789281940817362582e+00	-9.192092129115492227e+00	-8.093019688919318000e+00
-9.779074502744176556e+00	-9.293455321785804912e+00	-8.194841655357526733e+00
-9.753275343472317616e+00	-9.388724757194690795e+00	-8.300817700141301714e+00
-9.711739696673127753e+00	-9.476665675045170545e+00	-8.410160431385556024e+00
-9.654561397834104497e+00	-9.556046598007618798e+00	-8.522027928424011023e+00
-9.582085424844970944e+00	-9.625658184640467852e+00	-8.635522364153823460e+00
-9.494914088925568763e+00	-9.684334710360115395e+00	-8.749689424501516655e+00
-9.393906063318496535e+00	-9.730977873068063388e+00	-8.863518832130296232e+00
-9.280167739861941101e+00	-9.764582451891946846e+00	-8.975946288721509347e+00
-9.155036772046109661e+00	-9.784263170479935212e+00	-9.085857149162409385e+00
-9.020058074342683696e+00	-9.789281940817362582e+00	-9.192092129115492227e+00
-8.876952971398678116e+00	-9.779074502744176556e+00	-9.293455321785804912e+00
-8.727582592753426738e+00	-9.753275343472317616e+00	-9.388724757194690795e+00
-8.573906954096678135e+00	-9.711739696673127753e+00	-9.476665675045170545e+00
-8.417941423244853283e+00	-9.654561397834104497e+00	-9.556046598007618798e+00
-8.261712413911570962e+00	-9.582085424844970944e+00	-9.625658184640467852e+00
-8.107214169513774493e+00	-9.494914088925568763e+00	-9.684334710360115395e+00
-7.956368391608961588e+00	-9.393906063318496535e+00	-9.730977873068063388e+00
-7.810988244562365956e+00	-9.280167739861941101e+00	-9.764582451891946846e+00
-7.672747952128412763e+00	-9.155036772046109661e+00	-9.784263170479935212e+00
-7.543158823204910490e+00	-9.020058074342683696e+00	-9.789281940817362582e+00
-7.423552137544347396e+00	-8.876952971398678116e+00	-9.779074502744176556e+00
-7.315068922020107500e+00	-8.727582592753426738e+00	-9.753275343472317616e+00
-7.218656284556651315e+00	-8.573906954096678135e+00	-9.711739696673127753e+00
-7.135069669636952661e+00	-8.417941423244853283e+00	-9.654561397834104497e+00
-7.064880171509952511e+00	-8.261712413911570962e+00	-9.582085424844970944e+00
-7.008485895086638884e+00	-8.107214169513774493e+00	-9.494914088925568763e+00
-6.966126288186583082e+00	-7.956368391608961588e+00	-9.393906063318496535e+00
-6.937898373924395123e+00	-7.810988244562365956e+00	-9.280167739861941101e+00
-6.923773875805649070e+00	-7.672747952128412763e+00	-9.155036772046109661e+00
-6.923616335430986091e+00	-7.543158823204910490e+00	-9.020058074342683696e+00
-6.937197458123241844e+00	-7.423552137544347396e+00	-8.876952971398678116e+00
-6.964212071015654537e+00	-7.315068922020107500e+00	-8.727582592753426738e+00
-7.004291229122202367e+00	-7.218656284556651315e+00	-8.573906954096678135e+00
-7.057013148401045655e+00	-7.135069669636952661e+00	-8.417941423244853283e+00
-7.121911774500743419e+00	-7.064880171509952511e+00	-8.261712413911570962e+00
-7.198482908184830720e+00	-7.008485895086638884e+00	-8.107214169513774493e+00
-7.286187902173010045e+00	-6.966126288186583082e+00	-7.956368391608961588e+00
-7.384455020007005821e+00	-6.937898373924395123e+00	-7.810988244562365956e+00
-7.492678607602148766e+00	-6.923773875805649070e+00	-7.672747952128412763e+00
-7.610216275320567547e+00	-6.923616335430986091e+00	-7.543158823204910490e+00
-7.736384326098161068e+00	-6.937197458123241844e+00	-7.423552137544347396e+00
-7.870451696889283255e+00	-6.964212071015654537e+00	-7.315068922020107500e+00
-8.011632709811514985e+00	-7.004291229122202367e+00	-7.218656284556651315e+00
-8.159078958847029384e+00	-7.057013148401045655e+00	-7.135069669636952661e+00
-8.311870690193677191e+00	-7.121911774500743419e+00	-7.064880171509952511e+00
-8.469008071044349606e+00	-7.198482908184830720e+00	-7.008485895086638884e+00
-8.629402783519676490e+00	-7.286187902173010045e+00	-6.966126288186583082e+00
-8.791870427466561111e+00	-7.384455020007005821e+00	-6.937898373924395123e+00
-8.955124266441874425e+00	-7.492678607602148766e+00	-6.923773875805649070e+00
-9.117770902631310292e+00	-7.610216275320567547e+00	-6.923616335430986091e+00
-9.278308514377780369e+00	-7.736384326098161068e+00	-6.937197458123241844e+00
-9.435128328428788791e+00	-7.870451696889283255e+00	-6.964212071015654537e+00
-9.586520020290613786e+00	-8.011632709811514985e+00	-7.004291229122202367e+00
-9.730681730960521136e+00	-8.159078958847029384e+00	-7.057013148401045655e+00
-9.865735346316103715e+00	-8.311870690193677191e+00	-7.121911774500743419e+00
-9.989747595468132957e+00	-8.469008071044349606e+00	-7.198482908184830720e+00
-1.010075737567435894e+01	-8.629402783519676490e+00	-7.286187902173010045e+00
-1.019680949493207400e+01	-8.791870427466561111e+00	-7.384455020007005821e+00
-1.027599473356434956e+01	-8.955124266441874425e+00	-7.492678607602148766e+00
-1.033649576298344286e+01	-9.117770902631310292e+00	-7.610216275320567547e+00
-1.037663803107701455e+01	-9.278308514377780369e+00	-7.736384326098161068e+00
-1.039494424675254969e+01	-9.435128328428788791e+00	-7.870451696889283255e+00
-1.039019059959702673e+01	-9.586520020290613786e+00	-8.011632709811514985e+00
-1.036146237415439408e+01	-9.730681730960521136e+00	-8.159078958847029384e+00
-1.030820621162239625e+01	-9.865735346316103715e+00	-8.311870690193677191e+00
-1.023027599075806293e+01	-9.989747595468132957e+00	-8.469008071044349606e+00
-1.012796920093051867e+01	-1.010075737567435894e+01	-8.629402783519676490e+00
-1.000205081284127751e+01	-1.019680949493207400e+01	-8.791870427466561111e+00
-9.853762049599327000e+00	-1.027599473356434956e+01	-8.955124266441874425e+00
-9.684812130880748882e+00	-1.033649576298344286e+01	-9.117770902631310292e+00
-9.497351982421285754e+00	-1.037663803107701455e+01	-9.278308514377780369e+00
-9.293930013956510194e+00	-1.039494424675254969e+01	-9.435128328428788791e+00
-9.077431280344685049e+00	-1.039019059959702673e+01	-9.586520020290613786e+00
-8.851002538193602831e+00	-1.036146237415439408e+01	-9.730681730960521136e+00
-8.617966768634888197e+00	-1.030820621162239625e+01	-9.865735346316103715e+00
-8.381731537647066688e+00	-1.023027599075806293e+01	-9.989747595468132957e+00
-8.145696015149532343e+00	-1.012796920093051867e+01	-1.010075737567435894e+01
-7.913161519644522635e+00	-1.000205081284127751e+01	-1.019680949493207400e+01
-7.687250092226283193e+00	-9.853762049599327000e+00	-1.027599473356434956e+01
-7.470834878064209761e+00	-9.684812130880748882e+00	-1.033649576298344286e+01
-7.266485093276275009e+00	-9.497351982421285754e+00	-1.037663803107701455e+01
-7.076427196889484073e+00	-9.293930013956510194e+00	-1.039494424675254969e+01
-6.902522697765892445e+00	-9.077431280344685049e+00	-1.039019059959702673e+01
-6.746261923000158589e+00	-8.851002538193602831e+00	-1.036146237415439408e+01
-6.608772151888122615e+00	-8.617966768634888197e+00	-1.030820621162239625e+01
-6.490837839575702262e+00	-8.381731537647066688e+00	-1.023027599075806293e+01
-6.392930242248162642e+00	-8.145696015149532343e+00	-1.012796920093051867e+01
-6.315243603305952469e+00	-7.913161519644522635e+00	-1.000205081284127751e+01
-6.257735133497182467e+00	-7.687250092226283193e+00	-9.853762049599327000e+00
-6.220166267024024975e+00	-7.470834878064209761e+00	-9.684812130880748882e+00
-6.202143042944528339e+00	-7.266485093276275009e+00	-9.497351982421285754e+00
-6.203153890912171953e+00	-7.076427196889484073e+00	-9.293930013956510194e+00
-6.222603543995873565e+00	-6.902522697765892445e+00	-9.077431280344685049e+00
-6.259842221387455830e+00	-6.746261923000158589e+00	-8.851002538193602831e+00
-6.314189594545533524e+00	-6.608772151888122615e+00	-8.617966768634888197e+00
-6.384953357333106538e+00	-6.490837839575702262e+00	-8.381731537647066688e+00
-6.471442459078546428e+00	-6.392930242248162642e+00	-8.145696015149532343e+00
-6.572975231557062870e+00	-6.315243603305952469e+00	-7.913161519644522635e+00
-6.688882753899604516e+00	-6.257735133497182467e+00	-7.687250092226283193e+00
-6.818507863502673239e+00	-6.220166267024024975e+00	-7.470834878064209761e+00
-6.961200247489650828e+00	-6.202143042944528339e+00	-7.266485093276275009e+00
-7.116308049591795637e+00	-6.203153890912171953e+00	-7.076427196889484073e+00
-7.283166412241929066e+00	-6.222603543995873565e+00	-6.902522697765892445e+00
-7.461083352914807953e+00	-6.259842221387455830e+00	-6.746261923000158589e+00
-7.649323355808782310e+00	-6.314189594545533524e+00	-6.608772151888122615e+00
-7.847089052146441368e+00	-6.384953357333106538e+00	-6.490837839575702262e+00
-8.053501370850893792e+00	-6.471442459078546428e+00	-6.392930242248162642e+00
-8.267578571238235696e+00	-6.572975231557062870e+00	-6.315243603305952469e+00
-8.488214624699402577e+00	-6.688882753899604516e+00	-6.257735133497182467e+00
-8.714157495988203550e+00	-6.818507863502673239e+00	-6.220166267024024975e+00
-8.943987988096308683e+00	-6.961200247489650828e+00	-6.202143042944528339e+00
-9.176099957283650355e+00	-7.116308049591795637e+00	-6.203153890912171953e+00
-9.408682873590420215e+00	-7.283166412241929066e+00	-6.222603543995873565e+00
-9.639707890638543830e+00	-7.461083352914807953e+00	-6.259842221387455830e+00
-9.866918785918869617e+00	-7.649323355808782310e+00	-6.314189594545533524e+00
-1.008782932284405298e+01	-7.847089052146441368e+00	-6.384953357333106538e+00
-1.029972874611700107e+01	-8.053501370850893792e+00	-6.471442459078546428e+00
-1.049969722307916342e+01	-8.267578571238235696e+00	-6.572975231557062870e+00
-1.068463304966637750e+01	-8.488214624699402577e+00	-6.688882753899604516e+00
-1.085129330907865786e+01	-8.714157495988203550e+00	-6.818507863502673239e+00
-1.099634936051258016e+01	-8.943987988096308683e+00	-6.961200247489650828e+00
-1.111645800308879295e+01	-9.176099957283650355e+00	-7.116308049591795637e+00
-1.120834837495493197e+01	-9.408682873590420215e+00	-7.283166412241929066e+00
-1.126892359707080615e+01	-9.639707890638543830e+00	-7.461083352914807953e+00
-1.129537487284765973e+01	-9.866918785918869617e+00	-7.649323355808782310e+00
-1.128530426655526853e+01	-1.008782932284405298e+01	-7.847089052146441368e+00
-1.123685081176318334e+01	-1.029972874611700107e+01	-8.053501370850893792e+00
-1.114881310363642086e+01	-1.049969722307916342e+01	-8.267578571238235696e+00
-1.102076030773151594e+01	-1.068463304966637750e+01	-8.488214624699402577e+00
-1.085312280120806605e+01	-1.085129330907865786e+01	-8.714157495988203550e+00
-1.064725367325243610e+01	-1.099634936051258016e+01	-8.943987988096308683e+00
-1.040545322648290139e+01	-1.111645800308879295e+01	-9.176099957283650355e+00
-1.013095052375586924e+01	-1.120834837495493197e+01	-9.408682873590420215e+00
-9.827838864914816952e+00	-1.126892359707080615e+01	-9.639707890638543830e+00
-9.500965648001844954e+00	-1.129537487284765973e+01	-9.866918785918869617e+00
-9.155781008976285662e+00	-1.128530426655526853e+01	-1.008782932284405298e+01
-8.798153469275133531e+00	-1.123685081176318334e+01	-1.029972874611700107e+01
-8.434164035869043730e+00	-1.114881310363642086e+01	-1.049969722307916342e+01
-8.069892327838642743e+00	-1.102076030773151594e+01	-1.068463304966637750e+01
-7.711209022458135998e+00	-1.085312280120806605e+01	-1.085129330907865786e+01
-7.363588108077816052e+00	-1.064725367325243610e+01	-1.099634936051258016e+01
-7.031950223417508639e+00	-1.040545322648290139e+01	-1.111645800308879295e+01
-6.720545089262555116e+00	-1.013095052375586924e+01	-1.120834837495493197e+01
-6.432877180162911657e+00	-9.827838864914816952e+00	-1.126892359707080615e+01
-6.171674871790723493e+00	-9.500965648001844954e+00	-1.129537487284765973e+01
-5.938899817754056620e+00	-9.155781008976285662e+00	-1.128530426655526853e+01
-5.735790616768512429e+00	-8.798153469275133531e+00	-1.123685081176318334e+01
-5.562933119445926167e+00	-8.434164035869043730e+00	-1.114881310363642086e+01
-5.420349016522825636e+00	-8.069892327838642743e+00	-1.102076030773151594e+01
-5.307594530304145408e+00	-7.711209022458135998e+00	-1.085312280120806605e+01
-5.223861890556233512e+00	-7.363588108077816052e+00	-1.064725367325243610e+01
-5.168077569306056773e+00	-7.031950223417508639e+00	-1.040545322648290139e+01
-5.138992738256133563e+00	-6.720545089262555116e+00	-1.013095052375586924e+01
-5.135262899748663123e+00	-6.432877180162911657e+00	-9.827838864914816952e+00
-5.155514984821076396e+00	-6.171674871790723493e+00	-9.500965648001844954e+00
-5.198401324897138132e+00	-5.938899817754056620e+00	-9.155781008976285662e+00
-5.262640752338150207e+00	-5.735790616768512429e+00	-8.798153469275133531e+00
-5.347047672813978636e+00	-5.562933119445926167e+00	-8.434164035869043730e+00
-5.450550307448447818e+00	-5.420349016522825636e+00	-8.069892327838642743e+00
-5.572199466171460891e+00	-5.307594530304145408e+00	-7.711209022458135998e+00
-5.711169230816987685e+00	-5.223861890556233512e+00	-7.363588108077816052e+00
-5.866750840216224283e+00	-5.168077569306056773e+00	-7.031950223417508639e+00
-6.038340917230505589e+00	-5.138992738256133563e+00	-6.720545089262555116e+00
-6.225424989780822926e+00	-5.135262899748663123e+00	-6.432877180162911657e+00
-6.427557057989878864e+00	-5.155514984821076396e+00	-6.171674871790723493e+00
-6.644335765065344290e+00	-5.198401324897138132e+00	-5.938899817754056620e+00
-6.875377553279732545e+00	-5.262640752338150207e+00	-5.735790616768512429e+00
-7.120287037738377123e+00	-5.347047672813978636e+00	-5.562933119445926167e+00
-7.378624716911168058e+00	-5.450550307448447818e+00	-5.420349016522825636e+00
-7.649872066559655792e+00	-5.572199466171460891e+00	-5.307594530304145408e+00
-7.933394039150134525e+00	-5.711169230816987685e+00	-5.223861890556233512e+00
-8.228399021218953280e+00	-5.866750840216224283e+00	-5.168077569306056773e+00
-8.533896394631476312e+00	-6.038340917230505589e+00	-5.138992738256133563e+00
-8.848652013544645811e+00	-6.225424989780822926e+00	-5.135262899748663123e+00
-9.171142157152271324e+00	-6.427557057989878864e+00	-5.155514984821076396e+00
-9.499506858715113466e+00	-6.644335765065344290e+00	-5.198401324897138132e+00
-9.831503951749448689e+00	-6.875377553279732545e+00	-5.262640752338150207e+00
-1.016446571778079644e+01	-7.120287037738377123e+00	-5.347047672813978636e+00
-1.049526066168325400e+01	-7.378624716911168058e+00	-5.450550307448447818e+00
-1.082026366206665990e+01	-7.649872066559655792e+00	-5.572199466171460891e+00
-1.113533850807482217e+01	-7.933394039150134525e+00	-5.711169230816987685e+00
-1.143583757725893690e+01	-8.228399021218953280e+00	-5.866750840216224283e+00
-1.171662403687893850e+01	-8.533896394631476312e+00	-6.038340917230505589e+00
-1.197212233178253626e+01	-8.848652013544645811e+00	-6.225424989780822926e+00
-1.219640268846738707e+01	-9.171142157152271324e+00	-6.427557057989878864e+00
-1.238330472118064485e+01	-9.499506858715113466e+00	-6.644335765065344290e+00
-1.252660376676940501e+01	-9.831503951749448689e+00	-6.875377553279732545e+00
-1.262022111967372417e+01	-1.016446571778079644e+01	-7.120287037738377123e+00
-1.265847578023911346e+01	-1.049526066168325400e+01	-7.378624716911168058e+00
-1.263637069886458164e+01	-1.082026366206665990e+01	-7.649872066559655792e+00
-1.254990103064167606e+01	-1.113533850807482217e+01	-7.933394039150134525e+00
-1.239636610565821151e+01	-1.143583757725893690e+01	-8.228399021218953280e+00
-1.217466144431009312e+01	-1.171662403687893850e+01	-8.533896394631476312e+00
-1.188552321556268154e+01	-1.197212233178253626e+01	-8.848652013544645811e+00
-1.153169616569207179e+01	-1.219640268846738707e+01	-9.171142157152271324e+00
-1.111799823869417381e+01	-1.238330472118064485e+01	-9.499506858715113466e+00
-1.065126147472812335e+01	-1.252660376676940501e+01	-9.831503951749448689e+00
-1.014013924016781232e+01	-1.262022111967372417e+01	-1.016446571778079644e+01
-9.594783478088897866e+00	-1.265847578023911346e+01	-1.049526066168325400e+01
-9.026410675260473582e+00	-1.263637069886458164e+01	-1.082026366206665990e+01
-8.446789214438144455e+00	-1.254990103064167606e+01	-1.113533850807482217e+01
-7.867691185939923670e+00	-1.239636610565821151e+01	-1.143583757725893690e+01
-7.300356516973311116e+00	-1.217466144431009312e+01	-1.171662403687893850e+01
-6.755015416932622863e+00	-1.188552321556268154e+01	-1.197212233178253626e+01
-6.240506941875969105e+00	-1.153169616569207179e+01	-1.219640268846738707e+01
-5.764018539146730902e+00	-1.111799823869417381e+01	-1.238330472118064485e+01
-5.330956199225590275e+00	-1.065126147472812335e+01	-1.252660376676940501e+01
-4.944940012997106393e+00	-1.014013924016781232e+01	-1.262022111967372417e+01
-4.607907808564529084e+00	-9.594783478088897866e+00	-1.265847578023911346e+01
-4.320301570336245511e+00	-9.026410675260473582e+00	-1.263637069886458164e+01
-4.081307954052084241e+00	-8.446789214438144455e+00	-1.254990103064167606e+01
-3.889124933877227352e+00	-7.867691185939923670e+00	-1.239636610565821151e+01
-3.741230386520590478e+00	-7.300356516973311116e+00	-1.217466144431009312e+01
-3.634633938203598813e+00	-6.755015416932622863e+00	-1.188552321556268154e+01
-3.566099462152021449e+00	-6.240506941875969105e+00	-1.153169616569207179e+01
-3.532331286911957857e+00	-5.764018539146730902e+00	-1.111799823869417381e+01
-3.530121883134253569e+00	-5.330956199225590275e+00	-1.065126147472812335e+01
-3.556462292770856681e+00	-4.944940012997106393e+00	-1.014013924016781232e+01
-3.608618855476028120e+00	-4.607907808564529084e+00	-9.594783478088897866e+00
-3.684181034113053421e+00	-4.320301570336245511e+00	-9.026410675260473582e+00
-3.781085577435677525e+00	-4.081307954052084241e+00	-8.446789214438144455e+00
-3.897622125003059601e+00	-3.889124933877227352e+00	-7.867691185939923670e+00
-4.032424870609082390e+00	-3.741230386520590478e+00	-7.300356516973311116e+00
-4.184454224328703731e+00	-3.634633938203598813e+00	-6.755015416932622863e+00
-4.352971670501033508e+00	-3.566099462152021449e+00	-6.240506941875969105e+00
-4.537510288303014505e+00	-3.532331286911957857e+00	-5.764018539146730902e+00
-4.737842728526480585e+00	-3.530121883134253569e+00	-5.330956199225590275e+00
-4.953947846294301627e+00	-3.556462292770856681e+00	-4.944940012997106393e+00
-5.185976680393001637e+00	-3.608618855476028120e+00	-4.607907808564529084e+00
-5.434218041787241660e+00	-3.684181034113053421e+00	-4.320301570336245511e+00
-5.699063617966019457e+00	-3.781085577435677525e+00	-4.081307954052084241e+00
-5.980972205659340624e+00	-3.897622125003059601e+00	-3.889124933877227352e+00
-6.280432442326308262e+00	-4.032424870609082390e+00	-3.741230386520590478e+00
-6.597923208913723414e+00	-4.184454224328703731e+00	-3.634633938203598813e+00
-6.933870718240687125e+00	-4.352971670501033508e+00	-3.566099462152021449e+00
-7.288601184791952292e+00	-4.537510288303014505e+00	-3.532331286911957857e+00
-7.662287897859458852e+00	-4.737842728526480585e+00	-3.530121883134253569e+00
-8.054891502539810233e+00	-4.953947846294301627e+00	-3.556462292770856681e+00
-8.466092351602625854e+00	-5.185976680393001637e+00	-3.608618855476028120e+00
-8.895213954461636874e+00	-5.434218041787241660e+00	-3.684181034113053421e+00
-9.341136856703679214e+00	-5.699063617966019457e+00	-3.781085577435677525e+00
-9.802202785472157842e+00	-5.980972205659340624e+00	-3.897622125003059601e+00
-1.027610965405389720e+01	-6.280432442326308262e+00	-4.032424870609082390e+00
-1.075979910342593548e+01	-6.597923208913723414e+00	-4.184454224328703731e+00
-1.124933974206608944e+01	-6.933870718240687125e+00	-4.352971670501033508e+00
-1.173981119222592362e+01	-7.288601184791952292e+00	-4.537510288303014505e+00
-1.222519649806566377e+01	-7.662287897859458852e+00	-4.737842728526480585e+00
-1.269829338001440178e+01	-8.054891502539810233e+00	-4.953947846294301627e+00
-1.315065811724563716e+01	-8.466092351602625854e+00	-5.185976680393001637e+00
-1.357259924917428506e+01	-8.895213954461636874e+00	-5.434218041787241660e+00
-1.395324135224759488e+01	-9.341136856703679214e+00	-5.699063617966019457e+00
-1.428068116965641110e+01	-9.802202785472157842e+00	-5.980972205659340624e+00
-1.454225838484074806e+01	-1.027610965405389720e+01	-6.280432442326308262e+00
-1.472496014955063970e+01	-1.075979910342593548e+01	-6.597923208913723414e+00
-1.481597084143175636e+01	-1.124933974206608944e+01	-6.933870718240687125e+00
-1.480336537906042871e+01	-1.173981119222592362e+01	-7.288601184791952292e+00
-1.467692535382804486e+01	-1.222519649806566377e+01	-7.662287897859458852e+00
-1.442903303733971221e+01	-1.269829338001440178e+01	-8.054891502539810233e+00
-1.405557152107185104e+01	-1.315065811724563716e+01	-8.466092351602625854e+00
-1.355673441266073809e+01	-1.357259924917428506e+01	-8.895213954461636874e+00
-1.293763200761145526e+01	-1.395324135224759488e+01	-9.341136856703679214e+00
-1.220857974130626644e+01	-1.428068116965641110e+01	-9.802202785472157842e+00
-1.138497481258152888e+01	-1.454225838484074806e+01	-1.027610965405389720e+01
-1.048671021361339584e+01	-1.472496014955063970e+01	-1.075979910342593548e+01
-9.537138124460911470e+00	-1.481597084143175636e+01	-1.124933974206608944e+01
-8.561666201576821678e+00	-1.480336537906042871e+01	-1.173981119222592362e+01
-7.586135190043794552e+00	-1.467692535382804486e+01	-1.222519649806566377e+01
-6.635168143578419553e+00	-1.442903303733971221e+01	-1.269829338001440178e+01
-5.730688499171564310e+00	-1.405557152107185104e+01	-1.315065811724563716e+01
-4.890773490878563834e+00	-1.355673441266073809e+01	-1.357259924917428506e+01
-4.128948522038870195e+00	-1.293763200761145526e+01	-1.395324135224759488e+01
-3.453952759596436994e+00	-1.220857974130626644e+01	-1.428068116965641110e+01
-2.869934592339684176e+00	-1.138497481258152888e+01	-1.454225838484074806e+01
-2.376982634715734566e+00	-1.048671021361339584e+01	-1.472496014955063970e+01
-1.971871311716617781e+00	-9.537138124460911470e+00	-1.481597084143175636e+01
-1.648899318387998747e+00	-8.561666201576821678e+00	-1.480336537906042871e+01
-1.400717980574469390e+00	-7.586135190043794552e+00	-1.467692535382804486e+01
-1.219075707550349552e+00	-6.635168143578419553e+00	-1.442903303733971221e+01
-1.095435826108209776e+00	-5.730688499171564310e+00	-1.405557152107185104e+01
-1.021452102137444751e+00	-4.890773490878563834e+00	-1.355673441266073809e+01
-9.893061753759058163e-01	-4.128948522038870195e+00	-1.293763200761145526e+01
-9.919234570462415190e-01	-3.453952759596436994e+00	-1.220857974130626644e+01
-1.023089857849858397e+00	-2.869934592339684176e+00	-1.138497481258152888e+01
-1.077492793927927073e+00	-2.376982634715734566e+00	-1.048671021361339584e+01
-1.150708055648889561e+00	-1.971871311716617781e+00	-9.537138124460911470e+00
-1.239150787458199510e+00	-1.648899318387998747e+00	-8.561666201576821678e+00
-1.340005046983217207e+00	-1.400717980574469390e+00	-7.586135190043794552e+00
-1.451142811746160000e+00	-1.219075707550349552e+00	-6.635168143578419553e+00
-1.571040193593658874e+00	-1.095435826108209776e+00	-5.730688499171564310e+00
-1.698696107721433979e+00	-1.021452102137444751e+00	-4.890773490878563834e+00
-1.833556707791373253e+00	-9.893061753759058163e-01	-4.128948522038870195e+00
-1.975447465737399932e+00	-9.919234570462415190e-01	-3.453952759596436994e+00
-2.124513749986518096e+00	-1.023089857849858397e+00	-2.869934592339684176e+00
-2.281170046885537150e+00	-1.077492793927927073e+00	-2.376982634715734566e+00
-2.446057497072861242e+00	-1.150708055648889561e+00	-1.971871311716617781e+00
-2.620009116155847639e+00	-1.239150787458199510e+00	-1.648899318387998747e+00
-2.804021886219920656e+00	-1.340005046983217207e+00	-1.400717980574469390e+00
-2.999234802146987455e+00	-1.451142811746160000e+00	-1.219075707550349552e+00
-3.206911904525080903e+00	-1.571040193593658874e+00	-1.095435826108209776e+00
-3.428429306147935396e+00	-1.698696107721433979e+00	-1.021452102137444751e+00
-3.665265203846891584e+00	-1.833556707791373253e+00	-9.893061753759058163e-01
-3.918991847314619914e+00	-1.975447465737399932e+00	-9.919234570462415190e-01
-4.191268399687436919e+00	-2.124513749986518096e+00	-1.023089857849858397e+00
-4.483833560474134394e+00	-2.281170046885537150e+00	-1.077492793927927073e+00
-4.798496720373595537e+00	-2.446057497072861242e+00	-1.150708055648889561e+00
-5.137126270553237006e+00	-2.620009116155847639e+00	-1.239150787458199510e+00
-5.501633487420907187e+00	-2.804021886219920656e+00	-1.340005046983217207e+00
-5.893950149811185923e+00	-2.999234802146987455e+00	-1.451142811746160000e+00
-6.315997712158889499e+00	-3.206911904525080903e+00	-1.571040193593658874e+00
-6.769645450697727718e+00	-3.428429306147935396e+00	-1.698696107721433979e+00
-7.256654521116628231e+00	-3.665265203846891584e+00	-1.833556707791373253e+00
-7.778604325357786564e+00	-3.918991847314619914e+00	-1.975447465737399932e+00
-8.336797006767799445e+00	-4.191268399687436919e+00	-2.124513749986518096e+00
-8.932135323803992222e+00	-4.483833560474134394e+00	-2.281170046885537150e+00
-9.564968674511487023e+00	-4.798496720373595537e+00	-2.446057497072861242e+00
-1.023490178852276422e+01	-5.137126270553237006e+00	-2.620009116155847639e+00
-1.094056077159480012e+01	-5.501633487420907187e+00	-2.804021886219920656e+00
-1.167931207376403790e+01	-5.893950149811185923e+00	-2.999234802146987455e+00
-1.244693196671329893e+01	-6.315997712158889499e+00	-3.206911904525080903e+00
-1.323722780377583064e+01	-6.769645450697727718e+00	-3.428429306147935396e+00
-1.404161837517350619e+01	-7.256654521116628231e+00	-3.665265203846891584e+00
-1.484868983136269982e+01	-7.778604325357786564e+00	-3.918991847314619914e+00
-1.564375667524257807e+01	-8.336797006767799445e+00	-4.191268399687436919e+00
-1.640847470888486725e+01	-8.932135323803992222e+00	-4.483833560474134394e+00
-1.712057439086054345e+01	-9.564968674511487023e+00	-4.798496720373595537e+00
-1.775380737177817281e+01	-1.023490178852276422e+01	-5.137126270553237006e+00
-1.827822250729499487e+01	-1.094056077159480012e+01	-5.501633487420907187e+00
-1.866090394753449289e+01	-1.167931207376403790e+01	-5.893950149811185923e+00
-1.886730304154044902e+01	-1.244693196671329893e+01	-6.315997712158889499e+00
-1.886326479610625739e+01	-1.323722780377583064e+01	-6.769645450697727718e+00
-1.861777478756370385e+01	-1.404161837517350619e+01	-7.256654521116628231e+00
-1.810632445801227064e+01	-1.484868983136269982e+01	-7.778604325357786564e+00
-1.731461488232034185e+01	-1.564375667524257807e+01	-8.336797006767799445e+00
-1.624211650773564486e+01	-1.640847470888486725e+01	-8.932135323803992222e+00
-1.490482800648796768e+01	-1.712057439086054345e+01	-9.564968674511487023e+00
-1.333650726862151359e+01	-1.775380737177817281e+01	-1.023490178852276422e+01
-1.158775874657124660e+01	-1.827822250729499487e+01	-1.094056077159480012e+01
-9.722693263084657644e+00	-1.866090394753449289e+01	-1.167931207376403790e+01
-7.813389917806350837e+00	-1.886730304154044902e+01	-1.244693196671329893e+01
-5.932951256526445505e+00	-1.886326479610625739e+01	-1.323722780377583064e+01
-4.148358069787735580e+00	-1.861777478756370385e+01	-1.404161837517350619e+01
-2.514426716198721046e+00	-1.810632445801227064e+01	-1.484868983136269982e+01
-1.069891295038967183e+00	-1.731461488232034185e+01	-1.564375667524257807e+01
1.639275231899188778e-01	-1.624211650773564486e+01	-1.640847470888486725e+01
1.182036131391892120e+00	-1.490482800648796768e+01	-1.712057439086054345e+01
1.992917379172718162e+00	-1.333650726862151359e+01	-1.775380737177817281e+01
2.614781061450296651e+00	-1.158775874657124660e+01	-1.827822250729499487e+01
3.071723499682258662e+00	-9.722693263084657644e+00	-1.866090394753449289e+01
3.390373811971176377e+00	-7.813389917806350837e+00	-1.886730304154044902e+01
3.597323229765679642e+00	-5.932951256526445505e+00	-1.886326479610625739e+01
3.717394518893756938e+00	-4.148358069787735580e+00	-1.861777478756370385e+01
3.772653471602558817e+00	-2.514426716198721046e+00	-1.810632445801227064e+01
3.781993393523537250e+00	-1.069891295038967183e+00	-1.731461488232034185e+01
3.761113964515025110e+00	1.639275231899188778e-01	-1.624211650773564486e+01
3.722740715255037802e+00	1.182036131391892120e+00	-1.490482800648796768e+01
3.676968990636970691e+00	1.992917379172718162e+00	-1.333650726862151359e+01
3.631653337180429375e+00	2.614781061450296651e+00	-1.158775874657124660e+01
3.592793563760648734e+00	3.071723499682258662e+00	-9.722693263084657644e+00
3.564890749229386646e+00	3.390373811971176377e+00	-7.813389917806350837e+00
3.551261066608263572e+00	3.597323229765679642e+00	-5.932951256526445505e+00
3.554304181144304131e+00	3.717394518893756938e+00	-4.148358069787735580e+00
3.575727904557851389e+00	3.772653471602558817e+00	-2.514426716198721046e+00
3.616733174253494720e+00	3.781993393523537250e+00	-1.069891295038967183e+00
3.678164301081716658e+00	3.761113964515025110e+00	1.639275231899188778e-01
3.760629471172104665e+00	3.722740715255037802e+00	1.182036131391892120e+00
3.864596113524226606e+00	3.676968990636970691e+00	1.992917379172718162e+00
3.990465194445800279e+00	3.631653337180429375e+00	2.614781061450296651e+00
4.138627899133267896e+00	3.592793563760648734e+00	3.071723499682258662e+00
4.309507569829970741e+00	3.564890749229386646e+00	3.390373811971176377e+00
4.503589212450904711e+00	3.551261066608263572e+00	3.597323229765679642e+00
4.721438363808891481e+00	3.554304181144304131e+00	3.717394518893756938e+00
4.963710625246338104e+00	3.575727904557851389e+00	3.772653471602558817e+00
5.231152707655605916e+00	3.616733174253494720e+00	3.781993393523537250e+00
5.524595388744078406e+00	3.678164301081716658e+00	3.761113964515025110e+00
5.844938347586404959e+00	3.760629471172104665e+00	3.722740715255037802e+00
6.193126406925159699e+00	3.864596113524226606e+00	3.676968990636970691e+00
6.570116275467431599e+00	3.990465194445800279e+00	3.631653337180429375e+00
6.976832439246856588e+00	4.138627899133267896e+00	3.592793563760648734e+00
7.414110407175873441e+00	4.309507569829970741e+00	3.564890749229386646e+00
7.882625083866530602e+00	4.503589212450904711e+00	3.551261066608263572e+00
8.382801647936609868e+00	4.721438363808891481e+00	3.554304181144304131e+00
8.914705999885708110e+00	4.963710625246338104e+00	3.575727904557851389e+00
9.477911679342465590e+00	5.231152707655605916e+00	3.616733174253494720e+00
1.007134024072916034e+01	5.524595388744078406e+00	3.678164301081716658e+00
1.069307256759142177e+01	5.844938347586404959e+00	3.760629471172104665e+00
1.134012970223746919e+01	6.193126406925159699e+00	3.864596113524226606e+00
1.200822373410939825e+01	6.570116275467431599e+00	3.990465194445800279e+00
1.269148245371493822e+01	6.976832439246856588e+00	4.138627899133267896e+00
1.338215620897806168e+01	7.414110407175873441e+00	4.309507569829970741e+00
1.407032206495950533e+01	7.882625083866530602e+00	4.503589212450904711e+00
1.474360923870650453e+01	8.382801647936609868e+00	4.721438363808891481e+00
1.538698087874724152e+01	8.914705999885708110e+00	4.963710625246338104e+00
1.598262011185465425e+01	9.477911679342465590e+00	5.231152707655605916e+00
1.650998160257479697e+01	1.007134024072916034e+01	5.524595388744078406e+00
1.694608119477505070e+01	1.069307256759142177e+01	5.844938347586404959e+00
1.726610156295470944e+01	1.134012970223746919e+01	6.193126406925159699e+00
1.744438567274512408e+01	1.200822373410939825e+01	6.570116275467431599e+00
1.745586566642243298e+01	1.269148245371493822e+01	6.976832439246856588e+00
1.727792638177481876e+01	1.338215620897806168e+01	7.414110407175873441e+00
1.689262696919214335e+01	1.407032206495950533e+01	7.882625083866530602e+00
1.628910466315442207e+01	1.474360923870650453e+01	8.382801647936609868e+00
1.546587598383096562e+01	1.538698087874724152e+01	8.914705999885708110e+00
1.443265931991148321e+01	1.598262011185465425e+01	9.477911679342465590e+00
1.321130549827433320e+01	1.650998160257479697e+01	1.007134024072916034e+01
1.183547593458809999e+01	1.694608119477505070e+01	1.069307256759142177e+01
1.034887114681670006e+01	1.726610156295470944e+01	1.134012970223746919e+01
8.802071892512618234e+00	1.744438567274512408e+01	1.200822373410939825e+01
7.248355038145453122e+00	1.745586566642243298e+01	1.269148245371493822e+01
5.739099090690432448e+00	1.727792638177481876e+01	1.338215620897806168e+01
4.319512176671194581e+00	1.689262696919214335e+01	1.407032206495950533e+01
3.025349091886510244e+00	1.628910466315442207e+01	1.474360923870650453e+01
1.881050206256785762e+00	1.546587598383096562e+01	1.538698087874724152e+01
8.994112217472396420e-01	1.443265931991148321e+01	1.598262011185465425e+01
8.258376302485159748e-02	1.321130549827433320e+01	1.650998160257479697e+01
-5.760011974314461769e-01	1.183547593458809999e+01	1.694608119477505070e+01
-1.089265375859349128e+00	1.034887114681670006e+01	1.726610156295470944e+01
-1.474097745774971990e+00	8.802071892512618234e+00	1.744438567274512408e+01
-1.749254780420008704e+00	7.248355038145453122e+00	1.745586566642243298e+01
-1.933707023735724562e+00	5.739099090690432448e+00	1.727792638177481876e+01
-2.045471219192341650e+00	4.319512176671194581e+00	1.689262696919214335e+01
-2.100885224745029589e+00	3.025349091886510244e+00	1.628910466315442207e+01
-2.114241049477839418e+00	1.881050206256785762e+00	1.546587598383096562e+01
-2.097680383522434244e+00	8.994112217472396420e-01	1.443265931991148321e+01
-2.061265064212284059e+00	8.258376302485159748e-02	1.321130549827433320e+01
-2.013151781856094225e+00	-5.760011974314461769e-01	1.183547593458809999e+01
-1.959819006653518603e+00	-1.089265375859349128e+00	1.034887114681670006e+01
-1.906310802876535870e+00	-1.474097745774971990e+00	8.802071892512618234e+00
-1.856475386189706311e+00	-1.749254780420008704e+00	7.248355038145453122e+00
-1.813185851206544408e+00	-1.933707023735724562e+00	5.739099090690432448e+00
-1.778536979921540029e+00	-2.045471219192341650e+00	4.319512176671194581e+00
-1.754016166799002407e+00	-2.100885224745029589e+00	3.025349091886510244e+00
-1.740648952979119146e+00	-2.114241049477839418e+00	1.881050206256785762e+00
-1.739121006493017818e+00	-2.097680383522434244e+00	8.994112217472396420e-01
-1.749879024819777973e+00	-2.061265064212284059e+00	8.258376302485159748e-02
-1.773213249218309473e+00	-2.013151781856094225e+00	-5.760011974314461769e-01
-1.809324247976452416e+00	-1.959819006653518603e+00	-1.089265375859349128e+00
-1.858376460647712891e+00	-1.906310802876535870e+00	-1.474097745774971990e+00
-1.920540765085113621e+00	-1.856475386189706311e+00	-1.749254780420008704e+00
-1.996028072912344742e+00	-1.813185851206544408e+00	-1.933707023735724562e+00
-2.085115699081335983e+00	-1.778536979921540029e+00	-2.045471219192341650e+00
-2.188167999226214633e+00	-1.754016166799002407e+00	-2.100885224745029589e+00
-2.305652530468306427e+00	-1.740648952979119146e+00	-2.114241049477839418e+00
-2.438152769329862579e+00	-1.739121006493017818e+00	-2.097680383522434244e+00
-2.586378214299945633e+00	-1.749879024819777973e+00	-2.061265064212284059e+00
-2.751172508524993621e+00	-1.773213249218309473e+00	-2.013151781856094225e+00
-2.933520036903677131e+00	-1.809324247976452416e+00	-1.959819006653518603e+00
-3.134551277200847696e+00	-1.858376460647712891e+00	-1.906310802876535870e+00
-3.355547011148202863e+00	-1.920540765085113621e+00	-1.856475386189706311e+00
-3.597941322143587417e+00	-1.996028072912344742e+00	-1.813185851206544408e+00
-3.863323113040658452e+00	-2.085115699081335983e+00	-1.778536979921540029e+00
-4.153435661092124143e+00	-2.188167999226214633e+00	-1.754016166799002407e+00
-4.470173476161740211e+00	-2.305652530468306427e+00	-1.740648952979119146e+00
-4.815575429811937980e+00	-2.438152769329862579e+00	-1.739121006493017818e+00
-5.191812761858730418e+00	-2.586378214299945633e+00	-1.749879024819777973e+00
-5.601170130735479091e+00	-2.751172508524993621e+00	-1.773213249218309473e+00
-6.046017336525538965e+00	-2.933520036903677131e+00	-1.809324247976452416e+00
-6.528768692739570056e+00	-3.134551277200847696e+00	-1.858376460647712891e+00
-7.051826239006217634e+00	-3.355547011148202863e+00	-1.920540765085113621e+00
-7.617502062371205973e+00	-3.597941322143587417e+00	-1.996028072912344742e+00
-8.227913933680229164e+00	-3.863323113040658452e+00	-2.085115699081335983e+00
-8.884847295622961383e+00	-4.153435661092124143e+00	-2.188167999226214633e+00
-9.589575429581334021e+00	-4.470173476161740211e+00	-2.305652530468306427e+00
-1.034262851446542442e+01	-4.815575429811937980e+00	-2.438152769329862579e+00
-1.114350150810413176e+01	-5.191812761858730418e+00	-2.586378214299945633e+00
-1.199029071404935465e+01	-5.601170130735479091e+00	-2.751172508524993621e+00
-1.287925013336746716e+01	-6.046017336525538965e+00	-2.933520036903677131e+00
-1.380426210198663384e+01	-6.528768692739570056e+00	-3.134551277200847696e+00
-1.475622346522153450e+01	-7.051826239006217634e+00	-3.355547011148202863e+00
-1.572236016877697651e+01	-7.617502062371205973e+00	-3.597941322143587417e+00
-1.668550143269612107e+01	-8.227913933680229164e+00	-3.863323113040658452e+00
-1.762337138119904978e+01	-8.884847295622961383e+00	-4.153435661092124143e+00
-1.850799225396887238e+01	-9.589575429581334021e+00	-4.470173476161740211e+00
-1.930533851767788889e+01	-1.034262851446542442e+01	-4.815575429811937980e+00
-1.997543128776677790e+01	-1.114350150810413176e+01	-5.191812761858730418e+00
-2.047310774479576523e+01	-1.199029071404935465e+01	-5.601170130735479091e+00
-2.074972306149653889e+01	-1.287925013336746716e+01	-6.046017336525538965e+00
-2.075601628778467855e+01	-1.380426210198663384e+01	-6.528768692739570056e+00
-2.044626412304088348e+01	-1.475622346522153450e+01	-7.051826239006217634e+00
-1.978362836010061088e+01	-1.572236016877697651e+01	-7.617502062371205973e+00
-1.874626656741856223e+01	-1.668550143269612107e+01	-8.227913933680229164e+00
-1.733336079637158278e+01	-1.762337138119904978e+01	-8.884847295622961383e+00
-1.556983378763171011e+01	-1.850799225396887238e+01	-9.589575429581334021e+00
-1.350834016932436654e+01	-1.930533851767788889e+01	-1.034262851446542442e+01
-1.122733126714330965e+01	-1.997543128776677790e+01	-1.114350150810413176e+01
-8.824700225180276192e+00	-2.047310774479576523e+01	-1.199029071404935465e+01
-6.407622064607306100e+00	-2.074972306149653889e+01	-1.287925013336746716e+01
-4.080368816416598321e+00	-2.075601628778467855e+01	-1.380426210198663384e+01
-1.932621383012521399e+00	-2.044626412304088348e+01	-1.475622346522153450e+01
-3.074124946648559842e-02	-1.978362836010061088e+01	-1.572236016877697651e+01
1.586422065728406938e+00	-1.874626656741856223e+01	-1.668550143269612107e+01
2.906957388613336413e+00	-1.733336079637158278e+01	-1.762337138119904978e+01
3.941558911072977622e+00	-1.556983378763171011e+01	-1.850799225396887238e+01
4.717125959271773361e+00	-1.350834016932436654e+01	-1.930533851767788889e+01
5.270005641990105794e+00	-1.122733126714330965e+01	-1.997543128776677790e+01
5.640128611100965195e+00	-8.824700225180276192e+00	-2.047310774479576523e+01
5.866662816987236795e+00	-6.407622064607306100e+00	-2.074972306149653889e+01
5.985273660445455945e+00	-4.080368816416598321e+00	-2.075601628778467855e+01
6.026747268466408514e+00	-1.932621383012521399e+00	-2.044626412304088348e+01
6.016602884260838557e+00	-3.074124946648559842e-02	-1.978362836010061088e+01
5.975327242215057844e+00	1.586422065728406938e+00	-1.874626656741856223e+01
5.918937973589943446e+00	2.906957388613336413e+00	-1.733336079637158278e+01
5.859673448672632290e+00	3.941558911072977622e+00	-1.556983378763171011e+01
5.806685632782281559e+00	4.717125959271773361e+00	-1.350834016932436654e+01
5.766670964847211422e+00	5.270005641990105794e+00	-1.122733126714330965e+01
5.744412373654902204e+00	5.640128611100965195e+00	-8.824700225180276192e+00
5.743227750339975124e+00	5.866662816987236795e+00	-6.407622064607306100e+00
5.765331528550385443e+00	5.985273660445455945e+00	-4.080368816416598321e+00
5.812120665914713769e+00	6.026747268466408514e+00	-1.932621383012521399e+00
5.884397241778646759e+00	6.016602884260838557e+00	-3.074124946648559842e-02
5.982538982581205644e+00	5.975327242215057844e+00	1.586422065728406938e+00
6.106627402199467092e+00	5.918937973589943446e+00	2.906957388613336413e+00
6.256541484174372947e+00	5.859673448672632290e+00	3.941558911072977622e+00
6.432023206884904809e+00	5.806685632782281559e+00	4.717125959271773361e+00
6.632719819564871777e+00	5.766670964847211422e+00	5.270005641990105794e+00
6.858206628831333695e+00	5.744412373654902204e+00	5.640128611100965195e+00
7.107993128642944747e+00	5.743227750339975124e+00	5.866662816987236795e+00
7.381514568786756492e+00	5.765331528550385443e+00	5.985273660445455945e+00
7.678110479425543922e+00	5.812120665914713769e+00	6.026747268466408514e+00
7.996991232577270736e+00	5.884397241778646759e+00	6.016602884260838557e+00
8.337193417387783967e+00	5.982538982581205644e+00	5.975327242215057844e+00
8.697524637672811920e+00	6.106627402199467092e+00	5.918937973589943446e+00
9.076498321162405958e+00	6.256541484174372947e+00	5.859673448672632290e+00
9.472259283815704478e+00	6.432023206884904809e+00	5.806685632782281559e+00
9.882501151718610544e+00	6.632719819564871777e+00	5.766670964847211422e+00
1.030437734593052213e+01	6.858206628831333695e+00	5.744412373654902204e+00
1.073440822283877871e+01	7.107993128642944747e+00	5.743227750339975124e+00
1.116838816989712591e+01	7.381514568786756492e+00	5.765331528550385443e+00
1.160129800399968580e+01	7.678110479425543922e+00	5.812120665914713769e+00
1.202722989505676310e+01	7.996991232577270736e+00	5.884397241778646759e+00
1.243933417430965349e+01	8.337193417387783967e+00	5.982538982581205644e+00
1.282979963742256935e+01	8.697524637672811920e+00	6.106627402199467092e+00
1.318988105564821645e+01	9.076498321162405958e+00	6.256541484174372947e+00
1.350998916283011120e+01	9.472259283815704478e+00	6.432023206884904809e+00
1.377985883438575954e+01	9.882501151718610544e+00	6.632719819564871777e+00
1.398880981781944577e+01	1.030437734593052213e+01	6.858206628831333695e+00
1.412611043606065842e+01	1.073440822283877871e+01	7.107993128642944747e+00
1.418144744517561939e+01	1.116838816989712591e+01	7.381514568786756492e+00
1.414549424237050523e+01	1.160129800399968580e+01	7.678110479425543922e+00
1.401055501372901269e+01	1.202722989505676310e+01	7.996991232577270736e+00
1.377124520045830813e+01	1.243933417430965349e+01	8.337193417387783967e+00
1.342515100784498827e+01	1.282979963742256935e+01	8.697524637672811920e+00
1.297339592178222567e+01	1.318988105564821645e+01	9.076498321162405958e+00
1.242103450862859582e+01	1.350998916283011120e+01	9.472259283815704478e+00
1.177719734037725985e+01	1.377985883438575954e+01	9.882501151718610544e+00
1.105492864472731007e+01	1.398880981781944577e+01	1.030437734593052213e+01
1.027069050749344115e+01	1.412611043606065842e+01	1.073440822283877871e+01
9.443550731013354849e+00	1.418144744517561939e+01	1.116838816989712591e+01
8.594118571160541009e+00	1.414549424237050523e+01	1.160129800399968580e+01
7.743333818477887043e+00	1.401055501372901269e+01	1.202722989505676310e+01
6.911240337175205362e+00	1.377124520045830813e+01	1.243933417430965349e+01
6.115878526172085827e+00	1.342515100784498827e+01	1.282979963742256935e+01
5.372410892234271707e+00	1.297339592178222567e+01	1.318988105564821645e+01
4.692555730810482828e+00	1.242103450862859582e+01	1.350998916283011120e+01
4.084355100317035081e+00	1.177719734037725985e+01	1.377985883438575954e+01
3.552255787520036900e+00	1.105492864472731007e+01	1.398880981781944577e+01
3.097445078184595246e+00	1.027069050749344115e+01	1.412611043606065842e+01
2.718362160495534585e+00	9.443550731013354849e+00	1.418144744517561939e+01
2.411301524233948612e+00	8.594118571160541009e+00	1.414549424237050523e+01
2.171033629317620228e+00	7.743333818477887043e+00	1.401055501372901269e+01
1.991385264691581725e+00	6.911240337175205362e+00	1.377124520045830813e+01
1.865742105018101116e+00	6.115878526172085827e+00	1.342515100784498827e+01
1.787454827799321633e+00	5.372410892234271707e+00	1.297339592178222567e+01
1.750145274017421926e+00	4.692555730810482828e+00	1.242103450862859582e+01
1.747919601330276684e+00	4.084355100317035081e+00	1.177719734037725985e+01
1.775501422074012403e+00	3.552255787520036900e+00	1.105492864472731007e+01
1.828300404846041394e+00	3.097445078184595246e+00	1.027069050749344115e+01
1.902431816585915536e+00	2.718362160495534585e+00	9.443550731013354849e+00
1.994700982241893961e+00	2.411301524233948612e+00	8.594118571160541009e+00
2.102564419077925795e+00	2.171033629317620228e+00	7.743333818477887043e+00
2.224076997698383185e+00	1.991385264691581725e+00	6.911240337175205362e+00
2.357832213980060487e+00	1.865742105018101116e+00	6.115878526172085827e+00
2.502900686637647976e+00	1.787454827799321633e+00	5.372410892234271707e+00
2.658770378274249779e+00	1.750145274017421926e+00	4.692555730810482828e+00
2.825290764398148635e+00	1.747919601330276684e+00	4.084355100317035081e+00
3.002622204096224046e+00	1.775501422074012403e+00	3.552255787520036900e+00
3.191191045129039949e+00	1.828300404846041394e+00	3.097445078184595246e+00
3.391650472039035691e+00	1.902431816585915536e+00	2.718362160495534585e+00
3.604846730465298243e+00	1.994700982241893961e+00	2.411301524233948612e+00
3.831790093377111628e+00	2.102564419077925795e+00	2.171033629317620228e+00
4.073629741686832340e+00	2.224076997698383185e+00	1.991385264691581725e+00
4.331631585340148582e+00	2.357832213980060487e+00	1.865742105018101116e+00
4.607157929418635334e+00	2.502900686637647976e+00	1.787454827799321633e+00
4.901647775145213437e+00	2.658770378274249779e+00	1.750145274017421926e+00
5.216596423460921450e+00	2.825290764398148635e+00	1.747919601330276684e+00
5.553532907400700935e+00	3.002622204096224046e+00	1.775501422074012403e+00
5.913993609881378788e+00	3.191191045129039949e+00	1.828300404846041394e+00
6.299490219713937300e+00	3.391650472039035691e+00	1.902431816585915536e+00
6.711469938383558542e+00	3.604846730465298243e+00	1.994700982241893961e+00
7.151265576329317142e+00	3.831790093377111628e+00	2.102564419077925795e+00
7.620032880593169189e+00	4.073629741686832340e+00	2.224076997698383185e+00
8.118672137361544472e+00	4.331631585340148582e+00	2.357832213980060487e+00
8.647730830665667057e+00	4.607157929418635334e+00	2.502900686637647976e+00
9.207283972536828287e+00	4.901647775145213437e+00	2.658770378274249779e+00
9.796788741478712481e+00	5.216596423460921450e+00	2.825290764398148635e+00
1.041491040754165454e+01	5.553532907400700935e+00	3.002622204096224046e+00
1.105931736768809692e+01	5.913993609881378788e+00	3.191191045129039949e+00
1.172644470980088727e+01	6.299490219713937300e+00	3.391650472039035691e+00
1.241122837793846401e+01	6.711469938383558542e+00	3.604846730465298243e+00
1.310681609212144672e+01	7.151265576329317142e+00	3.831790093377111628e+00
1.380426707438708966e+01	7.620032880593169189e+00	4.073629741686832340e+00
1.449226069383411541e+01	8.118672137361544472e+00	4.331631585340148582e+00
1.515684453534292864e+01	8.647730830665667057e+00	4.607157929418635334e+00
1.578126490355959710e+01	9.207283972536828287e+00	4.901647775145213437e+00
1.634593649783494129e+01	9.796788741478712481e+00	5.216596423460921450e+00
1.682862098556997665e+01	1.041491040754165454e+01	5.553532907400700935e+00
1.720489308734805789e+01	1.105931736768809692e+01	5.913993609881378788e+00
1.744897255536556102e+01	1.172644470980088727e+01	6.299490219713937300e+00
1.753498464391276812e+01	1.241122837793846401e+01	6.711469938383558542e+00
1.743867350503201763e+01	1.310681609212144672e+01	7.151265576329317142e+00
1.713952735216913226e+01	1.380426707438708966e+01	7.620032880593169189e+00
1.662318141835706342e+01	1.449226069383411541e+01	8.118672137361544472e+00
1.588385427223639113e+01	1.515684453534292864e+01	8.647730830665667057e+00
1.492646710340916627e+01	1.578126490355959710e+01	9.207283972536828287e+00
1.376802844618919508e+01	1.634593649783494129e+01	9.796788741478712481e+00
1.243787795725635448e+01	1.682862098556997665e+01	1.041491040754165454e+01
1.097650246817298836e+01	1.720489308734805789e+01	1.105931736768809692e+01
9.432867818609064869e+00	1.744897255536556102e+01	1.172644470980088727e+01
7.860511218374853115e+00	1.753498464391276812e+01	1.241122837793846401e+01
6.312931304463097248e+00	1.743867350503201763e+01	1.310681609212144672e+01
4.839000840279165772e+00	1.713952735216913226e+01	1.380426707438708966e+01
3.479138110056790190e+00	1.662318141835706342e+01	1.449226069383411541e+01
2.262795240410875763e+00	1.588385427223639113e+01	1.515684453534292864e+01
1.207512545834072970e+00	1.492646710340916627e+01	1.578126490355959710e+01
3.194505384453528718e-01	1.376802844618919508e+01	1.634593649783494129e+01
-4.049521820606475364e-01	1.243787795725635448e+01	1.682862098556997665e+01
-9.766758294596366019e-01	1.097650246817298836e+01	1.720489308734805789e+01
-1.411642851856800718e+00	9.432867818609064869e+00	1.744897255536556102e+01
-1.728433670972133962e+00	7.860511218374853115e+00	1.753498464391276812e+01
-1.946414814201098853e+00	6.312931304463097248e+00	1.743867350503201763e+01
-2.084362496633483719e+00	4.839000840279165772e+00	1.713952735216913226e+01
-2.159563872738641699e+00	3.479138110056790190e+00	1.662318141835706342e+01
-2.187320288194333884e+00	2.262795240410875763e+00	1.588385427223639113e+01
-2.180755218040176580e+00	1.207512545834072970e+00	1.492646710340916627e+01
-2.150832155959618852e+00	3.194505384453528718e-01	1.376802844618919508e+01
-2.106502909720461503e+00	-4.049521820606475364e-01	1.243787795725635448e+01
-2.054926017552733075e+00	-9.766758294596366019e-01	1.097650246817298836e+01
-2.001713265724365698e+00	-1.411642851856800718e+00	9.432867818609064869e+00
-1.951177260052817442e+00	-1.728433670972133962e+00	7.860511218374853115e+00
-1.906564152156311476e+00	-1.946414814201098853e+00	6.312931304463097248e+00
-1.870263329715541545e+00	-2.084362496633483719e+00	4.839000840279165772e+00
-1.843990876598098128e+00	-2.159563872738641699e+00	3.479138110056790190e+00
-1.828946644241304709e+00	-2.187320288194333884e+00	2.262795240410875763e+00
-1.825946482263997694e+00	-2.180755218040176580e+00	1.207512545834072970e+00
-1.835532029286974565e+00	-2.150832155959618852e+00	3.194505384453528718e-01
-1.858060795748926353e+00	-2.106502909720461503e+00	-4.049521820606475364e-01
-1.893779297184989385e+00	-2.054926017552733075e+00	-9.766758294596366019e-01
-1.942881855994085916e+00	-2.001713265724365698e+00	-1.411642851856800718e+00
-2.005557464901222442e+00	-1.951177260052817442e+00	-1.728433670972133962e+00
-2.082026844355315376e+00	-1.906564152156311476e+00	-1.946414814201098853e+00
-2.172571556133795934e+00	-1.870263329715541545e+00	-2.084362496633483719e+00
-2.277556771059463525e+00	-1.843990876598098128e+00	-2.159563872738641699e+00
-2.397449037219948398e+00	-1.828946644241304709e+00	-2.187320288194333884e+00
-2.532830159285256677e+00	-1.825946482263997694e+00	-2.180755218040176580e+00
-2.684408079578730622e+00	-1.835532029286974565e+00	-2.150832155959618852e+00
-2.853025445732301435e+00	-1.858060795748926353e+00	-2.106502909720461503e+00
-3.039666354858741038e+00	-1.893779297184989385e+00	-2.054926017552733075e+00
-3.245461575741904081e+00	-1.942881855994085916e+00	-2.001713265724365698e+00
-3.471692362892182970e+00	-2.005557464901222442e+00	-1.951177260052817442e+00
-3.719792782477571169e+00	-2.082026844355315376e+00	-1.906564152156311476e+00
-3.991350261786857700e+00	-2.172571556133795934e+00	-1.870263329715541545e+00
-4.288103841167932195e+00	-2.277556771059463525e+00	-1.843990876598098128e+00
-4.611939338817665046e+00	-2.397449037219948398e+00	-1.828946644241304709e+00
-4.964880321135766827e+00	-2.532830159285256677e+00	-1.825946482263997694e+00
-5.349073389619177554e+00	-2.684408079578730622e+00	-1.835532029286974565e+00
-5.766765833040042644e+00	-2.853025445732301435e+00	-1.858060795748926353e+00
-6.220273133788068343e+00	-3.039666354858741038e+00	-1.893779297184989385e+00
-6.711933143476110253e+00	-3.245461575741904081e+00	-1.942881855994085916e+00
-7.244042942593898360e+00	-3.471692362892182970e+00	-2.005557464901222442e+00
-7.818773468072207855e+00	-3.719792782477571169e+00	-2.082026844355315376e+00
-8.438055943443044882e+00	-3.991350261786857700e+00	-2.172571556133795934e+00
-9.103433019950482930e+00	-4.288103841167932195e+00	-2.277556771059463525e+00
-9.815866421807822206e+00	-4.611939338817665046e+00	-2.397449037219948398e+00
-1.057549194701607576e+01	-4.964880321135766827e+00	-2.532830159285256677e+00
-1.138131217955277563e+01	-5.349073389619177554e+00	-2.684408079578730622e+00
-1.223081765032911150e+01	-5.766765833040042644e+00	-2.853025445732301435e+00
-1.311952908897294989e+01	-6.220273133788068343e+00	-3.039666354858741038e+00
-1.404045775466268786e+01	-6.711933143476110253e+00	-3.245461575741904081e+00
-1.498348885258346286e+01	-7.244042942593898360e+00	-3.471692362892182970e+00
-1.593470625979924549e+01	-7.818773468072207855e+00	-3.719792782477571169e+00
-1.687569688528108358e+01	-8.438055943443044882e+00	-3.991350261786857700e+00
-1.778290145563688185e+01	-9.103433019950482930e+00	-4.288103841167932195e+00
-1.862711591186351257e+01	-9.815866421807822206e+00	-4.611939338817665046e+00
-1.937329234942594880e+01	-1.057549194701607576e+01	-4.964880321135766827e+00
-1.998083505812198624e+01	-1.138131217955277563e+01	-5.349073389619177554e+00
-2.040462421240816937e+01	-1.223081765032911150e+01	-5.766765833040042644e+00
-2.059700780912848117e+01	-1.311952908897294989e+01	-6.220273133788068343e+00
-2.051095451454979468e+01	-1.404045775466268786e+01	-6.711933143476110253e+00
-2.010442581637944670e+01	-1.498348885258346286e+01	-7.244042942593898360e+00
-1.934578302338281119e+01	-1.593470625979924549e+01	-7.818773468072207855e+00
-1.821969851179695254e+01	-1.687569688528108358e+01	-8.438055943443044882e+00
-1.673264743761832563e+01	-1.778290145563688185e+01	-9.103433019950482930e+00
-1.491673776334591395e+01	-1.862711591186351257e+01	-9.815866421807822206e+00
-1.283056559270498198e+01	-1.937329234942594880e+01	-1.057549194701607576e+01
-1.055612111356462179e+01	-1.998083505812198624e+01	-1.138131217955277563e+01
-8.191565821634583244e+00	-2.040462421240816937e+01	-1.223081765032911150e+01
-5.840794407405484279e+00	-2.059700780912848117e+01	-1.311952908897294989e+01
-3.601713648648340982e+00	-2.051095451454979468e+01	-1.404045775466268786e+01
-1.555674316410156965e+00	-2.010442581637944670e+01	-1.498348885258346286e+01
2.397919015301765988e-01	-1.934578302338281119e+01	-1.593470625979924549e+01
1.753767826946645902e+00	-1.821969851179695254e+01	-1.687569688528108358e+01
2.980394029995475869e+00	-1.673264743761832563e+01	-1.778290145563688185e+01
3.934123780808275850e+00	-1.491673776334591395e+01	-1.862711591186351257e+01
4.643433057206485692e+00	-1.283056559270498198e+01	-1.937329234942594880e+01
5.144514234010026499e+00	-1.055612111356462179e+01	-1.998083505812198624e+01
5.475992420938951888e+00	-8.191565821634583244e+00	-2.040462421240816937e+01
5.675124981980217420e+00	-5.840794407405484279e+00	-2.059700780912848117e+01
5.775483932105196949e+00	-3.601713648648340982e+00	-2.051095451454979468e+01
5.805855630350169605e+00	-1.555674316410156965e+00	-2.010442581637944670e+01
5.790002319911041972e+00	2.397919015301765988e-01	-1.934578302338281119e+01
5.746953194477795179e+00	1.753767826946645902e+00	-1.821969851179695254e+01
5.691566911997490763e+00	2.980394029995475869e+00	-1.673264743761832563e+01
5.635190425910239220e+00	3.934123780808275850e+00	-1.491673776334591395e+01
5.586309187072809657e+00	4.643433057206485692e+00	-1.283056559270498198e+01
5.551134548743522856e+00	5.144514234010026499e+00	-1.055612111356462179e+01
5.534106872040420733e+00	5.475992420938951888e+00	-8.191565821634583244e+00
5.538311639996864599e+00	5.675124981980217420e+00	-5.840794407405484279e+00
5.565815355768785722e+00	5.775483932105196949e+00	-3.601713648648340982e+00
5.617931771524013129e+00	5.805855630350169605e+00	-1.555674316410156965e+00
5.695429623309187228e+00	5.790002319911041972e+00	2.397919015301765988e-01
5.798692149407589369e+00	5.746953194477795179e+00	1.753767826946645902e+00
5.927837179901401576e+00	5.691566911997490763e+00	2.980394029995475869e+00
6.082804993976477448e+00	5.635190425910239220e+00	3.934123780808275850e+00
6.263419674285318983e+00	5.586309187072809657e+00	4.643433057206485692e+00
6.469428424216827622e+00	5.551134548743522856e+00	5.144514234010026499e+00
6.700522262364872361e+00	5.534106872040420733e+00	5.475992420938951888e+00
6.956340647677382805e+00	5.538311639996864599e+00	5.675124981980217420e+00
7.236461890692442722e+00	5.565815355768785722e+00	5.775483932105196949e+00
7.540380646968968925e+00	5.617931771524013129e+00	5.805855630350169605e+00
7.867473353072012010e+00	5.695429623309187228e+00	5.790002319911041972e+00
8.216952148461937000e+00	5.798692149407589369e+00	5.746953194477795179e+00
8.587807634398519241e+00	5.927837179901401576e+00	5.691566911997490763e+00
8.978740770428839113e+00	6.082804993976477448e+00	5.635190425910239220e+00
9.388084327855281686e+00	6.263419674285318983e+00	5.586309187072809657e+00
9.813714645693277561e+00	6.469428424216827622e+00	5.551134548743522856e+00
1.025295501477647520e+01	6.700522262364872361e+00	5.534106872040420733e+00
1.070247290225789527e+01	6.956340647677382805e+00	5.538311639996864599e+00
1.115817447374810278e+01	7.236461890692442722e+00	5.565815355768785722e+00
1.161510151472314156e+01	7.540380646968968925e+00	5.617931771524013129e+00
1.206733791014578649e+01	7.867473353072012010e+00	5.695429623309187228e+00
1.250793527358470847e+01	8.216952148461937000e+00	5.798692149407589369e+00
1.292887000331000813e+01	8.587807634398519241e+00	5.927837179901401576e+00
1.332104674003220879e+01	8.978740770428839113e+00	6.082804993976477448e+00
1.367436550468314671e+01	9.388084327855281686e+00	6.263419674285318983e+00
1.397787110787938047e+01	9.813714645693277561e+00	6.469428424216827622e+00
1.422000295135340764e+01	1.025295501477647520e+01	6.700522262364872361e+00
1.438896014143939794e+01	1.070247290225789527e+01	6.956340647677382805e+00
1.447318993896212014e+01	1.115817447374810278e+01	7.236461890692442722e+00
1.446199622296435017e+01	1.161510151472314156e+01	7.540380646968968925e+00
1.434624864727061677e+01	1.206733791014578649e+01	7.867473353072012010e+00
1.411915329118665241e+01	1.250793527358470847e+01	8.216952148461937000e+00
1.377702398161408581e+01	1.292887000331000813e+01	8.587807634398519241e+00
1.331997377106679536e+01	1.332104674003220879e+01	8.978740770428839113e+00
1.275243327624910528e+01	1.367436550468314671e+01	9.388084327855281686e+00
1.208340215025311259e+01	1.397787110787938047e+01	9.813714645693277561e+00
1.132635628256686289e+01	1.422000295135340764e+01	1.025295501477647520e+01
1.049876792202863207e+01	1.438896014143939794e+01	1.070247290225789527e+01
9.621245850352027063e+00	1.447318993896212014e+01	1.115817447374810278e+01
8.716360037372053782e+00	1.446199622296435017e+01	1.161510151472314156e+01
7.807268095299334298e+00	1.434624864727061677e+01	1.206733791014578649e+01
6.916296669679988796e+00	1.411915329118665241e+01	1.250793527358470847e+01
6.063640095952035125e+00	1.377702398161408581e+01	1.292887000331000813e+01
5.266318152452745593e+00	1.331997377106679536e+01	1.332104674003220879e+01
4.537489351541903027e+00	1.275243327624910528e+01	1.367436550468314671e+01
3.886157137734641331e+00	1.208340215025311259e+01	1.397787110787938047e+01
3.317247509676719552e+00	1.132635628256686289e+01	1.422000295135340764e+01
2.831990156951209592e+00	1.049876792202863207e+01	1.438896014143939794e+01
2.428508418935764190e+00	9.621245850352027063e+00	1.447318993896212014e+01
2.102517361284188091e+00	8.716360037372053782e+00	1.446199622296435017e+01
1.848040143315508033e+00	7.807268095299334298e+00	1.434624864727061677e+01
1.658074059962559632e+00	6.916296669679988796e+00	1.411915329118665241e+01
1.525162401967881554e+00	6.063640095952035125e+00	1.377702398161408581e+01
1.441851294930084348e+00	5.266318152452745593e+00	1.331997377106679536e+01
1.401028850170722651e+00	4.537489351541903027e+00	1.275243327624910528e+01
1.396156239727896375e+00	3.886157137734641331e+00	1.208340215025311259e+01
1.421407103297573915e+00	3.317247509676719552e+00	1.132635628256686289e+01
1.471734183144857155e+00	2.831990156951209592e+00	1.049876792202863207e+01
1.542881647784144494e+00	2.428508418935764190e+00	9.621245850352027063e+00
1.631359448998967565e+00	2.102517361284188091e+00	8.716360037372053782e+00
1.734393205249546543e+00	1.848040143315508033e+00	7.807268095299334298e+00
1.849860145220667773e+00	1.658074059962559632e+00	6.916296669679988796e+00
1.976218937070650439e+00	1.525162401967881554e+00	6.063640095952035125e+00
2.112438935759622716e+00	1.441851294930084348e+00	5.266318152452745593e+00
2.257932541970308016e+00	1.401028850170722651e+00	4.537489351541903027e+00
2.412492951486526316e+00	1.396156239727896375e+00	3.886157137734641331e+00
2.576238521778059010e+00	1.421407103297573915e+00	3.317247509676719552e+00
2.749564222695802140e+00	1.471734183144857155e+00	2.831990156951209592e+00
2.933100104011874265e+00	1.542881647784144494e+00	2.428508418935764190e+00
3.127676346397056939e+00	1.631359448998967565e+00	2.102517361284188091e+00
3.334294216890021811e+00	1.734393205249546543e+00	1.848040143315508033e+00
3.554102087047708913e+00	1.849860145220667773e+00	1.658074059962559632e+00
3.788375561794079527e+00	1.976218937070650439e+00	1.525162401967881554e+00
4.038500685790632261e+00	2.112438935759622716e+00	1.441851294930084348e+00
4.305959122963907149e+00	2.257932541970308016e+00	1.401028850170722651e+00
4.592314128171702592e+00	2.412492951486526316e+00	1.396156239727896375e+00
4.899196034972878699e+00	2.576238521778059010e+00	1.421407103297573915e+00
5.228285859146726722e+00	2.749564222695802140e+00	1.471734183144857155e+00
5.581295454721805882e+00	2.933100104011874265e+00	1.542881647784144494e+00
5.959942450316593643e+00	3.127676346397056939e+00	1.631359448998967565e+00
6.365917933374751314e+00	3.334294216890021811e+00	1.734393205249546543e+00
6.800844536689099051e+00	3.554102087047708913e+00	1.849860145220667773e+00
7.266222219235000779e+00	3.788375561794079527e+00	1.976218937070650439e+00
7.763358634198618269e+00	4.038500685790632261e+00	2.112438935759622716e+00
8.293280566912962115e+00	4.305959122963907149e+00	2.257932541970308016e+00
8.856622549843711667e+00	4.592314128171702592e+00	2.412492951486526316e+00
9.453488495336806352e+00	4.899196034972878699e+00	2.576238521778059010e+00
1.008328214462092376e+01	5.228285859146726722e+00	2.749564222695802140e+00
1.074450248326675172e+01	5.581295454721805882e+00	2.933100104011874265e+00
1.143450125883643587e+01	5.959942450316593643e+00	3.127676346397056939e+00
1.214920168007303936e+01	6.365917933374751314e+00	3.334294216890021811e+00
1.288278069455529540e+01	6.800844536689099051e+00	3.554102087047708913e+00
1.362732243109750208e+01	7.266222219235000779e+00	3.788375561794079527e+00
1.437245799148083059e+01	7.763358634198618269e+00	4.038500685790632261e+00
1.510501726113327514e+01	8.293280566912962115e+00	4.305959122963907149e+00
1.580873201400228112e+01	8.856622549843711667e+00	4.592314128171702592e+00
1.646404600248478900e+01	9.453488495336806352e+00	4.899196034972878699e+00
1.704810566070945654e+01	1.008328214462092376e+01	5.228285859146726722e+00
1.753502170309193531e+01	1.074450248326675172e+01	5.581295454721805882e+00
1.789650241325983870e+01	1.143450125883643587e+01	5.959942450316593643e+00
1.810295661138346546e+01	1.214920168007303936e+01	6.365917933374751314e+00
1.812513908349149716e+01	1.288278069455529540e+01	6.800844536689099051e+00
1.793635438496255929e+01	1.362732243109750208e+01	7.266222219235000779e+00
1.751514043893611827e+01	1.437245799148083059e+01	7.763358634198618269e+00
1.684822393177714872e+01	1.510501726113327514e+01	8.293280566912962115e+00
1.593339249358834842e+01	1.580873201400228112e+01	8.856622549843711667e+00
1.478179976804130291e+01	1.646404600248478900e+01	9.453488495336806352e+00
1.341915995532436412e+01	1.704810566070945654e+01	1.008328214462092376e+01
1.188535144974980540e+01	1.753502170309193531e+01	1.074450248326675172e+01
1.023216583694425452e+01	1.789650241325983870e+01	1.143450125883643587e+01
8.519290967881293142e+00	1.810295661138346546e+01	1.214920168007303936e+01
6.809024939527382081e+00	1.812513908349149716e+01	1.288278069455529540e+01
5.160554761125729861e+00	1.793635438496255929e+01	1.362732243109750208e+01
3.624773515074382502e+00	1.751514043893611827e+01	1.437245799148083059e+01
2.240488565820330624e+00	1.684822393177714872e+01	1.510501726113327514e+01
1.032525729295992400e+00	1.593339249358834842e+01	1.580873201400228112e+01
1.178280402168407903e-02	1.478179976804130291e+01	1.646404600248478900e+01
-8.231169494318897328e-01	1.341915995532436412e+01	1.704810566070945654e+01
-1.483161332936286048e+00	1.188535144974980540e+01	1.753502170309193531e+01
-1.985909904121273772e+00	1.023216583694425452e+01	1.789650241325983870e+01
-2.352601449337516026e+00	8.519290967881293142e+00	1.810295661138346546e+01
-2.605741809366534323e+00	6.809024939527382081e+00	1.812513908349149716e+01
-2.767314038626543127e+00	5.160554761125729861e+00	1.793635438496255929e+01
-2.857605737310481064e+00	3.624773515074382502e+00	1.751514043893611827e+01
-2.894560996704577338e+00	2.240488565820330624e+00	1.684822393177714872e+01
-2.893529718708704568e+00	1.032525729295992400e+00	1.593339249358834842e+01
-2.867288357001763099e+00	1.178280402168407903e-02	1.478179976804130291e+01
-2.826226328257996023e+00	-8.231169494318897328e-01	1.341915995532436412e+01
-2.778618718397302789e+00	-1.483161332936286048e+00	1.188535144974980540e+01
-2.730930919059645134e+00	-1.985909904121273772e+00	1.023216583694425452e+01
-2.688121106755287482e+00	-2.352601449337516026e+00	8.519290967881293142e+00
-2.653921303400496257e+00	-2.605741809366534323e+00	6.809024939527382081e+00
-2.631087755844605969e+00	-2.767314038626543127e+00	5.160554761125729861e+00
-2.621617640492334367e+00	-2.857605737310481064e+00	3.624773515074382502e+00
-2.626932735982387079e+00	-2.894560996704577338e+00	2.240488565820330624e+00
-2.648032613812238978e+00	-2.893529718708704568e+00	1.032525729295992400e+00
-2.685620734336042759e+00	-2.867288357001763099e+00	1.178280402168407903e-02
-2.740207050558398194e+00	-2.826226328257996023e+00	-8.231169494318897328e-01
-2.812190598294217914e+00	-2.778618718397302789e+00	-1.483161332936286048e+00
-2.901925258822862119e+00	-2.730930919059645134e+00	-1.985909904121273772e+00
-3.009771515813363774e+00	-2.688121106755287482e+00	-2.352601449337516026e+00
-3.136136643621021403e+00	-2.653921303400496257e+00	-2.605741809366534323e+00
-3.281505384309806761e+00	-2.631087755844605969e+00	-2.767314038626543127e+00
-3.446462806437086357e+00	-2.621617640492334367e+00	-2.857605737310481064e+00
-3.631710692189585199e+00	-2.626932735982387079e+00	-2.894560996704577338e+00
-3.838078468916805708e+00	-2.648032613812238978e+00	-2.893529718708704568e+00
-4.066529381944757660e+00	-2.685620734336042759e+00	-2.867288357001763099e+00
-4.318162291547150033e+00	-2.740207050558398194e+00	-2.826226328257996023e+00
-4.594209160562036764e+00	-2.812190598294217914e+00	-2.778618718397302789e+00
-4.896027971695207093e+00	-2.901925258822862119e+00	-2.730930919059645134e+00
-5.225090465418783303e+00	-3.009771515813363774e+00	-2.688121106755287482e+00
-5.582963710278145086e+00	-3.136136643621021403e+00	-2.653921303400496257e+00
-5.971284097007460545e+00	-3.281505384309806761e+00	-2.631087755844605969e+00
-6.391721876693414295e+00	-3.446462806437086357e+00	-2.621617640492334367e+00
-6.845933834488971748e+00	-3.631710692189585199e+00	-2.626932735982387079e+00
-7.335501102521559957e+00	-3.838078468916805708e+00	-2.648032613812238978e+00
-7.861848476561914545e+00	-4.066529381944757660e+00	-2.685620734336042759e+00
-8.426140934286967976e+00	-4.318162291547150033e+00	-2.740207050558398194e+00
-9.029152406848300672e+00	-4.594209160562036764e+00	-2.812190598294217914e+00
-9.671101315562905754e+00	-4.896027971695207093e+00	-2.901925258822862119e+00
-1.035144709182998568e+01	-5.225090465418783303e+00	-3.009771515813363774e+00
-1.106864206673036222e+01	-5.582963710278145086e+00	-3.136136643621021403e+00
-1.181983406432582662e+01	-5.971284097007460545e+00	-3.281505384309806761e+00
-1.260051720373298778e+01	-6.391721876693414295e+00	-3.446462806437086357e+00
-1.340413240015037566e+01	-6.845933834488971748e+00	-3.631710692189585199e+00
-1.422162558917743524e+01	-7.335501102521559957e+00	-3.838078468916805708e+00
-1.504098161453133287e+01	-7.861848476561914545e+00	-4.066529381944757660e+00
-1.584676581751437219e+01	-8.426140934286967976e+00	-4.318162291547150033e+00
-1.661972415449211837e+01	-9.029152406848300672e+00	-4.594209160562036764e+00
-1.733651590818751842e+01	-9.671101315562905754e+00	-4.896027971695207093e+00
-1.796967908485719079e+01	-1.035144709182998568e+01	-5.225090465418783303e+00
-1.848795342164951094e+01	-1.106864206673036222e+01	-5.582963710278145086e+00
-1.885710234131754603e+01	-1.181983406432582662e+01	-5.971284097007460545e+00
-1.904137216484711459e+01	-1.260051720373298778e+01	-6.391721876693414295e+00
-1.900569019620767719e+01	-1.340413240015037566e+01	-6.845933834488971748e+00
-1.871861825555713921e+01	-1.422162558917743524e+01	-7.335501102521559957e+00
-1.815593567668997110e+01	-1.504098161453133287e+01	-7.861848476561914545e+00
-1.730453115534088937e+01	-1.584676581751437219e+01	-8.426140934286967976e+00
-1.616606639231814668e+01	-1.661972415449211837e+01	-9.029152406848300672e+00
-1.475969693852244369e+01	-1.733651590818751842e+01	-9.671101315562905754e+00
-1.312308113011418342e+01	-1.796967908485719079e+01	-1.035144709182998568e+01
-1.131105738887696077e+01	-1.848795342164951094e+01	-1.106864206673036222e+01
-9.391757199852396099e+00	-1.885710234131754603e+01	-1.181983406432582662e+01
-7.440489229404121829e+00	-1.904137216484711459e+01	-1.260051720373298778e+01
-5.532321193569507578e+00	-1.900569019620767719e+01	-1.340413240015037566e+01
-3.734686421011836011e+00	-1.871861825555713921e+01	-1.422162558917743524e+01
-2.101378162744376610e+00	-1.815593567668997110e+01	-1.504098161453133287e+01
-6.689301542676080459e-01	-1.730453115534088937e+01	-1.584676581751437219e+01
5.442510229129797761e-01	-1.616606639231814668e+01	-1.661972415449211837e+01
1.536299324014009704e+00	-1.475969693852244369e+01	-1.733651590818751842e+01
2.318614883886476186e+00	-1.312308113011418342e+01	-1.796967908485719079e+01
2.911833293156476543e+00	-1.131105738887696077e+01	-1.848795342164951094e+01
3.341858775259875181e+00	-9.391757199852396099e+00	-1.885710234131754603e+01
3.636511326356044016e+00	-7.440489229404121829e+00	-1.904137216484711459e+01
3.823038764635605880e+00	-5.532321193569507578e+00	-1.900569019620767719e+01
3.926506171849559745e+00	-3.734686421011836011e+00	-1.871861825555713921e+01
3.968931352152213599e+00	-2.101378162744376610e+00	-1.815593567668997110e+01
3.968977658456007696e+00	-6.689301542676080459e-01	-1.730453115534088937e+01
3.942017503117732247e+00	5.442510229129797761e-01	-1.616606639231814668e+01
3.900412303575859774e+00	1.536299324014009704e+00	-1.475969693852244369e+01
3.853896156970317399e+00	2.318614883886476186e+00	-1.312308113011418342e+01
3.809988933384337972e+00	2.911833293156476543e+00	-1.131105738887696077e+01
3.774394641095592640e+00	3.341858775259875181e+00	-9.391757199852396099e+00
3.751362140598305306e+00	3.636511326356044016e+00	-7.440489229404121829e+00
3.743998926416955086e+00	3.823038764635605880e+00	-5.532321193569507578e+00
3.754536722990302167e+00	3.926506171849559745e+00	-3.734686421011836011e+00
3.784551886491820394e+00	3.968931352152213599e+00	-2.101378162744376610e+00
3.835145496282520661e+00	3.968977658456007696e+00	-6.689301542676080459e-01
3.907088553950791798e+00	3.942017503117732247e+00	5.442510229129797761e-01
4.000937524364464259e+00	3.900412303575859774e+00	1.536299324014009704e+00
4.117124933877659210e+00	3.853896156970317399e+00	2.318614883886476186e+00
4.256029097506108805e+00	3.809988933384337972e+00	2.911833293156476543e+00
4.418026386577341924e+00	3.774394641095592640e+00	3.341858775259875181e+00
4.603528818079584362e+00	3.751362140598305306e+00	3.636511326356044016e+00
4.813009161604859365e+00	3.743998926416955086e+00	3.823038764635605880e+00
5.047015218682266990e+00	3.754536722990302167e+00	3.926506171849559745e+00
5.306174425063123756e+00	3.784551886491820394e+00	3.968931352152213599e+00
5.591189449795105126e+00	3.835145496282520661e+00	3.968977658456007696e+00
5.902825006669011110e+00	3.907088553950791798e+00	3.942017503117732247e+00
6.241885646373303231e+00	4.000937524364464259e+00	3.900412303575859774e+00
6.609183856550346015e+00	4.117124933877659210e+00	3.853896156970317399e+00
7.005497360813844665e+00	4.256029097506108805e+00	3.809988933384337972e+00
7.431514081157403417e+00	4.418026386577341924e+00	3.774394641095592640e+00
7.887762823796891531e+00	4.603528818079584362e+00	3.751362140598305306e+00
8.374527391039823243e+00	4.813009161604859365e+00	3.743998926416955086e+00
8.891741552918663416e+00	5.047015218682266990e+00	3.754536722990302167e+00
9.438862197078881522e+00	5.306174425063123756e+00	3.784551886491820394e+00
1.001471810986117639e+01	5.591189449795105126e+00	3.835145496282520661e+00
1.061733236128968372e+01	5.902825006669011110e+00	3.907088553950791798e+00
1.124371735487758706e+01	6.241885646373303231e+00	4.000937524364464259e+00
1.188964349511688745e+01	6.609183856550346015e+00	4.117124933877659210e+00
1.254938540573341221e+01	7.005497360813844665e+00	4.256029097506108805e+00
1.321545401569172462e+01	7.431514081157403417e+00	4.418026386577341924e+00
1.387832891965630466e+01	7.887762823796891531e+00	4.603528818079584362e+00
1.452621341969522639e+01	8.374527391039823243e+00	4.813009161604859365e+00
1.514484453251935747e+01	8.891741552918663416e+00	5.047015218682266990e+00
1.571740152378951727e+01	9.438862197078881522e+00	5.306174425063123756e+00
1.622456801332442211e+01	1.001471810986117639e+01	5.591189449795105126e+00
1.664481216805124220e+01	1.061733236128968372e+01	5.902825006669011110e+00
1.695495348645010836e+01	1.124371735487758706e+01	6.241885646373303231e+00
1.713107842698979866e+01	1.188964349511688745e+01	6.609183856550346015e+00
1.714984508866720603e+01	1.254938540573341221e+01	7.005497360813844665e+00
1.699017420958158553e+01	1.321545401569172462e+01	7.431514081157403417e+00
1.663525749026393186e+01	1.387832891965630466e+01	7.887762823796891531e+00
1.607472801329464573e+01	1.452621341969522639e+01	8.374527391039823243e+00
1.530674353574245039e+01	1.514484453251935747e+01	8.891741552918663416e+00
1.433965426967993118e+01	1.571740152378951727e+01	9.438862197078881522e+00
1.319289305200797102e+01	1.622456801332442211e+01	1.001471810986117639e+01
1.189676815828955547e+01	1.664481216805124220e+01	1.061733236128968372e+01
1.049097482754386768e+01	1.695495348645010836e+01	1.124371735487758706e+01
9.021860820353124311e+00	1.713107842698979866e+01	1.188964349511688745e+01
7.538739348460931744e+00	1.714984508866720603e+01	1.254938540573341221e+01
6.089767658984430732e+00	1.699017420958158553e+01	1.321545401569172462e+01
4.718026564145779034e+00	1.663525749026393186e+01	1.387832891965630466e+01
3.458399477086773643e+00	1.607472801329464573e+01	1.452621341969522639e+01
2.335665734602297761e+00	1.530674353574245039e+01	1.514484453251935747e+01
1.363951318593345619e+00	1.433965426967993118e+01	1.571740152378951727e+01
5.474068704472873081e-01	1.319289305200797102e+01	1.622456801332442211e+01
-1.182151896000530611e-01	1.189676815828955547e+01	1.664481216805124220e+01
-6.434967636774905353e-01	1.049097482754386768e+01	1.695495348645010836e+01
-1.043191637042250264e+00	9.021860820353124311e+00	1.713107842698979866e+01
-1.334257131261164186e+00	7.538739348460931744e+00	1.714984508866720603e+01
-1.534251044394636887e+00	6.089767658984430732e+00	1.699017420958158553e+01
-1.660154467749680007e+00	4.718026564145779034e+00	1.663525749026393186e+01
-1.727601032288068383e+00	3.458399477086773643e+00	1.607472801329464573e+01
-1.750447691143004469e+00	2.335665734602297761e+00	1.530674353574245039e+01
-1.740605420618005938e+00	1.363951318593345619e+00	1.433965426967993118e+01
-1.708050618555143396e+00	5.474068704472873081e-01	1.319289305200797102e+01
-1.660950380001846360e+00	-1.182151896000530611e-01	1.189676815828955547e+01
-1.605850534597569101e+00	-6.434967636774905353e-01	1.049097482754386768e+01
-1.547890329234861140e+00	-1.043191637042250264e+00	9.021860820353124311e+00
-1.491020070656010388e+00	-1.334257131261164186e+00	7.538739348460931744e+00
-1.438207431249163282e+00	-1.534251044394636887e+00	6.089767658984430732e+00
-1.391624729067747923e+00	-1.660154467749680007e+00	4.718026564145779034e+00
-1.352813871838413506e+00	-1.727601032288068383e+00	3.458399477086773643e+00
-1.322828391905342960e+00	-1.750447691143004469e+00	2.335665734602297761e+00
-1.302353600183066673e+00	-1.740605420618005938e+00	1.363951318593345619e+00
-1.291806740269054954e+00	-1.708050618555143396e+00	5.474068704472873081e-01
-1.291419405190226577e+00	-1.660950380001846360e+00	-1.182151896000530611e-01
-1.301304575098345628e+00	-1.605850534597569101e+00	-6.434967636774905353e-01
-1.321510565028630513e+00	-1.547890329234861140e+00	-1.043191637042250264e+00
-1.352064012971289086e+00	-1.491020070656010388e+00	-1.334257131261164186e+00
-1.393003835974374383e+00	-1.438207431249163282e+00	-1.534251044394636887e+00
-1.444407863312942242e+00	-1.391624729067747923e+00	-1.660154467749680007e+00
-1.506413637080789014e+00	-1.352813871838413506e+00	-1.727601032288068383e+00
-1.579234661127645545e+00	-1.322828391905342960e+00	-1.750447691143004469e+00
-1.663173184068833077e+00	-1.302353600183066673e+00	-1.740605420618005938e+00
-1.758630423440580959e+00	-1.291806740269054954e+00	-1.708050618555143396e+00
-1.866114976479810839e+00	-1.291419405190226577e+00	-1.660950380001846360e+00
-1.986250017721687300e+00	-1.301304575098345628e+00	-1.605850534597569101e+00
-2.119779752913995896e+00	-1.321510565028630513e+00	-1.547890329234861140e+00
-2.267575480130167076e+00	-1.352064012971289086e+00	-1.491020070656010388e+00
-2.430641499195456134e+00	-1.393003835974374383e+00	-1.438207431249163282e+00
-2.610121005699574948e+00	-1.444407863312942242e+00	-1.391624729067747923e+00
-2.807302001287242721e+00	-1.506413637080789014e+00	-1.352813871838413506e+00
-3.023623142077775938e+00	-1.579234661127645545e+00	-1.322828391905342960e+00
-3.260679325423648578e+00	-1.663173184068833077e+00	-1.302353600183066673e+00
-3.520226673969674369e+00	-1.758630423440580959e+00	-1.291806740269054954e+00
-3.804186405744320432e+00	-1.866114976479810839e+00	-1.291419405190226577e+00
-4.114646868498421206e+00	-1.986250017721687300e+00	-1.301304575098345628e+00
-4.453862752075067100e+00	-2.119779752913995896e+00	-1.321510565028630513e+00
-4.824250157908405612e+00	-2.267575480130167076e+00	-1.352064012971289086e+00
-5.228375780468616618e+00	-2.430641499195456134e+00	-1.393003835974374383e+00
-5.668937919207132303e+00	-2.610121005699574948e+00	-1.444407863312942242e+00
-6.148736366318606983e+00	-2.807302001287242721e+00	-1.506413637080789014e+00
-6.670627379173973637e+00	-3.023623142077775938e+00	-1.579234661127645545e+00
-7.237458921969587067e+00	-3.260679325423648578e+00	-1.663173184068833077e+00
-7.851980131396934404e+00	-3.520226673969674369e+00	-1.758630423440580959e+00
-8.516717524810148987e+00	-3.804186405744320432e+00	-1.866114976479810839e+00
-9.233808857169105266e+00	-4.114646868498421206e+00	-1.986250017721687300e+00
-1.000478383184643860e+01	-4.453862752075067100e+00	-2.119779752913995896e+00
-1.083027925993529550e+01	-4.824250157908405612e+00	-2.267575480130167076e+00
-1.170967506851478035e+01	-5.228375780468616618e+00	-2.430641499195456134e+00
-1.264063732423920783e+01	-5.668937919207132303e+00	-2.610121005699574948e+00
-1.361855601889599043e+01	-6.148736366318606983e+00	-2.807302001287242721e+00
-1.463587002729601494e+01	-6.670627379173973637e+00	-3.023623142077775938e+00
-1.568128117177025160e+01	-7.237458921969587067e+00	-3.260679325423648578e+00
-1.673887602482449211e+01	-7.851980131396934404e+00	-3.520226673969674369e+00
-1.778720066660522647e+01	-8.516717524810148987e+00	-3.804186405744320432e+00
-1.879837273780062645e+01	-9.233808857169105266e+00	-4.114646868498421206e+00
-1.973736834646911120e+01	-1.000478383184643860e+01	-4.453862752075067100e+00
-2.056168728100544740e+01	-1.083027925993529550e+01	-4.824250157908405612e+00
-2.122167125306368263e+01	-1.170967506851478035e+01	-5.228375780468616618e+00
-2.166180963135388993e+01	-1.264063732423920783e+01	-5.668937919207132303e+00
-2.182338534282774134e+01	-1.361855601889599043e+01	-6.148736366318606983e+00
-2.164874670469384199e+01	-1.463587002729601494e+01	-6.670627379173973637e+00
-2.108728854586606616e+01	-1.568128117177025160e+01	-7.237458921969587067e+00
-2.010285056429446726e+01	-1.673887602482449211e+01	-7.851980131396934404e+00
-1.868170249960380858e+01	-1.778720066660522647e+01	-8.516717524810148987e+00
-1.683968413869378367e+01	-1.879837273780062645e+01	-9.233808857169105266e+00
-1.462661730346248312e+01	-1.973736834646911120e+01	-1.000478383184643860e+01
-1.212610083694923091e+01	-2.056168728100544740e+01	-1.083027925993529550e+01
-9.449487845872731384e+00	-2.122167125306368263e+01	-1.170967506851478035e+01
-6.724239987823249720e+00	-2.166180963135388993e+01	-1.264063732423920783e+01
-4.078584969915696412e+00	-2.182338534282774134e+01	-1.361855601889599043e+01
-1.625772673023183845e+00	-2.164874670469384199e+01	-1.463587002729601494e+01
5.484612470888703406e-01	-2.108728854586606616e+01	-1.568128117177025160e+01
2.392605544179687183e+00	-2.010285056429446726e+01	-1.673887602482449211e+01
3.889515960778334946e+00	-1.868170249960380858e+01	-1.778720066660522647e+01
5.051156703670724113e+00	-1.683968413869378367e+01	-1.879837273780062645e+01
5.910269396371687023e+00	-1.462661730346248312e+01	-1.973736834646911120e+01
6.511434524987899763e+00	-1.212610083694923091e+01	-2.056168728100544740e+01
6.903349186901283296e+00	-9.449487845872731384e+00	-2.122167125306368263e+01
7.133217846028525599e+00	-6.724239987823249720e+00	-2.166180963135388993e+01
7.243355425803953196e+00	-4.078584969915696412e+00	-2.182338534282774134e+01
7.269623063253242812e+00	-1.625772673023183845e+00	-2.164874670469384199e+01
7.241145736299842817e+00	5.484612470888703406e-01	-2.108728854586606616e+01
7.180792345214673134e+00	2.392605544179687183e+00	-2.010285056429446726e+01
7.106020980398754183e+00	3.889515960778334946e+00	-1.868170249960380858e+01
7.029828297486347743e+00	5.051156703670724113e+00	-1.683968413869378367e+01
6.961654532274293317e+00	5.910269396371687023e+00	-1.462661730346248312e+01
6.908174368914909991e+00	6.511434524987899763e+00	-1.212610083694923091e+01
6.873952135354466364e+00	6.903349186901283296e+00	-9.449487845872731384e+00
6.861965757549930878e+00	7.133217846028525599e+00	-6.724239987823249720e+00
6.874015527374073287e+00	7.243355425803953196e+00	-4.078584969915696412e+00
6.911037126265195063e+00	7.269623063253242812e+00	-1.625772673023183845e+00
6.973337553118070353e+00	7.241145736299842817e+00	5.484612470888703406e-01
7.060770058492095380e+00	7.180792345214673134e+00	2.392605544179687183e+00
7.172861202913255241e+00	7.106020980398754183e+00	3.889515960778334946e+00
7.308900364164117036e+00	7.029828297486347743e+00	5.051156703670724113e+00
7.467999660026499953e+00	6.961654532274293317e+00	5.910269396371687023e+00
7.649130374802417087e+00	6.908174368914909991e+00	6.511434524987899763e+00
7.851140538698759386e+00	6.873952135354466364e+00	6.903349186901283296e+00
8.072757239217228431e+00	6.861965757549930878e+00	7.133217846028525599e+00
8.312576473865032511e+00	6.874015527374073287e+00	7.243355425803953196e+00
8.569042826752818698e+00	6.911037126265195063e+00	7.269623063253242812e+00
8.840420925999968205e+00	6.973337553118070353e+00	7.241145736299842817e+00
9.124760486149751770e+00	7.060770058492095380e+00	7.180792345214673134e+00
9.419856742546626194e+00	7.172861202913255241e+00	7.106020980398754183e+00
9.723208232255274197e+00	7.308900364164117036e+00	7.029828297486347743e+00
1.003197416063983738e+01	7.467999660026499953e+00	6.961654532274293317e+00
1.034293400416109954e+01	7.649130374802417087e+00	6.908174368914909991e+00
1.065245252100922713e+01	7.851140538698759386e+00	6.873952135354466364e+00
1.095645394146420060e+01	8.072757239217228431e+00	6.861965757549930878e+00
1.125040973948521561e+01	8.312576473865032511e+00	6.874015527374073287e+00
1.152934497030756233e+01	8.569042826752818698e+00	6.911037126265195063e+00
1.178786858912830482e+01	8.840420925999968205e+00	6.973337553118070353e+00
1.202023330339578067e+01	9.124760486149751770e+00	7.060770058492095380e+00
1.222043018581781126e+01	9.419856742546626194e+00	7.172861202913255241e+00
1.238232229870854972e+01	9.723208232255274197e+00	7.308900364164117036e+00
1.249981976971721132e+01	1.003197416063983738e+01	7.467999660026499953e+00
1.256709597422399050e+01	1.034293400416109954e+01	7.649130374802417087e+00
1.257884067490820890e+01	1.065245252100922713e+01	7.851140538698759386e+00
1.253054125294293364e+01	1.095645394146420060e+01	8.072757239217228431e+00
1.241877785945763968e+01	1.125040973948521561e+01	8.312576473865032511e+00
1.224151299240702073e+01	1.152934497030756233e+01	8.569042826752818698e+00
1.199835147938144253e+01	1.178786858912830482e+01	8.840420925999968205e+00
1.169074410907217221e+01	1.202023330339578067e+01	9.124760486149751770e+00
1.132210820803178386e+01	1.222043018581781126e+01	9.419856742546626194e+00
1.089784209939963056e+01	1.238232229870854972e+01	9.723208232255274197e+00
1.042521792707165851e+01	1.249981976971721132e+01	1.003197416063983738e+01
9.913148400676243810e+00	1.256709597422399050e+01	1.034293400416109954e+01
9.371836422817249712e+00	1.257884067490820890e+01	1.065245252100922713e+01
8.812330391911839200e+00	1.253054125294293364e+01	1.095645394146420060e+01
8.246019923617446068e+00	1.241877785945763968e+01	1.125040973948521561e+01
7.684114589898367598e+00	1.224151299240702073e+01	1.152934497030756233e+01
7.137150469548269704e+00	1.199835147938144253e+01	1.178786858912830482e+01
6.614565341677002053e+00	1.169074410907217221e+01	1.202023330339578067e+01
6.124373969524203432e+00	1.132210820803178386e+01	1.222043018581781126e+01
5.672961906865514159e+00	1.089784209939963056e+01	1.238232229870854972e+01
5.265002001799377496e+00	1.042521792707165851e+01	1.249981976971721132e+01
4.903484669444107880e+00	9.913148400676243810e+00	1.256709597422399050e+01
4.589842927267881123e+00	9.371836422817249712e+00	1.257884067490820890e+01
4.324147153289225720e+00	8.812330391911839200e+00	1.253054125294293364e+01
4.105342645111628386e+00	8.246019923617446068e+00	1.241877785945763968e+01
3.931504693764902747e+00	7.684114589898367598e+00	1.224151299240702073e+01
3.800089972090206825e+00	7.137150469548269704e+00	1.199835147938144253e+01
3.708168390876048992e+00	6.614565341677002053e+00	1.169074410907217221e+01
3.652625154625791737e+00	6.124373969524203432e+00	1.132210820803178386e+01
3.630327793587635909e+00	5.672961906865514159e+00	1.089784209939963056e+01
3.638257021442766970e+00	5.265002001799377496e+00	1.042521792707165851e+01
3.673603213095108622e+00	4.903484669444107880e+00	9.913148400676243810e+00
3.733832163340903065e+00	4.589842927267881123e+00	9.371836422817249712e+00
3.816724743916152907e+00	4.324147153289225720e+00	8.812330391911839200e+00
3.920395341120936017e+00	4.105342645111628386e+00	8.246019923617446068e+00
4.043293744866997663e+00	3.931504693764902747e+00	7.684114589898367598e+00
4.184194658278309831e+00	3.800089972090206825e+00	7.137150469548269704e+00
4.342178348701876800e+00	3.708168390876048992e+00	6.614565341677002053e+00
4.516605267763452503e+00	3.652625154625791737e+00	6.124373969524203432e+00
4.707086795128738288e+00	3.630327793587635909e+00	5.672961906865514159e+00
4.913453644827242783e+00	3.638257021442766970e+00	5.265002001799377496e+00
5.135722931142826297e+00	3.673603213095108622e+00	4.903484669444107880e+00
5.374064426782879877e+00	3.733832163340903065e+00	4.589842927267881123e+00
5.628766155187923559e+00	3.816724743916152907e+00	4.324147153289225720e+00
5.900199133563628351e+00	3.920395341120936017e+00	4.105342645111628386e+00
6.188780814681338782e+00	4.043293744866997663e+00	3.931504693764902747e+00
6.494936555873079165e+00	4.184194658278309831e+00	3.800089972090206825e+00
6.819058267534725992e+00	4.342178348701876800e+00	3.708168390876048992e+00
7.161459259004168132e+00	4.516605267763452503e+00	3.652625154625791737e+00
7.522324209682349050e+00	4.707086795128738288e+00	3.630327793587635909e+00
7.901653156217490981e+00	4.913453644827242783e+00	3.638257021442766970e+00
8.299198417887822643e+00	5.135722931142826297e+00	3.673603213095108622e+00
8.714393505564327569e+00	5.374064426782879877e+00	3.733832163340903065e+00
9.146273307714912093e+00	5.628766155187923559e+00	3.816724743916152907e+00
9.593385262877760056e+00	5.900199133563628351e+00	3.920395341120936017e+00
1.005369186504779577e+01	6.188780814681338782e+00	4.043293744866997663e+00
1.052446576808574008e+01	6.494936555873079165e+00	4.184194658278309831e+00
1.100218002317610910e+01	6.819058267534725992e+00	4.342178348701876800e+00
1.148239766043262122e+01	7.161459259004168132e+00	4.516605267763452503e+00
1.195966695338919550e+01	7.522324209682349050e+00	4.707086795128738288e+00
1.242743128245380646e+01	7.901653156217490981e+00	4.913453644827242783e+00
1.287796546509147610e+01	8.299198417887822643e+00	5.135722931142826297e+00
1.330235355519743301e+01	8.714393505564327569e+00	5.374064426782879877e+00
1.369052607689323686e+01	9.146273307714912093e+00	5.628766155187923559e+00
1.403137688521093196e+01	9.593385262877760056e+00	5.900199133563628351e+00
1.431298053917670110e+01	1.005369186504779577e+01	6.188780814681338782e+00
1.452292921596617603e+01	1.052446576808574008e+01	6.494936555873079165e+00
1.464880265134727466e+01	1.100218002317610910e+01	6.819058267534725992e+00
1.467877431319177717e+01	1.148239766043262122e+01	7.161459259004168132e+00
1.460234138627004441e+01	1.195966695338919550e+01	7.522324209682349050e+00
1.441114545067549990e+01	1.242743128245380646e+01	7.901653156217490981e+00
1.409982665597934570e+01	1.287796546509147610e+01	8.299198417887822643e+00
1.366683017954058066e+01	1.330235355519743301e+01	8.714393505564327569e+00
1.311506501179296791e+01	1.369052607689323686e+01	9.146273307714912093e+00
1.245230791874619491e+01	1.403137688521093196e+01	9.593385262877760056e+00
1.169125570285557103e+01	1.431298053917670110e+01	1.005369186504779577e+01
1.084916006167790137e+01	1.452292921596617603e+01	1.052446576808574008e+01
9.947030256152611827e+00	1.464880265134727466e+01	1.100218002317610910e+01
9.008452380994812714e+00	1.467877431319177717e+01	1.148239766043262122e+01
8.058137871231098259e+00	1.460234138627004441e+01	1.195966695338919550e+01
7.120363037122769079e+00	1.441114545067549990e+01	1.242743128245380646e+01
6.217482896070134046e+00	1.409982665597934570e+01	1.287796546509147610e+01
5.368689872300016930e+00	1.366683017954058066e+01	1.330235355519743301e+01
4.589143718419696150e+00	1.311506501179296791e+01	1.369052607689323686e+01
3.889534451347050670e+00	1.245230791874619491e+01	1.403137688521093196e+01
3.276071111737262065e+00	1.169125570285557103e+01	1.431298053917670110e+01
2.750831139646477297e+00	1.084916006167790137e+01	1.452292921596617603e+01
2.312368426281863787e+00	9.947030256152611827e+00	1.464880265134727466e+01
1.956465790840249408e+00	9.008452380994812714e+00	1.467877431319177717e+01
1.676926386426061732e+00	8.058137871231098259e+00	1.460234138627004441e+01
1.466321086731489087e+00	7.120363037122769079e+00	1.441114545067549990e+01
1.316637096719109667e+00	6.217482896070134046e+00	1.409982665597934570e+01
1.219800166353358861e+00	5.368689872300016930e+00	1.366683017954058066e+01
1.168064715124540021e+00	4.589143718419696150e+00	1.311506501179296791e+01
1.154281287849337145e+00	3.889534451347050670e+00	1.245230791874619491e+01
1.172059332974728862e+00	3.276071111737262065e+00	1.169125570285557103e+01
1.215846636598188146e+00	2.750831139646477297e+00	1.084916006167790137e+01
1.280946497136020490e+00	2.312368426281863787e+00	9.947030256152611827e+00
1.363491391708830269e+00	1.956465790840249408e+00	9.008452380994812714e+00
1.460388623537063335e+00	1.676926386426061732e+00	8.058137871231098259e+00
1.569250021783093585e+00	1.466321086731489087e+00	7.120363037122769079e+00
1.688314633227144812e+00	1.316637096719109667e+00	6.217482896070134046e+00
1.816370700438866947e+00	1.219800166353358861e+00	5.368689872300016930e+00
1.952681111876836351e+00	1.168064715124540021e+00	4.589143718419696150e+00
2.096914898977356057e+00	1.154281287849337145e+00	3.889534451347050670e+00
2.249086169209825847e+00	1.172059332974728862e+00	3.276071111737262065e+00
2.409501018090689950e+00	1.215846636598188146e+00	2.750831139646477297e+00
2.578712378312579379e+00	1.280946497136020490e+00	2.312368426281863787e+00
2.757482372976863605e+00	1.363491391708830269e+00	1.956465790840249408e+00
2.946751487716156248e+00	1.460388623537063335e+00	1.676926386426061732e+00
3.147613720241180690e+00	1.569250021783093585e+00	1.466321086731489087e+00
3.361296772189181770e+00	1.688314633227144812e+00	1.316637096719109667e+00
3.589146291249478704e+00	1.816370700438866947e+00	1.219800166353358861e+00
3.832613131155853115e+00	1.952681111876836351e+00	1.168064715124540021e+00
4.093242557057655162e+00	2.096914898977356057e+00	1.154281287849337145e+00
4.372664270620961524e+00	2.249086169209825847e+00	1.172059332974728862e+00
4.672582051495441924e+00	2.409501018090689950e+00	1.215846636598188146e+00
4.994761699344975270e+00	2.578712378312579379e+00	1.280946497136020490e+00
5.341015804287288837e+00	2.757482372976863605e+00	1.363491391708830269e+00
5.713183665082939733e+00	2.946751487716156248e+00	1.460388623537063335e+00
6.113104406857633677e+00	3.147613720241180690e+00	1.569250021783093585e+00
6.542581018898375511e+00	3.361296772189181770e+00	1.688314633227144812e+00
7.003332637451659792e+00	3.589146291249478704e+00	1.816370700438866947e+00
7.496931944510178525e+00	3.832613131155853115e+00	1.952681111876836351e+00
8.024724058321400122e+00	4.093242557057655162e+00	2.096914898977356057e+00
8.587722789047607108e+00	4.372664270620961524e+00	2.249086169209825847e+00
9.186479684012729408e+00	4.672582051495441924e+00	2.409501018090689950e+00
9.820920989754560182e+00	4.994761699344975270e+00	2.578712378312579379e+00
1.049014766471785087e+01	5.341015804287288837e+00	2.757482372976863605e+00
1.119219411114328722e+01	5.713183665082939733e+00	2.946751487716156248e+00
1.192374267408724364e+01	6.113104406857633677e+00	3.147613720241180690e+00
1.267979360571490766e+01	6.542581018898375511e+00	3.361296772189181770e+00
1.345329465597732366e+01	7.003332637451659792e+00	3.589146291249478704e+00
1.423474136439544324e+01	7.496931944510178525e+00	3.832613131155853115e+00
1.501176915650013832e+01	8.024724058321400122e+00	4.093242557057655162e+00
1.576877203166002772e+01	8.587722789047607108e+00	4.372664270620961524e+00
1.648660010440495682e+01	9.186479684012729408e+00	4.672582051495441924e+00
1.714240882771462182e+01	9.820920989754560182e+00	4.994761699344975270e+00
1.770975423389368331e+01	1.049014766471785087e+01	5.341015804287288837e+00
1.815904665871272172e+01	1.119219411114328722e+01	5.713183665082939733e+00
1.845848306027489372e+01	1.192374267408724364e+01	6.113104406857633677e+00
1.857556520772808284e+01	1.267979360571490766e+01	6.542581018898375511e+00
1.847926589686439769e+01	1.345329465597732366e+01	7.003332637451659792e+00
1.814281742622452498e+01	1.423474136439544324e+01	7.496931944510178525e+00
1.754696218185320689e+01	1.501176915650013832e+01	8.024724058321400122e+00
1.668333512727382484e+01	1.576877203166002772e+01	8.587722789047607108e+00
1.555747459327956683e+01	1.648660010440495682e+01	9.186479684012729408e+00
1.419083643534888672e+01	1.714240882771462182e+01	9.820920989754560182e+00
1.262118586831117995e+01	1.770975423389368331e+01	1.049014766471785087e+01
1.090091755839092080e+01	1.815904665871272172e+01	1.119219411114328722e+01
9.093217144539226027e+00	1.845848306027489372e+01	1.192374267408724364e+01
7.266460040808929932e+00	1.857556520772808284e+01	1.267979360571490766e+01
5.487706149242876030e+00	1.847926589686439769e+01	1.345329465597732366e+01
3.816424107834269996e+00	1.814281742622452498e+01	1.423474136439544324e+01
2.299547036746380613e+00	1.754696218185320689e+01	1.501176915650013832e+01
9.686199035575948635e-01	1.668333512727382484e+01	1.576877203166002772e+01
-1.607309985581417688e-01	1.555747459327956683e+01	1.648660010440495682e+01
-1.087302888495710107e+00	1.419083643534888672e+01	1.714240882771462182e+01
-1.821449537626793624e+00	1.262118586831117995e+01	1.770975423389368331e+01
-2.381610537627112834e+00	1.090091755839092080e+01	1.815904665871272172e+01
-2.790905437104557407e+00	9.093217144539226027e+00	1.845848306027489372e+01
-3.074241463260237062e+00	7.266460040808929932e+00	1.857556520772808284e+01
-3.256143154241296411e+00	5.487706149242876030e+00	1.847926589686439769e+01
-3.359319726899160141e+00	3.816424107834269996e+00	1.814281742622452498e+01
-3.403867687488349780e+00	2.299547036746380613e+00	1.754696218185320689e+01
-3.406956502339593573e+00	9.686199035575948635e-01	1.668333512727382484e+01
-3.382843440729456752e+00	-1.607309985581417688e-01	1.555747459327956683e+01
-3.343087700766146586e+00	-1.087302888495710107e+00	1.419083643534888672e+01
-3.296866624233373955e+00	-1.821449537626793624e+00	1.262118586831117995e+01
-3.251328047133552612e+00	-2.381610537627112834e+00	1.090091755839092080e+01
-3.211938080275337448e+00	-2.790905437104557407e+00	9.093217144539226027e+00
-3.182801898367412896e+00	-3.074241463260237062e+00	7.266460040808929932e+00
-3.166947261055627294e+00	-3.256143154241296411e+00	5.487706149242876030e+00
-3.166567938265159921e+00	-3.359319726899160141e+00	3.816424107834269996e+00
-3.183228396130262539e+00	-3.403867687488349780e+00	2.299547036746380613e+00
-3.218033178575987918e+00	-3.406956502339593573e+00	9.686199035575948635e-01
-3.271765230296583837e+00	-3.382843440729456752e+00	-1.607309985581417688e-01
-3.344997505477817157e+00	-3.343087700766146586e+00	-1.087302888495710107e+00
-3.438181938053814335e+00	-3.296866624233373955e+00	-1.821449537626793624e+00
-3.551719414214161930e+00	-3.251328047133552612e+00	-2.381610537627112834e+00
-3.686013895174568233e+00	-3.211938080275337448e+00	-2.790905437104557407e+00
-3.841513341933215475e+00	-3.182801898367412896e+00	-3.074241463260237062e+00
-4.018739616943057591e+00	-3.166947261055627294e+00	-3.256143154241296411e+00
-4.218309086932205076e+00	-3.166567938265159921e+00	-3.359319726899160141e+00
-4.440945224795471269e+00	-3.183228396130262539e+00	-3.403867687488349780e+00
-4.687484100901567530e+00	-3.218033178575987918e+00	-3.406956502339593573e+00
-4.958873257857456807e+00	-3.271765230296583837e+00	-3.382843440729456752e+00
-5.256164069533027394e+00	-3.344997505477817157e+00	-3.343087700766146586e+00
-5.580497286593131712e+00	-3.438181938053814335e+00	-3.296866624233373955e+00
-5.933081058896091164e+00	-3.551719414214161930e+00	-3.251328047133552612e+00
-6.315160293024855598e+00	-3.686013895174568233e+00	-3.211938080275337448e+00
-6.727975746423458858e+00	-3.841513341933215475e+00	-3.182801898367412896e+00
-7.172710777939321325e+00	-4.018739616943057591e+00	-3.166947261055627294e+00
-7.650423175095406592e+00	-4.218309086932205076e+00	-3.166567938265159921e+00
-8.161958979742635734e+00	-4.440945224795471269e+00	-3.183228396130262539e+00
-8.707844772057013571e+00	-4.687484100901567530e+00	-3.218033178575987918e+00
-9.288154510143426634e+00	-4.958873257857456807e+00	-3.271765230296583837e+00
-9.902346857348556242e+00	-5.256164069533027394e+00	-3.344997505477817157e+00
-1.054906911016320947e+01	-5.580497286593131712e+00	-3.438181938053814335e+00
-1.122592457959598811e+01	-5.933081058896091164e+00	-3.551719414214161930e+00
-1.192920187100583718e+01	-6.315160293024855598e+00	-3.686013895174568233e+00
-1.265356733384856547e+01	-6.727975746423458858e+00	-3.841513341933215475e+00
-1.339172648174105795e+01	-7.172710777939321325e+00	-4.018739616943057591e+00
-1.413406693799784541e+01	-7.650423175095406592e+00	-4.218309086932205076e+00
-1.486830494238237499e+01	-8.161958979742635734e+00	-4.440945224795471269e+00
-1.557916998420299137e+01	-8.707844772057013571e+00	-4.687484100901567530e+00
-1.624817759144368878e+01	-9.288154510143426634e+00	-4.958873257857456807e+00
-1.685355776771808323e+01	-9.902346857348556242e+00	-5.256164069533027394e+00
-1.737042376103007513e+01	-1.054906911016320947e+01	-5.580497286593131712e+00
-1.777127862961556204e+01	-1.122592457959598811e+01	-5.933081058896091164e+00
-1.802695904802981630e+01	-1.192920187100583718e+01	-6.315160293024855598e+00
-1.810809848897138608e+01	-1.265356733384856547e+01	-6.727975746423458858e+00
-1.798714599115858448e+01	-1.339172648174105795e+01	-7.172710777939321325e+00
-1.764089488052402643e+01	-1.413406693799784541e+01	-7.650423175095406592e+00
-1.705335753007664934e+01	-1.486830494238237499e+01	-8.161958979742635734e+00
-1.621867967777137309e+01	-1.557916998420299137e+01	-8.707844772057013571e+00
-1.514365054858397741e+01	-1.624817759144368878e+01	-9.288154510143426634e+00
-1.384927966859251214e+01	-1.685355776771808323e+01	-9.902346857348556242e+00
-1.237093162640568167e+01	-1.737042376103007513e+01	-1.054906911016320947e+01
-1.075667622470631102e+01	-1.777127862961556204e+01	-1.122592457959598811e+01
-9.063823092493183964e+00	-1.802695904802981630e+01	-1.192920187100583718e+01
-7.354006945273385831e+00	-1.810809848897138608e+01	-1.265356733384856547e+01
-5.687558141746901441e+00	-1.798714599115858448e+01	-1.339172648174105795e+01
-4.118102687953649088e+00	-1.764089488052402643e+01	-1.413406693799784541e+01
-2.688298517169350532e+00	-1.705335753007664934e+01	-1.486830494238237499e+01
-1.427333055533590356e+00	-1.621867967777137309e+01	-1.557916998420299137e+01
-3.503784149526174563e-01	-1.514365054858397741e+01	-1.624817759144368878e+01
5.402267550338356594e-01	-1.384927966859251214e+01	-1.685355776771808323e+01
1.252595620524694198e+00	-1.237093162640568167e+01	-1.737042376103007513e+01
1.802343038014146304e+00	-1.075667622470631102e+01	-1.777127862961556204e+01
2.209630516405141076e+00	-9.063823092493183964e+00	-1.802695904802981630e+01
2.496599548599812479e+00	-7.354006945273385831e+00	-1.810809848897138608e+01
2.685392088473810279e+00	-5.687558141746901441e+00	-1.798714599115858448e+01
2.796794629027290924e+00	-4.118102687953649088e+00	-1.764089488052402643e+01
2.849436819525287934e+00	-2.688298517169350532e+00	-1.705335753007664934e+01
2.859425780509535553e+00	-1.427333055533590356e+00	-1.621867967777137309e+01
2.840288706596863388e+00	-3.503784149526174563e-01	-1.514365054858397741e+01
2.803111624241146238e+00	5.402267550338356594e-01	-1.384927966859251214e+01
2.756787141134545926e+00	1.252595620524694198e+00	-1.237093162640568167e+01
2.708309626522598101e+00	1.802343038014146304e+00	-1.075667622470631102e+01
2.663077974435670292e+00	2.209630516405141076e+00	-9.063823092493183964e+00
2.625182500133274921e+00	2.496599548599812479e+00	-7.354006945273385831e+00
2.597663883441232002e+00	2.685392088473810279e+00	-5.687558141746901441e+00
2.582739386043944929e+00	2.796794629027290924e+00	-4.118102687953649088e+00
2.581995941904197789e+00	2.849436819525287934e+00	-2.688298517169350532e+00
2.596552111676336150e+00	2.859425780509535553e+00	-1.427333055533590356e+00
2.627192031926675941e+00	2.840288706596863388e+00	-3.503784149526174563e-01
2.674474884145110032e+00	2.803111624241146238e+00	5.402267550338356594e-01
2.738823385342791905e+00	2.756787141134545926e+00	1.252595620524694198e+00
2.820594562748898859e+00	2.708309626522598101e+00	1.802343038014146304e+00
2.920135736589954512e+00	2.663077974435670292e+00	2.209630516405141076e+00
3.037828261214286396e+00	2.625182500133274921e+00	2.496599548599812479e+00
3.174121198589058945e+00	2.597663883441232002e+00	2.685392088473810279e+00
3.329556734254891293e+00	2.582739386043944929e+00	2.796794629027290924e+00
3.504788799118125908e+00	2.581995941904197789e+00	2.849436819525287934e+00
3.700596030539635262e+00	2.596552111676336150e+00	2.859425780509535553e+00
3.917889889515763002e+00	2.627192031926675941e+00	2.840288706596863388e+00
4.157718441865528192e+00	2.674474884145110032e+00	2.803111624241146238e+00
4.421266003308470971e+00	2.738823385342791905e+00	2.756787141134545926e+00
4.709848532971684598e+00	2.820594562748898859e+00	2.708309626522598101e+00
5.024904327940165949e+00	2.920135736589954512e+00	2.663077974435670292e+00
5.367979212813489553e+00	3.037828261214286396e+00	2.625182500133274921e+00
5.740705022218487663e+00	3.174121198589058945e+00	2.597663883441232002e+00
6.144769730461389301e+00	3.329556734254891293e+00	2.582739386043944929e+00
6.581877082104558241e+00	3.504788799118125908e+00	2.581995941904197789e+00
7.053693014939643291e+00	3.700596030539635262e+00	2.596552111676336150e+00
7.561775544215159073e+00	3.917889889515763002e+00	2.627192031926675941e+00
8.107484107628138759e+00	4.157718441865528192e+00	2.674474884145110032e+00
8.691863687516466541e+00	4.421266003308470971e+00	2.738823385342791905e+00
9.315498393090612339e+00	4.709848532971684598e+00	2.820594562748898859e+00
9.978328709650098105e+00	5.024904327940165949e+00	2.920135736589954512e+00
1.067942647636468045e+01	5.367979212813489553e+00	3.037828261214286396e+00
1.141672210099703832e+01	5.740705022218487663e+00	3.174121198589058945e+00
1.218667993654345949e+01	6.144769730461389301e+00	3.329556734254891293e+00
1.298392065023121944e+01	6.581877082104558241e+00	3.504788799118125908e+00
1.380079448360428174e+01	7.053693014939643291e+00	3.700596030539635262e+00
1.462691734540031874e+01	7.561775544215159073e+00	3.917889889515763002e+00
1.544869356821435780e+01	8.107484107628138759e+00	4.157718441865528192e+00
1.624886564299179881e+01	8.691863687516466541e+00	4.421266003308470971e+00
1.700615259836664350e+01	9.315498393090612339e+00	4.709848532971684598e+00
1.769506415293828638e+01	9.978328709650098105e+00	5.024904327940165949e+00
1.828600472854076742e+01	1.067942647636468045e+01	5.367979212813489553e+00
1.874580443741100666e+01	1.141672210099703832e+01	5.740705022218487663e+00
1.903882411331610669e+01	1.218667993654345949e+01	6.144769730461389301e+00
1.912876532584750322e+01	1.298392065023121944e+01	6.581877082104558241e+00
1.898125862878640646e+01	1.380079448360428174e+01	7.053693014939643291e+00
1.856719033761621063e+01	1.462691734540031874e+01	7.561775544215159073e+00
1.786655568726692067e+01	1.544869356821435780e+01	8.107484107628138759e+00
1.687241002502270604e+01	1.624886564299179881e+01	8.691863687516466541e+00
1.559427490254574167e+01	1.700615259836664350e+01	9.315498393090612339e+00
1.406021828810493091e+01	1.769506415293828638e+01	9.978328709650098105e+00
1.231685805164248748e+01	1.828600472854076742e+01	1.067942647636468045e+01
1.042680349010927365e+01	1.874580443741100666e+01	1.141672210099703832e+01
8.463547916033682839e+00	1.903882411331610669e+01	1.218667993654345949e+01
6.504447775329474268e+00	1.912876532584750322e+01	1.298392065023121944e+01
4.622970068152408629e+00	1.898125862878640646e+01	1.380079448360428174e+01
2.881643461836120412e+00	1.856719033761621063e+01	1.462691734540031874e+01
1.326985702282904578e+00	1.786655568726692067e+01	1.544869356821435780e+01
-1.285324115508235110e-02	1.687241002502270604e+01	1.624886564299179881e+01
-1.127693885989565548e+00	1.559427490254574167e+01	1.700615259836664350e+01
-2.022749492077642763e+00	1.406021828810493091e+01	1.769506415293828638e+01
-2.714779572656173645e+00	1.231685805164248748e+01	1.828600472854076742e+01
-3.227907358982800012e+00	1.042680349010927365e+01	1.874580443741100666e+01
-3.589821163772404233e+00	8.463547916033682839e+00	1.903882411331610669e+01
-3.828770590581244804e+00	6.504447775329474268e+00	1.912876532584750322e+01
-3.971482465365963943e+00	4.622970068152408629e+00	1.898125862878640646e+01
-4.041922457215606279e+00	2.881643461836120412e+00	1.856719033761621063e+01
-4.060727411479661875e+00	1.326985702282904578e+00	1.786655568726692067e+01
-4.045109173117703349e+00	-1.285324115508235110e-02	1.687241002502270604e+01
-4.009052172152149929e+00	-1.127693885989565548e+00	1.559427490254574167e+01
-3.963667635648912224e+00	-2.022749492077642763e+00	1.406021828810493091e+01
-3.917609684268370529e+00	-2.714779572656173645e+00	1.231685805164248748e+01
-3.877494203495915670e+00	-3.227907358982800012e+00	1.042680349010927365e+01
-3.848287669341965422e+00	-3.589821163772404233e+00	8.463547916033682839e+00
-3.833650690496159363e+00	-3.828770590581244804e+00	6.504447775329474268e+00
-3.836231792773143301e+00	-3.971482465365963943e+00	4.622970068152408629e+00
-3.857912955583155501e+00	-4.041922457215606279e+00	2.881643461836120412e+00
-3.900011317326821381e+00	-4.060727411479661875e+00	1.326985702282904578e+00
-3.963442540245796231e+00	-4.045109173117703349e+00	-1.285324115508235110e-02
-4.048851391933228072e+00	-4.009052172152149929e+00	-1.127693885989565548e+00
-4.156714669435229048e+00	-3.963667635648912224e+00	-2.022749492077642763e+00
-4.287420953894094389e+00	-3.917609684268370529e+00	-2.714779572656173645e+00
-4.441330992311646852e+00	-3.877494203495915670e+00	-3.227907358982800012e+00
-4.618821830114144156e+00	-3.848287669341965422e+00	-3.589821163772404233e+00
-4.820317190832396292e+00	-3.833650690496159363e+00	-3.828770590581244804e+00
-5.046306021740128323e+00	-3.836231792773143301e+00	-3.971482465365963943e+00
-5.297350590906948042e+00	-3.857912955583155501e+00	-4.041922457215606279e+00
-5.574085022444422499e+00	-3.900011317326821381e+00	-4.060727411479661875e+00
-5.877204683137986940e+00	-3.963442540245796231e+00	-4.045109173117703349e+00
-6.207446377000027660e+00	-4.048851391933228072e+00	-4.009052172152149929e+00
-6.565558858945522047e+00	-4.156714669435229048e+00	-3.963667635648912224e+00
-6.952262742887614699e+00	-4.287420953894094389e+00	-3.917609684268370529e+00
-7.368198456501851901e+00	-4.441330992311646852e+00	-3.877494203495915670e+00
-7.813860495812386731e+00	-4.618821830114144156e+00	-3.848287669341965422e+00
-8.289515879718257096e+00	-4.820317190832396292e+00	-3.833650690496159363e+00
-8.795104435228674689e+00	-5.046306021740128323e+00	-3.836231792773143301e+00
-9.330118417449565271e+00	-5.297350590906948042e+00	-3.857912955583155501e+00
-9.893459071496147672e+00	-5.574085022444422499e+00	-3.900011317326821381e+00
-1.048326819975962643e+01	-5.877204683137986940e+00	-3.963442540245796231e+00
-1.109673377391863447e+01	-6.207446377000027660e+00	-4.048851391933228072e+00
-1.172987034124996697e+01	-6.565558858945522047e+00	-4.156714669435229048e+00
-1.237727767935046685e+01	-6.952262742887614699e+00	-4.287420953894094389e+00
-1.303188514274335397e+01	-7.368198456501851901e+00	-4.441330992311646852e+00
-1.368469470137169530e+01	-7.813860495812386731e+00	-4.618821830114144156e+00
-1.432454299544889409e+01	-8.289515879718257096e+00	-4.820317190832396292e+00
-1.493791181987909233e+01	-8.795104435228674689e+00	-5.046306021740128323e+00
-1.550882691304928684e+01	-9.330118417449565271e+00	-5.297350590906948042e+00
-1.601889573671756395e+01	-9.893459071496147672e+00	-5.574085022444422499e+00
-1.644754416643555217e+01	-1.048326819975962643e+01	-5.877204683137986940e+00
-1.677251659542378093e+01	-1.109673377391863447e+01	-6.207446377000027660e+00
-1.697069963211205490e+01	-1.172987034124996697e+01	-6.565558858945522047e+00
-1.701931126103871961e+01	-1.237727767935046685e+01	-6.952262742887614699e+00
-1.689746016938102358e+01	-1.303188514274335397e+01	-7.368198456501851901e+00
-1.658802117491532613e+01	-1.368469470137169530e+01	-7.813860495812386731e+00
-1.607969443189139724e+01	-1.432454299544889409e+01	-8.289515879718257096e+00
-1.536902820170009498e+01	-1.493791181987909233e+01	-8.795104435228674689e+00
-1.446210679417212930e+01	-1.550882691304928684e+01	-9.330118417449565271e+00
-1.337556417983831025e+01	-1.601889573671756395e+01	-9.893459071496147672e+00
-1.213660874717155380e+01	-1.644754416643555217e+01	-1.048326819975962643e+01
-1.078185497389747738e+01	-1.677251659542378093e+01	-1.109673377391863447e+01
-9.354949673655822195e+00	-1.697069963211205490e+01	-1.172987034124996697e+01
-7.903218899507219675e+00	-1.701931126103871961e+01	-1.237727767935046685e+01
-6.473784007802422025e+00	-1.689746016938102358e+01	-1.303188514274335397e+01
-5.109731068853703206e+00	-1.658802117491532613e+01	-1.368469470137169530e+01
-3.846916585021752155e+00	-1.607969443189139724e+01	-1.432454299544889409e+01
-2.711849040676561629e+00	-1.536902820170009498e+01	-1.493791181987909233e+01
-1.720845003383017602e+00	-1.446210679417212930e+01	-1.550882691304928684e+01
-8.803968380064268739e-01	-1.337556417983831025e+01	-1.601889573671756395e+01
-1.884821420782589740e-01	-1.213660874717155380e+01	-1.644754416643555217e+01
3.635615869500431474e-01	-1.078185497389747738e+01	-1.677251659542378093e+01
7.889752456705161343e-01	-9.354949673655822195e+00	-1.697069963211205490e+01
1.103632511276473771e+00	-7.903218899507219675e+00	-1.701931126103871961e+01
1.324403260507320379e+00	-6.473784007802422025e+00	-1.689746016938102358e+01
1.467910686746751070e+00	-5.109731068853703206e+00	-1.658802117491532613e+01
1.549683093921300436e+00	-3.846916585021752155e+00	-1.607969443189139724e+01
1.583649671863452291e+00	-2.711849040676561629e+00	-1.536902820170009498e+01
1.581906600600925250e+00	-1.720845003383017602e+00	-1.446210679417212930e+01
1.554677346188614084e+00	-8.803968380064268739e-01	-1.337556417983831025e+01
1.510400243321813774e+00	-1.884821420782589740e-01	-1.213660874717155380e+01
1.455890490413517480e+00	3.635615869500431474e-01	-1.078185497389747738e+01
1.396538067600149535e+00	7.889752456705161343e-01	-9.354949673655822195e+00
1.336515536821807126e+00	1.103632511276473771e+00	-7.903218899507219675e+00
1.278979395708604860e+00	1.324403260507320379e+00	-6.473784007802422025e+00
1.226255686778002119e+00	1.467910686746751070e+00	-5.109731068853703206e+00
1.180005349047212881e+00	1.549683093921300436e+00	-3.846916585021752155e+00
1.141367879008656994e+00	1.583649671863452291e+00	-2.711849040676561629e+00
1.111083735643591641e+00	1.581906600600925250e+00	-1.720845003383017602e+00
1.089596974133509866e+00	1.554677346188614084e+00	-8.803968380064268739e-01
1.077140114555074080e+00	1.510400243321813774e+00	-1.884821420782589740e-01
1.073803445184585037e+00	1.455890490413517480e+00	3.635615869500431474e-01
1.079590957424519271e+00	1.396538067600149535e+00	7.889752456705161343e-01
1.094464995436432941e+00	1.336515536821807126e+00	1.103632511276473771e+00
1.118381531116294347e+00	1.278979395708604860e+00	1.324403260507320379e+00
1.151317776417699168e+00	1.226255686778002119e+00	1.467910686746751070e+00
1.193293639749108737e+00	1.180005349047212881e+00	1.549683093921300436e+00
1.244388332865321578e+00	1.141367879008656994e+00	1.583649671863452291e+00
1.304753246062823058e+00	1.111083735643591641e+00	1.581906600600925250e+00
1.374622036202572062e+00	1.089596974133509866e+00	1.554677346188614084e+00
1.454318715731495404e+00	1.077140114555074080e+00	1.510400243321813774e+00
1.544264391686925642e+00	1.073803445184585037e+00	1.455890490413517480e+00
1.644983180893352159e+00	1.079590957424519271e+00	1.396538067600149535e+00
1.757107719708530746e+00	1.094464995436432941e+00	1.336515536821807126e+00
1.881384591676997342e+00	1.118381531116294347e+00	1.278979395708604860e+00
2.018679911746629863e+00	1.151317776417699168e+00	1.226255686778002119e+00
2.169985228291848145e+00	1.193293639749108737e+00	1.180005349047212881e+00
2.336423830596115803e+00	1.244388332865321578e+00	1.141367879008656994e+00
2.519257475678509106e+00	1.304753246062823058e+00	1.111083735643591641e+00
2.719893469755181314e+00	1.374622036202572062e+00	1.089596974133509866e+00
2.939891950723965586e+00	1.454318715731495404e+00	1.077140114555074080e+00
3.180973112284404714e+00	1.544264391686925642e+00	1.073803445184585037e+00
3.445023979690500671e+00	1.644983180893352159e+00	1.079590957424519271e+00
3.734104181921329424e+00	1.757107719708530746e+00	1.094464995436432941e+00
4.050449953235438549e+00	1.881384591676997342e+00	1.118381531116294347e+00
4.396475323876414265e+00	2.018679911746629863e+00	1.151317776417699168e+00
4.774769107064984475e+00	2.169985228291848145e+00	1.193293639749108737e+00
5.188085835565170889e+00	2.336423830596115803e+00	1.244388332865321578e+00
5.639328220319150375e+00	2.519257475678509106e+00	1.304753246062823058e+00
6.131517966507434636e+00	2.719893469755181314e+00	1.374622036202572062e+00
6.667750857053355240e+00	2.939891950723965586e+00	1.454318715731495404e+00
7.251130868622622572e+00	3.180973112284404714e+00	1.544264391686925642e+00
7.884676695223740595e+00	3.445023979690500671e+00	1.644983180893352159e+00
8.571192410474260726e+00	3.734104181921329424e+00	1.757107719708530746e+00
9.313092125658931408e+00	4.050449953235438549e+00	1.881384591676997342e+00
1.011216648183858524e+01	4.396475323876414265e+00	2.018679911746629863e+00
1.096927683846524282e+01	4.774769107064984475e+00	2.169985228291848145e+00
1.188396144141633037e+01	5.188085835565170889e+00	2.336423830596115803e+00
1.285393727533765684e+01	5.639328220319150375e+00	2.519257475678509106e+00
1.387448269916835741e+01	6.131517966507434636e+00	2.719893469755181314e+00
1.493769079787619347e+01	6.667750857053355240e+00	2.939891950723965586e+00
1.603159374945942162e+01	7.251130868622622572e+00	3.180973112284404714e+00
1.713917717735219881e+01	7.884676695223740595e+00	3.445023979690500671e+00
1.823733375875761453e+01	8.571192410474260726e+00	3.734104181921329424e+00
1.929585063961887670e+01	9.313092125658931408e+00	4.050449953235438549e+00
2.027658761886425509e+01	1.011216648183858524e+01	4.396475323876414265e+00
2.113308126866357739e+01	1.096927683846524282e+01	4.774769107064984475e+00
2.181089568935341205e+01	1.188396144141633037e+01	5.188085835565170889e+00
2.224911310039084711e+01	1.285393727533765684e+01	5.639328220319150375e+00
2.238338015763503108e+01	1.387448269916835741e+01	6.131517966507434636e+00
2.215084465833310645e+01	1.493769079787619347e+01	6.667750857053355240e+00
2.149706940785265630e+01	1.603159374945942162e+01	7.251130868622622572e+00
2.038454947882301838e+01	1.713917717735219881e+01	7.884676695223740595e+00
1.880180184674498989e+01	1.823733375875761453e+01	8.571192410474260726e+00
1.677127465901332570e+01	1.929585063961887670e+01	9.313092125658931408e+00
1.435381449914473251e+01	2.027658761886425509e+01	1.011216648183858524e+01
1.164750472777554258e+01	2.113308126866357739e+01	1.096927683846524282e+01
8.779638555739092354e+00	2.181089568935341205e+01	1.188396144141633037e+01
5.892378668092693061e+00	2.224911310039084711e+01	1.285393727533765684e+01
3.124743156944897571e+00	2.238338015763503108e+01	1.387448269916835741e+01
5.950339708286311868e-01	2.215084465833310645e+01	1.493769079787619347e+01
-1.612119905094232308e+00	2.149706940785265630e+01	1.603159374945942162e+01
-3.451447399941676597e+00	2.038454947882301838e+01	1.713917717735219881e+01
-4.915188654921776035e+00	1.880180184674498989e+01	1.823733375875761453e+01
-6.025616103764246390e+00	1.677127465901332570e+01	1.929585063961887670e+01
-6.824889770741472184e+00	1.435381449914473251e+01	2.027658761886425509e+01
-7.365036277816224164e+00	1.164750472777554258e+01	2.113308126866357739e+01
-7.699873078059889409e+00	8.779638555739092354e+00	2.181089568935341205e+01
-7.879571537649546542e+00	5.892378668092693061e+00	2.224911310039084711e+01
-7.947704768553483845e+00	3.124743156944897571e+00	2.238338015763503108e+01
-7.940195773882140706e+00	5.950339708286311868e-01	2.215084465833310645e+01
-7.885492412149178953e+00	-1.612119905094232308e+00	2.149706940785265630e+01
-7.805399127196167797e+00	-3.451447399941676597e+00	2.038454947882301838e+01
-7.716163853558453134e+00	-4.915188654921776035e+00	1.880180184674498989e+01
-7.629576968542719939e+00	-6.025616103764246390e+00	1.677127465901332570e+01
-7.553958049067365010e+00	-6.824889770741472184e+00	1.435381449914473251e+01
-7.494982923232283767e+00	-7.365036277816224164e+00	1.164750472777554258e+01
-7.456346837055702004e+00	-7.699873078059889409e+00	8.779638555739092354e+00
-7.440280383428801159e+00	-7.879571537649546542e+00	5.892378668092693061e+00
-7.447942253797371848e+00	-7.947704768553483845e+00	3.124743156944897571e+00
-7.479713203400509158e+00	-7.940195773882140706e+00	5.950339708286311868e-01
-7.535412776776772681e+00	-7.885492412149178953e+00	-1.612119905094232308e+00
-7.614456498276779506e+00	-7.805399127196167797e+00	-3.451447399941676597e+00
-7.715967472155422335e+00	-7.716163853558453134e+00	-4.915188654921776035e+00
-7.838853106300962992e+00	-7.629576968542719939e+00	-6.025616103764246390e+00
-7.981855089390048619e+00	-7.553958049067365010e+00	-6.824889770741472184e+00
-8.143578776185602663e+00	-7.494982923232283767e+00	-7.365036277816224164e+00
-8.322506675922566544e+00	-7.456346837055702004e+00	-7.699873078059889409e+00
-8.516999691589891341e+00	-7.440280383428801159e+00	-7.879571537649546542e+00
-8.725289032655833665e+00	-7.447942253797371848e+00	-7.947704768553483845e+00
-8.945461247845541308e+00	-7.479713203400509158e+00	-7.940195773882140706e+00
-9.175438543008549885e+00	-7.535412776776772681e+00	-7.885492412149178953e+00
-9.412956421007121932e+00	-7.614456498276779506e+00	-7.805399127196167797e+00
-9.655540674576407412e+00	-7.715967472155422335e+00	-7.716163853558453134e+00
-9.900485852914203022e+00	-7.838853106300962992e+00	-7.629576968542719939e+00
-1.014483748270269281e+01	-7.981855089390048619e+00	-7.553958049067365010e+00
-1.038538052546128831e+01	-8.143578776185602663e+00	-7.494982923232283767e+00
-1.061863676001817502e+01	-8.322506675922566544e+00	-7.456346837055702004e+00
-1.084087394650946834e+01	-8.516999691589891341e+00	-7.440280383428801159e+00
-1.104812970071433753e+01	-8.725289032655833665e+00	-7.447942253797371848e+00
-1.123625291792274083e+01	-8.945461247845541308e+00	-7.479713203400509158e+00
-1.140096525903181401e+01	-9.175438543008549885e+00	-7.535412776776772681e+00
-1.153794457144945085e+01	-9.412956421007121932e+00	-7.614456498276779506e+00
-1.164293109557658390e+01	-9.655540674576407412e+00	-7.715967472155422335e+00
-1.171185585978381027e+01	-9.900485852914203022e+00	-7.838853106300962992e+00
-1.174098879119400429e+01	-1.014483748270269281e+01	-7.981855089390048619e+00
-1.172710182790701161e+01	-1.038538052546128831e+01	-8.143578776185602663e+00
-1.166763985413575533e+01	-1.061863676001817502e+01	-8.322506675922566544e+00
-1.156088982909415819e+01	-1.084087394650946834e+01	-8.516999691589891341e+00
-1.140613636744783754e+01	-1.104812970071433753e+01	-8.725289032655833665e+00
-1.120379063984421641e+01	-1.123625291792274083e+01	-8.945461247845541308e+00
-1.095547919345303534e+01	-1.140096525903181401e+01	-9.175438543008549885e+00
-1.066408047789760261e+01	-1.153794457144945085e+01	-9.412956421007121932e+00
-1.033369968354495505e+01	-1.164293109557658390e+01	-9.655540674576407412e+00
-9.969576905809509171e+00	-1.171185585978381027e+01	-9.900485852914203022e+00
-9.577929305031817719e+00	-1.174098879119400429e+01	-1.014483748270269281e+01
-9.165734218418876367e+00	-1.172710182790701161e+01	-1.038538052546128831e+01
-8.740466269182254777e+00	-1.166763985413575533e+01	-1.061863676001817502e+01
-8.309806504629948520e+00	-1.156088982909415819e+01	-1.084087394650946834e+01
-7.881344678360754585e+00	-1.140613636744783754e+01	-1.104812970071433753e+01
-7.462296447873424832e+00	-1.120379063984421641e+01	-1.123625291792274083e+01
-7.059255364709755121e+00	-1.095547919345303534e+01	-1.140096525903181401e+01
-6.677995402279263359e+00	-1.066408047789760261e+01	-1.153794457144945085e+01
-6.323334078191389374e+00	-1.033369968354495505e+01	-1.164293109557658390e+01
-5.999059882986365722e+00	-9.969576905809509171e+00	-1.171185585978381027e+01
-5.707921652348519892e+00	-9.577929305031817719e+00	-1.174098879119400429e+01
-5.451672489422828782e+00	-9.165734218418876367e+00	-1.172710182790701161e+01
-5.231157355808244702e+00	-8.740466269182254777e+00	-1.166763985413575533e+01
-5.046431680830877120e+00	-8.309806504629948520e+00	-1.156088982909415819e+01
-4.896898174179864505e+00	-7.881344678360754585e+00	-1.140613636744783754e+01
-4.781450143797322916e+00	-7.462296447873424832e+00	-1.120379063984421641e+01
-4.698611591575759583e+00	-7.059255364709755121e+00	-1.095547919345303534e+01
-4.646666748895563970e+00	-6.677995402279263359e+00	-1.066408047789760261e+01
-4.623774150441845698e+00	-6.323334078191389374e+00	-1.033369968354495505e+01
-4.628062557224493112e+00	-5.999059882986365722e+00	-9.969576905809509171e+00
-4.657707866650660833e+00	-5.707921652348519892e+00	-9.577929305031817719e+00
-4.710991523556002925e+00	-5.451672489422828782e+00	-9.165734218418876367e+00
-4.786341878405552919e+00	-5.231157355808244702e+00	-8.740466269182254777e+00
-4.882360480529380986e+00	-5.046431680830877120e+00	-8.309806504629948520e+00
-4.997835520994144076e+00	-4.896898174179864505e+00	-7.881344678360754585e+00
-5.131744632326356026e+00	-4.781450143797322916e+00	-7.462296447873424832e+00
-5.283249085366249709e+00	-4.698611591575759583e+00	-7.059255364709755121e+00
-5.451681159509354835e+00	-4.646666748895563970e+00	-6.677995402279263359e+00
-5.636526149977402866e+00	-4.623774150441845698e+00	-6.323334078191389374e+00
-5.837400149751428735e+00	-4.628062557224493112e+00	-5.999059882986365722e+00
-6.054024428361459265e+00	-4.657707866650660833e+00	-5.707921652348519892e+00
-6.286196940162338542e+00	-4.710991523556002925e+00	-5.451672489422828782e+00
-6.533761240257907943e+00	-4.786341878405552919e+00	-5.231157355808244702e+00
-6.796572872327889314e+00	-4.882360480529380986e+00	-5.046431680830877120e+00
-7.074463122920783498e+00	-4.997835520994144076e+00	-4.896898174179864505e+00
-7.367199914751438428e+00	-5.131744632326356026e+00	-4.781450143797322916e+00
-7.674445541703038387e+00	-5.283249085366249709e+00	-4.698611591575759583e+00
-7.995710937169566712e+00	-5.451681159509354835e+00	-4.646666748895563970e+00
-8.330306224486687228e+00	-5.636526149977402866e+00	-4.623774150441845698e+00
-8.677287436149068611e+00	-5.837400149751428735e+00	-4.628062557224493112e+00
-9.035399523296852919e+00	-6.054024428361459265e+00	-4.657707866650660833e+00
-9.403016127426024440e+00	-6.286196940162338542e+00	-4.710991523556002925e+00
-9.778077072863986530e+00	-6.533761240257907943e+00	-4.786341878405552919e+00
-1.015802518082042205e+01	-6.796572872327889314e+00	-4.882360480529380986e+00
-1.053974481847418332e+01	-7.074463122920783498e+00	-4.997835520994144076e+00
-1.091950558338906951e+01	-7.367199914751438428e+00	-5.131744632326356026e+00
-1.129291566903744837e+01	-7.674445541703038387e+00	-5.283249085366249709e+00
-1.165489071556671341e+01	-7.995710937169566712e+00	-5.451681159509354835e+00
-1.199964523214372569e+01	-8.330306224486687228e+00	-5.636526149977402866e+00
-1.232071483734586970e+01	-8.677287436149068611e+00	-5.837400149751428735e+00
-1.261101838786684937e+01	-9.035399523296852919e+00	-6.054024428361459265e+00
-1.286296926603272794e+01	-9.403016127426024440e+00	-6.286196940162338542e+00
-1.306864432203231097e+01	-9.778077072863986530e+00	-6.533761240257907943e+00
-1.322001683289058427e+01	-1.015802518082042205e+01	-6.796572872327889314e+00
-1.330925599017410121e+01	-1.053974481847418332e+01	-7.074463122920783498e+00
-1.332908962862874525e+01	-1.091950558338906951e+01	-7.367199914751438428e+00
-1.327321917547048535e+01	-1.129291566903744837e+01	-7.674445541703038387e+00
-1.313676654425351842e+01	-1.165489071556671341e+01	-7.995710937169566712e+00
-1.291672283982555491e+01	-1.199964523214372569e+01	-8.330306224486687228e+00
-1.261235975965998257e+01	-1.232071483734586970e+01	-8.677287436149068611e+00
-1.222555840977447517e+01	-1.261101838786684937e+01	-9.035399523296852919e+00
-1.176100901218227257e+01	-1.286296926603272794e+01	-9.403016127426024440e+00
-1.122624046865428937e+01	-1.306864432203231097e+01	-9.778077072863986530e+00
-1.063145185182846397e+01	-1.322001683289058427e+01	-1.015802518082042205e+01
-9.989138028670399905e+00	-1.330925599017410121e+01	-1.053974481847418332e+01
-9.313526411261776161e+00	-1.332908962862874525e+01	-1.091950558338906951e+01
-8.619867298645607079e+00	-1.327321917547048535e+01	-1.129291566903744837e+01
-7.923641578662433460e+00	-1.313676654425351842e+01	-1.165489071556671341e+01
-7.239762175109086151e+00	-1.291672283982555491e+01	-1.199964523214372569e+01
-6.581846626200342776e+00	-1.261235975965998257e+01	-1.232071483734586970e+01
-5.961627162345218167e+00	-1.222555840977447517e+01	-1.261101838786684937e+01
-5.388543932436277828e+00	-1.176100901218227257e+01	-1.286296926603272794e+01
-4.869541005324145466e+00	-1.122624046865428937e+01	-1.306864432203231097e+01
-4.409058668915811552e+00	-1.063145185182846397e+01	-1.322001683289058427e+01
-4.009194004257288668e+00	-9.989138028670399905e+00	-1.330925599017410121e+01
-3.669987715057724031e+00	-9.313526411261776161e+00	-1.332908962862874525e+01
-3.389789648653201759e+00	-8.619867298645607079e+00	-1.327321917547048535e+01
-3.165657396752459274e+00	-7.923641578662433460e+00	-1.313676654425351842e+01
-2.993749664222836504e+00	-7.239762175109086151e+00	-1.291672283982555491e+01
-2.869686193634394478e+00	-6.581846626200342776e+00	-1.261235975965998257e+01
-2.788856642735282776e+00	-5.961627162345218167e+00	-1.222555840977447517e+01
-2.746670282601965773e+00	-5.388543932436277828e+00	-1.176100901218227257e+01
-2.738745809234549800e+00	-4.869541005324145466e+00	-1.122624046865428937e+01
-2.761045676366056245e+00	-4.409058668915811552e+00	-1.063145185182846397e+01
-2.809962342699373838e+00	-4.009194004257288668e+00	-9.989138028670399905e+00
-2.882365100619772580e+00	-3.669987715057724031e+00	-9.313526411261776161e+00
-2.975616204755905159e+00	-3.389789648653201759e+00	-8.619867298645607079e+00
-3.087564300489380908e+00	-3.165657396752459274e+00	-7.923641578662433460e+00
-3.216522028314064308e+00	-2.993749664222836504e+00	-7.239762175109086151e+00
-3.361233410625067197e+00	-2.869686193634394478e+00	-6.581846626200342776e+00
-3.520835380552221672e+00	-2.788856642735282776e+00	-5.961627162345218167e+00
-3.694816681687202564e+00	-2.746670282601965773e+00	-5.388543932436277828e+00
-3.882976394563466993e+00	-2.738745809234549800e+00	-4.869541005324145466e+00
-4.085383538439200990e+00	-2.761045676366056245e+00	-4.409058668915811552e+00
-4.302338543752089350e+00	-2.809962342699373838e+00	-4.009194004257288668e+00
-4.534336870401681985e+00	-2.882365100619772580e+00	-3.669987715057724031e+00
-4.782034635277744528e+00	-2.975616204755905159e+00	-3.389789648653201759e+00
-5.046215785033523638e+00	-3.087564300489380908e+00	-3.165657396752459274e+00
-5.327760085135619939e+00	-3.216522028314064308e+00	-2.993749664222836504e+00
-5.627610975084854417e+00	-3.361233410625067197e+00	-2.869686193634394478e+00
-5.946742147472615869e+00	-3.520835380552221672e+00	-2.788856642735282776e+00
-6.286121534307211434e+00	-3.694816681687202564e+00	-2.746670282601965773e+00
-6.646671221338848135e+00	-3.882976394563466993e+00	-2.738745809234549800e+00
-7.029221658578047816e+00	-4.085383538439200990e+00	-2.761045676366056245e+00
-7.434458397714688971e+00	-4.302338543752089350e+00	-2.809962342699373838e+00
-7.862859477423715049e+00	-4.534336870401681985e+00	-2.882365100619772580e+00
-8.314621518371442477e+00	-4.782034635277744528e+00	-2.975616204755905159e+00
-8.789572616791739179e+00	-5.046215785033523638e+00	-3.087564300489380908e+00
-9.287070290721382904e+00	-5.327760085135619939e+00	-3.216522028314064308e+00
-9.805883108166153050e+00	-5.627610975084854417e+00	-3.361233410625067197e+00
-1.034405530647953064e+01	-5.946742147472615869e+00	-3.520835380552221672e+00
-1.089875481665053414e+01	-6.286121534307211434e+00	-3.694816681687202564e+00
-1.146610677741856499e+01	-6.646671221338848135e+00	-3.882976394563466993e+00
-1.204101701895892518e+01	-7.029221658578047816e+00	-4.085383538439200990e+00
-1.261699326624292006e+01	-7.434458397714688971e+00	-4.302338543752089350e+00
-1.318597606954150869e+01	-7.862859477423715049e+00	-4.534336870401681985e+00
-1.373819672690463634e+01	-8.314621518371442477e+00	-4.782034635277744528e+00
-1.426208554990125954e+01	-8.789572616791739179e+00	-5.046215785033523638e+00
-1.474426027132384576e+01	-9.287070290721382904e+00	-5.327760085135619939e+00
-1.516963030511688970e+01	-9.805883108166153050e+00	-5.627610975084854417e+00
-1.552165649712524775e+01	-1.034405530647953064e+01	-5.946742147472615869e+00
-1.578280589503622622e+01	-1.089875481665053414e+01	-6.286121534307211434e+00
-1.593523434739437228e+01	-1.146610677741856499e+01	-6.646671221338848135e+00
-1.596171368725672757e+01	-1.204101701895892518e+01	-7.029221658578047816e+00
-1.584679270632548231e+01	-1.261699326624292006e+01	-7.434458397714688971e+00
-1.557814161821240084e+01	-1.318597606954150869e+01	-7.862859477423715049e+00
-1.514798087649450764e+01	-1.373819672690463634e+01	-8.314621518371442477e+00
-1.455444402874590182e+01	-1.426208554990125954e+01	-8.789572616791739179e+00
-1.380268244929831489e+01	-1.474426027132384576e+01	-9.287070290721382904e+00
-1.290550235737962659e+01	-1.516963030511688970e+01	-9.805883108166153050e+00
-1.188334619210066911e+01	-1.552165649712524775e+01	-1.034405530647953064e+01
-1.076349975097498479e+01	-1.578280589503622622e+01	-1.089875481665053414e+01
-9.578519840749802228e+00	-1.593523434739437228e+01	-1.146610677741856499e+01
-8.364015215076534560e+00	-1.596171368725672757e+01	-1.204101701895892518e+01
-7.156043623798153064e+00	-1.584679270632548231e+01	-1.261699326624292006e+01
-5.988473036024080542e+00	-1.557814161821240084e+01	-1.318597606954150869e+01
-4.890667930687361498e+00	-1.514798087649450764e+01	-1.373819672690463634e+01
-3.885795427555678749e+00	-1.455444402874590182e+01	-1.426208554990125954e+01
-2.989919361014237165e+00	-1.380268244929831489e+01	-1.474426027132384576e+01
-2.211899842390780524e+00	-1.290550235737962659e+01	-1.516963030511688970e+01
-1.553982095253011675e+00	-1.188334619210066911e+01	-1.552165649712524775e+01
-1.012871384001842845e+00	-1.076349975097498479e+01	-1.578280589503622622e+01
-5.810616539471924469e-01	-9.578519840749802228e+00	-1.593523434739437228e+01
-2.482065678591077185e-01	-8.364015215076534560e+00	-1.596171368725672757e+01
-2.374234090334964575e-03	-7.156043623798153064e+00	-1.584679270632548231e+01
1.689098197438026749e-01	-5.988473036024080542e+00	-1.557814161821240084e+01
2.778692676672945283e-01	-4.890667930687361498e+00	-1.514798087649450764e+01
3.359280244236124702e-01	-3.885795427555678749e+00	-1.455444402874590182e+01
3.533742787847641842e-01	-2.989919361014237165e+00	-1.380268244929831489e+01
3.391943691003322381e-01	-2.211899842390780524e+00	-1.290550235737962659e+01
3.010319706649484117e-01	-1.553982095253011675e+00	-1.188334619210066911e+01
2.452327777128829045e-01	-1.012871384001842845e+00	-1.076349975097498479e+01
1.769422797897950983e-01	-5.810616539471924469e-01	-9.578519840749802228e+00
1.002321023198424893e-01	-2.482065678591077185e-01	-8.364015215076534560e+00
1.823746140440538066e-02	-2.374234090334964575e-03	-7.156043623798153064e+00
-6.670594291402220932e-02	1.689098197438026749e-01	-5.988473036024080542e+00
-1.529328741217533538e-01	2.778692676672945283e-01	-4.890667930687361498e+00
-2.393314533140081246e-01	3.359280244236124702e-01	-3.885795427555678749e+00
-3.252399181530174488e-01	3.533742787847641842e-01	-2.989919361014237165e+00
-4.103577223359611281e-01	3.391943691003322381e-01	-2.211899842390780524e+00
-4.946705462080938087e-01	3.010319706649484117e-01	-1.553982095253011675e+00
-5.783882587465188907e-01	2.452327777128829045e-01	-1.012871384001842845e+00
-6.618945943366276730e-01	1.769422797897950983e-01	-5.810616539471924469e-01
-7.457071982503242769e-01	1.002321023198424893e-01	-2.482065678591077185e-01
-8.304466925161475555e-01	1.823746140440538066e-02	-2.374234090334964575e-03
-9.168134779199761386e-01	-6.670594291402220932e-02	1.689098197438026749e-01
-1.005571090391176092e+00	-1.529328741217533538e-01	2.778692676672945283e-01
-1.097535052260218302e+00	-2.393314533140081246e-01	3.359280244236124702e-01
-1.193566288209573223e+00	-3.252399181530174488e-01	3.533742787847641842e-01
-1.294568303744333404e+00	-4.103577223359611281e-01	3.391943691003322381e-01
-1.401487445099074192e+00	-4.946705462080938087e-01	3.010319706649484117e-01
-1.515315670043514196e+00	-5.783882587465188907e-01	2.452327777128829045e-01
-1.637095356747002350e+00	-6.618945943366276730e-01	1.769422797897950983e-01
-1.767925761269826035e+00	-7.457071982503242769e-01	1.002321023198424893e-01
-1.908970802432118363e+00	-8.304466925161475555e-01	1.823746140440538066e-02
-2.061467905042417836e+00	-9.168134779199761386e-01	-6.670594291402220932e-02
-2.226737667970593026e+00	-1.005571090391176092e+00	-1.529328741217533538e-01
-2.406194141253015673e+00	-1.097535052260218302e+00	-2.393314533140081246e-01
-2.601355494716055095e+00	-1.193566288209573223e+00	-3.252399181530174488e-01
-2.813854837105101314e+00	-1.294568303744333404e+00	-4.103577223359611281e-01
-3.045450895956051784e+00	-1.401487445099074192e+00	-4.946705462080938087e-01
-3.298038189616850691e+00	-1.515315670043514196e+00	-5.783882587465188907e-01
-3.573656207361751935e+00	-1.637095356747002350e+00	-6.618945943366276730e-01
-3.874496952750245971e+00	-1.767925761269826035e+00	-7.457071982503242769e-01
-4.202909987993424856e+00	-1.908970802432118363e+00	-8.304466925161475555e-01
-4.561403828778066938e+00	-2.061467905042417836e+00	-9.168134779199761386e-01
-4.952642161948565658e+00	-2.226737667970593026e+00	-1.005571090391176092e+00
-5.379432871056220478e+00	-2.406194141253015673e+00	-1.097535052260218302e+00
-5.844707231692245486e+00	-2.601355494716055095e+00	-1.193566288209573223e+00
-6.351485851284445872e+00	-2.813854837105101314e+00	-1.294568303744333404e+00
-6.902826947000527902e+00	-3.045450895956051784e+00	-1.401487445099074192e+00
-7.501751353570062619e+00	-3.298038189616850691e+00	-1.515315670043514196e+00
-8.151137213064945541e+00	-3.573656207361751935e+00	-1.637095356747002350e+00
-8.853575626043493685e+00	-3.874496952750245971e+00	-1.767925761269826035e+00
-9.611176685537822451e+00	-4.202909987993424856e+00	-1.908970802432118363e+00
-1.042531339397200441e+01	-4.561403828778066938e+00	-2.061467905042417836e+00
-1.129628922201429120e+01	-4.952642161948565658e+00	-2.226737667970593026e+00
-1.222291394166314582e+01	-5.379432871056220478e+00	-2.406194141253015673e+00
-1.320197257027954763e+01	-5.844707231692245486e+00	-2.601355494716055095e+00
-1.422757491205229208e+01	-6.351485851284445872e+00	-2.813854837105101314e+00
-1.529037991431509624e+01	-6.902826947000527902e+00	-3.045450895956051784e+00
-1.637670212192639241e+01	-7.501751353570062619e+00	-3.298038189616850691e+00
-1.746752977521885342e+01	-8.151137213064945541e+00	-3.573656207361751935e+00
-1.853751876520606601e+01	-8.853575626043493685e+00	-3.874496952750245971e+00
-1.955407654993815569e+01	-9.611176685537822451e+00	-4.202909987993424856e+00
-2.047671613492290277e+01	-1.042531339397200441e+01	-4.561403828778066938e+00
-2.125693863004200779e+01	-1.129628922201429120e+01	-4.952642161948565658e+00
-2.183898154427550153e+01	-1.222291394166314582e+01	-5.379432871056220478e+00
-2.216182366787981906e+01	-1.320197257027954763e+01	-5.844707231692245486e+00
-2.216282463220446886e+01	-1.422757491205229208e+01	-6.351485851284445872e+00
-2.178324240550832513e+01	-1.529037991431509624e+01	-6.902826947000527902e+00
-2.097555906455456665e+01	-1.637670212192639241e+01	-7.501751353570062619e+00
-1.971202892502803294e+01	-1.746752977521885342e+01	-8.151137213064945541e+00
-1.799319648187911014e+01	-1.853751876520606601e+01	-8.853575626043493685e+00
-1.585449160148317915e+01	-1.955407654993815569e+01	-9.611176685537822451e+00
-1.336870045371982485e+01	-2.047671613492290277e+01	-1.042531339397200441e+01
-1.064247510461484580e+01	-2.125693863004200779e+01	-1.129628922201429120e+01
-7.806265037384831018e+00	-2.183898154427550153e+01	-1.222291394166314582e+01
-4.998926641790541581e+00	-2.216182366787981906e+01	-1.320197257027954763e+01
-2.350129171092107061e+00	-2.216282463220446886e+01	-1.422757491205229208e+01
3.534951136587860532e-02	-2.178324240550832513e+01	-1.529037991431509624e+01
2.087839270048408302e+00	-2.097555906455456665e+01	-1.637670212192639241e+01
3.775727318286294487e+00	-1.971202892502803294e+01	-1.746752977521885342e+01
5.101658426738731933e+00	-1.799319648187911014e+01	-1.853751876520606601e+01
6.094248640319187338e+00	-1.585449160148317915e+01	-1.955407654993815569e+01
6.798175735460854519e+00	-1.336870045371982485e+01	-2.047671613492290277e+01
7.265041585214996545e+00	-1.064247510461484580e+01	-2.125693863004200779e+01
7.546386317646338604e+00	-7.806265037384831018e+00	-2.183898154427550153e+01
7.689227353690617051e+00	-4.998926641790541581e+00	-2.216182366787981906e+01
7.733818259570353071e+00	-2.350129171092107061e+00	-2.216282463220446886e+01
7.713026159907924395e+00	3.534951136587860532e-02	-2.178324240550832513e+01
7.652709174999820618e+00	2.087839270048408302e+00	-2.097555906455456665e+01
7.572598981316305711e+00	3.775727318286294487e+00	-1.971202892502803294e+01
7.487353259287404583e+00	5.101658426738731933e+00	-1.799319648187911014e+01
7.407582272379301003e+00	6.094248640319187338e+00	-1.585449160148317915e+01
7.340754229332294933e+00	6.798175735460854519e+00	-1.336870045371982485e+01
7.291946927584180393e+00	7.265041585214996545e+00	-1.064247510461484580e+01
7.264447604367392231e+00	7.546386317646338604e+00	-7.806265037384831018e+00
7.260218757114978771e+00	7.689227353690617051e+00	-4.998926641790541581e+00
7.280252711179404201e+00	7.733818259570353071e+00	-2.350129171092107061e+00
7.324837167712111352e+00	7.713026159907924395e+00	3.534951136587860532e-02
7.393751036410706412e+00	7.652709174999820618e+00	2.087839270048408302e+00
7.486406281888769776e+00	7.572598981316305711e+00	3.775727318286294487e+00
7.601948127341481509e+00	7.487353259287404583e+00	5.101658426738731933e+00
7.739323095713344536e+00	7.407582272379301003e+00	6.094248640319187338e+00
7.897322096196059960e+00	7.340754229332294933e+00	6.798175735460854519e+00
8.074604034601916780e+00	7.291946927584180393e+00	7.265041585214996545e+00
8.269704151833327188e+00	7.264447604367392231e+00	7.546386317646338604e+00
8.481030384684826728e+00	7.260218757114978771e+00	7.689227353690617051e+00
8.706850420046615469e+00	7.280252711179404201e+00	7.733818259570353071e+00
8.945271716910669468e+00	7.324837167712111352e+00	7.713026159907924395e+00
9.194216555959606296e+00	7.393751036410706412e+00	7.652709174999820618e+00
9.451394111739617188e+00	7.486406281888769776e+00	7.572598981316305711e+00
9.714271603145972378e+00	7.601948127341481509e+00	7.487353259287404583e+00
9.980046743209401328e+00	7.739323095713344536e+00	7.407582272379301003e+00
1.024562395691655503e+01	7.897322096196059960e+00	7.340754229332294933e+00
1.050759713859400257e+01	8.074604034601916780e+00	7.291946927584180393e+00
1.076224204131823292e+01	8.269704151833327188e+00	7.264447604367392231e+00
1.100552167987663488e+01	8.481030384684826728e+00	7.260218757114978771e+00
1.123310832029249440e+01	8.706850420046615469e+00	7.280252711179404201e+00
1.144042564069722800e+01	8.945271716910669468e+00	7.324837167712111352e+00
1.162271438409134916e+01	9.194216555959606296e+00	7.393751036410706412e+00
1.177512417954720370e+01	9.451394111739617188e+00	7.486406281888769776e+00
1.189283308597675060e+01	9.714271603145972378e+00	7.601948127341481509e+00
1.197119473716083071e+01	9.980046743209401328e+00	7.739323095713344536e+00
1.200591071329565551e+01	1.024562395691655503e+01	7.897322096196059960e+00
1.199322298679982701e+01	1.050759713859400257e+01	8.074604034601916780e+00
1.193011814992044606e+01	1.076224204131823292e+01	8.269704151833327188e+00
1.181453191721864293e+01	1.100552167987663488e+01	8.481030384684826728e+00
1.164553952335986331e+01	1.123310832029249440e+01	8.706850420046615469e+00
1.142351562049326041e+01	1.144042564069722800e+01	8.945271716910669468e+00
1.115024666760797700e+01	1.162271438409134916e+01	9.194216555959606296e+00
1.082898007578820021e+01	1.177512417954720370e+01	9.451394111739617188e+00
1.046439781418132320e+01	1.189283308597675060e+01	9.714271603145972378e+00
1.006250776289636306e+01	1.197119473716083071e+01	9.980046743209401328e+00
9.630453395532910577e+00	1.200591071329565551e+01	1.024562395691655503e+01
9.176250558754531994e+00	1.199322298679982701e+01	1.050759713859400257e+01
8.708468057214048486e+00	1.193011814992044606e+01	1.076224204131823292e+01
8.235875206399091653e+00	1.181453191721864293e+01	1.100552167987663488e+01
7.767083386038240000e+00	1.164553952335986331e+01	1.123310832029249440e+01
7.310209213022991648e+00	1.142351562049326041e+01	1.144042564069722800e+01
6.872584129123604058e+00	1.115024666760797700e+01	1.162271438409134916e+01
6.460529453234009623e+00	1.082898007578820021e+01	1.177512417954720370e+01
6.079208272792943291e+00	1.046439781418132320e+01	1.189283308597675060e+01
5.732557210989494223e+00	1.006250776289636306e+01	1.197119473716083071e+01
5.423293365349309170e+00	9.630453395532910577e+00	1.200591071329565551e+01
5.152985571206919246e+00	9.176250558754531994e+00	1.199322298679982701e+01
4.922175185442124956e+00	8.708468057214048486e+00	1.193011814992044606e+01
4.730529940704684577e+00	8.235875206399091653e+00	1.181453191721864293e+01
4.577014829085213066e+00	7.767083386038240000e+00	1.164553952335986331e+01
4.460065924621276601e+00	7.310209213022991648e+00	1.142351562049326041e+01
4.377755934144153649e+00	6.872584129123604058e+00	1.115024666760797700e+01
4.327943495039960453e+00	6.460529453234009623e+00	1.082898007578820021e+01
4.308401353221297470e+00	6.079208272792943291e+00	1.046439781418132320e+01
4.316921246063240680e+00	5.732557210989494223e+00	1.006250776289636306e+01
4.351395425463111977e+00	5.423293365349309170e+00	9.630453395532910577e+00
4.409876250521517882e+00	5.152985571206919246e+00	9.176250558754531994e+00
4.490616206842322988e+00	4.922175185442124956e+00	8.708468057214048486e+00
4.592091166090763288e+00	4.730529940704684577e+00	8.235875206399091653e+00
4.713009797863215944e+00	4.577014829085213066e+00	7.767083386038240000e+00
4.852311894873493792e+00	4.460065924621276601e+00	7.310209213022991648e+00
5.009158065285562067e+00	4.377755934144153649e+00	6.872584129123604058e+00
5.182912856024621817e+00	4.327943495039960453e+00	6.460529453234009623e+00
5.373122951363090927e+00	4.308401353221297470e+00	6.079208272792943291e+00
5.579491677865695998e+00	4.316921246063240680e+00	5.732557210989494223e+00
5.801850661989862878e+00	4.351395425463111977e+00	5.423293365349309170e+00
6.040129142401771567e+00	4.409876250521517882e+00	5.152985571206919246e+00
6.294321140944399318e+00	4.490616206842322988e+00	4.922175185442124956e+00
6.564450446006099504e+00	4.592091166090763288e+00	4.730529940704684577e+00
6.850533160135176658e+00	4.713009797863215944e+00	4.577014829085213066e+00
7.152537410773038395e+00	4.852311894873493792e+00	4.460065924621276601e+00
7.470339721281437306e+00	5.009158065285562067e+00	4.377755934144153649e+00
7.803677494198714371e+00	5.182912856024621817e+00	4.327943495039960453e+00
8.152097078822002629e+00	5.373122951363090927e+00	4.308401353221297470e+00
8.514896994220997328e+00	5.579491677865695998e+00	4.316921246063240680e+00
8.891066075053327467e+00	5.801850661989862878e+00	4.351395425463111977e+00
9.279216624488615395e+00	6.040129142401771567e+00	4.409876250521517882e+00
9.677513123927065308e+00	6.294321140944399318e+00	4.490616206842322988e+00
1.008359769337799960e+01	6.564450446006099504e+00	4.592091166090763288e+00
1.049451434887460621e+01	6.850533160135176658e+00	4.713009797863215944e+00
1.090663518708943869e+01	7.152537410773038395e+00	4.852311894873493792e+00
1.131559294991838449e+01	7.470339721281437306e+00	5.009158065285562067e+00
1.171622596282776563e+01	7.803677494198714371e+00	5.182912856024621817e+00
1.210254313545717153e+01	8.152097078822002629e+00	5.373122951363090927e+00
1.246771843255220524e+01	8.514896994220997328e+00	5.579491677865695998e+00
1.280412575426919908e+01	8.891066075053327467e+00	5.801850661989862878e+00
1.310342619197774816e+01	9.279216624488615395e+00	6.040129142401771567e+00
1.335671972611743108e+01	9.677513123927065308e+00	6.294321140944399318e+00
1.355477209286317297e+01	1.008359769337799960e+01	6.564450446006099504e+00
1.368832421451136483e+01	1.049451434887460621e+01	6.850533160135176658e+00
1.374848577589318666e+01	1.090663518708943869e+01	7.152537410773038395e+00
1.372720596647283742e+01	1.131559294991838449e+01	7.470339721281437306e+00
1.361780324763384620e+01	1.171622596282776563e+01	7.803677494198714371e+00
1.341552303539515734e+01	1.210254313545717153e+01	8.152097078822002629e+00
1.311807899396004728e+01	1.246771843255220524e+01	8.514896994220997328e+00
1.272612260336799750e+01	1.280412575426919908e+01	8.891066075053327467e+00
1.224357974692041218e+01	1.310342619197774816e+01	9.279216624488615395e+00
1.167779522110827450e+01	1.335671972611743108e+01	9.677513123927065308e+00
1.103943843484039178e+01	1.355477209286317297e+01	1.008359769337799960e+01
1.034214650078684627e+01	1.368832421451136483e+01	1.049451434887460621e+01
9.601912303027777540e+00	1.374848577589318666e+01	1.090663518708943869e+01
8.836260201514898327e+00	1.372720596647283742e+01	1.131559294991838449e+01
8.063284158372475474e+00	1.361780324763384620e+01	1.171622596282776563e+01
7.300645264193387440e+00	1.341552303539515734e+01	1.210254313545717153e+01
6.564632582525255167e+00	1.311807899396004728e+01	1.246771843255220524e+01
5.869380973182950711e+00	1.272612260336799750e+01	1.280412575426919908e+01
5.226314277329898061e+00	1.224357974692041218e+01	1.310342619197774816e+01
4.643847660005192779e+00	1.167779522110827450e+01	1.335671972611743108e+01
4.127346523610789575e+00	1.103943843484039178e+01	1.355477209286317297e+01
3.679308351725750104e+00	1.034214650078684627e+01	1.368832421451136483e+01
3.299713012000192958e+00	9.601912303027777540e+00	1.374848577589318666e+01
2.986478225404641584e+00	8.836260201514898327e+00	1.372720596647283742e+01
2.735958971958420527e+00	8.063284158372475474e+00	1.361780324763384620e+01
2.543439492298724680e+00	7.300645264193387440e+00	1.341552303539515734e+01
2.403580512573673555e+00	6.564632582525255167e+00	1.311807899396004728e+01
2.310798981408090036e+00	5.869380973182950711e+00	1.272612260336799750e+01
2.259570550952882506e+00	5.226314277329898061e+00	1.224357974692041218e+01
2.244654979908129011e+00	4.643847660005192779e+00	1.167779522110827450e+01
2.261251270048633355e+00	4.127346523610789575e+00	1.103943843484039178e+01
2.305093001883544712e+00	3.679308351725750104e+00	1.034214650078684627e+01
2.372495665835342216e+00	3.299713012000192958e+00	9.601912303027777540e+00
2.460367521799067259e+00	2.986478225404641584e+00	8.836260201514898327e+00
2.566194310789932320e+00	2.735958971958420527e+00	8.063284158372475474e+00
2.688006487745314921e+00	2.543439492298724680e+00	7.300645264193387440e+00
2.824335886514677707e+00	2.403580512573673555e+00	6.564632582525255167e+00
2.974167072963067149e+00	2.310798981408090036e+00	5.869380973182950711e+00
3.136887194388074729e+00	2.259570550952882506e+00	5.226314277329898061e+00
3.312236929144743769e+00	2.244654979908129011e+00	4.643847660005192779e+00
3.500264174378389104e+00	2.261251270048633355e+00	4.127346523610789575e+00
3.701281355467248790e+00	2.305093001883544712e+00	3.679308351725750104e+00
3.915826662825694360e+00	2.372495665835342216e+00	3.299713012000192958e+00
4.144629083522858082e+00	2.460367521799067259e+00	2.986478225404641584e+00
4.388576762772289364e+00	2.566194310789932320e+00	2.735958971958420527e+00
4.648687974048730354e+00	2.688006487745314921e+00	2.543439492298724680e+00
4.926083771336374539e+00	2.824335886514677707e+00	2.403580512573673555e+00
5.221961222205937503e+00	2.974167072963067149e+00	2.310798981408090036e+00
5.537565959543853999e+00	3.136887194388074729e+00	2.259570550952882506e+00
5.874162630132511609e+00	3.312236929144743769e+00	2.244654979908129011e+00
6.233001651045688263e+00	3.500264174378389104e+00	2.261251270048633355e+00
6.615280505320514592e+00	3.701281355467248790e+00	2.305093001883544712e+00
7.022097617020810034e+00	3.915826662825694360e+00	2.372495665835342216e+00
7.454396649634786876e+00	4.144629083522858082e+00	2.460367521799067259e+00
7.912898886653589869e+00	4.388576762772289364e+00	2.566194310789932320e+00
8.398021207151217027e+00	4.648687974048730354e+00	2.688006487745314921e+00
8.909777106568320448e+00	4.926083771336374539e+00	2.824335886514677707e+00
9.447658299654488445e+00	5.221961222205937503e+00	2.974167072963067149e+00
1.001049477231414286e+01	5.537565959543853999e+00	3.136887194388074729e+00
1.059629184949734082e+01	5.874162630132511609e+00	3.312236929144743769e+00
1.120204408360677206e+01	6.233001651045688263e+00	3.500264174378389104e+00
1.182352774814679996e+01	6.615280505320514592e+00	3.701281355467248790e+00
1.245507668278050240e+01	7.022097617020810034e+00	3.915826662825694360e+00
1.308935042688103856e+01	7.454396649634786876e+00	4.144629083522858082e+00
1.371710921131402117e+01	7.912898886653589869e+00	4.388576762772289364e+00
1.432701754795154514e+01	8.398021207151217027e+00	4.648687974048730354e+00
1.490550671566510488e+01	8.909777106568320448e+00	4.926083771336374539e+00
1.543673582297951619e+01	9.447658299654488445e+00	5.221961222205937503e+00
1.590270012667871491e+01	1.001049477231414286e+01	5.537565959543853999e+00
1.628354184083642053e+01	1.059629184949734082e+01	5.874162630132511609e+00
1.655811972610756655e+01	1.120204408360677206e+01	6.233001651045688263e+00
1.670488534476917408e+01	1.182352774814679996e+01	6.615280505320514592e+00
1.670309165591912404e+01	1.245507668278050240e+01	7.022097617020810034e+00
1.653432002111140875e+01	1.308935042688103856e+01	7.454396649634786876e+00
1.618425373858292460e+01	1.371710921131402117e+01	7.912898886653589869e+00
1.564455398159522304e+01	1.432701754795154514e+01	8.398021207151217027e+00
1.491461871696334640e+01	1.490550671566510488e+01	8.909777106568320448e+00
1.400294585920485169e+01	1.543673582297951619e+01	9.447658299654488445e+00
1.292780287779981663e+01	1.590270012667871491e+01	1.001049477231414286e+01
1.171694912732036897e+01	1.628354184083642053e+01	1.059629184949734082e+01
1.040627537874782682e+01	1.655811972610756655e+01	1.120204408360677206e+01
9.037406537416615038e+00	1.670488534476917408e+01	1.182352774814679996e+01
7.654521259402438105e+00	1.670309165591912404e+01	1.245507668278050240e+01
6.300819719818128384e+00	1.653432002111140875e+01	1.308935042688103856e+01
5.015161107116811401e+00	1.618425373858292460e+01	1.371710921131402117e+01
3.829361571850363077e+00	1.564455398159522304e+01	1.432701754795154514e+01
2.766497235218887685e+00	1.491461871696334640e+01	1.490550671566510488e+01
1.840340736034622449e+00	1.400294585920485169e+01	1.543673582297951619e+01
1.055839677373286101e+00	1.292780287779981663e+01	1.590270012667871491e+01
4.103808981973157133e-01	1.171694912732036897e+01	1.628354184083642053e+01
-1.044921779041692034e-01	1.040627537874782682e+01	1.655811972610756655e+01
-5.012322447874411058e-01	9.037406537416615038e+00	1.670488534476917408e+01
-7.945641658577492494e-01	7.654521259402438105e+00	1.670309165591912404e+01
-1.000042426274548424e+00	6.300819719818128384e+00	1.653432002111140875e+01
-1.132956962809694046e+00	5.015161107116811401e+00	1.618425373858292460e+01
-1.207584913567212759e+00	3.829361571850363077e+00	1.564455398159522304e+01
-1.236743279555381214e+00	2.766497235218887685e+00	1.491461871696334640e+01
-1.231578704548969005e+00	1.840340736034622449e+00	1.400294585920485169e+01
-1.201528674778791883e+00	1.055839677373286101e+00	1.292780287779981663e+01
-1.154396233544464190e+00	4.103808981973157133e-01	1.171694912732036897e+01
-1.096492131352663435e+00	-1.044921779041692034e-01	1.040627537874782682e+01
-1.032810527525242383e+00	-5.012322447874411058e-01	9.037406537416615038e+00
-9.672150068215292773e-01	-7.945641658577492494e-01	7.654521259402438105e+00
-9.026200750216022417e-01	-1.000042426274548424e+00	6.300819719818128384e+00
-8.411594597336270462e-01	-1.132956962809694046e+00	5.015161107116811401e+00
-7.843368059588725627e-01	-1.207584913567212759e+00	3.829361571850363077e+00
-7.331571541276550308e-01	-1.236743279555381214e+00	2.766497235218887685e+00
-6.882393281533624174e-01	-1.231578704548969005e+00	1.840340736034622449e+00
-6.499103734204902949e-01	-1.201528674778791883e+00	1.055839677373286101e+00
-6.182837166467834988e-01	-1.154396233544464190e+00	4.103808981973157133e-01
-5.933229453391845043e-01	-1.096492131352663435e+00	-1.044921779041692034e-01
-5.748931417038473102e-01	-1.032810527525242383e+00	-5.012322447874411058e-01
-5.628016314336131698e-01	-9.672150068215292773e-01	-7.945641658577492494e-01
-5.568298712181519727e-01	-9.026200750216022417e-01	-1.000042426274548424e+00
-5.567580313839177730e-01	-8.411594597336270462e-01	-1.132956962809694046e+00
-5.623836513942899185e-01	-7.843368059588725627e-01	-1.207584913567212759e+00
-5.735355682306185754e-01	-7.331571541276550308e-01	-1.236743279555381214e+00
-5.900841484069039300e-01	-6.882393281533624174e-01	-1.231578704548969005e+00
-6.119486979537741567e-01	-6.499103734204902949e-01	-1.201528674778791883e+00
-6.391027835184590611e-01	-6.182837166467834988e-01	-1.154396233544464190e+00
-6.715780727649295345e-01	-5.933229453391845043e-01	-1.096492131352663435e+00
-7.094671935711668320e-01	-5.748931417038473102e-01	-1.032810527525242383e+00
-7.529260185045246745e-01	-5.628016314336131698e-01	-9.672150068215292773e-01
-8.021757026684858127e-01	-5.568298712181519727e-01	-9.026200750216022417e-01
-8.575047379323430530e-01	-5.567580313839177730e-01	-8.411594597336270462e-01
-9.192712332958310473e-01	-5.623836513942899185e-01	-7.843368059588725627e-01
-9.879055881442871945e-01	-5.735355682306185754e-01	-7.331571541276550308e-01
-1.063913690839134230e+00	-5.900841484069039300e-01	-6.882393281533624174e-01
-1.147880747900395182e+00	-6.119486979537741567e-01	-6.499103734204902949e-01
-1.240475827434098788e+00	-6.391027835184590611e-01	-6.182837166467834988e-01
-1.342457182913114444e+00	-6.715780727649295345e-01	-5.933229453391845043e-01
-1.454678408393406563e+00	-7.094671935711668320e-01	-5.748931417038473102e-01
-1.578095462128911608e+00	-7.529260185045246745e-01	-5.628016314336131698e-01
-1.713774580585762930e+00	-8.021757026684858127e-01	-5.568298712181519727e-01
-1.862901087059078753e+00	-8.575047379323430530e-01	-5.567580313839177730e-01
-2.026789076103027387e+00	-9.192712332958310473e-01	-5.623836513942899185e-01
-2.206891923902458696e+00	-9.879055881442871945e-01	-5.735355682306185754e-01
-2.404813531898575718e+00	-1.063913690839134230e+00	-5.900841484069039300e-01
-2.622320151766781127e+00	-1.147880747900395182e+00	-6.119486979537741567e-01
-2.861352558197640228e+00	-1.240475827434098788e+00	-6.391027835184590611e-01
-3.124038224009155318e+00	-1.342457182913114444e+00	-6.715780727649295345e-01
-3.412702999720841124e+00	-1.454678408393406563e+00	-7.094671935711668320e-01
-3.729881593617362601e+00	-1.578095462128911608e+00	-7.529260185045246745e-01
-4.078325871454101303e+00	-1.713774580585762930e+00	-8.021757026684858127e-01
-4.461009625473172591e+00	-1.862901087059078753e+00	-8.575047379323430530e-01
-4.881127972695002981e+00	-2.026789076103027387e+00	-9.192712332958310473e-01
-5.342088898170588962e+00	-2.206891923902458696e+00	-9.879055881442871945e-01
-5.847493618217910694e+00	-2.404813531898575718e+00	-1.063913690839134230e+00
-6.401101352365754948e+00	-2.622320151766781127e+00	-1.147880747900395182e+00
-7.006772705530502243e+00	-2.861352558197640228e+00	-1.240475827434098788e+00
-7.668384116766717717e+00	-3.124038224009155318e+00	-1.342457182913114444e+00
-8.389703677787604619e+00	-3.412702999720841124e+00	-1.454678408393406563e+00
-9.174216037421926373e+00	-3.729881593617362601e+00	-1.578095462128911608e+00
-1.002488111511984670e+01	-4.078325871454101303e+00	-1.713774580585762930e+00
-1.094380807862279958e+01	-4.461009625473172591e+00	-1.862901087059078753e+00
-1.193182281063556438e+01	-4.881127972695002981e+00	-2.026789076103027387e+00
-1.298790450938504115e+01	-5.342088898170588962e+00	-2.206891923902458696e+00
-1.410846621987581884e+01	-5.847493618217910694e+00	-2.404813531898575718e+00
-1.528645675091319767e+01	-6.401101352365754948e+00	-2.622320151766781127e+00
-1.651027032880351086e+01	-7.006772705530502243e+00	-2.861352558197640228e+00
-1.776246940532774943e+01	-7.668384116766717717e+00	-3.124038224009155318e+00
-1.901836049412568741e+01	-8.389703677787604619e+00	-3.412702999720841124e+00
-2.024451889764234025e+01	-9.174216037421926373e+00	-3.729881593617362601e+00
-2.139744146995389329e+01	-1.002488111511984670e+01	-4.078325871454101303e+00
-2.242261957146154572e+01	-1.094380807862279958e+01	-4.461009625473172591e+00
-2.325446080295887086e+01	-1.193182281063556438e+01	-4.881127972695002981e+00
-2.381762467187608578e+01	-1.298790450938504115e+01	-5.342088898170588962e+00
-2.403042389403864831e+01	-1.410846621987581884e+01	-5.847493618217910694e+00
-2.381089570949399459e+01	-1.528645675091319767e+01	-6.401101352365754948e+00
-2.308585513186450555e+01	-1.651027032880351086e+01	-7.006772705530502243e+00
-2.180260050629511070e+01	-1.776246940532774943e+01	-7.668384116766717717e+00
-1.994193041695920954e+01	-1.901836049412568741e+01	-8.389703677787604619e+00
-1.752992077016332217e+01	-2.024451889764234025e+01	-9.174216037421926373e+00
-1.464494796128738408e+01	-2.139744146995389329e+01	-1.002488111511984670e+01
-1.141639597174107479e+01	-2.242261957146154572e+01	-1.094380807862279958e+01
-8.012941170546515224e+00	-2.325446080295887086e+01	-1.193182281063556438e+01
-4.621276589458991779e+00	-2.381762467187608578e+01	-1.298790450938504115e+01
-1.419662724225845718e+00	-2.403042389403864831e+01	-1.410846621987581884e+01
1.446924938836118280e+00	-2.381089570949399459e+01	-1.528645675091319767e+01
3.883512466667146334e+00	-2.308585513186450555e+01	-1.651027032880351086e+01
5.850131003793725526e+00	-2.180260050629511070e+01	-1.776246940532774943e+01
7.355722911724177138e+00	-1.994193041695920954e+01	-1.901836049412568741e+01
8.444864587434803838e+00	-1.752992077016332217e+01	-2.024451889764234025e+01
9.182307294356963467e+00	-1.464494796128738408e+01	-2.139744146995389329e+01
9.639353389527048677e+00	-1.141639597174107479e+01	-2.242261957146154572e+01
9.884134230114341335e+00	-8.012941170546515224e+00	-2.325446080295887086e+01
9.976061791392588418e+00	-4.621276589458991779e+00	-2.381762467187608578e+01
9.963653837333382057e+00	-1.419662724225845718e+00	-2.403042389403864831e+01
9.884586885053225913e+00	1.446924938836118280e+00	-2.381089570949399459e+01
9.766944901175834914e+00	3.883512466667146334e+00	-2.308585513186450555e+01
9.630925506122634872e+00	5.850131003793725526e+00	-2.180260050629511070e+01
9.490561652976865048e+00	7.355722911724177138e+00	-1.994193041695920954e+01
9.355240948394719425e+00	8.444864587434803838e+00	-1.752992077016332217e+01
9.230946938576897409e+00	9.182307294356963467e+00	-1.464494796128738408e+01
9.121223927019318722e+00	9.639353389527048677e+00	-1.141639597174107479e+01
9.027901510016391740e+00	9.884134230114341335e+00	-8.012941170546515224e+00
8.951625270777057608e+00	9.976061791392588418e+00	-4.621276589458991779e+00
8.892238228685261703e+00	9.963653837333382057e+00	-1.419662724225845718e+00
8.849050919518838043e+00	9.884586885053225913e+00	1.446924938836118280e+00
8.821030172214197052e+00	9.766944901175834914e+00	3.883512466667146334e+00
8.806929473999915103e+00	9.630925506122634872e+00	5.850131003793725526e+00
8.805377888187928548e+00	9.490561652976865048e+00	7.355722911724177138e+00
8.814939874200350189e+00	9.355240948394719425e+00	8.444864587434803838e+00
8.834154897747104940e+00	9.230946938576897409e+00	9.182307294356963467e+00
8.861563184695505413e+00	9.121223927019318722e+00	9.639353389527048677e+00
8.895722146085750737e+00	9.027901510016391740e+00	9.884134230114341335e+00
8.935216698909691502e+00	8.951625270777057608e+00	9.976061791392588418e+00
8.978665782094056524e+00	8.892238228685261703e+00	9.963653837333382057e+00
9.024726709814558490e+00	8.849050919518838043e+00	9.884586885053225913e+00
9.072098534230992328e+00	8.821030172214197052e+00	9.766944901175834914e+00
9.119525248917629057e+00	8.806929473999915103e+00	9.630925506122634872e+00
9.165799411405147978e+00	8.805377888187928548e+00	9.490561652976865048e+00
9.209766569377455525e+00	8.814939874200350189e+00	9.355240948394719425e+00
9.250330720132383888e+00	8.834154897747104940e+00	9.230946938576897409e+00
9.286460903373031428e+00	8.861563184695505413e+00	9.121223927019318722e+00
9.317198914491401140e+00	8.895722146085750737e+00	9.027901510016391740e+00
9.341668024084967215e+00	8.935216698909691502e+00	8.951625270777057608e+00
9.359082497123512923e+00	8.978665782094056524e+00	8.892238228685261703e+00
9.368757621726576446e+00	9.024726709814558490e+00	8.849050919518838043e+00
9.370119884355856854e+00	9.072098534230992328e+00	8.821030172214197052e+00
9.362716868030615203e+00	9.119525248917629057e+00	8.806929473999915103e+00
9.346226406375157225e+00	9.165799411405147978e+00	8.805377888187928548e+00
9.320464502644957960e+00	9.209766569377455525e+00	8.814939874200350189e+00
9.285391522876798476e+00	9.250330720132383888e+00	8.834154897747104940e+00
9.241116198741984533e+00	9.286460903373031428e+00	8.861563184695505413e+00
9.187897030048745250e+00	9.317198914491401140e+00	8.895722146085750737e+00
9.126140758906446493e+00	9.341668024084967215e+00	8.935216698909691502e+00
9.056397695033140849e+00	9.359082497123512923e+00	8.978665782094056524e+00
8.979353800053758050e+00	9.368757621726576446e+00	9.024726709814558490e+00
8.895819581274329479e+00	9.370119884355856854e+00	9.072098534230992328e+00
8.806715993930254172e+00	9.362716868030615203e+00	9.119525248917629057e+00
8.713057695717051132e+00	9.346226406375157225e+00	9.165799411405147978e+00
8.615934128560867933e+00	9.320464502644957960e+00	9.209766569377455525e+00
8.516489010646814961e+00	9.285391522876798476e+00	9.250330720132383888e+00
8.415898898730102218e+00	9.241116198741984533e+00	9.286460903373031428e+00
8.315351521021796088e+00	9.187897030048745250e+00	9.317198914491401140e+00
8.216024581660590798e+00	9.126140758906446493e+00	9.341668024084967215e+00
8.119065699320371365e+00	9.056397695033140849e+00	9.359082497123512923e+00
8.025574068345596501e+00	8.979353800053758050e+00	9.368757621726576446e+00
7.936584327162282904e+00	8.895819581274329479e+00	9.370119884355856854e+00
7.853052993836811879e+00	8.806715993930254172e+00	9.362716868030615203e+00
7.775847691980386500e+00	8.713057695717051132e+00	9.346226406375157225e+00
7.705739251395295142e+00	8.615934128560867933e+00	9.320464502644957960e+00
7.643396635950095330e+00	8.516489010646814961e+00	9.285391522876798476e+00
7.589384533785223930e+00	8.415898898730102218e+00	9.241116198741984533e+00
7.544163347815892706e+00	8.315351521021796088e+00	9.187897030048745250e+00
7.508091251182712256e+00	8.216024581660590798e+00	9.126140758906446493e+00
7.481427924204655966e+00	8.119065699320371365e+00	9.056397695033140849e+00
7.464339565960629308e+00	8.025574068345596501e+00	8.979353800053758050e+00
7.456904772721976826e+00	7.936584327162282904e+00	8.895819581274329479e+00
7.459120893799526364e+00	7.853052993836811879e+00	8.806715993930254172e+00
7.470910509015888934e+00	7.775847691980386500e+00	8.713057695717051132e+00
7.492127716811102900e+00	7.705739251395295142e+00	8.615934128560867933e+00
7.522563973937963944e+00	7.643396635950095330e+00	8.516489010646814961e+00
7.561953283237798473e+00	7.589384533785223930e+00	8.415898898730102218e+00
7.609976582156948943e+00	7.544163347815892706e+00	8.315351521021796088e+00
7.666265239215650062e+00	7.508091251182712256e+00	8.216024581660590798e+00
7.730403617023856810e+00	7.481427924204655966e+00	8.119065699320371365e+00
7.801930707747961158e+00	7.464339565960629308e+00	8.025574068345596501e+00
7.880340889809270166e+00	7.456904772721976826e+00	7.936584327162282904e+00
7.965083893101598811e+00	7.459120893799526364e+00	7.853052993836811879e+00
8.055564094498452121e+00	7.470910509015888934e+00	7.775847691980386500e+00
8.151139296375726317e+00	7.492127716811102900e+00	7.705739251395295142e+00
8.251119168818211946e+00	7.522563973937963944e+00	7.643396635950095330e+00
8.354763561522041471e+00	7.561953283237798473e+00	7.589384533785223930e+00
8.461280914360061800e+00	7.609976582156948943e+00	7.544163347815892706e+00
8.569827016057107727e+00	7.666265239215650062e+00	7.508091251182712256e+00
8.679504377973396245e+00	7.730403617023856810e+00	7.481427924204655966e+00
8.789362503741433130e+00	7.801930707747961158e+00	7.464339565960629308e+00
8.898399344120244692e+00	7.880340889809270166e+00	7.456904772721976826e+00
9.005564228148481121e+00	7.965083893101598811e+00	7.459120893799526364e+00
9.109762554318823646e+00	8.055564094498452121e+00	7.470910509015888934e+00
9.209862506571523610e+00	8.151139296375726317e+00	7.492127716811102900e+00
9.304704026766088987e+00	8.251119168818211946e+00	7.522563973937963944e+00
9.393110225349177611e+00	8.354763561522041471e+00	7.561953283237798473e+00
9.473901342960525440e+00	8.461280914360061800e+00	7.609976582156948943e+00
9.545911286192913181e+00	8.569827016057107727e+00	7.666265239215650062e+00
9.608006650271741833e+00	8.679504377973396245e+00	7.730403617023856810e+00
9.659108011255831627e+00	8.789362503741433130e+00	7.801930707747961158e+00
9.698213123710008432e+00	8.898399344120244692e+00	7.880340889809270166e+00
9.724421502250146787e+00	9.005564228148481121e+00	7.965083893101598811e+00
9.736959705049700986e+00	9.109762554318823646e+00	8.055564094498452121e+00
9.735206484951248740e+00	9.209862506571523610e+00	8.151139296375726317e+00
9.718716841982836030e+00	9.304704026766088987e+00	8.251119168818211946e+00
9.687243913913835769e+00	9.393110225349177611e+00	8.354763561522041471e+00
9.640757593252272883e+00	9.473901342960525440e+00	8.461280914360061800e+00
9.579458772696812119e+00	9.545911286192913181e+00	8.569827016057107727e+00
9.503788206332004052e+00	9.608006650271741833e+00	8.679504377973396245e+00
9.414429135739981191e+00	9.659108011255831627e+00	8.789362503741433130e+00
9.312303067213331786e+00	9.698213123710008432e+00	8.898399344120244692e+00
9.198558389455634199e+00	9.724421502250146787e+00	9.005564228148481121e+00
9.074551873930305490e+00	9.736959705049700986e+00	9.109762554318823646e+00
8.941823478837946482e+00	9.735206484951248740e+00	9.209862506571523610e+00
8.802065253955175805e+00	9.718716841982836030e+00	9.304704026766088987e+00
8.657085486318031542e+00	9.687243913913835769e+00	9.393110225349177611e+00
8.508769506103348590e+00	9.640757593252272883e+00	9.473901342960525440e+00
8.359038762783834287e+00	9.579458772696812119e+00	9.545911286192913181e+00
8.209809866215339369e+00	9.503788206332004052e+00	9.608006650271741833e+00
8.062955258314790541e+00	9.414429135739981191e+00	9.659108011255831627e+00
7.920267041988026335e+00	9.312303067213331786e+00	9.698213123710008432e+00
7.783425259090835269e+00	9.198558389455634199e+00	9.724421502250146787e+00
7.653971601236420064e+00	9.074551873930305490e+00	9.736959705049700986e+00
7.533289184692295137e+00	8.941823478837946482e+00	9.735206484951248740e+00
7.422588654118649210e+00	8.802065253955175805e+00	9.718716841982836030e+00
7.322900528812423815e+00	8.657085486318031542e+00	9.687243913913835769e+00
7.235073394369895716e+00	8.508769506103348590e+00	9.640757593252272883e+00
7.159777290662801441e+00	8.359038762783834287e+00	9.579458772696812119e+00
7.097511464537074488e+00	8.209809866215339369e+00	9.503788206332004052e+00
7.048615545898729629e+00	8.062955258314790541e+00	9.414429135739981191e+00
7.013283165378592976e+00	7.920267041988026335e+00	9.312303067213331786e+00
6.991577051941542997e+00	7.783425259090835269e+00	9.198558389455634199e+00
6.983444717666674073e+00	7.653971601236420064e+00	9.074551873930305490e+00
6.988733940996188387e+00	7.533289184692295137e+00	8.941823478837946482e+00
7.007207385631331498e+00	7.422588654118649210e+00	8.802065253955175805e+00
7.038555827837440049e+00	7.322900528812423815e+00	8.657085486318031542e+00
7.082409600195025412e+00	7.235073394369895716e+00	8.508769506103348590e+00
7.138347987273847117e+00	7.159777290662801441e+00	8.359038762783834287e+00
7.205906423324196730e+00	7.097511464537074488e+00	8.209809866215339369e+00
7.284581441225769005e+00	7.048615545898729629e+00	8.062955258314790541e+00
7.373833404943513692e+00	7.013283165378592976e+00	7.920267041988026335e+00
7.473087125495978533e+00	6.991577051941542997e+00	7.783425259090835269e+00
7.581730514934520215e+00	6.983444717666674073e+00	7.653971601236420064e+00
7.699111476742777960e+00	6.988733940996188387e+00	7.533289184692295137e+00
7.824533267407661974e+00	7.007207385631331498e+00	7.422588654118649210e+00
7.957248595730180618e+00	7.038555827837440049e+00	7.322900528812423815e+00
8.096452756569156861e+00	7.082409600195025412e+00	7.235073394369895716e+00
8.241276126564763160e+00	7.138347987273847117e+00	7.159777290662801441e+00
8.390776382813470491e+00	7.205906423324196730e+00	7.097511464537074488e+00
8.543930842570057749e+00	7.284581441225769005e+00	7.048615545898729629e+00
8.699629363062490128e+00	7.373833404943513692e+00	7.013283165378592976e+00
8.856668284616096898e+00	7.473087125495978533e+00	6.991577051941542997e+00
9.013745945505567292e+00	7.581730514934520215e+00	6.983444717666674073e+00
9.169460339972985707e+00	7.699111476742777960e+00	6.988733940996188387e+00
9.322309526918447276e+00	7.824533267407661974e+00	7.007207385631331498e+00
9.470695419656363967e+00	7.957248595730180618e+00	7.038555827837440049e+00
9.612931589186388237e+00	8.096452756569156861e+00	7.082409600195025412e+00
9.747255685813518866e+00	8.241276126564763160e+00	7.138347987273847117e+00
9.871847017091724297e+00	8.390776382813470491e+00	7.205906423324196730e+00
9.984849704386508762e+00	8.543930842570057749e+00	7.284581441225769005e+00
1.008440166735086407e+01	8.699629363062490128e+00	7.373833404943513692e+00
1.016866944925380878e+01	8.856668284616096898e+00	7.473087125495978533e+00
1.023588859451907851e+01	9.013745945505567292e+00	7.581730514934520215e+00
1.028440892716089650e+01	9.169460339972985707e+00	7.699111476742777960e+00
1.031274366697597600e+01	9.322309526918447276e+00	7.824533267407661974e+00
1.031962088048964254e+01	9.470695419656363967e+00	7.957248595730180618e+00
1.030403532667467914e+01	9.612931589186388237e+00	8.096452756569156861e+00
1.026529836343034674e+01	9.747255685813518866e+00	8.241276126564763160e+00
1.020308327666792714e+01	9.871847017091724297e+00	8.390776382813470491e+00
1.011746322927620945e+01	9.984849704386508762e+00	8.543930842570057749e+00
1.000893904871200490e+01	1.008440166735086407e+01	8.699629363062490128e+00
9.878454315486170145e+00	1.016866944925380878e+01	8.856668284616096898e+00
9.727395698272072622e+00	1.023588859451907851e+01	9.013745945505567292e+00
9.557577197762265442e+00	1.028440892716089650e+01	9.169460339972985707e+00
9.371207874629829959e+00	1.031274366697597600e+01	9.322309526918447276e+00
9.170843681445145279e+00	1.031962088048964254e+01	9.470695419656363967e+00
8.959325103668007273e+00	1.030403532667467914e+01	9.612931589186388237e+00
8.739703334963740744e+00	1.026529836343034674e+01	9.747255685813518866e+00
8.515158559190673770e+00	1.020308327666792714e+01	9.871847017091724297e+00
8.288914490966551085e+00	1.011746322927620945e+01	9.984849704386508762e+00
8.064153572110299706e+00	1.000893904871200490e+01	1.008440166735086407e+01
7.843937104469858035e+00	9.878454315486170145e+00	1.016866944925380878e+01
7.631134136042122762e+00	9.727395698272072622e+00	1.023588859451907851e+01
7.428362163204806023e+00	9.557577197762265442e+00	1.028440892716089650e+01
7.237941755587847581e+00	9.371207874629829959e+00	1.031274366697597600e+01
7.061866157978526459e+00	9.170843681445145279e+00	1.031962088048964254e+01
6.901785884289108886e+00	8.959325103668007273e+00	1.030403532667467914e+01
6.759007388073072775e+00	8.739703334963740744e+00	1.026529836343034674e+01
6.634504144642091816e+00	8.515158559190673770e+00	1.020308327666792714e+01
6.528937953922049786e+00	8.288914490966551085e+00	1.011746322927620945e+01
6.442687982613400699e+00	8.064153572110299706e+00	1.000893904871200490e+01
6.375884994093476088e+00	7.843937104469858035e+00	9.878454315486170145e+00
6.328448330140708400e+00	7.631134136042122762e+00	9.727395698272072622e+00
6.300123463750235686e+00	7.428362163204806023e+00	9.557577197762265442e+00
6.290518287206931625e+00	7.237941755587847581e+00	9.371207874629829959e+00
6.299136687216043917e+00	7.061866157978526459e+00	9.170843681445145279e+00
6.325408349619484838e+00	6.901785884289108886e+00	8.959325103668007273e+00
6.368714100071938944e+00	6.759007388073072775e+00	8.739703334963740744e+00
6.428406404225796678e+00	6.634504144642091816e+00	8.515158559190673770e+00
6.503824911053474267e+00	6.528937953922049786e+00	8.288914490966551085e+00
6.594307123237834745e+00	6.442687982613400699e+00	8.064153572110299706e+00
6.699194422194142184e+00	6.375884994093476088e+00	7.843937104469858035e+00
6.817833769224943552e+00	6.328448330140708400e+00	7.631134136042122762e+00
6.949575457725782890e+00	6.300123463750235686e+00	7.428362163204806023e+00
7.093767314320353456e+00	6.290518287206931625e+00	7.237941755587847581e+00
7.249745749341816925e+00	6.299136687216043917e+00	7.061866157978526459e+00
7.416824048608857467e+00	6.325408349619484838e+00	6.901785884289108886e+00
7.594278287456093679e+00	6.368714100071938944e+00	6.759007388073072775e+00
7.781331241897419204e+00	6.428406404225796678e+00	6.634504144642091816e+00
7.977134676982221784e+00	6.503824911053474267e+00	6.528937953922049786e+00
8.180750414147553329e+00	6.594307123237834745e+00	6.442687982613400699e+00
8.391130621913186260e+00	6.699194422194142184e+00	6.375884994093476088e+00
8.607097840709126757e+00	6.817833769224943552e+00	6.328448330140708400e+00
8.827325344728388146e+00	6.949575457725782890e+00	6.300123463750235686e+00
9.050318561546344398e+00	7.093767314320353456e+00	6.290518287206931625e+00
9.274398411748645543e+00	7.249745749341816925e+00	6.299136687216043917e+00
9.497687591031665377e+00	7.416824048608857467e+00	6.325408349619484838e+00
9.718100987628753629e+00	7.594278287456093679e+00	6.368714100071938944e+00
9.933341595451699035e+00	7.781331241897419204e+00	6.428406404225796678e+00
1.014090342975888426e+01	7.977134676982221784e+00	6.503824911053474267e+00
1.033808305345239198e+01	8.180750414147553329e+00	6.594307123237834745e+00
1.052200134850278879e+01	8.391130621913186260e+00	6.699194422194142184e+00
1.068963708386312028e+01	8.607097840709126757e+00	6.817833769224943552e+00
1.083787360115686482e+01	8.827325344728388146e+00	6.949575457725782890e+00
1.096355952594368510e+01	9.050318561546344398e+00	7.093767314320353456e+00
1.106358378551170141e+01	9.274398411748645543e+00	7.249745749341816925e+00
1.113496435781935823e+01	9.497687591031665377e+00	7.416824048608857467e+00
1.117494909694909211e+01	9.718100987628753629e+00	7.594278287456093679e+00
1.118112571649066567e+01	9.933341595451699035e+00	7.781331241897419204e+00
1.115153664127444699e+01	1.014090342975888426e+01	7.977134676982221784e+00
1.108479308066946878e+01	1.033808305345239198e+01	8.180750414147553329e+00
1.098018149456698112e+01	1.052200134850278879e+01	8.391130621913186260e+00
1.083775480615249620e+01	1.068963708386312028e+01	8.607097840709126757e+00
1.065840045995108554e+01	1.083787360115686482e+01	8.827325344728388146e+00
1.044387790011494133e+01	1.096355952594368510e+01	9.050318561546344398e+00
1.019681935966823083e+01	1.106358378551170141e+01	9.274398411748645543e+00
9.920690013102898774e+00	1.113496435781935823e+01	9.497687591031665377e+00
9.619706431842354633e+00	1.117494909694909211e+01	9.718100987628753629e+00
9.298715640255593939e+00	1.118112571649066567e+01	9.933341595451699035e+00
8.963040530995396438e+00	1.115153664127444699e+01	1.014090342975888426e+01
8.618300529130440424e+00	1.108479308066946878e+01	1.033808305345239198e+01
8.270218766821027856e+00	1.098018149456698112e+01	1.052200134850278879e+01
7.924428300134950476e+00	1.083775480615249620e+01	1.068963708386312028e+01
7.586289875617458378e+00	1.065840045995108554e+01	1.083787360115686482e+01
7.260732438473350037e+00	1.044387790011494133e+01	1.096355952594368510e+01
6.952125163801019525e+00	1.019681935966823083e+01	1.106358378551170141e+01
6.664186640584293997e+00	9.920690013102898774e+00	1.113496435781935823e+01
6.399933385193884661e+00	9.619706431842354633e+00	1.117494909694909211e+01
6.161666551332096731e+00	9.298715640255593939e+00	1.118112571649066567e+01
5.950992909743269443e+00	8.963040530995396438e+00	1.115153664127444699e+01
5.768874142999556476e+00	8.618300529130440424e+00	1.108479308066946878e+01
5.615697342974648620e+00	8.270218766821027856e+00	1.098018149456698112e+01
5.491359280861858316e+00	7.924428300134950476e+00	1.083775480615249620e+01
5.395357408430111690e+00	7.586289875617458378e+00	1.065840045995108554e+01
5.326881451402143419e+00	7.260732438473350037e+00	1.044387790011494133e+01
5.284900661023007373e+00	6.952125163801019525e+00	1.019681935966823083e+01
5.268243104853498338e+00	6.664186640584293997e+00	9.920690013102898774e+00
5.275664648292496928e+00	6.399933385193884661e+00	9.619706431842354633e+00
5.305906398104367483e+00	6.161666551332096731e+00	9.298715640255593939e+00
5.357740289165462855e+00	5.950992909743269443e+00	8.963040530995396438e+00
5.430003176107806695e+00	5.768874142999556476e+00	8.618300529130440424e+00
5.521620251826858450e+00	5.615697342974648620e+00	8.270218766821027856e+00
5.631618882400162285e+00	5.491359280861858316e+00	7.924428300134950476e+00
5.759134059229687352e+00	5.395357408430111690e+00	7.586289875617458378e+00
5.903406662581729414e+00	5.326881451402143419e+00	7.260732438473350037e+00
6.063775642072462446e+00	5.284900661023007373e+00	6.952125163801019525e+00
6.239665080036731482e+00	5.268243104853498338e+00	6.664186640584293997e+00
6.430566938354366435e+00	5.275664648292496928e+00	6.399933385193884661e+00
6.636020117851456845e+00	5.305906398104367483e+00	6.161666551332096731e+00
6.855586296737927299e+00	5.357740289165462855e+00	5.950992909743269443e+00
7.088822871904280731e+00	5.430003176107806695e+00	5.768874142999556476e+00
7.335253212963176672e+00	5.521620251826858450e+00	5.615697342974648620e+00
7.594334360898492342e+00	5.631618882400162285e+00	5.491359280861858316e+00
7.865422267718125582e+00	5.759134059229687352e+00	5.395357408430111690e+00
8.147734687355162819e+00	5.903406662581729414e+00	5.326881451402143419e+00
8.440311898528232604e+00	6.063775642072462446e+00	5.284900661023007373e+00
8.741975575322411984e+00	6.239665080036731482e+00	5.268243104853498338e+00
9.051286329248808826e+00	6.430566938354366435e+00	5.275664648292496928e+00
9.366500735484228457e+00	6.636020117851456845e+00	5.305906398104367483e+00
9.685529032144803097e+00	6.855586296737927299e+00	5.357740289165462855e+00
1.000589514719741935e+01	7.088822871904280731e+00	5.430003176107806695e+00
1.032470125844916353e+01	7.335253212963176672e+00	5.521620251826858450e+00
1.063859971259413939e+01	7.594334360898492342e+00	5.631618882400162285e+00
1.094377578844524379e+01	7.865422267718125582e+00	5.759134059229687352e+00
1.123594543507453380e+01	8.147734687355162819e+00	5.903406662581729414e+00
1.151037266925768598e+01	8.440311898528232604e+00	6.063775642072462446e+00
1.176191167013112349e+01	8.741975575322411984e+00	6.239665080036731482e+00
1.198507862398103718e+01	9.051286329248808826e+00	6.430566938354366435e+00
1.217415788583869407e+01	9.366500735484228457e+00	6.636020117851456845e+00
1.232334586444781444e+01	9.685529032144803097e+00	6.855586296737927299e+00
1.242693404680667868e+01	1.000589514719741935e+01	7.088822871904280731e+00
1.247952965660700109e+01	1.032470125844916353e+01	7.335253212963176672e+00
1.247630859154261351e+01	1.063859971259413939e+01	7.594334360898492342e+00
1.241329067224539351e+01	1.094377578844524379e+01	7.865422267718125582e+00
1.228762223375391116e+01	1.123594543507453380e+01	8.147734687355162819e+00
1.209784630349560963e+01	1.151037266925768598e+01	8.440311898528232604e+00
1.184413684941486089e+01	1.176191167013112349e+01	8.741975575322411984e+00
1.152847177673083401e+01	1.198507862398103718e+01	9.051286329248808826e+00
1.115472038448189629e+01	1.217415788583869407e+01	9.366500735484228457e+00
1.072862547929173083e+01	1.232334586444781444e+01	9.685529032144803097e+00
1.025766839741551628e+01	1.242693404680667868e+01	1.000589514719741935e+01
9.750816238192541618e+00	1.247952965660700109e+01	1.032470125844916353e+01
9.218163363040117630e+00	1.247630859154261351e+01	1.063859971259413939e+01
8.670491776906381176e+00	1.241329067224539351e+01	1.094377578844524379e+01
8.118785249357838296e+00	1.228762223375391116e+01	1.123594543507453380e+01
7.573738042430196771e+00	1.209784630349560963e+01	1.151037266925768598e+01
7.045299689547675825e+00	1.184413684941486089e+01	1.176191167013112349e+01
6.542292248784670861e+00	1.152847177673083401e+01	1.198507862398103718e+01
6.072126772872961986e+00	1.115472038448189629e+01	1.217415788583869407e+01
5.640633209595423025e+00	1.072862547929173083e+01	1.232334586444781444e+01
5.252004799482472563e+00	1.025766839741551628e+01	1.242693404680667868e+01
4.908846387878878836e+00	9.750816238192541618e+00	1.247952965660700109e+01
4.612307468901608587e+00	9.218163363040117630e+00	1.247630859154261351e+01
4.362275979495740863e+00	8.670491776906381176e+00	1.241329067224539351e+01
4.157607805296560599e+00	8.118785249357838296e+00	1.228762223375391116e+01
3.996368968863828641e+00	7.573738042430196771e+00	1.209784630349560963e+01
3.876071531485702160e+00	7.045299689547675825e+00	1.184413684941486089e+01
3.793889284408863638e+00	6.542292248784670861e+00	1.152847177673083401e+01
3.746844422655775553e+00	6.072126772872961986e+00	1.115472038448189629e+01
3.731960940850726605e+00	5.640633209595423025e+00	1.072862547929173083e+01
3.746384109952754837e+00	5.252004799482472563e+00	1.025766839741551628e+01
3.787467976371833522e+00	4.908846387878878836e+00	9.750816238192541618e+00
3.852834434188384449e+00	4.612307468901608587e+00	9.218163363040117630e+00
3.940408219436739579e+00	4.362275979495740863e+00	8.670491776906381176e+00
4.048432362010110808e+00	4.157607805296560599e+00	8.118785249357838296e+00
4.175468399731357749e+00	3.996368968863828641e+00	7.573738042430196771e+00
4.320385175582629245e+00	3.876071531485702160e+00	7.045299689547675825e+00
4.482339430023706051e+00	3.793889284408863638e+00	6.542292248784670861e+00
4.660750755135099510e+00	3.746844422655775553e+00	6.072126772872961986e+00
4.855272853189648075e+00	3.731960940850726605e+00	5.640633209595423025e+00
5.065762471497382791e+00	3.746384109952754837e+00	5.252004799482472563e+00
5.292246882629853211e+00	3.787467976371833522e+00	4.908846387878878836e+00
5.534890347559011659e+00	3.852834434188384449e+00	4.612307468901608587e+00
5.793959635308459255e+00	3.940408219436739579e+00	4.362275979495740863e+00
6.069788369750999557e+00	4.048432362010110808e+00	4.157607805296560599e+00
6.362739724949546094e+00	4.175468399731357749e+00	3.996368968863828641e+00
6.673166788916659264e+00	4.320385175582629245e+00	3.876071531485702160e+00
7.001369758457502535e+00	4.482339430023706051e+00	3.793889284408863638e+00
7.347549015210754320e+00	4.660750755135099510e+00	3.746844422655775553e+00
7.711753070286864187e+00	4.855272853189648075e+00	3.731960940850726605e+00
8.093820363117330885e+00	5.065762471497382791e+00	3.746384109952754837e+00
8.493313977416033111e+00	5.292246882629853211e+00	3.787467976371833522e+00
8.909448519799870070e+00	5.534890347559011659e+00	3.852834434188384449e+00
9.341008729907665398e+00	5.793959635308459255e+00	3.940408219436739579e+00
9.786259899342375945e+00	6.069788369750999557e+00	4.048432362010110808e+00
1.024285092332770652e+01	6.362739724949546094e+00	4.175468399731357749e+00
1.070771185185488861e+01	6.673166788916659264e+00	4.320385175582629245e+00
1.117694920364687938e+01	7.001369758457502535e+00	4.482339430023706051e+00
1.164574410193691278e+01	7.347549015210754320e+00	4.660750755135099510e+00
1.210826050195737302e+01	7.711753070286864187e+00	4.855272853189648075e+00
1.255757336759545062e+01	8.093820363117330885e+00	5.065762471497382791e+00
1.298562949187153848e+01	8.493313977416033111e+00	5.292246882629853211e+00
1.338325648663575684e+01	8.909448519799870070e+00	5.534890347559011659e+00
1.374023786391601298e+01	9.341008729907665398e+00	5.793959635308459255e+00
1.404547346407332142e+01	9.786259899342375945e+00	6.069788369750999557e+00
1.428724391684347594e+01	1.024285092332770652e+01	6.362739724949546094e+00
1.445359435810850002e+01	1.070771185185488861e+01	6.673166788916659264e+00
1.453284525931568716e+01	1.117694920364687938e+01	7.001369758457502535e+00
1.451422618478538773e+01	1.164574410193691278e+01	7.347549015210754320e+00
1.438861140552949713e+01	1.210826050195737302e+01	7.711753070286864187e+00
1.414931544376623407e+01	1.255757336759545062e+01	8.093820363117330885e+00
1.379288412724267410e+01	1.298562949187153848e+01	8.493313977416033111e+00
1.331979654917225098e+01	1.338325648663575684e+01	8.909448519799870070e+00
1.273498074713855743e+01	1.374023786391601298e+01	9.341008729907665398e+00
1.204804661447438185e+01	1.404547346407332142e+01	9.786259899342375945e+00
1.127315800695491887e+01	1.428724391684347594e+01	1.024285092332770652e+01
1.042850349920833786e+01	1.445359435810850002e+01	1.070771185185488861e+01
9.535378263964567225e+00	1.453284525931568716e+01	1.117694920364687938e+01
8.616949327251969493e+00	1.451422618478538773e+01	1.164574410193691278e+01
7.696830396289893628e+00	1.438861140552949713e+01	1.210826050195737302e+01
6.797627411114452123e+00	1.414931544376623407e+01	1.255757336759545062e+01
5.939622421508066630e+00	1.379288412724267410e+01	1.298562949187153848e+01
5.139738933136412946e+00	1.331979654917225098e+01	1.338325648663575684e+01
4.410882360202523778e+00	1.273498074713855743e+01	1.374023786391601298e+01
3.761686959720060841e+00	1.204804661447438185e+01	1.404547346407332142e+01
3.196640232561415385e+00	1.127315800695491887e+01	1.428724391684347594e+01
2.716509610927165141e+00	1.042850349920833786e+01	1.445359435810850002e+01
2.318971132765740517e+00	9.535378263964567225e+00	1.453284525931568716e+01
1.999336160114389083e+00	8.616949327251969493e+00	1.451422618478538773e+01
1.751285432960671296e+00	7.696830396289893628e+00	1.438861140552949713e+01
1.567542798085113320e+00	6.797627411114452123e+00	1.414931544376623407e+01
1.440446811891664458e+00	5.939622421508066630e+00	1.379288412724267410e+01
1.362401827075865102e+00	5.139738933136412946e+00	1.331979654917225098e+01
1.326208214905307381e+00	4.410882360202523778e+00	1.273498074713855743e+01
1.325283223937294030e+00	3.761686959720060841e+00	1.204804661447438185e+01
1.353790236135605785e+00	3.196640232561415385e+00	1.127315800695491887e+01
1.406696161544915613e+00	2.716509610927165141e+00	1.042850349920833786e+01
1.479775865669003210e+00	2.318971132765740517e+00	9.535378263964567225e+00
1.569580112153470264e+00	1.999336160114389083e+00	8.616949327251969493e+00
1.673380463801601881e+00	1.751285432960671296e+00	7.696830396289893628e+00
1.789101522380059928e+00	1.567542798085113320e+00	6.797627411114452123e+00
1.915248135959554787e+00	1.440446811891664458e+00	5.939622421508066630e+00
2.050832903758187165e+00	1.362401827075865102e+00	5.139738933136412946e+00
2.195307485355705079e+00	1.326208214905307381e+00	4.410882360202523778e+00
2.348499832314042468e+00	1.325283223937294030e+00	3.761686959720060841e+00
2.510558436973207463e+00	1.353790236135605785e+00	3.196640232561415385e+00
2.681903961327086972e+00	1.406696161544915613e+00	2.716509610927165141e+00
2.863188099966207378e+00	1.479775865669003210e+00	2.318971132765740517e+00
3.055259186831675855e+00	1.569580112153470264e+00	1.999336160114389083e+00
3.259133828586530335e+00	1.673380463801601881e+00	1.751285432960671296e+00
3.475973700221981932e+00	1.789101522380059928e+00	1.567542798085113320e+00
3.707066541588711406e+00	1.915248135959554787e+00	1.440446811891664458e+00
3.953810323656788750e+00	2.050832903758187165e+00	1.362401827075865102e+00
4.217699491924710387e+00	2.195307485355705079e+00	1.326208214905307381e+00
4.500312126389609091e+00	2.348499832314042468e+00	1.325283223937294030e+00
4.803296770180483399e+00	2.510558436973207463e+00	1.353790236135605785e+00
5.128357561474607529e+00	2.681903961327086972e+00	1.406696161544915613e+00
5.477236146269158112e+00	2.863188099966207378e+00	1.479775865669003210e+00
5.851688645064929695e+00	3.055259186831675855e+00	1.569580112153470264e+00
6.253455688586539551e+00	3.259133828586530335e+00	1.673380463801601881e+00
6.684223223350524101e+00	3.475973700221981932e+00	1.789101522380059928e+00
7.145571419055273488e+00	3.707066541588711406e+00	1.915248135959554787e+00
7.638908596006688256e+00	3.953810323656788750e+00	2.050832903758187165e+00
8.165386653861103738e+00	4.217699491924710387e+00	2.195307485355705079e+00
8.725794063098918585e+00	4.500312126389609091e+00	2.348499832314042468e+00
9.320422145311773932e+00	4.803296770180483399e+00	2.510558436973207463e+00
9.948900223848742286e+00	5.128357561474607529e+00	2.681903961327086972e+00
1.060999543204049722e+01	5.477236146269158112e+00	2.863188099966207378e+00
1.130137375115322484e+01	5.851688645064929695e+00	3.055259186831675855e+00
1.201932052939271678e+01	6.253455688586539551e+00	3.259133828586530335e+00
1.275842171881229348e+01	6.684223223350524101e+00	3.475973700221981932e+00
1.351121186521233142e+01	7.145571419055273488e+00	3.707066541588711406e+00
1.426780206534660245e+01	7.638908596006688256e+00	3.953810323656788750e+00
1.501551121188027338e+01	8.165386653861103738e+00	4.217699491924710387e+00
1.573853723622717382e+01	8.725794063098918585e+00	4.500312126389609091e+00
1.641772161662869678e+01	9.320422145311773932e+00	4.803296770180483399e+00
1.703047912999101143e+01	9.948900223848742286e+00	5.128357561474607529e+00
1.755098322328708704e+01	1.060999543204049722e+01	5.477236146269158112e+00
1.795071094309662030e+01	1.130137375115322484e+01	5.851688645064929695e+00
1.819945310352374435e+01	1.201932052939271678e+01	6.253455688586539551e+00
1.826687603275216887e+01	1.275842171881229348e+01	6.684223223350524101e+00
1.812467068246769841e+01	1.351121186521233142e+01	7.145571419055273488e+00
1.774923533844185286e+01	1.426780206534660245e+01	7.638908596006688256e+00
1.712470952143494074e+01	1.501551121188027338e+01	8.165386653861103738e+00
1.624602297443417243e+01	1.573853723622717382e+01	8.725794063098918585e+00
1.512147819861906584e+01	1.641772161662869678e+01	9.320422145311773932e+00
1.377429949553581068e+01	1.703047912999101143e+01	9.948900223848742286e+00
1.224261429794284339e+01	1.755098322328708704e+01	1.060999543204049722e+01
1.057752505803136600e+01	1.795071094309662030e+01	1.130137375115322484e+01
8.839276857749863936e+00	1.819945310352374435e+01	1.201932052939271678e+01
7.091955840882605777e+00	1.826687603275216887e+01	1.275842171881229348e+01
5.397538087762391079e+00	1.812467068246769841e+01	1.351121186521233142e+01
3.810307297786369674e+00	1.774923533844185286e+01	1.426780206534660245e+01
2.372585692738523377e+00	1.712470952143494074e+01	1.501551121188027338e+01
1.112391513316463243e+00	1.624602297443417243e+01	1.573853723622717382e+01
4.316543007954742883e-02	1.512147819861906584e+01	1.641772161662869678e+01
-8.347392816730542231e-01	1.377429949553581068e+01	1.703047912999101143e+01
-1.531397904746499616e+00	1.224261429794284339e+01	1.755098322328708704e+01
-2.064161981827079106e+00	1.057752505803136600e+01	1.795071094309662030e+01
-2.454591351543517597e+00	8.839276857749863936e+00	1.819945310352374435e+01
-2.725854224847490848e+00	7.091955840882605777e+00	1.826687603275216887e+01
-2.900771683768032183e+00	5.397538087762391079e+00	1.812467068246769841e+01
-3.000518202532601375e+00	3.810307297786369674e+00	1.774923533844185286e+01
-3.043888444902870027e+00	2.372585692738523377e+00	1.712470952143494074e+01
-3.046997558515252003e+00	1.112391513316463243e+00	1.624602297443417243e+01
-3.023280082857723094e+00	4.316543007954742883e-02	1.512147819861906584e+01
-2.983672699586313204e+00	-8.347392816730542231e-01	1.377429949553581068e+01
-2.936893997174999882e+00	-1.531397904746499616e+00	1.224261429794284339e+01
-2.889761481942791477e+00	-2.064161981827079106e+00	1.057752505803136600e+01
-2.847508228761414628e+00	-2.454591351543517597e+00	8.839276857749863936e+00
-2.814077851687561971e+00	-2.725854224847490848e+00	7.091955840882605777e+00
-2.792387482847408009e+00	-2.900771683768032183e+00	5.397538087762391079e+00
-2.784555349585412287e+00	-3.000518202532601375e+00	3.810307297786369674e+00
-2.792093536917101382e+00	-3.043888444902870027e+00	2.372585692738523377e+00
-2.816068609875447937e+00	-3.046997558515252003e+00	1.112391513316463243e+00
-2.857233680163330458e+00	-3.023280082857723094e+00	4.316543007954742883e-02
-2.916135729024520451e+00	-2.983672699586313204e+00	-8.347392816730542231e-01
-2.993201857426206480e+00	-2.936893997174999882e+00	-1.531397904746499616e+00
-3.088807813156100757e+00	-2.889761481942791477e+00	-2.064161981827079106e+00
-3.203331747996875034e+00	-2.847508228761414628e+00	-2.454591351543517597e+00
-3.337195742386269703e+00	-2.814077851687561971e+00	-2.725854224847490848e+00
-3.490897226462247538e+00	-2.792387482847408009e+00	-2.900771683768032183e+00
-3.665032035557413526e+00	-2.784555349585412287e+00	-3.000518202532601375e+00
-3.860310466832195697e+00	-2.792093536917101382e+00	-3.043888444902870027e+00
-4.077567349028196730e+00	-2.816068609875447937e+00	-3.046997558515252003e+00
-4.317766793959590288e+00	-2.857233680163330458e+00	-3.023280082857723094e+00
-4.582001959454501616e+00	-2.916135729024520451e+00	-2.983672699586313204e+00
-4.871489811000585313e+00	-2.993201857426206480e+00	-2.936893997174999882e+00
-5.187560514470590078e+00	-3.088807813156100757e+00	-2.889761481942791477e+00
-5.531640715576832790e+00	-3.203331747996875034e+00	-2.847508228761414628e+00
-5.905229553645325424e+00	-3.337195742386269703e+00	-2.814077851687561971e+00
-6.309865809246133495e+00	-3.490897226462247538e+00	-2.792387482847408009e+00
-6.747084090772100140e+00	-3.665032035557413526e+00	-2.784555349585412287e+00
-7.218357422412055691e+00	-3.860310466832195697e+00	-2.792093536917101382e+00
-7.725023011445316001e+00	-4.077567349028196730e+00	-2.816068609875447937e+00
-8.268187366157565776e+00	-4.317766793959590288e+00	-2.857233680163330458e+00
-8.848606347798124716e+00	-4.582001959454501616e+00	-2.916135729024520451e+00
-9.466535243482651296e+00	-4.871489811000585313e+00	-2.993201857426206480e+00
-1.012154366047733234e+01	-5.187560514470590078e+00	-3.088807813156100757e+00
-1.081229014880497630e+01	-5.531640715576832790e+00	-3.203331747996875034e+00
-1.153625222714512333e+01	-5.905229553645325424e+00	-3.337195742386269703e+00
-1.228940929286852324e+01	-6.309865809246133495e+00	-3.490897226462247538e+00
-1.306587924188729666e+01	-6.747084090772100140e+00	-3.665032035557413526e+00
-1.385751513462533424e+01	-7.218357422412055691e+00	-3.860310466832195697e+00
-1.465347663872669415e+01	-7.725023011445316001e+00	-4.077567349028196730e+00
-1.543980296646355654e+01	-8.268187366157565776e+00	-4.317766793959590288e+00
-1.619903010043300640e+01	-8.848606347798124716e+00	-4.582001959454501616e+00
-1.690991518774425373e+01	-9.466535243482651296e+00	-4.871489811000585313e+00
-1.754735388184268174e+01	-1.012154366047733234e+01	-5.187560514470590078e+00
-1.808259907084704210e+01	-1.081229014880497630e+01	-5.531640715576832790e+00
-1.848390614702370272e+01	-1.153625222714512333e+01	-5.905229553645325424e+00
-1.871773182153302173e+01	-1.228940929286852324e+01	-6.309865809246133495e+00
-1.875058857759704978e+01	-1.306587924188729666e+01	-6.747084090772100140e+00
-1.855159220811885845e+01	-1.385751513462533424e+01	-7.218357422412055691e+00
-1.809562584630603155e+01	-1.465347663872669415e+01	-7.725023011445316001e+00
-1.736688134254991311e+01	-1.543980296646355654e+01	-8.268187366157565776e+00
-1.636234788288925301e+01	-1.619903010043300640e+01	-8.848606347798124716e+00
-1.509464408368933519e+01	-1.690991518774425373e+01	-9.466535243482651296e+00
-1.359350224353037184e+01	-1.754735388184268174e+01	-1.012154366047733234e+01
-1.190528614935892904e+01	-1.808259907084704210e+01	-1.081229014880497630e+01
-1.009020242111062515e+01	-1.848390614702370272e+01	-1.153625222714512333e+01
-8.217327801831597611e+00	-1.871773182153302173e+01	-1.228940929286852324e+01
-6.358110677918332954e+00	-1.875058857759704978e+01	-1.306587924188729666e+01
-4.579438101723704690e+00	-1.855159220811885845e+01	-1.385751513462533424e+01
-2.937517558709551224e+00	-1.809562584630603155e+01	-1.465347663872669415e+01
-1.473625443437202032e+00	-1.736688134254991311e+01	-1.543980296646355654e+01
-2.122845731957052617e-01	-1.636234788288925301e+01	-1.619903010043300640e+01
8.381674457647134702e-01	-1.509464408368933519e+01	-1.690991518774425373e+01
1.683158248501177123e+00	-1.359350224353037184e+01	-1.754735388184268174e+01
2.338409268945520925e+00	-1.190528614935892904e+01	-1.808259907084704210e+01
2.826210835667483323e+00	-1.009020242111062515e+01	-1.848390614702370272e+01
3.172052127849812386e+00	-8.217327801831597611e+00	-1.871773182153302173e+01
3.401951056571301812e+00	-6.358110677918332954e+00	-1.875058857759704978e+01
3.540588362421796642e+00	-4.579438101723704690e+00	-1.855159220811885845e+01
3.610182852952584120e+00	-2.937517558709551224e+00	-1.809562584630603155e+01
3.629958843043719963e+00	-1.473625443437202032e+00	-1.736688134254991311e+01
3.616035020198193450e+00	-2.122845731957052617e-01	-1.636234788288925301e+01
3.581580816790860489e+00	8.381674457647134702e-01	-1.509464408368933519e+01
3.537119956366508777e+00	1.683158248501177123e+00	-1.359350224353037184e+01
3.490896642027276453e+00	2.338409268945520925e+00	-1.190528614935892904e+01
3.449250469068044112e+00	2.826210835667483323e+00	-1.009020242111062515e+01
3.416969138862666622e+00	3.172052127849812386e+00	-8.217327801831597611e+00
3.397603747320641077e+00	3.401951056571301812e+00	-6.358110677918332954e+00
3.393741278355649982e+00	3.540588362421796642e+00	-4.579438101723704690e+00
3.407234610103767825e+00	3.610182852952584120e+00	-2.937517558709551224e+00
3.439393266325883936e+00	3.629958843043719963e+00	-1.473625443437202032e+00
3.491139383798409046e+00	3.616035020198193450e+00	-2.122845731957052617e-01
3.563133643622404367e+00	3.581580816790860489e+00	8.381674457647134702e-01
3.655875687962753418e+00	3.537119956366508777e+00	1.683158248501177123e+00
3.769783083757819231e+00	3.490896642027276453e+00	2.338409268945520925e+00
3.905252349743213003e+00	3.449250469068044112e+00	2.826210835667483323e+00
4.062705007267939372e+00	3.416969138862666622e+00	3.172052127849812386e+00
4.242621081381828141e+00	3.397603747320641077e+00	3.401951056571301812e+00
4.445561976627971035e+00	3.393741278355649982e+00	3.540588362421796642e+00
4.672184180823252042e+00	3.407234610103767825e+00	3.610182852952584120e+00
4.923244803751264165e+00	3.439393266325883936e+00	3.629958843043719963e+00
5.199599528072473831e+00	3.491139383798409046e+00	3.616035020198193450e+00
5.502193128389783361e+00	3.563133643622404367e+00	3.581580816790860489e+00
5.832042293209373618e+00	3.655875687962753418e+00	3.537119956366508777e+00
6.190210056536786354e+00	3.769783083757819231e+00	3.490896642027276453e+00
6.577770706140517731e+00	3.905252349743213003e+00	3.449250469068044112e+00
6.995763582719608742e+00	4.062705007267939372e+00	3.416969138862666622e+00
7.445133722705917556e+00	4.242621081381828141e+00	3.397603747320641077e+00
7.926656840636057133e+00	4.445561976627971035e+00	3.393741278355649982e+00
8.440845722055016154e+00	4.672184180823252042e+00	3.407234610103767825e+00
8.987834751912119557e+00	4.923244803751264165e+00	3.439393266325883936e+00
9.567239111864424217e+00	5.199599528072473831e+00	3.491139383798409046e+00
1.017798525692843015e+01	5.502193128389783361e+00	3.563133643622404367e+00
1.081810979209567591e+01	5.832042293209373618e+00	3.655875687962753418e+00
1.148452503981982176e+01	6.190210056536786354e+00	3.769783083757819231e+00
1.217275171795687250e+01	6.577770706140517731e+00	3.905252349743213003e+00
1.287662260443348572e+01	6.995763582719608742e+00	4.062705007267939372e+00
1.358796627219775033e+01	7.445133722705917556e+00	4.242621081381828141e+00
1.429628735970972819e+01	7.926656840636057133e+00	4.445561976627971035e+00
1.498846971857646260e+01	8.440845722055016154e+00	4.672184180823252042e+00
1.564854118607453159e+01	8.987834751912119557e+00	4.923244803751264165e+00
1.625755313825230175e+01	9.567239111864424217e+00	5.199599528072473831e+00
1.679364292127196379e+01	1.017798525692843015e+01	5.502193128389783361e+00
1.723235989341198504e+01	1.081810979209567591e+01	5.832042293209373618e+00
1.754734155472771562e+01	1.148452503981982176e+01	6.190210056536786354e+00
1.771141870957453790e+01	1.217275171795687250e+01	6.577770706140517731e+00
1.769820022995156350e+01	1.287662260443348572e+01	6.995763582719608742e+00
1.748413176211606768e+01	1.358796627219775033e+01	7.445133722705917556e+00
1.705093540224074999e+01	1.429628735970972819e+01	7.926656840636057133e+00
1.638822391021271585e+01	1.498846971857646260e+01	8.440845722055016154e+00
1.549596103187690055e+01	1.564854118607453159e+01	8.987834751912119557e+00
1.438634112935043596e+01	1.625755313825230175e+01	9.567239111864424217e+00
1.308462929719230416e+01	1.679364292127196379e+01	1.017798525692843015e+01
1.162857822051731560e+01	1.723235989341198504e+01	1.081810979209567591e+01
1.006623917859439210e+01	1.754734155472771562e+01	1.148452503981982176e+01
8.452289244964333648e+00	1.771141870957453790e+01	1.217275171795687250e+01
6.843333523117788530e+00	1.769820022995156350e+01	1.287662260443348572e+01
5.292906272620067298e+00	1.748413176211606768e+01	1.358796627219775033e+01
3.846991032257394139e+00	1.705093540224074999e+01	1.429628735970972819e+01
2.540763158693996715e+00	1.638822391021271585e+01	1.498846971857646260e+01
1.396963065292507800e+00	1.549596103187690055e+01	1.564854118607453159e+01
4.259355058381512071e-01	1.438634112935043596e+01	1.625755313825230175e+01
-3.729595514454017158e-01	1.308462929719230416e+01	1.679364292127196379e+01
-1.009056833982330925e+00	1.162857822051731560e+01	1.723235989341198504e+01
-1.497748353128903309e+00	1.006623917859439210e+01	1.754734155472771562e+01
-1.857943189929408989e+00	8.452289244964333648e+00	1.771141870957453790e+01
-2.109916170037888783e+00	6.843333523117788530e+00	1.769820022995156350e+01
-2.273678734711353400e+00	5.292906272620067298e+00	1.748413176211606768e+01
-2.367880295405019098e+00	3.846991032257394139e+00	1.705093540224074999e+01
-2.409170868992613457e+00	2.540763158693996715e+00	1.638822391021271585e+01
-2.411921827764703874e+00	1.396963065292507800e+00	1.549596103187690055e+01
-2.388198562424805438e+00	4.259355058381512071e-01	1.438634112935043596e+01
-2.347893113129842835e+00	-3.729595514454017158e-01	1.308462929719230416e+01
-2.298945699140469756e+00	-1.009056833982330925e+00	1.162857822051731560e+01
-2.247604902247141379e+00	-1.497748353128903309e+00	1.006623917859439210e+01
-2.198693776725187732e+00	-1.857943189929408989e+00	8.452289244964333648e+00
-2.155862399787115802e+00	-2.109916170037888783e+00	6.843333523117788530e+00
-2.121816615891927604e+00	-2.273678734711353400e+00	5.292906272620067298e+00
-2.098518749185359411e+00	-2.367880295405019098e+00	3.846991032257394139e+00
-2.087359727032745749e+00	-2.409170868992613457e+00	2.540763158693996715e+00
-2.089304124263815510e+00	-2.411921827764703874e+00	1.396963065292507800e+00
-2.105010674691298433e+00	-2.388198562424805438e+00	4.259355058381512071e-01
-2.134931205325957038e+00	-2.347893113129842835e+00	-3.729595514454017158e-01
-2.179390994226942713e+00	-2.298945699140469756e+00	-1.009056833982330925e+00
-2.238653400882006927e+00	-2.247604902247141379e+00	-1.497748353128903309e+00
-2.312971367663907429e+00	-2.198693776725187732e+00	-1.857943189929408989e+00
-2.402628099214066726e+00	-2.155862399787115802e+00	-2.109916170037888783e+00
-2.507968924796949217e+00	-2.121816615891927604e+00	-2.273678734711353400e+00
-2.629426052866924657e+00	-2.098518749185359411e+00	-2.367880295405019098e+00
-2.767537644699760158e+00	-2.087359727032745749e+00	-2.409170868992613457e+00
-2.922962367321886745e+00	-2.089304124263815510e+00	-2.411921827764703874e+00
-3.096490334417748791e+00	-2.105010674691298433e+00	-2.388198562424805438e+00
-3.289051104649808988e+00	-2.134931205325957038e+00	-2.347893113129842835e+00
-3.501719175541770479e+00	-2.179390994226942713e+00	-2.298945699140469756e+00
-3.735717182002919134e+00	-2.238653400882006927e+00	-2.247604902247141379e+00
-3.992416774589635509e+00	-2.312971367663907429e+00	-2.198693776725187732e+00
-4.273336905184753398e+00	-2.402628099214066726e+00	-2.155862399787115802e+00
-4.580138976947941032e+00	-2.507968924796949217e+00	-2.121816615891927604e+00
-4.914618009699648127e+00	-2.629426052866924657e+00	-2.098518749185359411e+00
-5.278688618506988561e+00	-2.767537644699760158e+00	-2.087359727032745749e+00
-5.674364188202382309e+00	-2.922962367321886745e+00	-2.089304124263815510e+00
-6.103727135509750212e+00	-3.096490334417748791e+00	-2.105010674691298433e+00
-6.568887569861965758e+00	-3.289051104649808988e+00	-2.134931205325957038e+00
-7.071926983515003151e+00	-3.501719175541770479e+00	-2.179390994226942713e+00
-7.614822817880805061e+00	-3.735717182002919134e+00	-2.238653400882006927e+00
-8.199348876034493472e+00	-3.992416774589635509e+00	-2.312971367663907429e+00
-8.826945613839791704e+00	-4.273336905184753398e+00	-2.402628099214066726e+00
-9.498553413875937323e+00	-4.580138976947941032e+00	-2.507968924796949217e+00
-1.021440115458872810e+01	-4.914618009699648127e+00	-2.629426052866924657e+00
-1.097374194446115503e+01	-5.278688618506988561e+00	-2.767537644699760158e+00
-1.177452813165941414e+01	-5.674364188202382309e+00	-2.922962367321886745e+00
-1.261301912226720745e+01	-6.103727135509750212e+00	-3.096490334417748791e+00
-1.348331885257333695e+01	-6.568887569861965758e+00	-3.289051104649808988e+00
-1.437684591215827368e+01	-7.071926983515003151e+00	-3.501719175541770479e+00
-1.528174948986160153e+01	-7.614822817880805061e+00	-3.735717182002919134e+00
-1.618229984549888201e+01	-8.199348876034493472e+00	-3.992416774589635509e+00
-1.705830412946611929e+01	-8.826945613839791704e+00	-4.273336905184753398e+00
-1.788462771916321969e+01	-9.498553413875937323e+00	-4.580138976947941032e+00
-1.863093700989076851e+01	-1.021440115458872810e+01	-4.914618009699648127e+00
-1.926181827188973017e+01	-1.097374194446115503e+01	-5.278688618506988561e+00
-1.973746094483078295e+01	-1.177452813165941414e+01	-5.674364188202382309e+00
-2.001510896408098716e+01	-1.261301912226720745e+01	-6.103727135509750212e+00
-2.005146052921839939e+01	-1.348331885257333695e+01	-6.568887569861965758e+00
-1.980611125184107735e+01	-1.437684591215827368e+01	-7.071926983515003151e+00
-1.924596690376216301e+01	-1.528174948986160153e+01	-7.614822817880805061e+00
-1.835029499453018786e+01	-1.618229984549888201e+01	-8.199348876034493472e+00
-1.711576754578118553e+01	-1.705830412946611929e+01	-8.826945613839791704e+00
-1.556054754244475902e+01	-1.788462771916321969e+01	-9.498553413875937323e+00
-1.372631285736021667e+01	-1.863093700989076851e+01	-1.021440115458872810e+01
-1.167723320610380000e+01	-1.926181827188973017e+01	-1.097374194446115503e+01
-9.495404195842944262e+00	-1.973746094483078295e+01	-1.177452813165941414e+01
-7.273050427148666230e+00	-2.001510896408098716e+01	-1.261301912226720745e+01
-5.102715318780750131e+00	-2.005146052921839939e+01	-1.348331885257333695e+01
-3.067318209851240596e+00	-1.980611125184107735e+01	-1.437684591215827368e+01
-1.232075531914899935e+00	-1.924596690376216301e+01	-1.528174948986160153e+01
3.602370942416148747e-01	-1.835029499453018786e+01	-1.618229984549888201e+01
1.690162254859914004e+00	-1.711576754578118553e+01	-1.705830412946611929e+01
2.759063729080034832e+00	-1.556054754244475902e+01	-1.788462771916321969e+01
3.584427328555200631e+00	-1.372631285736021667e+01	-1.863093700989076851e+01
4.194329557288033250e+00	-1.167723320610380000e+01	-1.926181827188973017e+01
4.622219508832439594e+00	-9.495404195842944262e+00	-1.973746094483078295e+01
4.902717825578470467e+00	-7.273050427148666230e+00	-2.001510896408098716e+01
5.068687699704543803e+00	-5.102715318780750131e+00	-2.005146052921839939e+01
5.149505262782271942e+00	-3.067318209851240596e+00	-1.980611125184107735e+01
5.170284112389873066e+00	-1.232075531914899935e+00	-1.924596690376216301e+01
5.151762714339973570e+00	3.602370942416148747e-01	-1.835029499453018786e+01
5.110593865860614038e+00	1.690162254859914004e+00	-1.711576754578118553e+01
5.059837590753983427e+00	2.759063729080034832e+00	-1.556054754244475902e+01
5.009523739243627816e+00	3.584427328555200631e+00	-1.372631285736021667e+01
4.967204183696483533e+00	4.194329557288033250e+00	-1.167723320610380000e+01
4.938452997132881883e+00	4.622219508832439594e+00	-9.495404195842944262e+00
4.927297799381475940e+00	4.902717825578470467e+00	-7.273050427148666230e+00
4.936579863872763596e+00	5.068687699704543803e+00	-5.102715318780750131e+00
4.968247968138802761e+00	5.149505262782271942e+00	-3.067318209851240596e+00
5.023594045611076808e+00	5.170284112389873066e+00	-1.232075531914899935e+00
5.103439351155782511e+00	5.151762714339973570e+00	3.602370942416148747e-01
5.208279295879091109e+00	5.110593865860614038e+00	1.690162254859914004e+00
5.338394045277586208e+00	5.059837590753983427e+00	2.759063729080034832e+00
5.493930787205415278e+00	5.009523739243627816e+00	3.584427328555200631e+00
5.674962442065632828e+00	4.967204183696483533e+00	4.194329557288033250e+00
5.881526576057307665e+00	4.938452997132881883e+00	4.622219508832439594e+00
6.113647402237377904e+00	4.927297799381475940e+00	4.902717825578470467e+00
6.371343002450347903e+00	4.936579863872763596e+00	5.068687699704543803e+00
6.654619257727307335e+00	4.968247968138802761e+00	5.149505262782271942e+00
6.963451419096193362e+00	5.023594045611076808e+00	5.170284112389873066e+00
7.297753774127706983e+00	5.103439351155782511e+00	5.151762714339973570e+00
7.657337463874708483e+00	5.208279295879091109e+00	5.110593865860614038e+00
8.041856185950390312e+00	5.338394045277586208e+00	5.059837590753983427e+00
8.450739298281904510e+00	5.493930787205415278e+00	5.009523739243627816e+00
8.883111742228654961e+00	5.674962442065632828e+00	4.967204183696483533e+00
9.337700274476496531e+00	5.881526576057307665e+00	4.938452997132881883e+00
9.812725790985146190e+00	6.113647402237377904e+00	4.927297799381475940e+00
1.030578211635993391e+01	6.371343002450347903e+00	4.936579863872763596e+00
1.081370260732477639e+01	6.654619257727307335e+00	4.968247968138802761e+00
1.133241738036321067e+01	6.963451419096193362e+00	5.023594045611076808e+00
1.185680602406661599e+01	7.297753774127706983e+00	5.103439351155782511e+00
1.238055338282663165e+01	7.657337463874708483e+00	5.208279295879091109e+00
1.289601943935623929e+01	8.041856185950390312e+00	5.338394045277586208e+00
1.339413842411468458e+01	8.450739298281904510e+00	5.493930787205415278e+00
1.386436682678598942e+01	8.883111742228654961e+00	5.674962442065632828e+00
1.429470452811669645e+01	9.337700274476496531e+00	5.881526576057307665e+00
1.467181703930270231e+01	9.812725790985146190e+00	6.113647402237377904e+00
1.498128867756642535e+01	1.030578211635993391e+01	6.371343002450347903e+00
1.520803488283833538e+01	1.081370260732477639e+01	6.654619257727307335e+00
1.533689498735296297e+01	1.133241738036321067e+01	6.963451419096193362e+00
1.535341282264367280e+01	1.185680602406661599e+01	7.297753774127706983e+00
1.524479040708464339e+01	1.238055338282663165e+01	7.657337463874708483e+00
1.500096978493038336e+01	1.289601943935623929e+01	8.041856185950390312e+00
1.461576231398405668e+01	1.339413842411468458e+01	8.450739298281904510e+00
1.408790869076718799e+01	1.386436682678598942e+01	8.883111742228654961e+00
1.342192510385366866e+01	1.429470452811669645e+01	9.337700274476496531e+00
1.262858132079645657e+01	1.467181703930270231e+01	9.812725790985146190e+00
1.172487474286456255e+01	1.498128867756642535e+01	1.030578211635993391e+01
1.073341559757404617e+01	1.520803488283833538e+01	1.081370260732477639e+01
9.681219438131797972e+00	1.533689498735296297e+01	1.133241738036321067e+01
8.598000855687418564e+00	1.535341282264367280e+01	1.185680602406661599e+01
7.514155167931650503e+00	1.524479040708464339e+01	1.238055338282663165e+01
6.458678409523919584e+00	1.500096978493038336e+01	1.289601943935623929e+01
5.457291281306549280e+00	1.461576231398405668e+01	1.339413842411468458e+01
4.530993848464563101e+00	1.408790869076718799e+01	1.386436682678598942e+01
3.695194705812038904e+00	1.342192510385366866e+01	1.429470452811669645e+01
2.959453686919925275e+00	1.262858132079645657e+01	1.467181703930270231e+01
2.327777987267317439e+00	1.172487474286456255e+01	1.498128867756642535e+01
1.799339827454999874e+00	1.073341559757404617e+01	1.520803488283833538e+01
1.369450285021208025e+00	9.681219438131797972e+00	1.533689498735296297e+01
1.030627159910447288e+00	8.598000855687418564e+00	1.535341282264367280e+01
7.736243783290486231e-01	7.514155167931650503e+00	1.524479040708464339e+01
5.883328122000908156e-01	6.458678409523919584e+00	1.500096978493038336e+01
4.645053143567552389e-01	5.457291281306549280e+00	1.461576231398405668e+01
3.922942259340832516e-01	4.530993848464563101e+00	1.408790869076718799e+01
3.626141783860928336e-01	3.695194705812038904e+00	1.342192510385366866e+01
3.673568182522178316e-01	2.959453686919925275e+00	1.262858132079645657e+01
3.994892685509574548e-01	2.327777987267317439e+00	1.172487474286456255e+01
4.530674983032211278e-01	1.799339827454999874e+00	1.073341559757404617e+01
5.231918657478094037e-01	1.369450285021208025e+00	9.681219438131797972e+00
6.059268685621269634e-01	1.030627159910447288e+00	8.598000855687418564e+00
6.982018233012639019e-01	7.736243783290486231e-01	7.514155167931650503e+00
7.977044786964199163e-01	5.883328122000908156e-01	6.458678409523919584e+00
9.027757120839704497e-01	4.645053143567552389e-01	5.457291281306549280e+00
1.012310489564482996e+00	3.922942259340832516e-01	4.530993848464563101e+00
1.125668089066226063e+00	3.626141783860928336e-01	3.695194705812038904e+00
1.242593045955280529e+00	3.673568182522178316e-01	2.959453686919925275e+00
1.363147235872766982e+00	3.994892685509574548e-01	2.327777987267317439e+00
1.487652830358029865e+00	4.530674983032211278e-01	1.799339827454999874e+00
1.616645443927370973e+00	5.231918657478094037e-01	1.369450285021208025e+00
1.750836557382510206e+00	6.059268685621269634e-01	1.030627159910447288e+00
1.891084192543614595e+00	6.982018233012639019e-01	7.736243783290486231e-01
2.038370785702114940e+00	7.977044786964199163e-01	5.883328122000908156e-01
2.193787230146351686e+00	9.027757120839704497e-01	4.645053143567552389e-01
2.358522109971586289e+00	1.012310489564482996e+00	3.922942259340832516e-01
2.533855211905530869e+00	1.125668089066226063e+00	3.626141783860928336e-01
2.721154467062617766e+00	1.242593045955280529e+00	3.673568182522178316e-01
2.921875531156148398e+00	1.363147235872766982e+00	3.994892685509574548e-01
3.137563252273145142e+00	1.487652830358029865e+00	4.530674983032211278e-01
3.369854293354454633e+00	1.616645443927370973e+00	5.231918657478094037e-01
3.620480165878110057e+00	1.750836557382510206e+00	6.059268685621269634e-01
3.891269885605773027e+00	1.891084192543614595e+00	6.982018233012639019e-01
4.184151373697717169e+00	2.038370785702114940e+00	7.977044786964199163e-01
4.501150589126246437e+00	2.193787230146351686e+00	9.027757120839704497e-01
4.844387181956782307e+00	2.358522109971586289e+00	1.012310489564482996e+00
5.216065191169048987e+00	2.533855211905530869e+00	1.125668089066226063e+00
5.618456963436950780e+00	2.721154467062617766e+00	1.242593045955280529e+00
6.053878028108146125e+00	2.921875531156148398e+00	1.363147235872766982e+00
6.524650116393505783e+00	3.137563252273145142e+00	1.487652830358029865e+00
7.033048850026072607e+00	3.369854293354454633e+00	1.616645443927370973e+00
7.581231843403517523e+00	3.620480165878110057e+00	1.750836557382510206e+00
8.171142073227347424e+00	3.891269885605773027e+00	1.891084192543614595e+00
8.804380403043115422e+00	4.184151373697717169e+00	2.038370785702114940e+00
9.482040175949276062e+00	4.501150589126246437e+00	2.193787230146351686e+00
1.020449593404355504e+01	4.844387181956782307e+00	2.358522109971586289e+00
1.097113780168918495e+01	5.216065191169048987e+00	2.533855211905530869e+00
1.178004321977120483e+01	5.618456963436950780e+00	2.721154467062617766e+00
1.262757904831418010e+01	6.053878028108146125e+00	2.921875531156148398e+00
1.350793029200980300e+01	6.524650116393505783e+00	3.137563252273145142e+00
1.441255783004730873e+01	7.033048850026072607e+00	3.369854293354454633e+00
1.532959778685303753e+01	7.581231843403517523e+00	3.620480165878110057e+00
1.624323097432001717e+01	8.171142073227347424e+00	3.891269885605773027e+00
1.713307350785936123e+01	8.804380403043115422e+00	4.184151373697717169e+00
1.797367001185737934e+01	9.482040175949276062e+00	4.501150589126246437e+00
1.873420809475443605e+01	1.020449593404355504e+01	4.844387181956782307e+00
1.937861351923947595e+01	1.097113780168918495e+01	5.216065191169048987e+00
1.986622177136794676e+01	1.178004321977120483e+01	5.618456963436950780e+00
2.015323947288306883e+01	1.262757904831418010e+01	6.053878028108146125e+00
2.019518748978014244e+01	1.350793029200980300e+01	6.524650116393505783e+00
1.995043132057448432e+01	1.441255783004730873e+01	7.033048850026072607e+00
1.938473063861239964e+01	1.532959778685303753e+01	7.581231843403517523e+00
1.847647219448061051e+01	1.624323097432001717e+01	8.171142073227347424e+00
1.722191713311815420e+01	1.713307350785936123e+01	8.804380403043115422e+00
1.563947511828598813e+01	1.797367001185737934e+01	9.482040175949276062e+00
1.377184473887800564e+01	1.873420809475443605e+01	1.020449593404355504e+01
1.168498135858508036e+01	1.937861351923947595e+01	1.097113780168918495e+01
9.463363945193984605e+00	1.986622177136794676e+01	1.178004321977120483e+01
7.201883579937687685e+00	2.015323947288306883e+01	1.262757904831418010e+01
4.995633523842218260e+00	2.019518748978014244e+01	1.350793029200980300e+01
2.929580463953747937e+00	1.995043132057448432e+01	1.441255783004730873e+01
1.070214477303283340e+00	1.938473063861239964e+01	1.532959778685303753e+01
-5.392825486866141826e-01	1.847647219448061051e+01	1.624323097432001717e+01
-1.879828064762941064e+00	1.722191713311815420e+01	1.713307350785936123e+01
-2.953727866360980947e+00	1.563947511828598813e+01	1.797367001185737934e+01
-3.779713556885497816e+00	1.377184473887800564e+01	1.873420809475443605e+01
-4.387169910925705629e+00	1.168498135858508036e+01	1.937861351923947595e+01
-4.810741072334231205e+00	9.463363945193984605e+00	1.986622177136794676e+01
-5.086031282907633511e+00	7.201883579937687685e+00	2.015323947288306883e+01
-5.246644146292168465e+00	4.995633523842218260e+00	2.019518748978014244e+01
-5.322466578926395186e+00	2.929580463953747937e+00	1.995043132057448432e+01
-5.338930825866892604e+00	1.070214477303283340e+00	1.938473063861239964e+01
-5.316946976149675486e+00	-5.392825486866141826e-01	1.847647219448061051e+01
-5.273235132029800987e+00	-1.879828064762941064e+00	1.722191713311815420e+01
-5.220853810491851377e+00	-2.953727866360980947e+00	1.563947511828598813e+01
-5.169789553547256666e+00	-3.779713556885497816e+00	1.377184473887800564e+01
-5.127528256415384789e+00	-4.387169910925705629e+00	1.168498135858508036e+01
-5.099568016902978229e+00	-4.810741072334231205e+00	9.463363945193984605e+00
-5.089858250404845741e+00	-5.086031282907633511e+00	7.201883579937687685e+00
-5.101164048705070009e+00	-5.246644146292168465e+00	4.995633523842218260e+00
-5.135361865820662786e+00	-5.322466578926395186e+00	2.929580463953747937e+00
-5.193675400962495914e+00	-5.338930825866892604e+00	1.070214477303283340e+00
-5.276860958863069051e+00	-5.316946976149675486e+00	-5.392825486866141826e-01
-5.385350820999983412e+00	-5.273235132029800987e+00	-1.879828064762941064e+00
-5.519361960999298766e+00	-5.220853810491851377e+00	-2.953727866360980947e+00
-5.678976152814169787e+00	-5.169789553547256666e+00	-3.779713556885497816e+00
-5.864196321007464796e+00	-5.127528256415384789e+00	-4.387169910925705629e+00
-6.074982929309794777e+00	-5.099568016902978229e+00	-4.810741072334231205e+00
-6.311273303457904937e+00	-5.089858250404845741e+00	-5.086031282907633511e+00
-6.572986021923219013e+00	-5.101164048705070009e+00	-5.246644146292168465e+00
-6.860011863082424277e+00	-5.135361865820662786e+00	-5.322466578926395186e+00
-7.172192252331078599e+00	-5.193675400962495914e+00	-5.338930825866892604e+00
-7.509285697174972185e+00	-5.276860958863069051e+00	-5.316946976149675486e+00
-7.870922330677773360e+00	-5.385350820999983412e+00	-5.273235132029800987e+00
-8.256546411717533118e+00	-5.519361960999298766e+00	-5.220853810491851377e+00
-8.665346472950663070e+00	-5.678976152814169787e+00	-5.169789553547256666e+00
-9.096172794785381654e+00	-5.864196321007464796e+00	-5.127528256415384789e+00
-9.547442059847178086e+00	-6.074982929309794777e+00	-5.099568016902978229e+00
-1.001702946535480088e+01	-6.311273303457904937e+00	-5.089858250404845741e+00
-1.050214931241461080e+01	-6.572986021923219013e+00	-5.101164048705070009e+00
-1.099922623466593485e+01	-6.860011863082424277e+00	-5.135361865820662786e+00
-1.150376086162771294e+01	-7.172192252331078599e+00	-5.193675400962495914e+00
-1.201019591330579672e+01	-7.509285697174972185e+00	-5.276860958863069051e+00
-1.251179153938281630e+01	-7.870922330677773360e+00	-5.385350820999983412e+00
-1.300052212948973107e+01	-8.256546411717533118e+00	-5.519361960999298766e+00
-1.346701069617087398e+01	-8.665346472950663070e+00	-5.678976152814169787e+00
-1.390052095722263736e+01	-9.096172794785381654e+00	-5.864196321007464796e+00
-1.428903086061432504e+01	-9.547442059847178086e+00	-6.074982929309794777e+00
-1.461941363781565428e+01	-1.001702946535480088e+01	-6.311273303457904937e+00
-1.487775234442227124e+01	-1.050214931241461080e+01	-6.572986021923219013e+00
-1.504980978100626565e+01	-1.099922623466593485e+01	-6.860011863082424277e+00
-1.512166612850784908e+01	-1.150376086162771294e+01	-7.172192252331078599e+00
-1.508052031634240109e+01	-1.201019591330579672e+01	-7.509285697174972185e+00
-1.491562766479157354e+01	-1.251179153938281630e+01	-7.870922330677773360e+00
-1.461931688007508079e+01	-1.300052212948973107e+01	-8.256546411717533118e+00
-1.418799745779111277e+01	-1.346701069617087398e+01	-8.665346472950663070e+00
-1.362303996520669003e+01	-1.390052095722263736e+01	-9.096172794785381654e+00
-1.293139463934690170e+01	-1.428903086061432504e+01	-9.547442059847178086e+00
-1.212581692464939742e+01	-1.461941363781565428e+01	-1.001702946535480088e+01
-1.122459852234272937e+01	-1.487775234442227124e+01	-1.050214931241461080e+01
-1.025076042605891402e+01	-1.504980978100626565e+01	-1.099922623466593485e+01
-9.230743585207392243e+00	-1.512166612850784908e+01	-1.150376086162771294e+01
-8.192718382815217026e+00	-1.508052031634240109e+01	-1.201019591330579672e+01
-7.164705909825988428e+00	-1.491562766479157354e+01	-1.251179153938281630e+01
-6.172742625210209333e+00	-1.461931688007508079e+01	-1.300052212948973107e+01
-5.239313571553921633e+00	-1.418799745779111277e+01	-1.346701069617087398e+01
-4.382228484457011852e+00	-1.362303996520669003e+01	-1.390052095722263736e+01
-3.614033264357797037e+00	-1.293139463934690170e+01	-1.428903086061432504e+01
-2.941957834100314528e+00	-1.212581692464939742e+01	-1.461941363781565428e+01
-2.368322369591611132e+00	-1.122459852234272937e+01	-1.487775234442227124e+01
-1.891272740005949915e+00	-1.025076042605891402e+01	-1.504980978100626565e+01
-1.505698059009035639e+00	-9.230743585207392243e+00	-1.512166612850784908e+01
-1.204194332826551195e+00	-8.192718382815217026e+00	-1.508052031634240109e+01
-9.779682301989250925e-01	-7.164705909825988428e+00	-1.491562766479157354e+01
-8.176125624421504146e-01	-6.172742625210209333e+00	-1.461931688007508079e+01
-7.137208169247903911e-01	-5.239313571553921633e+00	-1.418799745779111277e+01
-6.573364064303901522e-01	-4.382228484457011852e+00	-1.362303996520669003e+01
-6.402511916097634037e-01	-3.614033264357797037e+00	-1.293139463934690170e+01
-6.551779317172663486e-01	-2.941957834100314528e+00	-1.212581692464939742e+01
-6.958246093494142581e-01	-2.368322369591611132e+00	-1.122459852234272937e+01
-7.568973875793614248e-01	-1.891272740005949915e+00	-1.025076042605891402e+01
-8.340553409616356939e-01	-1.505698059009035639e+00	-9.230743585207392243e+00
-9.238355639686006704e-01	-1.204194332826551195e+00	-8.192718382815217026e+00
-1.023562755180142281e+00	-9.779682301989250925e-01	-7.164705909825988428e+00
-1.131253407221192164e+00	-8.176125624421504146e-01	-6.172742625210209333e+00
-1.245521494771182347e+00	-7.137208169247903911e-01	-5.239313571553921633e+00
-1.365490053821534655e+00	-6.573364064303901522e-01	-4.382228484457011852e+00
-1.490711199102650264e+00	-6.402511916097634037e-01	-3.614033264357797037e+00
-1.621095813594635171e+00	-6.551779317172663486e-01	-2.941957834100314528e+00
-1.756853243980253110e+00	-6.958246093494142581e-01	-2.368322369591611132e+00
-1.898440743445365175e+00	-7.568973875793614248e-01	-1.891272740005949915e+00
-2.046522032935351287e+00	-8.340553409616356939e-01	-1.505698059009035639e+00
-2.201934137703358108e+00	-9.238355639686006704e-01	-1.204194332826551195e+00
-2.365661547982814028e+00	-1.023562755180142281e+00	-9.779682301989250925e-01
-2.538816713996058461e+00	-1.131253407221192164e+00	-8.176125624421504146e-01
-2.722625889016287104e+00	-1.245521494771182347e+00	-7.137208169247903911e-01
-2.918419359536647661e+00	-1.365490053821534655e+00	-6.573364064303901522e-01
-3.127625133366012555e+00	-1.490711199102650264e+00	-6.402511916097634037e-01
-3.351765182593267944e+00	-1.621095813594635171e+00	-6.551779317172663486e-01
-3.592453348924509182e+00	-1.756853243980253110e+00	-6.958246093494142581e-01
-3.851394005248179209e+00	-1.898440743445365175e+00	-7.568973875793614248e-01
-4.130380521346053158e+00	-2.046522032935351287e+00	-8.340553409616356939e-01
-4.431292495412026078e+00	-2.201934137703358108e+00	-9.238355639686006704e-01
-4.756090578091356491e+00	-2.365661547982814028e+00	-1.023562755180142281e+00
-5.106807523166210672e+00	-2.538816713996058461e+00	-1.131253407221192164e+00
-5.485533839271780288e+00	-2.722625889016287104e+00	-1.245521494771182347e+00
-5.894396080369389779e+00	-2.918419359536647661e+00	-1.365490053821534655e+00
-6.335525389963603260e+00	-3.127625133366012555e+00	-1.490711199102650264e+00
-6.811013398283357390e+00	-3.351765182593267944e+00	-1.621095813594635171e+00
-7.322851960928893789e+00	-3.592453348924509182e+00	-1.756853243980253110e+00
-7.872852529453633785e+00	-3.851394005248179209e+00	-1.898440743445365175e+00
-8.462540183223236312e+00	-4.130380521346053158e+00	-2.046522032935351287e+00
-9.093016578930649629e+00	-4.431292495412026078e+00	-2.201934137703358108e+00
-9.764785382629007415e+00	-4.756090578091356491e+00	-2.365661547982814028e+00
-1.047753329498568142e+01	-5.106807523166210672e+00	-2.538816713996058461e+00
-1.122985980908452142e+01	-5.485533839271780288e+00	-2.722625889016287104e+00
-1.201894971905165654e+01	-5.894396080369389779e+00	-2.918419359536647661e+00
-1.284018465182591306e+01	-6.335525389963603260e+00	-3.127625133366012555e+00
-1.368669423491845905e+01	-6.811013398283357390e+00	-3.351765182593267944e+00
-1.454885484486534786e+01	-7.322851960928893789e+00	-3.592453348924509182e+00
-1.541375525711129058e+01	-7.872852529453633785e+00	-3.851394005248179209e+00
-1.626466499371073127e+01	-8.462540183223236312e+00	-4.130380521346053158e+00
-1.708056348632236165e+01	-9.093016578930649629e+00	-4.431292495412026078e+00
-1.783581621670195361e+01	-9.764785382629007415e+00	-4.756090578091356491e+00
-1.850011590815215712e+01	-1.047753329498568142e+01	-5.106807523166210672e+00
-1.903883786291465441e+01	-1.122985980908452142e+01	-5.485533839271780288e+00
-1.941397975806962961e+01	-1.201894971905165654e+01	-5.894396080369389779e+00
-1.958585374121539502e+01	-1.284018465182591306e+01	-6.335525389963603260e+00
-1.951565430037113558e+01	-1.368669423491845905e+01	-6.811013398283357390e+00
-1.916892015127267968e+01	-1.454885484486534786e+01	-7.322851960928893789e+00
-1.851973042087657717e+01	-1.541375525711129058e+01	-7.872852529453633785e+00
-1.755523222154761598e+01	-1.626466499371073127e+01	-8.462540183223236312e+00
-1.627982884579044054e+01	-1.708056348632236165e+01	-9.093016578930649629e+00
-1.471814602256885962e+01	-1.783581621670195361e+01	-9.764785382629007415e+00
-1.291584807805530843e+01	-1.850011590815215712e+01	-1.047753329498568142e+01
-1.093759786894970354e+01	-1.903883786291465441e+01	-1.122985980908452142e+01
-8.861976162161811388e+00	-1.941397975806962961e+01	-1.201894971905165654e+01
-6.773905111180473781e+00	-1.958585374121539502e+01	-1.284018465182591306e+01
-4.755833313846764554e+00	-1.951565430037113558e+01	-1.368669423491845905e+01
-2.879357724549747033e+00	-1.916892015127267968e+01	-1.454885484486534786e+01
-1.198882574266400880e+00	-1.851973042087657717e+01	-1.541375525711129058e+01
2.516495210366993529e-01	-1.755523222154761598e+01	-1.626466499371073127e+01
1.458754900199044968e+00	-1.627982884579044054e+01	-1.708056348632236165e+01
2.426719031987246034e+00	-1.471814602256885962e+01	-1.783581621670195361e+01
3.173275767575993722e+00	-1.291584807805530843e+01	-1.850011590815215712e+01
3.724786738100301697e+00	-1.093759786894970354e+01	-1.903883786291465441e+01
4.111816788467102413e+00	-8.861976162161811388e+00	-1.941397975806962961e+01
4.365627431374377032e+00	-6.773905111180473781e+00	-1.958585374121539502e+01
4.515754398776001821e+00	-4.755833313846764554e+00	-1.951565430037113558e+01
4.588585337749488069e+00	-2.879357724549747033e+00	-1.916892015127267968e+01
4.606726774475075281e+00	-1.198882574266400880e+00	-1.851973042087657717e+01
4.588919514024170532e+00	2.516495210366993529e-01	-1.755523222154761598e+01
4.550289086629665469e+00	1.458754900199044968e+00	-1.627982884579044054e+01
4.502768621137881233e+00	2.426719031987246034e+00	-1.471814602256885962e+01
4.455583777536608281e+00	3.173275767575993722e+00	-1.291584807805530843e+01
4.415732590077358743e+00	3.724786738100301697e+00	-1.093759786894970354e+01
4.388424368767432249e+00	4.111816788467102413e+00	-8.861976162161811388e+00
4.377462262938306203e+00	4.365627431374377032e+00	-6.773905111180473781e+00
4.385566242106340162e+00	4.515754398776001821e+00	-4.755833313846764554e+00
4.414639710660841487e+00	4.588585337749488069e+00	-2.879357724549747033e+00
4.465985866999259812e+00	4.606726774475075281e+00	-1.198882574266400880e+00
4.540480756312038402e+00	4.588919514024170532e+00	2.516495210366993529e-01
4.638709729507831447e+00	4.550289086629665469e+00	1.458754900199044968e+00
4.761073295321985199e+00	4.502768621137881233e+00	2.426719031987246034e+00
4.907867461907052586e+00	4.455583777536608281e+00	3.173275767575993722e+00
5.079342769349283415e+00	4.415732590077358743e+00	3.724786738100301697e+00
5.275745383978733827e+00	4.388424368767432249e+00	4.111816788467102413e+00
5.497342878646148456e+00	4.377462262938306203e+00	4.365627431374377032e+00
5.744436657124578183e+00	4.385566242106340162e+00	4.515754398776001821e+00
6.017362383785253677e+00	4.414639710660841487e+00	4.588585337749488069e+00
6.316479238960290843e+00	4.465985866999259812e+00	4.606726774475075281e+00
6.642148325797591291e+00	4.540480756312038402e+00	4.588919514024170532e+00
6.994700100298644863e+00	4.638709729507831447e+00	4.550289086629665469e+00
7.374390282846378319e+00	4.761073295321985199e+00	4.502768621137881233e+00
7.781343344520214700e+00	4.907867461907052586e+00	4.455583777536608281e+00
8.215482361976842896e+00	5.079342769349283415e+00	4.415732590077358743e+00
8.676443830042096295e+00	5.275745383978733827e+00	4.388424368767432249e+00
9.163475956636373709e+00	5.497342878646148456e+00	4.377462262938306203e+00
9.675319105426261501e+00	5.744436657124578183e+00	4.385566242106340162e+00
1.021006748701810807e+01	6.017362383785253677e+00	4.414639710660841487e+00
1.076501204645331988e+01	6.316479238960290843e+00	4.465985866999259812e+00
1.133646589832699014e+01	6.642148325797591291e+00	4.540480756312038402e+00
1.191957578966709796e+01	6.994700100298644863e+00	4.638709729507831447e+00
1.250812610267431779e+01	7.374390282846378319e+00	4.761073295321985199e+00
1.309434600207725552e+01	7.781343344520214700e+00	4.907867461907052586e+00
1.366873557048058530e+01	8.215482361976842896e+00	5.079342769349283415e+00
1.421993309141931583e+01	8.676443830042096295e+00	5.275745383978733827e+00
1.473465269729753935e+01	9.163475956636373709e+00	5.497342878646148456e+00
1.519772864868179774e+01	9.675319105426261501e+00	5.744436657124578183e+00
1.559230823685537892e+01	1.021006748701810807e+01	6.017362383785253677e+00
1.590023770533333014e+01	1.076501204645331988e+01	6.316479238960290843e+00
1.610268199405231471e+01	1.133646589832699014e+01	6.642148325797591291e+00
1.618100641959427577e+01	1.191957578966709796e+01	6.994700100298644863e+00
1.611792371199018348e+01	1.250812610267431779e+01	7.374390282846378319e+00
1.589887152892828226e+01	1.309434600207725552e+01	7.781343344520214700e+00
1.551353488140779291e+01	1.366873557048058530e+01	8.215482361976842896e+00
1.495737049444137767e+01	1.421993309141931583e+01	8.676443830042096295e+00
1.423293711161511155e+01	1.473465269729753935e+01	9.163475956636373709e+00
1.335080310723855668e+01	1.519772864868179774e+01	9.675319105426261501e+00
1.232980816358280762e+01	1.559230823685537892e+01	1.021006748701810807e+01
1.119651265641928362e+01	1.590023770533333014e+01	1.076501204645331988e+01
9.983778667635757387e+00	1.610268199405231471e+01	1.133646589832699014e+01
8.728574867247017366e+00	1.618100641959427577e+01	1.191957578966709796e+01
7.469251166955386267e+00	1.611792371199018348e+01	1.250812610267431779e+01
6.242645876306786690e+00	1.589887152892828226e+01	1.309434600207725552e+01
5.081431062543717125e+00	1.551353488140779291e+01	1.366873557048058530e+01
4.012054425442675765e+00	1.495737049444137767e+01	1.421993309141931583e+01
3.053510558997990287e+00	1.423293711161511155e+01	1.473465269729753935e+01
2.217008168768412890e+00	1.335080310723855668e+01	1.519772864868179774e+01
1.506439966162143040e+00	1.232980816358280762e+01	1.559230823685537892e+01
9.194479495170352346e-01	1.119651265641928362e+01	1.590023770533333014e+01
4.488275095834622919e-01	9.983778667635757387e+00	1.610268199405231471e+01
8.402554215701391049e-02	8.728574867247017366e+00	1.618100641959427577e+01
-1.874588793269627018e-01	7.469251166955386267e+00	1.611792371199018348e+01
-3.788921017025942417e-01	6.242645876306786690e+00	1.589887152892828226e+01
-5.033951659811984891e-01	5.081431062543717125e+00	1.551353488140779291e+01
-5.733060742277911181e-01	4.012054425442675765e+00	1.495737049444137767e+01
-5.997834790580423014e-01	3.053510558997990287e+00	1.423293711161511155e+01
-5.926046349612476005e-01	2.217008168768412890e+00	1.335080310723855668e+01
-5.601075191516693419e-01	1.506439966162143040e+00	1.232980816358280762e+01
-5.092317337432882285e-01	9.194479495170352346e-01	1.119651265641928362e+01
-4.456210295227111540e-01	4.488275095834622919e-01	9.983778667635757387e+00
-3.737592631182080072e-01	8.402554215701391049e-02	8.728574867247017366e+00
-2.971197523670131568e-01	-1.874588793269627018e-01	7.469251166955386267e+00
-2.183146628647570364e-01	-3.788921017025942417e-01	6.242645876306786690e+00
-1.392361293190995664e-01	-5.033951659811984891e-01	5.081431062543717125e+00
-6.118445982694058205e-02	-5.733060742277911181e-01	4.012054425442675765e+00
1.501873260528481524e-02	-5.997834790580423014e-01	3.053510558997990287e+00
8.893299469629004084e-02	-5.926046349612476005e-01	2.217008168768412890e+00
1.604166037291609448e-01	-5.601075191516693419e-01	1.506439966162143040e+00
2.295581684014768031e-01	-5.092317337432882285e-01	9.194479495170352346e-01
2.966208831014255365e-01	-4.456210295227111540e-01	4.488275095834622919e-01
3.619979447478134382e-01	-3.737592631182080072e-01	8.402554215701391049e-02
4.261776447364964415e-01	-2.971197523670131568e-01	-1.874588793269627018e-01
4.897167235394198626e-01	-2.183146628647570364e-01	-3.788921017025942417e-01
5.532206914172798085e-01	-1.392361293190995664e-01	-5.033951659811984891e-01
6.173299552273847635e-01	-6.118445982694058205e-02	-5.733060742277911181e-01
6.827107350720114098e-01	1.501873260528481524e-02	-5.997834790580423014e-01
7.500498968311333226e-01	8.893299469629004084e-02	-5.926046349612476005e-01
8.200529619017117300e-01	1.604166037291609448e-01	-5.601075191516693419e-01
8.934446803339912702e-01	2.295581684014768031e-01	-5.092317337432882285e-01
9.709716661255505255e-01	2.966208831014255365e-01	-4.456210295227111540e-01
1.053406692858366744e+00	3.619979447478134382e-01	-3.737592631182080072e-01
1.141554333999143189e+00	4.261776447364964415e-01	-2.971197523670131568e-01
1.236257705333540624e+00	4.897167235394198626e-01	-2.183146628647570364e-01
1.338406127722145955e+00	5.532206914172798085e-01	-1.392361293190995664e-01
1.448943577282007622e+00	6.173299552273847635e-01	-6.118445982694058205e-02
1.568877827783838885e+00	6.827107350720114098e-01	1.501873260528481524e-02
1.699290216896494510e+00	7.500498968311333226e-01	8.893299469629004084e-02
1.841345983986100610e+00	8.200529619017117300e-01	1.604166037291609448e-01
1.996305132138706862e+00	8.934446803339912702e-01	2.295581684014768031e-01
2.165533760012653630e+00	9.709716661255505255e-01	2.966208831014255365e-01
2.350515788412953277e+00	1.053406692858366744e+00	3.619979447478134382e-01
2.552864969580534549e+00	1.141554333999143189e+00	4.261776447364964415e-01
2.774337010425899308e+00	1.236257705333540624e+00	4.897167235394198626e-01
3.016841559190068800e+00	1.338406127722145955e+00	5.532206914172798085e-01
3.282453691353338865e+00	1.448943577282007622e+00	6.173299552273847635e-01
3.573424375831082411e+00	1.568877827783838885e+00	6.827107350720114098e-01
3.892189194569621424e+00	1.699290216896494510e+00	7.500498968311333226e-01
4.241374312093634913e+00	1.841345983986100610e+00	8.200529619017117300e-01
4.623798326700310213e+00	1.996305132138706862e+00	8.934446803339912702e-01
5.042468157315841637e+00	2.165533760012653630e+00	9.709716661255505255e-01
5.500566499571609924e+00	2.350515788412953277e+00	1.053406692858366744e+00
6.001427585882197491e+00	2.552864969580534549e+00	1.141554333999143189e+00
6.548496966790468221e+00	2.774337010425899308e+00	1.236257705333540624e+00
7.145269751582514317e+00	3.016841559190068800e+00	1.338406127722145955e+00
7.795200164727862813e+00	3.282453691353338865e+00	1.448943577282007622e+00
8.501573363088303026e+00	3.573424375831082411e+00	1.568877827783838885e+00
9.267328219076210516e+00	3.892189194569621424e+00	1.699290216896494510e+00
1.009481726838327198e+01	4.241374312093634913e+00	1.841345983986100610e+00
1.098548741508530213e+01	4.623798326700310213e+00	1.996305132138706862e+00
1.193946262709700790e+01	5.042468157315841637e+00	2.165533760012653630e+00
1.295500836791451071e+01	5.500566499571609924e+00	2.350515788412953277e+00
1.402785794661272334e+01	6.001427585882197491e+00	2.552864969580534549e+00
1.515038497828225950e+01	6.548496966790468221e+00	2.774337010425899308e+00
1.631061617388220952e+01	7.145269751582514317e+00	3.016841559190068800e+00
1.749109809554967754e+01	7.795200164727862813e+00	3.282453691353338865e+00
1.866766457901589149e+01	8.501573363088303026e+00	3.573424375831082411e+00
1.980820289746235474e+01	9.267328219076210516e+00	3.892189194569621424e+00
2.087159015808489926e+01	1.009481726838327198e+01	4.241374312093634913e+00
2.180706700912152840e+01	1.098548741508530213e+01	4.623798326700310213e+00
2.255442544513467595e+01	1.193946262709700790e+01	5.042468157315841637e+00
2.304548868080449964e+01	1.295500836791451071e+01	5.500566499571609924e+00
2.320740956563649249e+01	1.402785794661272334e+01	6.001427585882197491e+00
2.296824099305094080e+01	1.515038497828225950e+01	6.548496966790468221e+00
2.226495222210324698e+01	1.631061617388220952e+01	7.145269751582514317e+00
2.105350878767966094e+01	1.749109809554967754e+01	7.795200164727862813e+00
1.931980553146669877e+01	1.866766457901589149e+01	8.501573363088303026e+00
1.708930011681684391e+01	1.980820289746235474e+01	9.267328219076210516e+00
1.443249876380443908e+01	2.087159015808489926e+01	1.009481726838327198e+01
1.146350074145867559e+01	2.180706700912152840e+01	1.098548741508530213e+01
8.330026106948064779e+00	2.255442544513467595e+01	1.193946262709700790e+01
5.195693119335047960e+00	2.304548868080449964e+01	1.295500836791451071e+01
2.218036719506975896e+00	2.320740956563649249e+01	1.402785794661272334e+01
-4.723930640230458167e-01	2.296824099305094080e+01	1.515038497828225950e+01
-2.786627368775075553e+00	2.226495222210324698e+01	1.631061617388220952e+01
-4.682532284788119448e+00	2.105350878767966094e+01	1.749109809554967754e+01
-6.160890220473081769e+00	1.931980553146669877e+01	1.866766457901589149e+01
-7.255144955081037850e+00	1.708930011681684391e+01	1.980820289746235474e+01
-8.018717865326376426e+00	1.443249876380443908e+01	2.087159015808489926e+01
-8.513257322839608676e+00	1.146350074145867559e+01	2.180706700912152840e+01
-8.799762944681836174e+00	8.330026106948064779e+00	2.255442544513467595e+01
-8.933085927038407092e+00	5.195693119335047960e+00	2.304548868080449964e+01
-8.959348079934329689e+00	2.218036719506975896e+00	2.320740956563649249e+01
-8.915426475234518477e+00	-4.723930640230458167e-01	2.296824099305094080e+01
-8.829655025442781024e+00	-2.786627368775075553e+00	2.226495222210324698e+01
-8.723088372574618887e+00	-4.682532284788119448e+00	2.105350878767966094e+01
-8.610904302472379257e+00	-6.160890220473081769e+00	1.931980553146669877e+01
-8.503712405362019666e+00	-7.255144955081037850e+00	1.708930011681684391e+01
-8.408667906680946658e+00	-8.018717865326376426e+00	1.443249876380443908e+01
-8.330367193701199824e+00	-8.513257322839608676e+00	1.146350074145867559e+01
-8.271540921769325649e+00	-8.799762944681836174e+00	8.330026106948064779e+00
-8.233576306031268999e+00	-8.933085927038407092e+00	5.195693119335047960e+00
-8.216903045218492352e+00	-8.959348079934329689e+00	2.218036719506975896e+00
-8.221274126120341919e+00	-8.915426475234518477e+00	-4.723930640230458167e-01
-8.245967410211735071e+00	-8.829655025442781024e+00	-2.786627368775075553e+00
-8.289928379825729721e+00	-8.723088372574618887e+00	-4.682532284788119448e+00
-8.351869572881112092e+00	-8.610904302472379257e+00	-6.160890220473081769e+00
-8.430338320669001462e+00	-8.503712405362019666e+00	-7.255144955081037850e+00
-8.523761398774508891e+00	-8.408667906680946658e+00	-8.018717865326376426e+00
-8.630472972046327129e+00	-8.330367193701199824e+00	-8.513257322839608676e+00
-8.748730600382858213e+00	-8.271540921769325649e+00	-8.799762944681836174e+00
-8.876722925143401000e+00	-8.233576306031268999e+00	-8.933085927038407092e+00
-9.012571853793097887e+00	-8.216903045218492352e+00	-8.959348079934329689e+00
-9.154331507100829768e+00	-8.221274126120341919e+00	-8.915426475234518477e+00
-9.299985815832863878e+00	-8.245967410211735071e+00	-8.829655025442781024e+00
-9.447446397150596198e+00	-8.289928379825729721e+00	-8.723088372574618887e+00
-9.594552162350789004e+00	-8.351869572881112092e+00	-8.610904302472379257e+00
-9.739071973400934112e+00	-8.430338320669001462e+00	-8.503712405362019666e+00
-9.878711547766272361e+00	-8.523761398774508891e+00	-8.408667906680946658e+00
-1.001112568473337561e+01	-8.630472972046327129e+00	-8.330367193701199824e+00
-1.013393672978040350e+01	-8.748730600382858213e+00	-8.271540921769325649e+00
-1.024475998691465861e+01	-8.876722925143401000e+00	-8.233576306031268999e+00
-1.034123651584878267e+01	-9.012571853793097887e+00	-8.216903045218492352e+00
-1.042107339967654056e+01	-9.154331507100829768e+00	-8.221274126120341919e+00
-1.048209113447548368e+01	-9.299985815832863878e+00	-8.245967410211735071e+00
-1.052227727958101511e+01	-9.447446397150596198e+00	-8.289928379825729721e+00
-1.053984493269509137e+01	-9.594552162350789004e+00	-8.351869572881112092e+00
-1.053329398800721783e+01	-9.739071973400934112e+00	-8.430338320669001462e+00
-1.050147254326581603e+01	-9.878711547766272361e+00	-8.523761398774508891e+00
-1.044363530177845689e+01	-1.001112568473337561e+01	-8.630472972046327129e+00
-1.035949543567536324e+01	-1.013393672978040350e+01	-8.748730600382858213e+00
-1.024926620816194855e+01	-1.024475998691465861e+01	-8.876722925143401000e+00
-1.011368875876647699e+01	-1.034123651584878267e+01	-9.012571853793097887e+00
-9.954042882360877087e+00	-1.042107339967654056e+01	-9.154331507100829768e+00
-9.772138395795144206e+00	-1.048209113447548368e+01	-9.299985815832863878e+00
-9.570285761890785281e+00	-1.052227727958101511e+01	-9.447446397150596198e+00
-9.351245961779659055e+00	-1.053984493269509137e+01	-9.594552162350789004e+00
-9.118161063563247737e+00	-1.053329398800721783e+01	-9.739071973400934112e+00
-8.874468386222801541e+00	-1.050147254326581603e+01	-9.878711547766272361e+00
-8.623802445957213791e+00	-1.044363530177845689e+01	-1.001112568473337561e+01
-8.369889848450084102e+00	-1.035949543567536324e+01	-1.013393672978040350e+01
-8.116442836694323759e+00	-1.024926620816194855e+01	-1.024475998691465861e+01
-7.867057252459572325e+00	-1.011368875876647699e+01	-1.034123651584878267e+01
-7.625120215512461996e+00	-9.954042882360877087e+00	-1.042107339967654056e+01
-7.393731927397348969e+00	-9.772138395795144206e+00	-1.048209113447548368e+01
-7.175644778931769885e+00	-9.570285761890785281e+00	-1.052227727958101511e+01
-6.973221530412056168e+00	-9.351245961779659055e+00	-1.053984493269509137e+01
-6.788412899693700986e+00	-9.118161063563247737e+00	-1.053329398800721783e+01
-6.622753581851220872e+00	-8.874468386222801541e+00	-1.050147254326581603e+01
-6.477374649147671803e+00	-8.623802445957213791e+00	-1.044363530177845689e+01
-6.353029512267835521e+00	-8.369889848450084102e+00	-1.035949543567536324e+01
-6.250130187681744331e+00	-8.116442836694323759e+00	-1.024926620816194855e+01
-6.168790494735620022e+00	-7.867057252459572325e+00	-1.011368875876647699e+01
-6.108872951589091826e+00	-7.625120215512461996e+00	-9.954042882360877087e+00
-6.070036484900259488e+00	-7.393731927397348969e+00	-9.772138395795144206e+00
-6.051782541571972374e+00	-7.175644778931769885e+00	-9.570285761890785281e+00
-6.053497723371044970e+00	-6.973221530412056168e+00	-9.351245961779659055e+00
-6.074491599316899304e+00	-6.788412899693700986e+00	-9.118161063563247737e+00
-6.114028843514601519e+00	-6.622753581851220872e+00	-8.874468386222801541e+00
-6.171355269951100730e+00	-6.477374649147671803e+00	-8.623802445957213791e+00
-6.245717676884121161e+00	-6.353029512267835521e+00	-8.369889848450084102e+00
-6.336377669220258468e+00	-6.250130187681744331e+00	-8.116442836694323759e+00
-6.442619803202529916e+00	-6.168790494735620022e+00	-7.867057252459572325e+00
-6.563754504467746109e+00	-6.108872951589091826e+00	-7.625120215512461996e+00
-6.699116261424312491e+00	-6.070036484900259488e+00	-7.393731927397348969e+00
-6.848057605073401000e+00	-6.051782541571972374e+00	-7.175644778931769885e+00
-7.009939367519279152e+00	-6.053497723371044970e+00	-6.973221530412056168e+00
-7.184117676964069332e+00	-6.074491599316899304e+00	-6.788412899693700986e+00
-7.369928107924242688e+00	-6.114028843514601519e+00	-6.622753581851220872e+00
-7.566667371160979982e+00	-6.171355269951100730e+00	-6.477374649147671803e+00
-7.773572906385761705e+00	-6.245717676884121161e+00	-6.353029512267835521e+00
-7.989800738958092730e+00	-6.336377669220258468e+00	-6.250130187681744331e+00
-8.214401985243975801e+00	-6.442619803202529916e+00	-6.168790494735620022e+00
-8.446298444779655412e+00	-6.563754504467746109e+00	-6.108872951589091826e+00
-8.684257804568122907e+00	-6.699116261424312491e+00	-6.070036484900259488e+00
-8.926869104110361164e+00	-6.848057605073401000e+00	-6.051782541571972374e+00
-9.172519269744192627e+00	-7.009939367519279152e+00	-6.053497723371044970e+00
-9.419371721619453908e+00	-7.184117676964069332e+00	-6.074491599316899304e+00
-9.665348280754891164e+00	-7.369928107924242688e+00	-6.114028843514601519e+00
-9.908115846933057469e+00	-7.566667371160979982e+00	-6.171355269951100730e+00
-1.014507956440954928e+01	-7.773572906385761705e+00	-6.245717676884121161e+00
-1.037338441777688658e+01	-7.989800738958092730e+00	-6.336377669220258468e+00
-1.058992737251254113e+01	-8.214401985243975801e+00	-6.442619803202529916e+00
-1.079138225249083760e+01	-8.446298444779655412e+00	-6.563754504467746109e+00
-1.097423948066000854e+01	-8.684257804568122907e+00	-6.699116261424312491e+00
-1.113486254431601630e+01	-8.926869104110361164e+00	-6.848057605073401000e+00
-1.126956252773588218e+01	-9.172519269744192627e+00	-7.009939367519279152e+00
-1.137469123490540923e+01	-9.419371721619453908e+00	-7.184117676964069332e+00
-1.144675227515023508e+01	-9.665348280754891164e+00	-7.369928107924242688e+00
-1.148252800870949741e+01	-9.908115846933057469e+00	-7.566667371160979982e+00
-1.147921849891958601e+01	-1.014507956440954928e+01	-7.773572906385761705e+00
-1.143458670384094233e+01	-1.037338441777688658e+01	-7.989800738958092730e+00
-1.134710224074516915e+01	-1.058992737251254113e+01	-8.214401985243975801e+00
-1.121607441279370576e+01	-1.079138225249083760e+01	-8.446298444779655412e+00
-1.104176408380041607e+01	-1.097423948066000854e+01	-8.684257804568122907e+00
-1.082546371794991025e+01	-1.113486254431601630e+01	-8.926869104110361164e+00
-1.056953571704574024e+01	-1.126956252773588218e+01	-9.172519269744192627e+00
-1.027740123388809224e+01	-1.137469123490540923e+01	-9.419371721619453908e+00
-9.953474899339965987e+00	-1.144675227515023508e+01	-9.665348280754891164e+00
-9.603045153049858840e+00	-1.148252800870949741e+01	-9.908115846933057469e+00
-9.232104688423527605e+00	-1.147921849891958601e+01	-1.014507956440954928e+01
-8.847140322835304715e+00	-1.143458670384094233e+01	-1.037338441777688658e+01
-8.454895721083715898e+00	-1.134710224074516915e+01	-1.058992737251254113e+01
-8.062123216063916686e+00	-1.121607441279370576e+01	-1.079138225249083760e+01
-7.675342038674314082e+00	-1.104176408380041607e+01	-1.097423948066000854e+01
-7.300619411057694741e+00	-1.082546371794991025e+01	-1.113486254431601630e+01
-6.943388307121344916e+00	-1.056953571704574024e+01	-1.126956252773588218e+01
-6.608311661536115267e+00	-1.027740123388809224e+01	-1.137469123490540923e+01
-6.299198030085205957e+00	-9.953474899339965987e+00	-1.144675227515023508e+01
-6.018968857420851748e+00	-9.603045153049858840e+00	-1.148252800870949741e+01
-5.769673218196811781e+00	-9.232104688423527605e+00	-1.147921849891958601e+01
-5.552542623250546150e+00	-8.847140322835304715e+00	-1.143458670384094233e+01
-5.368076461607220295e+00	-8.454895721083715898e+00	-1.134710224074516915e+01
-5.216147896165388431e+00	-8.062123216063916686e+00	-1.121607441279370576e+01
-5.096120379955568325e+00	-7.675342038674314082e+00	-1.104176408380041607e+01
-5.006966131442327494e+00	-7.300619411057694741e+00	-1.082546371794991025e+01
-4.947379580426206402e+00	-6.943388307121344916e+00	-1.056953571704574024e+01
-4.915880668003018705e+00	-6.608311661536115267e+00	-1.027740123388809224e+01
-4.910904709982567340e+00	-6.299198030085205957e+00	-9.953474899339965987e+00
-4.930877144033920523e+00	-6.018968857420851748e+00	-9.603045153049858840e+00
-4.974272782846604457e+00	-5.769673218196811781e+00	-9.232104688423527605e+00
-5.039660158331629169e+00	-5.552542623250546150e+00	-8.847140322835304715e+00
-5.125732180778924452e+00	-5.368076461607220295e+00	-8.454895721083715898e+00
-5.231324695449074191e+00	-5.216147896165388431e+00	-8.062123216063916686e+00
-5.355424653755032516e+00	-5.096120379955568325e+00	-7.675342038674314082e+00
-5.497169585280848203e+00	-5.006966131442327494e+00	-7.300619411057694741e+00
-5.655839913558588172e+00	-4.947379580426206402e+00	-6.943388307121344916e+00
-5.830845447300546880e+00	-4.915880668003018705e+00	-6.608311661536115267e+00
-6.021707134529483696e+00	-4.910904709982567340e+00	-6.299198030085205957e+00
-6.228034915589851117e+00	-4.930877144033920523e+00	-6.018968857420851748e+00
-6.449502270612310184e+00	-4.974272782846604457e+00	-5.769673218196811781e+00
-6.685817840137810109e+00	-5.039660158331629169e+00	-5.552542623250546150e+00
-6.936694312843304289e+00	-5.125732180778924452e+00	-5.368076461607220295e+00
-7.201814627921388379e+00	-5.231324695449074191e+00	-5.216147896165388431e+00
-7.480795437049782670e+00	-5.355424653755032516e+00	-5.096120379955568325e+00
-7.773147717715847449e+00	-5.497169585280848203e+00	-5.006966131442327494e+00
-8.078234432760911687e+00	-5.655839913558588172e+00	-4.947379580426206402e+00
-8.395225198954738843e+00	-5.830845447300546880e+00	-4.915880668003018705e+00
-8.723048070803725906e+00	-6.021707134529483696e+00	-4.910904709982567340e+00
-9.060338777129269161e+00	-6.228034915589851117e+00	-4.930877144033920523e+00
-9.405388080918077875e+00	-6.449502270612310184e+00	-4.974272782846604457e+00
-9.756088380994924592e+00	-6.685817840137810109e+00	-5.039660158331629169e+00
-1.010988124795983722e+01	-6.936694312843304289e+00	-5.125732180778924452e+00
-1.046370829090180798e+01	-7.201814627921388379e+00	-5.231324695449074191e+00
-1.081396857829870406e+01	-7.480795437049782670e+00	-5.355424653755032516e+00
-1.115648676029373476e+01	-7.773147717715847449e+00	-5.497169585280848203e+00
-1.148649700728796930e+01	-8.078234432760911687e+00	-5.655839913558588172e+00
-1.179864880246611136e+01	-8.395225198954738843e+00	-5.830845447300546880e+00
-1.208704136985814159e+01	-8.723048070803725906e+00	-6.021707134529483696e+00
-1.234529390142335004e+01	-9.060338777129269161e+00	-6.228034915589851117e+00
-1.256665853505456099e+01	-9.405388080918077875e+00	-6.449502270612310184e+00
-1.274418196477813581e+01	-9.756088380994924592e+00	-6.685817840137810109e+00
-1.287091936610066867e+01	-1.010988124795983722e+01	-6.936694312843304289e+00
-1.294020077437138916e+01	-1.046370829090180798e+01	-7.201814627921388379e+00
-1.294594506791415967e+01	-1.081396857829870406e+01	-7.480795437049782670e+00
-1.288301040260535579e+01	-1.115648676029373476e+01	-7.773147717715847449e+00
-1.274756275068132361e+01	-1.148649700728796930e+01	-8.078234432760911687e+00
-1.253743691579386876e+01	-1.179864880246611136e+01	-8.395225198954738843e+00
-1.225245820028243138e+01	-1.208704136985814159e+01	-8.723048070803725906e+00
-1.189468922364897452e+01	-1.234529390142335004e+01	-9.060338777129269161e+00
-1.146856669479979907e+01	-1.256665853505456099e+01	-9.405388080918077875e+00
-1.098089836015935639e+01	-1.274418196477813581e+01	-9.756088380994924592e+00
-1.044070128675846121e+01	-1.287091936610066867e+01	-1.010988124795983722e+01
-9.858878415372906545e+00	-1.294020077437138916e+01	-1.046370829090180798e+01
-9.247749035809805562e+00	-1.294594506791415967e+01	-1.081396857829870406e+01
-8.620467565240369723e+00	-1.288301040260535579e+01	-1.115648676029373476e+01
-7.990380338601934085e+00	-1.274756275068132361e+01	-1.148649700728796930e+01
-7.370378958169086836e+00	-1.253743691579386876e+01	-1.179864880246611136e+01
-6.772309165912014706e+00	-1.225245820028243138e+01	-1.208704136985814159e+01
-6.206486002502239252e+00	-1.189468922364897452e+01	-1.234529390142335004e+01
-5.681350843508538695e+00	-1.146856669479979907e+01	-1.256665853505456099e+01
-5.203286803102080249e+00	-1.098089836015935639e+01	-1.274418196477813581e+01
-4.776589596638701529e+00	-1.044070128675846121e+01	-1.287091936610066867e+01
-4.403574540740645027e+00	-9.858878415372906545e+00	-1.294020077437138916e+01
-4.084789160775015304e+00	-9.247749035809805562e+00	-1.294594506791415967e+01
-3.819295694928123819e+00	-8.620467565240369723e+00	-1.288301040260535579e+01
-3.604988159672568138e+00	-7.990380338601934085e+00	-1.274756275068132361e+01
-3.438913208471464422e+00	-7.370378958169086836e+00	-1.253743691579386876e+01
-3.317571033173715822e+00	-6.772309165912014706e+00	-1.225245820028243138e+01
-3.237180366620961092e+00	-6.206486002502239252e+00	-1.189468922364897452e+01
-3.193898964340372348e+00	-5.681350843508538695e+00	-1.146856669479979907e+01
-3.183996983264837599e+00	-5.203286803102080249e+00	-1.098089836015935639e+01
-3.203985107444529579e+00	-4.776589596638701529e+00	-1.044070128675846121e+01
-3.250702113979842878e+00	-4.403574540740645027e+00	-9.858878415372906545e+00
-3.321368057922157391e+00	-4.084789160775015304e+00	-9.247749035809805562e+00
-3.413609705002311756e+00	-3.819295694928123819e+00	-8.620467565240369723e+00
-3.525464583285986109e+00	-3.604988159672568138e+00	-7.990380338601934085e+00
-3.655369342070488248e+00	-3.438913208471464422e+00	-7.370378958169086836e+00
-3.802137216204386938e+00	-3.317571033173715822e+00	-6.772309165912014706e+00
-3.964928448037623898e+00	-3.237180366620961092e+00	-6.206486002502239252e+00
-4.143216612197055504e+00	-3.193898964340372348e+00	-5.681350843508538695e+00
-4.336752971722375172e+00	-3.183996983264837599e+00	-5.203286803102080249e+00
-4.545530288876154401e+00	-3.203985107444529579e+00	-4.776589596638701529e+00
-4.769746921910821058e+00	-3.250702113979842878e+00	-4.403574540740645027e+00
-5.009771550921606753e+00	-3.321368057922157391e+00	-4.084789160775015304e+00
-5.266108477021148815e+00	-3.413609705002311756e+00	-3.819295694928123819e+00
-5.539363113286722928e+00	-3.525464583285986109e+00	-3.604988159672568138e+00
-5.830207017923956236e+00	-3.655369342070488248e+00	-3.438913208471464422e+00
-6.139341596812132096e+00	-3.802137216204386938e+00	-3.317571033173715822e+00
-6.467459414256672368e+00	-3.964928448037623898e+00	-3.237180366620961092e+00
-6.815201891648307253e+00	-4.143216612197055504e+00	-3.193898964340372348e+00
-7.183112043003376357e+00	-4.336752971722375172e+00	-3.183996983264837599e+00
-7.571580799187567656e+00	-4.545530288876154401e+00	-3.203985107444529579e+00
-7.980785421473349572e+00	-4.769746921910821058e+00	-3.250702113979842878e+00
-8.410618521421431737e+00	-5.009771550921606753e+00	-3.321368057922157391e+00
-8.860606320371788414e+00	-5.266108477021148815e+00	-3.413609705002311756e+00
-9.329815043648562067e+00	-5.539363113286722928e+00	-3.525464583285986109e+00
-9.816744812474619053e+00	-5.830207017923956236e+00	-3.655369342070488248e+00
-1.031921114705143872e+01	-6.139341596812132096e+00	-3.802137216204386938e+00
-1.083421531868439303e+01	-6.467459414256672368e+00	-3.964928448037623898e+00
-1.135780638877687565e+01	-6.815201891648307253e+00	-4.143216612197055504e+00
-1.188493994888717609e+01	-7.183112043003376357e+00	-4.336752971722375172e+00
-1.240934140917818951e+01	-7.571580799187567656e+00	-4.545530288876154401e+00
-1.292338519976914668e+01	-7.980785421473349572e+00	-4.769746921910821058e+00
-1.341800537680794214e+01	-8.410618521421431737e+00	-5.009771550921606753e+00
-1.388265762257974600e+01	-8.860606320371788414e+00	-5.266108477021148815e+00
-1.430535701276241412e+01	-9.329815043648562067e+00	-5.539363113286722928e+00
-1.467281938747423631e+01	-9.816744812474619053e+00	-5.830207017923956236e+00
-1.497073552285138831e+01	-1.031921114705143872e+01	-6.139341596812132096e+00
-1.518420501010661283e+01	-1.083421531868439303e+01	-6.467459414256672368e+00
-1.529834903928079015e+01	-1.135780638877687565e+01	-6.815201891648307253e+00
-1.529910649210240692e+01	-1.188493994888717609e+01	-7.183112043003376357e+00
-1.517419488221587720e+01	-1.240934140917818951e+01	-7.571580799187567656e+00
-1.491418720323600589e+01	-1.292338519976914668e+01	-7.980785421473349572e+00
-1.451362041665456104e+01	-1.341800537680794214e+01	-8.410618521421431737e+00
-1.397201679615920966e+01	-1.388265762257974600e+01	-8.860606320371788414e+00
-1.329467410714859632e+01	-1.430535701276241412e+01	-9.329815043648562067e+00
-1.249307462646265598e+01	-1.467281938747423631e+01	-9.816744812474619053e+00
-1.158478513665314757e+01	-1.497073552285138831e+01	-1.031921114705143872e+01
-1.059277428653546060e+01	-1.518420501010661283e+01	-1.083421531868439303e+01
-9.544155836476054589e+00	-1.529834903928079015e+01	-1.135780638877687565e+01
-8.468462270125872493e+00	-1.529910649210240692e+01	-1.188493994888717609e+01
-7.395641330658653700e+00	-1.517419488221587720e+01	-1.240934140917818951e+01
-6.354024774354153138e+00	-1.491418720323600589e+01	-1.292338519976914668e+01
-5.368526943954047503e+00	-1.451362041665456104e+01	-1.341800537680794214e+01
-4.459286779002486156e+00	-1.397201679615920966e+01	-1.388265762257974600e+01
-3.640882099147625617e+00	-1.329467410714859632e+01	-1.430535701276241412e+01
-2.922142356389979767e+00	-1.249307462646265598e+01	-1.467281938747423631e+01
-2.306491595417580420e+00	-1.158478513665314757e+01	-1.497073552285138831e+01
-1.792687388678104288e+00	-1.059277428653546060e+01	-1.518420501010661283e+01
-1.375793077249263696e+00	-9.544155836476054589e+00	-1.529834903928079015e+01
-1.048227116400641368e+00	-8.468462270125872493e+00	-1.529910649210240692e+01
-8.007640810977542101e-01	-7.395641330658653700e+00	-1.517419488221587720e+01
-6.234036567812952789e-01	-6.354024774354153138e+00	-1.491418720323600589e+01
-5.060652642335492502e-01	-5.368526943954047503e+00	-1.451362041665456104e+01
-4.390995377272685629e-01	-4.459286779002486156e+00	-1.397201679615920966e+01
-4.136307686602015421e-01	-3.640882099147625617e+00	-1.329467410714859632e+01
-4.217570134805629367e-01	-2.922142356389979767e+00	-1.249307462646265598e+01
-4.566390197377380167e-01	-2.306491595417580420e+00	-1.158478513665314757e+01
-5.125081546053964487e-01	-1.792687388678104288e+00	-1.059277428653546060e+01
-5.846195640306497410e-01	-1.375793077249263696e+00	-9.544155836476054589e+00
-6.691716655825794557e-01	-1.048227116400641368e+00	-8.468462270125872493e+00
-7.632079414887077418e-01	-8.007640810977542101e-01	-7.395641330658653700e+00
-8.645124653915606805e-01	-6.234036567812952789e-01	-6.354024774354153138e+00
-9.715069054668046267e-01	-5.060652642335492502e-01	-5.368526943954047503e+00
-1.083153910466744030e+00	-4.390995377272685629e-01	-4.459286779002486156e+00
-1.198869703583026469e+00	-4.136307686602015421e-01	-3.640882099147625617e+00
-1.318447240640523210e+00	-4.217570134805629367e-01	-2.922142356389979767e+00
-1.441990292653570593e+00	-4.566390197377380167e-01	-2.306491595417580420e+00
-1.569858165238090741e+00	-5.125081546053964487e-01	-1.792687388678104288e+00
-1.702620369988101290e+00	-5.846195640306497410e-01	-1.375793077249263696e+00
-1.841020340126492627e+00	-6.691716655825794557e-01	-1.048227116400641368e+00
-1.985947178479563480e+00	-7.632079414887077418e-01	-8.007640810977542101e-01
-2.138414399257952958e+00	-8.645124653915606805e-01	-6.234036567812952789e-01
-2.299544646695772521e+00	-9.715069054668046267e-01	-5.060652642335492502e-01
-2.470559421861541871e+00	-1.083153910466744030e+00	-4.390995377272685629e-01
-2.652772908162206456e+00	-1.198869703583026469e+00	-4.136307686602015421e-01
-2.847589044377636380e+00	-1.318447240640523210e+00	-4.217570134805629367e-01
-3.056501042245773458e+00	-1.441990292653570593e+00	-4.566390197377380167e-01
-3.281092576040841813e+00	-1.569858165238090741e+00	-5.125081546053964487e-01
-3.523039877478836956e+00	-1.702620369988101290e+00	-5.846195640306497410e-01
-3.784113944124453788e+00	-1.841020340126492627e+00	-6.691716655825794557e-01
-4.066182006483463951e+00	-1.985947178479563480e+00	-7.632079414887077418e-01
-4.371207290688331248e+00	-2.138414399257952958e+00	-8.645124653915606805e-01
-4.701245951659089428e+00	-2.299544646695772521e+00	-9.715069054668046267e-01
-5.058439826172470788e+00	-2.470559421861541871e+00	-1.083153910466744030e+00
-5.445003355513200916e+00	-2.652772908162206456e+00	-1.198869703583026469e+00
-5.863202641536823911e+00	-2.847589044377636380e+00	-1.318447240640523210e+00
-6.315324116232472029e+00	-3.056501042245773458e+00	-1.441990292653570593e+00
-6.803629713083174657e+00	-3.281092576040841813e+00	-1.569858165238090741e+00
-7.330294723176255189e+00	-3.523039877478836956e+00	-1.702620369988101290e+00
-7.897323704209755491e+00	-3.784113944124453788e+00	-1.841020340126492627e+00
-8.506438907769489077e+00	-4.066182006483463951e+00	-1.985947178479563480e+00
-9.158934750260907975e+00	-4.371207290688331248e+00	-2.138414399257952958e+00
-9.855490972970851971e+00	-4.701245951659089428e+00	-2.299544646695772521e+00
-1.059593648503183339e+01	-5.058439826172470788e+00	-2.470559421861541871e+00
-1.137895573090602142e+01	-5.445003355513200916e+00	-2.652772908162206456e+00
-1.220173018635311557e+01	-5.863202641536823911e+00	-2.847589044377636380e+00
-1.305950986760570487e+01	-6.315324116232472029e+00	-3.056501042245773458e+00
-1.394511437185049907e+01	-6.803629713083174657e+00	-3.281092576040841813e+00
-1.484837103567436856e+01	-7.330294723176255189e+00	-3.523039877478836956e+00
-1.575551059197953840e+01	-7.897323704209755491e+00	-3.784113944124453788e+00
-1.664855956423849292e+01	-8.506438907769489077e+00	-4.066182006483463951e+00
-1.750479458689930823e+01	-9.158934750260907975e+00	-4.371207290688331248e+00
-1.829635692773345923e+01	-9.855490972970851971e+00	-4.701245951659089428e+00
-1.899016370539370513e+01	-1.059593648503183339e+01	-5.058439826172470788e+00
-1.954829011071347011e+01	-1.137895573090602142e+01	-5.445003355513200916e+00
-1.992902364875913079e+01	-1.220173018635311557e+01	-5.863202641536823911e+00
-2.008879000173321927e+01	-1.305950986760570487e+01	-6.315324116232472029e+00
-1.998509791423103721e+01	-1.394511437185049907e+01	-6.803629713083174657e+00
-1.958052365089989877e+01	-1.484837103567436856e+01	-7.330294723176255189e+00
-1.884753906201431661e+01	-1.575551059197953840e+01	-7.897323704209755491e+00
-1.777369092255220906e+01	-1.664855956423849292e+01	-8.506438907769489077e+00
-1.636631536534139997e+01	-1.750479458689930823e+01	-9.158934750260907975e+00
-1.465572378735776127e+01	-1.829635692773345923e+01	-9.855490972970851971e+00
-1.269576532591424289e+01	-1.899016370539370513e+01	-1.059593648503183339e+01
-1.056097949201645747e+01	-1.954829011071347011e+01	-1.137895573090602142e+01
-8.340227875277209435e+00	-1.992902364875913079e+01	-1.220173018635311557e+01
-6.127597735260914114e+00	-2.008879000173321927e+01	-1.305950986760570487e+01
-4.012202749879351771e+00	-1.998509791423103721e+01	-1.394511437185049907e+01
-2.068918302984877222e+00	-1.958052365089989877e+01	-1.484837103567436856e+01
-3.518665889959162740e-01	-1.884753906201431661e+01	-1.575551059197953840e+01
1.108327864802105989e+00	-1.777369092255220906e+01	-1.664855956423849292e+01
2.303535891929980650e+00	-1.636631536534139997e+01	-1.750479458689930823e+01
3.244281787028851838e+00	-1.465572378735776127e+01	-1.829635692773345923e+01
3.954409847363569153e+00	-1.269576532591424289e+01	-1.899016370539370513e+01
4.465564039344005032e+00	-1.056097949201645747e+01	-1.954829011071347011e+01
4.812415298143370990e+00	-8.340227875277209435e+00	-1.992902364875913079e+01
5.029099089385246302e+00	-6.127597735260914114e+00	-2.008879000173321927e+01
5.146927316314601875e+00	-4.012202749879351771e+00	-1.998509791423103721e+01
5.193190959302030230e+00	-2.068918302984877222e+00	-1.958052365089989877e+01
5.190768742442036121e+00	-3.518665889959162740e-01	-1.884753906201431661e+01
5.158257811788409697e+00	1.108327864802105989e+00	-1.777369092255220906e+01
5.110394810090666873e+00	2.303535891929980650e+00	-1.636631536534139997e+01
5.058602584990001816e+00	3.244281787028851838e+00	-1.465572378735776127e+01
5.011558246125039418e+00	3.954409847363569153e+00	-1.269576532591424289e+01
4.975724358307521911e+00	4.465564039344005032e+00	-1.056097949201645747e+01
4.955816201730117498e+00	4.812415298143370990e+00	-8.340227875277209435e+00
4.955197019845911655e+00	5.029099089385246302e+00	-6.127597735260914114e+00
4.976203539880048154e+00	5.146927316314601875e+00	-4.012202749879351771e+00
5.020408884459749643e+00	5.193190959302030230e+00	-2.068918302984877222e+00
5.088831588634128877e+00	5.190768742442036121e+00	-3.518665889959162740e-01
5.182099317808101624e+00	5.158257811788409697e+00	1.108327864802105989e+00
5.300574975474419581e+00	5.110394810090666873e+00	2.303535891929980650e+00
5.444451712596803716e+00	5.058602584990001816e+00	3.244281787028851838e+00
5.613822164042779228e+00	5.011558246125039418e+00	3.954409847363569153e+00
5.808726154098196481e+00	4.975724358307521911e+00	4.465564039344005032e+00
6.029180166629908300e+00	4.955816201730117498e+00	4.812415298143370990e+00
6.275191062786346308e+00	4.955197019845911655e+00	5.029099089385246302e+00
6.546755833517002188e+00	4.976203539880048154e+00	5.146927316314601875e+00
6.843848577427962709e+00	5.020408884459749643e+00	5.193190959302030230e+00
7.166395382688049764e+00	5.088831588634128877e+00	5.190768742442036121e+00
7.514237358022926472e+00	5.182099317808101624e+00	5.158257811788409697e+00
7.887081703922212306e+00	5.300574975474419581e+00	5.110394810090666873e+00
8.284440452310725789e+00	5.444451712596803716e+00	5.058602584990001816e+00
8.705556353367821742e+00	5.613822164042779228e+00	5.011558246125039418e+00
9.149315386849837139e+00	5.808726154098196481e+00	4.975724358307521911e+00
9.614145571560943182e+00	6.029180166629908300e+00	4.955816201730117498e+00
1.009790220576694608e+01	6.275191062786346308e+00	4.955197019845911655e+00
1.059774047460457957e+01	6.546755833517002188e+00	4.976203539880048154e+00
1.110997760267549239e+01	6.843848577427962709e+00	5.020408884459749643e+00
1.162994851216856773e+01	7.166395382688049764e+00	5.088831588634128877e+00
1.215186136200022204e+01	7.514237358022926472e+00	5.182099317808101624e+00
1.266866245116897538e+01	7.887081703922212306e+00	5.300574975474419581e+00
1.317192375656279246e+01	8.284440452310725789e+00	5.444451712596803716e+00
1.365177069983128533e+01	8.705556353367821742e+00	5.613822164042779228e+00
1.409687225691151902e+01	9.149315386849837139e+00	5.808726154098196481e+00
1.449451961303263126e+01	9.614145571560943182e+00	6.029180166629908300e+00
1.483082224751892930e+01	1.009790220576694608e+01	6.275191062786346308e+00
1.509105024472755652e+01	1.059774047460457957e+01	6.546755833517002188e+00
1.526014708717722712e+01	1.110997760267549239e+01	6.843848577427962709e+00
1.532342640986193238e+01	1.162994851216856773e+01	7.166395382688049764e+00
1.526744773115511755e+01	1.215186136200022204e+01	7.514237358022926472e+00
1.508103958514761089e+01	1.266866245116897538e+01	7.887081703922212306e+00
1.475640517326958445e+01	1.317192375656279246e+01	8.284440452310725789e+00
1.429020968086354770e+01	1.365177069983128533e+01	8.705556353367821742e+00
1.368451680680252913e+01	1.409687225691151902e+01	9.149315386849837139e+00
1.294742427094787018e+01	1.449451961303263126e+01	9.614145571560943182e+00
1.209325401165926728e+01	1.483082224751892930e+01	1.009790220576694608e+01
1.114218962222873799e+01	1.509105024472755652e+01	1.059774047460457957e+01
1.011932191035382544e+01	1.526014708717722712e+01	1.110997760267549239e+01
9.053154542603804700e+00	1.532342640986193238e+01	1.162994851216856773e+01
7.973717428146004593e+00	1.526744773115511755e+01	1.215186136200022204e+01
6.910512251768595071e+00	1.508103958514761089e+01	1.266866245116897538e+01
5.890550727024867150e+00	1.475640517326958445e+01	1.317192375656279246e+01
4.936729981683255275e+00	1.429020968086354770e+01	1.365177069983128533e+01
4.066724290532567565e+00	1.368451680680252913e+01	1.409687225691151902e+01
3.292475779482995524e+00	1.294742427094787018e+01	1.449451961303263126e+01
2.620264383846804712e+00	1.209325401165926728e+01	1.483082224751892930e+01
2.051253740628921740e+00	1.114218962222873799e+01	1.509105024472755652e+01
1.582360421671183737e+00	1.011932191035382544e+01	1.526014708717722712e+01
1.207282424999134296e+00	9.053154542603804700e+00	1.532342640986193238e+01
9.175421751674449622e-01	7.973717428146004593e+00	1.526744773115511755e+01
7.034368856000947634e-01	6.910512251768595071e+00	1.508103958514761089e+01
5.548320680972392838e-01	5.890550727024867150e+00	1.475640517326958445e+01
4.617724969096989041e-01	4.936729981683255275e+00	1.429020968086354770e+01
4.149138129723766721e-01	4.066724290532567565e+00	1.368451680680252913e+01
4.057959592652943814e-01	3.292475779482995524e+00	1.294742427094787018e+01
4.269881648548445874e-01	2.620264383846804712e+00	1.209325401165926728e+01
4.721368080443922310e-01	2.051253740628921740e+00	1.114218962222873799e+01
5.359448531517736480e-01	1.582360421671183737e+00	1.011932191035382544e+01
6.141068525270481082e-01	1.207282424999134296e+00	9.053154542603804700e+00
7.032182462572658110e-01	9.175421751674449622e-01	7.973717428146004593e+00
8.006727666946774624e-01	7.034368856000947634e-01	6.910512251768595071e+00
9.045575847639319989e-01	5.548320680972392838e-01	5.890550727024867150e+00
1.013552537134603915e+00	4.617724969096989041e-01	4.936729981683255275e+00
1.126837296033041280e+00	4.149138129723766721e-01	4.066724290532567565e+00
1.244008559797661784e+00	4.057959592652943814e-01	3.292475779482995524e+00
1.365008106768653251e+00	4.269881648548445874e-01	2.620264383846804712e+00
1.490061732920620274e+00	4.721368080443922310e-01	2.051253740628921740e+00
1.619628572391017984e+00	5.359448531517736480e-01	1.582360421671183737e+00
1.754359991742069580e+00	6.141068525270481082e-01	1.207282424999134296e+00
1.895067087230296821e+00	7.032182462572658110e-01	9.175421751674449622e-01
2.042695750949583111e+00	8.006727666946774624e-01	7.034368856000947634e-01
2.198308271226480315e+00	9.045575847639319989e-01	5.548320680972392838e-01
2.363070469600920376e+00	1.013552537134603915e+00	4.617724969096989041e-01
2.538243432572406366e+00	1.126837296033041280e+00	4.149138129723766721e-01
2.725178957298213245e+00	1.244008559797661784e+00	4.057959592652943814e-01
2.925317886126705513e+00	1.365008106768653251e+00	4.269881648548445874e-01
3.140190546883610878e+00	1.490061732920620274e+00	4.721368080443922310e-01
3.371418537100522972e+00	1.619628572391017984e+00	5.359448531517736480e-01
3.620717084350381754e+00	1.754359991742069580e+00	6.141068525270481082e-01
3.889897175012450248e+00	1.895067087230296821e+00	7.032182462572658110e-01
4.180866563151080406e+00	2.042695750949583111e+00	8.006727666946774624e-01
4.495628641938209213e+00	2.198308271226480315e+00	9.045575847639319989e-01
4.836277973231656091e+00	2.363070469600920376e+00	1.013552537134603915e+00
5.204991016329668874e+00	2.538243432572406366e+00	1.126837296033041280e+00
5.604010263189874941e+00	2.725178957298213245e+00	1.244008559797661784e+00
6.035619562506234992e+00	2.925317886126705513e+00	1.365008106768653251e+00
6.502107887443775880e+00	3.140190546883610878e+00	1.490061732920620274e+00
7.005718162626810575e+00	3.371418537100522972e+00	1.619628572391017984e+00
7.548577012555059085e+00	3.620717084350381754e+00	1.754359991742069580e+00
8.132600435647718840e+00	3.889897175012450248e+00	1.895067087230296821e+00
8.759369476796980081e+00	4.180866563151080406e+00	2.042695750949583111e+00
9.429969033276849544e+00	4.495628641938209213e+00	2.198308271226480315e+00
1.014478210611909326e+01	4.836277973231656091e+00	2.363070469600920376e+00
1.090323130657647077e+01	5.204991016329668874e+00	2.538243432572406366e+00
1.170345956881791061e+01	5.604010263189874941e+00	2.725178957298213245e+00
1.254194329144292297e+01	6.035619562506234992e+00	2.925317886126705513e+00
1.341303422552238445e+01	6.502107887443775880e+00	3.140190546883610878e+00
1.430843228303476522e+01	7.005718162626810575e+00	3.371418537100522972e+00
1.521660123847159696e+01	7.548577012555059085e+00	3.620717084350381754e+00
1.612215438554666136e+01	8.132600435647718840e+00	3.889897175012450248e+00
1.700525887631388855e+01	8.759369476796980081e+00	4.180866563151080406e+00
1.784113646392310315e+01	9.429969033276849544e+00	4.495628641938209213e+00
1.859977408736135729e+01	1.014478210611909326e+01	4.836277973231656091e+00
1.924599696638286872e+01	1.090323130657647077e+01	5.204991016329668874e+00
1.974009219919722113e+01	1.170345956881791061e+01	5.604010263189874941e+00
2.003918907200471011e+01	1.254194329144292297e+01	6.035619562506234992e+00
2.009958377806147212e+01	1.341303422552238445e+01	6.502107887443775880e+00
1.988011687374595837e+01	1.430843228303476522e+01	7.005718162626810575e+00
1.934654944168560675e+01	1.521660123847159696e+01	7.548577012555059085e+00
1.847663110773644846e+01	1.612215438554666136e+01	8.132600435647718840e+00
1.726523458904551234e+01	1.700525887631388855e+01	8.759369476796980081e+00
1.572862053258587345e+01	1.784113646392310315e+01	9.429969033276849544e+00
1.390671583486311391e+01	1.859977408736135729e+01	1.014478210611909326e+01
1.186238125051305126e+01	1.924599696638286872e+01	1.090323130657647077e+01
9.677106283079979221e+00	1.974009219919722113e+01	1.170345956881791061e+01
7.443367882507986089e+00	2.003918907200471011e+01	1.254194329144292297e+01
5.254813751950178968e+00	2.009958377806147212e+01	1.341303422552238445e+01
3.196139427839488345e+00	1.988011687374595837e+01	1.430843228303476522e+01
1.334700320481891023e+00	1.934654944168560675e+01	1.521660123847159696e+01
-2.845791623089310995e-01	1.847663110773644846e+01	1.612215438554666136e+01
-1.640387625665861382e+00	1.726523458904551234e+01	1.700525887631388855e+01
-2.732721578927284511e+00	1.572862053258587345e+01	1.784113646392310315e+01
-3.578246862837783038e+00	1.390671583486311391e+01	1.859977408736135729e+01
-4.204719051459299806e+00	1.186238125051305126e+01	1.924599696638286872e+01
-4.645652399075817840e+00	9.677106283079979221e+00	1.974009219919722113e+01
-4.935985996021866384e+00	7.443367882507986089e+00	2.003918907200471011e+01
-5.109034367699468504e+00	5.254813751950178968e+00	2.009958377806147212e+01
-5.194665993528523096e+00	3.196139427839488345e+00	1.988011687374595837e+01
-5.218467580802484740e+00	1.334700320481891023e+00	1.934654944168560675e+01
-5.201598287407636079e+00	-2.845791623089310995e-01	1.847663110773644846e+01
-5.161065683786810077e+00	-1.640387625665861382e+00	1.726523458904551234e+01
-5.110217602690605432e+00	-2.732721578927284511e+00	1.572862053258587345e+01
-5.059310463070334052e+00	-3.578246862837783038e+00	1.390671583486311391e+01
-5.016070079499146850e+00	-4.204719051459299806e+00	1.186238125051305126e+01
-4.986201004577517359e+00	-4.645652399075817840e+00	9.677106283079979221e+00
-4.973826360820627457e+00	-4.935985996021866384e+00	7.443367882507986089e+00
-4.981855236742497084e+00	-5.109034367699468504e+00	5.254813751950178968e+00
-5.012282517802479909e+00	-5.194665993528523096e+00	3.196139427839488345e+00
-5.066429300432177207e+00	-5.218467580802484740e+00	1.334700320481891023e+00
-5.145132773288185746e+00	-5.201598287407636079e+00	-2.845791623089310995e-01
-5.248893908068247960e+00	-5.161065683786810077e+00	-1.640387625665861382e+00
-5.377990224847572165e+00	-5.110217602690605432e+00	-2.732721578927284511e+00
-5.532559682274308166e+00	-5.059310463070334052e+00	-3.578246862837783038e+00
-5.712660581057132703e+00	-5.016070079499146850e+00	-4.204719051459299806e+00
-5.918311333493583071e+00	-4.986201004577517359e+00	-4.645652399075817840e+00
-6.149513056831229285e+00	-4.973826360820627457e+00	-4.935985996021866384e+00
-6.406257182913397408e+00	-4.981855236742497084e+00	-5.109034367699468504e+00
-6.688519622190199243e+00	-5.012282517802479909e+00	-5.194665993528523096e+00
-6.996242459683561954e+00	-5.066429300432177207e+00	-5.218467580802484740e+00
-7.329303682615909921e+00	-5.145132773288185746e+00	-5.201598287407636079e+00
-7.687475040710277874e+00	-5.248893908068247960e+00	-5.161065683786810077e+00
-8.070367826252375920e+00	-5.377990224847572165e+00	-5.110217602690605432e+00
-8.477366147704126220e+00	-5.532559682274308166e+00	-5.059310463070334052e+00
-8.907547185479881335e+00	-5.712660581057132703e+00	-5.016070079499146850e+00
-9.359588002314101374e+00	-5.918311333493583071e+00	-4.986201004577517359e+00
-9.831658789314465352e+00	-6.149513056831229285e+00	-4.973826360820627457e+00
-1.032130303401216054e+01	-6.406257182913397408e+00	-4.981855236742497084e+00
-1.082530608510167269e+01	-6.688519622190199243e+00	-5.012282517802479909e+00
-1.133955505720577861e+01	-6.996242459683561954e+00	-5.066429300432177207e+00
-1.185889506531200865e+01	-7.329303682615909921e+00	-5.145132773288185746e+00
-1.237698948128443099e+01	-7.687475040710277874e+00	-5.248893908068247960e+00
-1.288619529316440904e+01	-8.070367826252375920e+00	-5.377990224847572165e+00
-1.337746865503121541e+01	-8.477366147704126220e+00	-5.532559682274308166e+00
-1.384032011563232345e+01	-8.907547185479881335e+00	-5.712660581057132703e+00
-1.426284334799837872e+01	-9.359588002314101374e+00	-5.918311333493583071e+00
-1.463184469779287866e+01	-9.831658789314465352e+00	-6.149513056831229285e+00
-1.493310238536502510e+01	-1.032130303401216054e+01	-6.406257182913397408e+00
-1.515178223483636089e+01	-1.082530608510167269e+01	-6.688519622190199243e+00
-1.527302962840527201e+01	-1.133955505720577861e+01	-6.996242459683561954e+00
-1.528274333626632497e+01	-1.185889506531200865e+01	-7.329303682615909921e+00
-1.516851490703431615e+01	-1.237698948128443099e+01	-7.687475040710277874e+00
-1.492068774167245948e+01	-1.288619529316440904e+01	-8.070367826252375920e+00
-1.453345533785608090e+01	-1.337746865503121541e+01	-8.477366147704126220e+00
-1.400588382800505016e+01	-1.384032011563232345e+01	-8.907547185479881335e+00
-1.334271798351255356e+01	-1.426284334799837872e+01	-9.359588002314101374e+00
-1.255482210077568439e+01	-1.463184469779287866e+01	-9.831658789314465352e+00
-1.165912652683545403e+01	-1.493310238536502510e+01	-1.032130303401216054e+01
-1.067800150289322225e+01	-1.515178223483636089e+01	-1.082530608510167269e+01
-9.638059076983575224e+00	-1.527302962840527201e+01	-1.133955505720577861e+01
-8.568478044054632647e+00	-1.528274333626632497e+01	-1.185889506531200865e+01
-7.499035316774804727e+00	-1.516851490703431615e+01	-1.237698948128443099e+01
-6.458086598789318344e+00	-1.492068774167245948e+01	-1.288619529316440904e+01
-5.470752069064534595e+00	-1.453345533785608090e+01	-1.337746865503121541e+01
-4.557523860931251392e+00	-1.400588382800505016e+01	-1.384032011563232345e+01
-3.733431442114858889e+00	-1.334271798351255356e+01	-1.426284334799837872e+01
-3.007800383902904606e+00	-1.255482210077568439e+01	-1.463184469779287866e+01
-2.384545148625202060e+00	-1.165912652683545403e+01	-1.493310238536502510e+01
-1.862868213288812580e+00	-1.067800150289322225e+01	-1.515178223483636089e+01
-1.438206140031248914e+00	-9.638059076983575224e+00	-1.527302962840527201e+01
-1.103266523674516275e+00	-8.568478044054632647e+00	-1.528274333626632497e+01
-8.490282134145110682e-01	-7.499035316774804727e+00	-1.516851490703431615e+01
-6.656178147018909641e-01	-6.458086598789318344e+00	-1.492068774167245948e+01
-5.430166448880863195e-01	-5.470752069064534595e+00	-1.453345533785608090e+01
-4.715864011372744580e-01	-4.557523860931251392e+00	-1.400588382800505016e+01
-4.424255112432410875e-01	-3.733431442114858889e+00	-1.334271798351255356e+01
-4.475815642413853435e-01	-3.007800383902904606e+00	-1.255482210077568439e+01
-4.801503682316901056e-01	-2.384545148625202060e+00	-1.165912652683545403e+01
-5.342917049572017962e-01	-1.862868213288812580e+00	-1.067800150289322225e+01
-6.051881913222595388e-01	-1.438206140031248914e+00	-9.638059076983575224e+00
-6.889686770469622967e-01	-1.103266523674516275e+00	-8.568478044054632647e+00
-7.826125118422750937e-01	-8.490282134145110682e-01	-7.499035316774804727e+00
-8.838464629105512449e-01	-6.656178147018909641e-01	-6.458086598789318344e+00
-9.910423240906330866e-01	-5.430166448880863195e-01	-5.470752069064534595e+00
-1.103120364425346223e+00	-4.715864011372744580e-01	-4.557523860931251392e+00
-1.219461627123343606e+00	-4.424255112432410875e-01	-3.733431442114858889e+00
-1.339830573830733895e+00	-4.475815642413853435e-01	-3.007800383902904606e+00
-1.464308533920964495e+00	-4.801503682316901056e-01	-2.384545148625202060e+00
-1.593237740770301558e+00	-5.342917049572017962e-01	-1.862868213288812580e+00
-1.727175316679063766e+00	-6.051881913222595388e-01	-1.438206140031248914e+00
-1.866856328218822192e+00	-6.889686770469622967e-01	-1.103266523674516275e+00
-2.013164916944846450e+00	-7.826125118422750937e-01	-8.490282134145110682e-01
-2.167112474639011133e+00	-8.838464629105512449e-01	-6.656178147018909641e-01
-2.329821847083467290e+00	-9.910423240906330866e-01	-5.430166448880863195e-01
-2.502516593665224498e+00	-1.103120364425346223e+00	-4.715864011372744580e-01
-2.686514385586610487e+00	-1.219461627123343606e+00	-4.424255112432410875e-01
-2.883223680844481773e+00	-1.339830573830733895e+00	-4.475815642413853435e-01
-3.094142859861805039e+00	-1.464308533920964495e+00	-4.801503682316901056e-01
-3.320861033804717533e+00	-1.593237740770301558e+00	-5.342917049572017962e-01
-3.565059741194036125e+00	-1.727175316679063766e+00	-6.051881913222595388e-01
-3.828514720702612006e+00	-1.866856328218822192e+00	-6.889686770469622967e-01
-4.113096882071832106e+00	-2.013164916944846450e+00	-7.826125118422750937e-01
-4.420771485288723213e+00	-2.167112474639011133e+00	-8.838464629105512449e-01
-4.753594371980686795e+00	-2.329821847083467290e+00	-9.910423240906330866e-01
-5.113703862701470371e+00	-2.502516593665224498e+00	-1.103120364425346223e+00
-5.503306628579707649e+00	-2.686514385586610487e+00	-1.219461627123343606e+00
-5.924655454129709398e+00	-2.883223680844481773e+00	-1.339830573830733895e+00
-6.380016318545509435e+00	-3.094142859861805039e+00	-1.464308533920964495e+00
-6.871621626214524881e+00	-3.320861033804717533e+00	-1.593237740770301558e+00
-7.401605709419426304e+00	-3.565059741194036125e+00	-1.727175316679063766e+00
-7.971917913602629469e+00	-3.828514720702612006e+00	-1.866856328218822192e+00
-8.584207683097304198e+00	-4.113096882071832106e+00	-2.013164916944846450e+00
-9.239675148713144992e+00	-4.420771485288723213e+00	-2.167112474639011133e+00
-9.938879882535495369e+00	-4.753594371980686795e+00	-2.329821847083467290e+00
-1.068149990776500857e+01	-5.113703862701470371e+00	-2.502516593665224498e+00
-1.146603301661181007e+01	-5.503306628579707649e+00	-2.686514385586610487e+00
-1.228943338782148587e+01	-5.924655454129709398e+00	-2.883223680844481773e+00
-1.314667902851190462e+01	-6.380016318545509435e+00	-3.094142859861805039e+00
-1.403027054229973558e+01	-6.871621626214524881e+00	-3.320861033804717533e+00
-1.492967023659154080e+01	-7.401605709419426304e+00	-3.565059741194036125e+00
-1.583070390255325144e+01	-7.971917913602629469e+00	-3.828514720702612006e+00
-1.671496701686681163e+01	-8.584207683097304198e+00	-4.113096882071832106e+00
-1.755930353075696004e+01	-9.239675148713144992e+00	-4.420771485288723213e+00
-1.833545865374245665e+01	-9.938879882535495369e+00	-4.753594371980686795e+00
-1.901004475347624378e+01	-1.068149990776500857e+01	-5.113703862701470371e+00
-1.954499567381311920e+01	-1.146603301661181007e+01	-5.503306628579707649e+00
-1.989870818838062050e+01	-1.228943338782148587e+01	-5.924655454129709398e+00
-2.002806254680586306e+01	-1.314667902851190462e+01	-6.380016318545509435e+00
-1.989145458619828233e+01	-1.403027054229973558e+01	-6.871621626214524881e+00
-1.945283691772920065e+01	-1.492967023659154080e+01	-7.401605709419426304e+00
-1.868654386639925491e+01	-1.583070390255325144e+01	-7.971917913602629469e+00
-1.758237813502465130e+01	-1.671496701686681163e+01	-8.584207683097304198e+00
-1.615012375220246099e+01	-1.755930353075696004e+01	-9.239675148713144992e+00
-1.442242658381534071e+01	-1.833545865374245665e+01	-9.938879882535495369e+00
-1.245498789408398288e+01	-1.901004475347624378e+01	-1.068149990776500857e+01
-1.032336130607677305e+01	-1.954499567381311920e+01	-1.146603301661181007e+01
-8.116338909977343974e+00	-1.989870818838062050e+01	-1.228943338782148587e+01
-5.926803461048905319e+00	-2.002806254680586306e+01	-1.314667902851190462e+01
-3.841706232266152821e+00	-1.989145458619828233e+01	-1.403027054229973558e+01
-1.933170722201672076e+00	-1.945283691772920065e+01	-1.492967023659154080e+01
-2.524380822984793049e-01	-1.868654386639925491e+01	-1.583070390255325144e+01
1.172448240539049280e+00	-1.758237813502465130e+01	-1.671496701686681163e+01
2.335341209734243417e+00	-1.615012375220246099e+01	-1.755930353075696004e+01
3.248022264842449491e+00	-1.442242658381534071e+01	-1.833545865374245665e+01
3.934898859983088748e+00	-1.245498789408398288e+01	-1.901004475347624378e+01
4.427618846131365693e+00	-1.032336130607677305e+01	-1.954499567381311920e+01
4.760474332174633894e+00	-8.116338909977343974e+00	-1.989870818838062050e+01
4.967008697808729778e+00	-5.926803461048905319e+00	-2.002806254680586306e+01
5.077863236004288794e+00	-3.841706232266152821e+00	-1.989145458619828233e+01
5.119671483135980417e+00	-1.933170722201672076e+00	-1.945283691772920065e+01
5.114720616163840994e+00	-2.524380822984793049e-01	-1.868654386639925491e+01
5.081105445395972531e+00	1.172448240539049280e+00	-1.758237813502465130e+01
5.033153574086013826e+00	2.335341209734243417e+00	-1.615012375220246099e+01
4.981965365458881578e+00	3.248022264842449491e+00	-1.442242658381534071e+01
4.935970355608535698e+00	3.934898859983088748e+00	-1.245498789408398288e+01
4.901445570939163332e+00	4.427618846131365693e+00	-1.032336130607677305e+01
4.882970668199940079e+00	4.760474332174633894e+00	-8.116338909977343974e+00
4.883812699270380975e+00	4.967008697808729778e+00	-5.926803461048905319e+00
4.906243020032137636e+00	5.077863236004288794e+00	-3.841706232266152821e+00
4.951793363426714834e+00	5.119671483135980417e+00	-1.933170722201672076e+00
5.021459553089314909e+00	5.114720616163840994e+00	-2.524380822984793049e-01
5.115861182622788661e+00	5.081105445395972531e+00	1.172448240539049280e+00
5.235364698141607320e+00	5.033153574086013826e+00	2.335341209734243417e+00
5.380176183631371067e+00	4.981965365458881578e+00	3.248022264842449491e+00
5.550409004044546180e+00	4.935970355608535698e+00	3.934898859983088748e+00
5.746130414661440255e+00	4.901445570939163332e+00	4.427618846131365693e+00
5.967390328167690328e+00	4.882970668199940079e+00	4.760474332174633894e+00
6.214234639738807076e+00	4.883812699270380975e+00	4.967008697808729778e+00
6.486704829150613527e+00	4.906243020032137636e+00	5.077863236004288794e+00
6.784824970222279816e+00	4.951793363426714834e+00	5.119671483135980417e+00
7.108576768594566886e+00	5.021459553089314909e+00	5.114720616163840994e+00
7.457862812557316090e+00	5.115861182622788661e+00	5.081105445395972531e+00
7.832457860162330476e+00	5.235364698141607320e+00	5.033153574086013826e+00
8.231947710410093322e+00	5.380176183631371067e+00	4.981965365458881578e+00
8.655655039019448438e+00	5.550409004044546180e+00	4.935970355608535698e+00
9.102551555099219982e+00	5.746130414661440255e+00	4.901445570939163332e+00
9.571156003705253212e+00	5.967390328167690328e+00	4.882970668199940079e+00
1.005941796718922276e+01	6.214234639738807076e+00	4.883812699270380975e+00
1.056458818914259901e+01	6.486704829150613527e+00	4.906243020032137636e+00
1.108307735782320158e+01	6.784824970222279816e+00	4.951793363426714834e+00
1.161030704959428306e+01	7.108576768594566886e+00	5.021459553089314909e+00
1.214055895096453064e+01	7.457862812557316090e+00	5.115861182622788661e+00
1.266683162510397231e+01	7.832457860162330476e+00	5.235364698141607320e+00
1.318071797177308646e+01	8.231947710410093322e+00	5.380176183631371067e+00
1.367232102974313257e+01	8.655655039019448438e+00	5.550409004044546180e+00
1.413023056906346575e+01	9.102551555099219982e+00	5.746130414661440255e+00
1.454158741068166982e+01	9.571156003705253212e+00	5.967390328167690328e+00
1.489226561701362961e+01	1.005941796718922276e+01	6.214234639738807076e+00
1.516720322877739946e+01	1.056458818914259901e+01	6.486704829150613527e+00
1.535090832124362414e+01	1.108307735782320158e+01	6.784824970222279816e+00
1.542815689213863095e+01	1.161030704959428306e+01	7.108576768594566886e+00
1.538488081509855832e+01	1.214055895096453064e+01	7.457862812557316090e+00
1.520921709783077347e+01	1.266683162510397231e+01	7.832457860162330476e+00
1.489265513181170242e+01	1.318071797177308646e+01	8.231947710410093322e+00
1.443118041739468183e+01	1.367232102974313257e+01	8.655655039019448438e+00
1.382627852999764428e+01	1.413023056906346575e+01	9.102551555099219982e+00
1.308564175591056333e+01	1.454158741068166982e+01	9.571156003705253212e+00
1.222342364029049655e+01	1.489226561701362961e+01	1.005941796718922276e+01
1.125992193281108733e+01	1.516720322877739946e+01	1.056458818914259901e+01
1.022063974495214111e+01	1.535090832124362414e+01	1.108307735782320158e+01
9.134769889343150595e+00	1.542815689213863095e+01	1.161030704959428306e+01
8.033249754882616500e+00	1.538488081509855832e+01	1.214055895096453064e+01
6.946618582484672899e+00	1.520921709783077347e+01	1.266683162510397231e+01
5.902951755246518495e+00	1.489265513181170242e+01	1.318071797177308646e+01
4.926133880218904082e+00	1.443118041739468183e+01	1.367232102974313257e+01
4.034666217238115138e+00	1.382627852999764428e+01	1.413023056906346575e+01
3.241102473738939338e+00	1.308564175591056333e+01	1.454158741068166982e+01
2.552097514975978587e+00	1.222342364029049655e+01	1.489226561701362961e+01
1.968962900240477598e+00	1.125992193281108733e+01	1.516720322877739946e+01
1.488568825697652809e+00	1.022063974495214111e+01	1.535090832124362414e+01
1.104418370600913413e+00	9.134769889343150595e+00	1.542815689213863095e+01
8.077397526199141531e-01	8.033249754882616500e+00	1.538488081509855832e+01
5.884821416877474842e-01	6.946618582484672899e+00	1.520921709783077347e+01
4.361464246278143886e-01	5.902951755246518495e+00	1.489265513181170242e+01
3.404235326178542964e-01	4.926133880218904082e+00	1.443118041739468183e+01
2.916438162833774328e-01	4.034666217238115138e+00	1.382627852999764428e+01
2.810601289586073803e-01	3.241102473738939338e+00	1.308564175591056333e+01
3.009962709884966281e-01	2.552097514975978587e+00	1.222342364029049655e+01
3.448940419704501492e-01	1.968962900240477598e+00	1.125992193281108733e+01
4.072892278309762637e-01	1.488568825697652809e+00	1.022063974495214111e+01
4.837417654817593449e-01	1.104418370600913413e+00	9.134769889343150595e+00
5.707396954105086184e-01	8.077397526199141531e-01	8.033249754882616500e+00
6.655912741061354998e-01	5.884821416877474842e-01	6.946618582484672899e+00
7.663152108344721825e-01	4.361464246278143886e-01	5.902951755246518495e+00
8.715355296829484510e-01	3.404235326178542964e-01	4.926133880218904082e+00
9.803849729656909373e-01	2.916438162833774328e-01	4.034666217238115138e+00
1.092419014060910021e+00	2.810601289586073803e-01	3.241102473738939338e+00
1.207541277707058214e+00	3.009962709884966281e-01	2.552097514975978587e+00
1.325940328485012643e+00	3.448940419704501492e-01	1.968962900240477598e+00
1.448037263828830135e+00	4.072892278309762637e-01	1.488568825697652809e+00
1.574443243504875856e+00	4.837417654817593449e-01	1.104418370600913413e+00
1.705925933802533656e+00	5.707396954105086184e-01	8.077397526199141531e-01
1.843383791304681329e+00	6.655912741061354998e-01	5.884821416877474842e-01
1.987827121893743776e+00	7.663152108344721825e-01	4.361464246278143886e-01
2.140364899754531258e+00	8.715355296829484510e-01	3.404235326178542964e-01
2.302196400005299459e+00	9.803849729656909373e-01	2.916438162833774328e-01
2.474606773730973153e+00	1.092419014060910021e+00	2.810601289586073803e-01
2.658965765558257477e+00	1.207541277707058214e+00	3.009962709884966281e-01
2.856728833720168836e+00	1.325940328485012643e+00	3.448940419704501492e-01
3.069439974416234840e+00	1.448037263828830135e+00	4.072892278309762637e-01
3.298735570499075731e+00	1.574443243504875856e+00	4.837417654817593449e-01
3.546348573567378093e+00	1.705925933802533656e+00	5.707396954105086184e-01
3.814112282539556809e+00	1.843383791304681329e+00	6.655912741061354998e-01
4.103962894076737200e+00	1.987827121893743776e+00	7.663152108344721825e-01
4.417939863037354975e+00	2.140364899754531258e+00	8.715355296829484510e-01
4.758182915267706647e+00	2.302196400005299459e+00	9.803849729656909373e-01
5.126924289653270961e+00	2.474606773730973153e+00	1.092419014060910021e+00
5.526474439114625881e+00	2.658965765558257477e+00	1.207541277707058214e+00
5.959198977637600869e+00	2.856728833720168836e+00	1.325940328485012643e+00
6.427484108888040559e+00	3.069439974416234840e+00	1.448037263828830135e+00
6.933687099800932785e+00	3.298735570499075731e+00	1.574443243504875856e+00
7.480067563543763676e+00	3.546348573567378093e+00	1.705925933802533656e+00
8.068694395576377687e+00	3.814112282539556809e+00	1.843383791304681329e+00
8.701322189954145969e+00	4.103962894076737200e+00	1.987827121893743776e+00
9.379229911124749464e+00	4.417939863037354975e+00	2.140364899754531258e+00
1.010301362530669778e+01	4.758182915267706647e+00	2.302196400005299459e+00
1.087232440567768599e+01	5.126924289653270961e+00	2.474606773730973153e+00
1.168554244081286697e+01	5.526474439114625881e+00	2.658965765558257477e+00
1.253937939107768074e+01	5.959198977637600869e+00	2.856728833720168836e+00
1.342840387234384103e+01	6.427484108888040559e+00	3.069439974416234840e+00
1.434449059075826582e+01	6.933687099800932785e+00	3.298735570499075731e+00
1.527620338268086542e+01	7.480067563543763676e+00	3.546348573567378093e+00
1.620813773051025564e+01	8.068694395576377687e+00	3.814112282539556809e+00
1.712027073810749300e+01	8.701322189954145969e+00	4.103962894076737200e+00
1.798739710676555603e+01	9.379229911124749464e+00	4.417939863037354975e+00
1.877876808191758684e+01	1.010301362530669778e+01	4.758182915267706647e+00
1.945809370525640603e+01	1.087232440567768599e+01	5.126924289653270961e+00
1.998410960703078487e+01	1.168554244081286697e+01	5.526474439114625881e+00
2.031193425395058227e+01	1.253937939107768074e+01	5.959198977637600869e+00
2.039542988147568536e+01	1.342840387234384103e+01	6.427484108888040559e+00
2.019070331390599549e+01	1.434449059075826582e+01	6.933687099800932785e+00
1.966071529885213565e+01	1.527620338268086542e+01	7.480067563543763676e+00
1.878069703265671819e+01	1.620813773051025564e+01	8.068694395576377687e+00
1.754372279446253913e+01	1.712027073810749300e+01	8.701322189954145969e+00
1.596543459004120891e+01	1.798739710676555603e+01	9.379229911124749464e+00
1.408669332147013620e+01	1.877876808191758684e+01	1.010301362530669778e+01
1.197300449592058058e+01	1.945809370525640603e+01	1.087232440567768599e+01
9.710052743826945942e+00	1.998410960703078487e+01	1.168554244081286697e+01
7.395553907526792869e+00	2.031193425395058227e+01	1.253937939107768074e+01
5.128668094388014964e+00	2.039542988147568536e+01	1.342840387234384103e+01
2.999025964292224344e+00	2.019070331390599549e+01	1.434449059075826582e+01
1.077632224715319831e+00	1.966071529885213565e+01	1.527620338268086542e+01
-5.886156710249204060e-01	1.878069703265671819e+01	1.620813773051025564e+01
-1.978119559750693091e+00	1.754372279446253913e+01	1.712027073810749300e+01
-3.091967715392099691e+00	1.596543459004120891e+01	1.798739710676555603e+01
-3.948813817189866349e+00	1.408669332147013620e+01	1.877876808191758684e+01
-4.578795177912727610e+00	1.197300449592058058e+01	1.945809370525640603e+01
-5.017792395141746020e+00	9.710052743826945942e+00	1.998410960703078487e+01
-5.302828840966428814e+00	7.395553907526792869e+00	2.031193425395058227e+01
-5.468893740689147798e+00	5.128668094388014964e+00	2.039542988147568536e+01
-5.547098952511791303e+00	2.999025964292224344e+00	2.019070331390599549e+01
-5.563886155869711914e+00	1.077632224715319831e+00	1.966071529885213565e+01
-5.540953477198713450e+00	-5.886156710249204060e-01	1.878069703265671819e+01
-5.495609275445130670e+00	-1.978119559750693091e+00	1.754372279446253913e+01
-5.441333831886128181e+00	-3.091967715392099691e+00	1.596543459004120891e+01
-5.388403993410817883e+00	-3.948813817189866349e+00	1.408669332147013620e+01
-5.344496043874228164e+00	-4.578795177912727610e+00	1.197300449592058058e+01
-5.315224513724655431e+00	-5.017792395141746020e+00	9.710052743826945942e+00
-5.304601398257561939e+00	-5.302828840966428814e+00	7.395553907526792869e+00
-5.315415377983714329e+00	-5.468893740689147798e+00	5.128668094388014964e+00
-5.349538059260112277e+00	-5.547098952511791303e+00	2.999025964292224344e+00
-5.408167053538414315e+00	-5.563886155869711914e+00	1.077632224715319831e+00
-5.492015999021004902e+00	-5.540953477198713450e+00	-5.886156710249204060e-01
-5.601460714650867700e+00	-5.495609275445130670e+00	-1.978119559750693091e+00
-5.736649314748448525e+00	-5.441333831886128181e+00	-3.091967715392099691e+00
-5.897582692485091371e+00	-5.388403993410817883e+00	-3.948813817189866349e+00
-6.084170476894240842e+00	-5.344496043874228164e+00	-4.578795177912727610e+00
-6.296266440355170246e+00	-5.315224513724655431e+00	-5.017792395141746020e+00
-6.533686384308539985e+00	-5.304601398257561939e+00	-5.302828840966428814e+00
-6.796210741012834511e+00	-5.315415377983714329e+00	-5.468893740689147798e+00
-7.083573474727899111e+00	-5.349538059260112277e+00	-5.547098952511791303e+00
-7.395438327443274673e+00	-5.408167053538414315e+00	-5.563886155869711914e+00
-7.731363020900045235e+00	-5.492015999021004902e+00	-5.540953477198713450e+00
-8.090751696597820342e+00	-5.601460714650867700e+00	-5.495609275445130670e+00
-8.472795657546637216e+00	-5.736649314748448525e+00	-5.441333831886128181e+00
-8.876402389517092928e+00	-5.897582692485091371e+00	-5.388403993410817883e+00
-9.300112916845495903e+00	-6.084170476894240842e+00	-5.344496043874228164e+00
-9.742007831830767017e+00	-6.296266440355170246e+00	-5.315224513724655431e+00
-1.019960288241975555e+01	-6.533686384308539985e+00	-5.304601398257561939e+00
-1.066973587487310127e+01	-6.796210741012834511e+00	-5.315415377983714329e+00
-1.114844791581978534e+01	-7.083573474727899111e+00	-5.349538059260112277e+00
-1.163086374607371276e+01	-7.395438327443274673e+00	-5.408167053538414315e+00
-1.211107815013911093e+01	-7.731363020900045235e+00	-5.492015999021004902e+00
-1.258205815737508892e+01	-8.090751696597820342e+00	-5.601460714650867700e+00
-1.303557389801004796e+01	-8.472795657546637216e+00	-5.736649314748448525e+00
-1.346217432586478502e+01	-8.876402389517092928e+00	-5.897582692485091371e+00
-1.385122717468099829e+01	-9.300112916845495903e+00	-6.084170476894240842e+00
-1.419104485004300464e+01	-9.742007831830767017e+00	-6.296266440355170246e+00
-1.446911858821915153e+01	-1.019960288241975555e+01	-6.533686384308539985e+00
-1.467248101409206562e+01	-1.066973587487310127e+01	-6.796210741012834511e+00
-1.478821095468468449e+01	-1.114844791581978534e+01	-7.083573474727899111e+00
-1.480408287978868742e+01	-1.163086374607371276e+01	-7.395438327443274673e+00
-1.470934602186042639e+01	-1.211107815013911093e+01	-7.731363020900045235e+00
-1.449559548027858646e+01	-1.258205815737508892e+01	-8.090751696597820342e+00
-1.415767143392748295e+01	-1.303557389801004796e+01	-8.472795657546637216e+00
-1.369449693733162121e+01	-1.346217432586478502e+01	-8.876402389517092928e+00
-1.310974552558371187e+01	-1.385122717468099829e+01	-9.300112916845495903e+00
-1.241222394345068736e+01	-1.419104485004300464e+01	-9.742007831830767017e+00
-1.161586904800034326e+01	-1.446911858821915153e+01	-1.019960288241975555e+01
-1.073929459939083841e+01	-1.467248101409206562e+01	-1.066973587487310127e+01
-9.804881182861443278e+00	-1.478821095468468449e+01	-1.114844791581978534e+01
-8.837472255250320430e+00	-1.480408287978868742e+01	-1.163086374607371276e+01
-7.862807011148861491e+00	-1.470934602186042639e+01	-1.211107815013911093e+01
-6.905869977682081995e+00	-1.449559548027858646e+01	-1.258205815737508892e+01
-5.989354512698917610e+00	-1.415767143392748295e+01	-1.303557389801004796e+01
-5.132417114575767769e+00	-1.369449693733162121e+01	-1.346217432586478502e+01
-4.349846360643110366e+00	-1.310974552558371187e+01	-1.385122717468099829e+01
-3.651698007702325111e+00	-1.241222394345068736e+01	-1.419104485004300464e+01
-3.043374182376142656e+00	-1.161586904800034326e+01	-1.446911858821915153e+01
-2.526065830672397095e+00	-1.073929459939083841e+01	-1.467248101409206562e+01
-2.097443503662414610e+00	-9.804881182861443278e+00	-1.478821095468468449e+01
-1.752473897154988691e+00	-8.837472255250320430e+00	-1.480408287978868742e+01
-1.484253385637876566e+00	-7.862807011148861491e+00	-1.470934602186042639e+01
-1.284776562536966260e+00	-6.905869977682081995e+00	-1.449559548027858646e+01
-1.145588724562074834e+00	-5.989354512698917610e+00	-1.415767143392748295e+01
-1.058299560930999306e+00	-5.132417114575767769e+00	-1.369449693733162121e+01
-1.014957206315937555e+00	-4.349846360643110366e+00	-1.310974552558371187e+01
-1.008296155034368757e+00	-3.651698007702325111e+00	-1.241222394345068736e+01
-1.031880025928158862e+00	-3.043374182376142656e+00	-1.161586904800034326e+01
-1.080162438429635996e+00	-2.526065830672397095e+00	-1.073929459939083841e+01
-1.148488121081685520e+00	-2.097443503662414610e+00	-9.804881182861443278e+00
-1.233053388778691195e+00	-1.752473897154988691e+00	-8.837472255250320430e+00
-1.330841441082589283e+00	-1.484253385637876566e+00	-7.862807011148861491e+00
-1.439544278473713135e+00	-1.284776562536966260e+00	-6.905869977682081995e+00
-1.557479795391319533e+00	-1.145588724562074834e+00	-5.989354512698917610e+00
-1.683509942653891533e+00	-1.058299560930999306e+00	-5.132417114575767769e+00
-1.816963769181437316e+00	-1.014957206315937555e+00	-4.349846360643110366e+00
-1.957567592262359657e+00	-1.008296155034368757e+00	-3.651698007702325111e+00
-2.105383416793381812e+00	-1.031880025928158862e+00	-3.043374182376142656e+00
-2.260755934099289544e+00	-1.080162438429635996e+00	-2.526065830672397095e+00
-2.424267897009226402e+00	-1.148488121081685520e+00	-2.097443503662414610e+00
-2.596703320932781001e+00	-1.233053388778691195e+00	-1.752473897154988691e+00
-2.779017746134070599e+00	-1.330841441082589283e+00	-1.484253385637876566e+00
-2.972314672048466999e+00	-1.439544278473713135e+00	-1.284776562536966260e+00
-3.177827208068532805e+00	-1.557479795391319533e+00	-1.145588724562074834e+00
-3.396903952042484409e+00	-1.683509942653891533e+00	-1.058299560930999306e+00
-3.630998088603430318e+00	-1.816963769181437316e+00	-1.014957206315937555e+00
-3.881658679107753418e+00	-1.957567592262359657e+00	-1.008296155034368757e+00
-4.150523080791655772e+00	-2.105383416793381812e+00	-1.031880025928158862e+00
-4.439309373868109532e+00	-2.260755934099289544e+00	-1.080162438429635996e+00
-4.749807581853939809e+00	-2.424267897009226402e+00	-1.148488121081685520e+00
-5.083868333245948001e+00	-2.596703320932781001e+00	-1.233053388778691195e+00
-5.443387423035038530e+00	-2.779017746134070599e+00	-1.330841441082589283e+00
-5.830284482368901955e+00	-2.972314672048466999e+00	-1.439544278473713135e+00
-6.246473647091296044e+00	-3.177827208068532805e+00	-1.557479795391319533e+00
-6.693823726514443351e+00	-3.396903952042484409e+00	-1.683509942653891533e+00
-7.174104912856194005e+00	-3.630998088603430318e+00	-1.816963769181437316e+00
-7.688918547605172016e+00	-3.881658679107753418e+00	-1.957567592262359657e+00
-8.239605895316177708e+00	-4.150523080791655772e+00	-2.105383416793381812e+00
-8.827131310692779564e+00	-4.439309373868109532e+00	-2.260755934099289544e+00
-9.451934695918827956e+00	-4.749807581853939809e+00	-2.424267897009226402e+00
-1.011374785329164538e+01	-5.083868333245948001e+00	-2.596703320932781001e+00
-1.081136942990952221e+01	-5.443387423035038530e+00	-2.779017746134070599e+00
-1.154239390079466610e+01	-5.830284482368901955e+00	-2.972314672048466999e+00
-1.230289182981065110e+01	-6.246473647091296044e+00	-3.177827208068532805e+00
-1.308704199929164957e+01	-6.693823726514443351e+00	-3.396903952042484409e+00
-1.388672155715188516e+01	-7.174104912856194005e+00	-3.630998088603430318e+00
-1.469106884155978676e+01	-7.688918547605172016e+00	-3.881658679107753418e+00
-1.548604575529159710e+01	-8.239605895316177708e+00	-4.150523080791655772e+00
-1.625404301366197757e+01	-8.827131310692779564e+00	-4.439309373868109532e+00
-1.697359224522904597e+01	-9.451934695918827956e+00	-4.749807581853939809e+00
-1.761927260493699521e+01	-1.011374785329164538e+01	-5.083868333245948001e+00
-1.816192318205192180e+01	-1.081136942990952221e+01	-5.443387423035038530e+00
-1.856929021787815159e+01	-1.154239390079466610e+01	-5.830284482368901955e+00
-1.880724079414593675e+01	-1.230289182981065110e+01	-6.246473647091296044e+00
-1.884164986144300613e+01	-1.308704199929164957e+01	-6.693823726514443351e+00
-1.864100165719154134e+01	-1.388672155715188516e+01	-7.174104912856194005e+00
-1.817962942753392497e+01	-1.469106884155978676e+01	-7.688918547605172016e+00
-1.744134945111217760e+01	-1.548604575529159710e+01	-8.239605895316177708e+00
-1.642304720246591643e+01	-1.625404301366197757e+01	-8.827131310692779564e+00
-1.513759242961381091e+01	-1.697359224522904597e+01	-9.451934695918827956e+00
-1.361536772010775742e+01	-1.761927260493699521e+01	-1.011374785329164538e+01
-1.190376951870753430e+01	-1.816192318205192180e+01	-1.081136942990952221e+01
-1.006432961208733623e+01	-1.856929021787815159e+01	-1.154239390079466610e+01
-8.167585993132018274e+00	-1.880724079414593675e+01	-1.230289182981065110e+01
-6.286389095015517903e+00	-1.884164986144300613e+01	-1.308704199929164957e+01
-4.488777757047023087e+00	-1.864100165719154134e+01	-1.388672155715188516e+01
-2.831719044117227746e+00	-1.817962942753392497e+01	-1.469106884155978676e+01
-1.356794722289752064e+00	-1.744134945111217760e+01	-1.548604575529159710e+01
-8.840309164664161834e-02	-1.642304720246591643e+01	-1.625404301366197757e+01
9.655801031345028207e-01	-1.513759242961381091e+01	-1.697359224522904597e+01
1.811253893748265842e+00	-1.361536772010775742e+01	-1.761927260493699521e+01
2.465091955115231048e+00	-1.190376951870753430e+01	-1.816192318205192180e+01
2.950113259778750496e+00	-1.006432961208733623e+01	-1.856929021787815159e+01
3.292443406727051602e+00	-8.167585993132018274e+00	-1.880724079414593675e+01
3.518611303486563369e+00	-6.286389095015517903e+00	-1.884164986144300613e+01
3.653677859625597879e+00	-4.488777757047023087e+00	-1.864100165719154134e+01
3.720123597053915709e+00	-2.831719044117227746e+00	-1.817962942753392497e+01
3.737337182615327436e+00	-1.356794722289752064e+00	-1.744134945111217760e+01
3.721527524912486395e+00	-8.840309164664161834e-02	-1.642304720246591643e+01
3.685901577116937222e+00	9.655801031345028207e-01	-1.513759242961381091e+01
3.640985680193108198e+00	1.811253893748265842e+00	-1.361536772010775742e+01
3.595005472419217973e+00	2.465091955115231048e+00	-1.190376951870753430e+01
3.554270769971646260e+00	2.950113259778750496e+00	-1.006432961208733623e+01
3.523535142141464682e+00	3.292443406727051602e+00	-8.167585993132018274e+00
3.506315661439304510e+00	3.518611303486563369e+00	-6.286389095015517903e+00
3.505168094184768712e+00	3.653677859625597879e+00	-4.488777757047023087e+00
3.521918353240453214e+00	3.720123597053915709e+00	-2.831719044117227746e+00
3.557853833456776638e+00	3.737337182615327436e+00	-1.356794722289752064e+00
3.613879378619140326e+00	3.721527524912486395e+00	-8.840309164664161834e-02
3.690642817438479550e+00	3.685901577116937222e+00	9.655801031345028207e-01
3.788634712259672188e+00	3.640985680193108198e+00	1.811253893748265842e+00
3.908266454071589902e+00	3.595005472419217973e+00	2.465091955115231048e+00
4.049930255245799415e+00	3.554270769971646260e+00	2.950113259778750496e+00
4.214044008007036268e+00	3.523535142141464682e+00	3.292443406727051602e+00
4.401083421462625545e+00	3.506315661439304510e+00	3.518611303486563369e+00
4.611603330918620181e+00	3.505168094184768712e+00	3.653677859625597879e+00
4.846249587536627601e+00	3.521918353240453214e+00	3.720123597053915709e+00
5.105762477006667410e+00	3.557853833456776638e+00	3.737337182615327436e+00
5.390972174239240466e+00	3.613879378619140326e+00	3.721527524912486395e+00
5.702786308564597562e+00	3.690642817438479550e+00	3.685901577116937222e+00
6.042169282939577002e+00	3.788634712259672188e+00	3.640985680193108198e+00
6.410112555319227745e+00	3.908266454071589902e+00	3.595005472419217973e+00
6.807594647656538100e+00	4.049930255245799415e+00	3.554270769971646260e+00
7.235529199580235549e+00	4.214044008007036268e+00	3.523535142141464682e+00
7.694698938526578047e+00	4.401083421462625545e+00	3.506315661439304510e+00
8.185673015790573714e+00	4.611603330918620181e+00	3.505168094184768712e+00
8.708704794570749641e+00	4.846249587536627601e+00	3.521918353240453214e+00
9.263606930545002172e+00	5.105762477006667410e+00	3.557853833456776638e+00
9.849600548396521660e+00	5.390972174239240466e+00	3.613879378619140326e+00
1.046513562141614528e+01	5.702786308564597562e+00	3.690642817438479550e+00
1.110768049095640109e+01	6.042169282939577002e+00	3.788634712259672188e+00
1.177348006527519431e+01	6.410112555319227745e+00	3.908266454071589902e+00
1.245728492607188542e+01	6.807594647656538100e+00	4.049930255245799415e+00
1.315205771517057443e+01	7.235529199580235549e+00	4.214044008007036268e+00
1.384866916588081764e+01	7.694698938526578047e+00	4.401083421462625545e+00
1.453560432584638384e+01	8.185673015790573714e+00	4.611603330918620181e+00
1.519871004939957260e+01	8.708704794570749641e+00	4.846249587536627601e+00
1.582102747971543089e+01	9.263606930545002172e+00	5.105762477006667410e+00
1.638276705710906356e+01	9.849600548396521660e+00	5.390972174239240466e+00
1.686149656802924568e+01	1.046513562141614528e+01	5.702786308564597562e+00
1.723262143106922295e+01	1.110768049095640109e+01	6.042169282939577002e+00
1.747023569073753890e+01	1.177348006527519431e+01	6.410112555319227745e+00
1.754840553701421513e+01	1.245728492607188542e+01	6.807594647656538100e+00
1.744290773116758331e+01	1.315205771517057443e+01	7.235529199580235549e+00
1.713337815936246145e+01	1.384866916588081764e+01	7.694698938526578047e+00
1.660573136368774882e+01	1.453560432584638384e+01	8.185673015790573714e+00
1.585460044331657947e+01	1.519871004939957260e+01	8.708704794570749641e+00
1.488544105537705420e+01	1.582102747971543089e+01	9.263606930545002172e+00
1.371587833696653114e+01	1.638276705710906356e+01	9.849600548396521660e+00
1.237589111674959597e+01	1.686149656802924568e+01	1.046513562141614528e+01
1.090655332391289534e+01	1.723262143106922295e+01	1.110768049095640109e+01
9.357288600310933901e+00	1.747023569073753890e+01	1.177348006527519431e+01
7.781898746674705158e+00	1.754840553701421513e+01	1.245728492607188542e+01
6.233918001054486346e+00	1.744290773116758331e+01	1.315205771517057443e+01
4.762026929376139250e+00	1.713337815936246145e+01	1.384866916588081764e+01
3.406261502063340885e+00	1.660573136368774882e+01	1.453560432584638384e+01
2.195565794695308881e+00	1.585460044331657947e+01	1.519871004939957260e+01
1.146921739851318067e+00	1.488544105537705420e+01	1.582102747971543089e+01
2.659513250541633012e-01	1.371587833696653114e+01	1.638276705710906356e+01
-4.513725872275295981e-01	1.237589111674959597e+01	1.686149656802924568e+01
-1.016392877472800382e+00	1.090655332391289534e+01	1.723262143106922295e+01
-1.445282988285589765e+00	9.357288600310933901e+00	1.747023569073753890e+01
-1.756770590363311735e+00	7.781898746674705158e+00	1.754840553701421513e+01
-1.970283499496704227e+00	6.233918001054486346e+00	1.744290773116758331e+01
-2.104594817534903850e+00	4.762026929376139250e+00	1.713337815936246145e+01
-2.176945119462746714e+00	3.406261502063340885e+00	1.660573136368774882e+01
-2.202563510429804250e+00	2.195565794695308881e+00	1.585460044331657947e+01
-2.194489285008111246e+00	1.146921739851318067e+00	1.488544105537705420e+01
-2.163599523240820943e+00	2.659513250541633012e-01	1.371587833696653114e+01
-2.118763681310051883e+00	-4.513725872275295981e-01	1.237589111674959597e+01
-2.067065673252016733e+00	-1.016392877472800382e+00	1.090655332391289534e+01
-2.014052175634777342e+00	-1.445282988285589765e+00	9.357288600310933901e+00
-1.963980733536468737e+00	-1.756770590363311735e+00	7.781898746674705158e+00
-1.920052243590395946e+00	-1.970283499496704227e+00	6.233918001054486346e+00
-1.884619960381006099e+00	-2.104594817534903850e+00	4.762026929376139250e+00
-1.859372058258328186e+00	-2.176945119462746714e+00	3.406261502063340885e+00
-1.845487734249332767e+00	-2.202563510429804250e+00	2.195565794695308881e+00
-1.843768487185376781e+00	-2.194489285008111246e+00	1.146921739851318067e+00
-1.854747023072422785e+00	-2.163599523240820943e+00	2.659513250541633012e-01
-1.878776543014284650e+00	-2.118763681310051883e+00	-4.513725872275295981e-01
-1.916103181348610240e+00	-2.067065673252016733e+00	-1.016392877472800382e+00
-1.966924211864127026e+00	-2.014052175634777342e+00	-1.445282988285589765e+00
-2.031434409565997967e+00	-1.963980733536468737e+00	-1.756770590363311735e+00
-2.109862691215832697e+00	-1.920052243590395946e+00	-1.970283499496704227e+00
-2.202500885993020852e+00	-1.884619960381006099e+00	-2.104594817534903850e+00
-2.309726222105803028e+00	-1.859372058258328186e+00	-2.176945119462746714e+00
-2.432018862871884846e+00	-1.845487734249332767e+00	-2.202563510429804250e+00
-2.569975589280483419e+00	-1.843768487185376781e+00	-2.194489285008111246e+00
-2.724320505261494940e+00	-1.854747023072422785e+00	-2.163599523240820943e+00
-2.895913434901304040e+00	-1.878776543014284650e+00	-2.118763681310051883e+00
-3.085756484295588020e+00	-1.916103181348610240e+00	-2.067065673252016733e+00
-3.294999049979260075e+00	-1.966924211864127026e+00	-2.014052175634777342e+00
-3.524941365041698305e+00	-2.031434409565997967e+00	-1.963980733536468737e+00
-3.777036475948527983e+00	-2.109862691215832697e+00	-1.920052243590395946e+00
-4.052890329181162876e+00	-2.202500885993020852e+00	-1.884619960381006099e+00
-4.354259406975298674e+00	-2.309726222105803028e+00	-1.859372058258328186e+00
-4.683045073933374880e+00	-2.432018862871884846e+00	-1.845487734249332767e+00
-5.041283467611331837e+00	-2.569975589280483419e+00	-1.843768487185376781e+00
-5.431129371176056431e+00	-2.724320505261494940e+00	-1.854747023072422785e+00
-5.854832028425078327e+00	-2.895913434901304040e+00	-1.878776543014284650e+00
-6.314700283949800763e+00	-3.085756484295588020e+00	-1.916103181348610240e+00
-6.813053738423932693e+00	-3.294999049979260075e+00	-1.966924211864127026e+00
-7.352155789804760033e+00	-3.524941365041698305e+00	-2.031434409565997967e+00
-7.934123484352029188e+00	-3.777036475948527983e+00	-2.109862691215832697e+00
-8.560808043892237151e+00	-4.052890329181162876e+00	-2.202500885993020852e+00
-9.233638816426907425e+00	-4.354259406975298674e+00	-2.309726222105803028e+00
-9.953422316112181534e+00	-4.683045073933374880e+00	-2.432018862871884846e+00
-1.072008715547022639e+01	-5.041283467611331837e+00	-2.569975589280483419e+00
-1.153236532495519917e+01	-5.431129371176056431e+00	-2.724320505261494940e+00
-1.238740090705547559e+01	-5.854832028425078327e+00	-2.895913434901304040e+00
-1.328027961194763762e+01	-6.314700283949800763e+00	-3.085756484295588020e+00
-1.420347745590469657e+01	-6.813053738423932693e+00	-3.294999049979260075e+00
-1.514623574869093225e+01	-7.352155789804760033e+00	-3.524941365041698305e+00
-1.609388386404653204e+01	-7.934123484352029188e+00	-3.777036475948527983e+00
-1.702715269422969868e+01	-8.560808043892237151e+00	-4.052890329181162876e+00
-1.792155158072171162e+01	-9.233638816426907425e+00	-4.354259406975298674e+00
-1.874692010824329458e+01	-9.953422316112181534e+00	-4.683045073933374880e+00
-1.946731127942858919e+01	-1.072008715547022639e+01	-5.041283467611331837e+00
-2.004140784132001230e+01	-1.153236532495519917e+01	-5.431129371176056431e+00
-2.042370615879324447e+01	-1.238740090705547559e+01	-5.854832028425078327e+00
-2.056670139934678687e+01	-1.328027961194763762e+01	-6.314700283949800763e+00
-2.042424613096605057e+01	-1.420347745590469657e+01	-6.813053738423932693e+00
-1.995610228989260193e+01	-1.514623574869093225e+01	-7.352155789804760033e+00
-1.913344549810351580e+01	-1.609388386404653204e+01	-7.934123484352029188e+00
-1.794472404862704451e+01	-1.702715269422969868e+01	-8.560808043892237151e+00
-1.640088975483966038e+01	-1.792155158072171162e+01	-9.233638816426907425e+00
-1.453873611133857047e+01	-1.874692010824329458e+01	-9.953422316112181534e+00
-1.242107493565690213e+01	-1.946731127942858919e+01	-1.072008715547022639e+01
-1.013290223528100320e+01	-2.004140784132001230e+01	-1.153236532495519917e+01
-7.773561897759146078e+00	-2.042370615879324447e+01	-1.238740090705547559e+01
-5.446012490441539455e+00	-2.056670139934678687e+01	-1.328027961194763762e+01
-3.245245462962772276e+00	-2.042424613096605057e+01	-1.420347745590469657e+01
-1.248270013614649843e+00	-1.995610228989260193e+01	-1.514623574869093225e+01
4.923427782928546659e-01	-1.913344549810351580e+01	-1.609388386404653204e+01
1.950427314994905181e+00	-1.794472404862704451e+01	-1.702715269422969868e+01
3.124028488268402626e+00	-1.640088975483966038e+01	-1.792155158072171162e+01
4.030321332249700461e+00	-1.453873611133857047e+01	-1.874692010824329458e+01
4.699285860376027024e+00	-1.242107493565690213e+01	-1.946731127942858919e+01
5.167580961228111391e+00	-1.013290223528100320e+01	-2.004140784132001230e+01
5.473544482779825415e+00	-7.773561897759146078e+00	-2.042370615879324447e+01
5.653685448180524098e+00	-5.446012490441539455e+00	-2.056670139934678687e+01
5.740610645771575982e+00	-3.245245462962772276e+00	-2.042424613096605057e+01
5.762098484010391708e+00	-1.248270013614649843e+00	-1.995610228989260193e+01
5.740967451761511242e+00	4.923427782928546659e-01	-1.913344549810351580e+01
5.695421276554025525e+00	1.950427314994905181e+00	-1.794472404862704451e+01
5.639629595082331193e+00	3.124028488268402626e+00	-1.640088975483966038e+01
5.584383550448095868e+00	4.030321332249700461e+00	-1.453873611133857047e+01
5.537731953140896834e+00	4.699285860376027024e+00	-1.242107493565690213e+01
5.505550630091810227e+00	5.167580961228111391e+00	-1.013290223528100320e+01
5.492027326035917589e+00	5.473544482779825415e+00	-7.773561897759146078e+00
5.500061359241977144e+00	5.653685448180524098e+00	-5.446012490441539455e+00
5.531585506886584902e+00	5.740610645771575982e+00	-3.245245462962772276e+00
5.587820718676785425e+00	5.762098484010391708e+00	-1.248270013614649843e+00
5.669474582746172331e+00	5.740967451761511242e+00	4.923427782928546659e-01
5.776893463695719433e+00	5.695421276554025525e+00	1.950427314994905181e+00
5.910176737572163219e+00	5.639629595082331193e+00	3.124028488268402626e+00
6.069259996215239816e+00	5.584383550448095868e+00	4.030321332249700461e+00
6.253972678127848184e+00	5.537731953140896834e+00	4.699285860376027024e+00
6.464074369638971085e+00	5.505550630091810227e+00	5.167580961228111391e+00
6.699273010844671639e+00	5.492027326035917589e+00	5.473544482779825415e+00
6.959227413211226398e+00	5.500061359241977144e+00	5.653685448180524098e+00
7.243535822713679906e+00	5.531585506886584902e+00	5.740610645771575982e+00
7.551711721746881878e+00	5.587820718676785425e+00	5.762098484010391708e+00
7.883147641493291502e+00	5.669474582746172331e+00	5.740967451761511242e+00
8.237067451044689292e+00	5.776893463695719433e+00	5.695421276554025525e+00
8.612467408233207777e+00	5.910176737572163219e+00	5.639629595082331193e+00
9.008046218627328017e+00	6.069259996215239816e+00	5.584383550448095868e+00
9.422124483177753973e+00	6.253972678127848184e+00	5.537731953140896834e+00
9.852554261719522088e+00	6.464074369638971085e+00	5.505550630091810227e+00
1.029662008821141939e+01	6.699273010844671639e+00	5.492027326035917589e+00
1.075093369933218845e+01	6.959227413211226398e+00	5.500061359241977144e+00
1.121132603545516915e+01	7.243535822713679906e+00	5.531585506886584902e+00
1.167274178516358774e+01	7.551711721746881878e+00	5.587820718676785425e+00
1.212914388552733591e+01	7.883147641493291502e+00	5.669474582746172331e+00
1.257343792041188735e+01	8.237067451044689292e+00	5.776893463695719433e+00
1.299742915048197744e+01	8.612467408233207777e+00	5.910176737572163219e+00
1.339182770545046175e+01	9.008046218627328017e+00	6.069259996215239816e+00
1.374631984547222885e+01	9.422124483177753973e+00	6.253972678127848184e+00
1.404972452584419251e+01	9.852554261719522088e+00	6.464074369638971085e+00
1.429025394238380997e+01	1.029662008821141939e+01	6.699273010844671639e+00
1.445589330379758763e+01	1.075093369933218845e+01	6.959227413211226398e+00
1.453490776385827132e+01	1.121132603545516915e+01	7.243535822713679906e+00
1.451647247396353180e+01	1.167274178516358774e+01	7.551711721746881878e+00
1.439140490754978785e+01	1.212914388552733591e+01	7.883147641493291502e+00
1.415295782302432670e+01	1.257343792041188735e+01	8.237067451044689292e+00
1.379760877578153178e+01	1.299742915048197744e+01	8.612467408233207777e+00
1.332576188868245204e+01	1.339182770545046175e+01	9.008046218627328017e+00
1.274226491061989464e+01	1.374631984547222885e+01	9.422124483177753973e+00
1.205664510756741947e+01	1.404972452584419251e+01	9.852554261719522088e+00
1.128298572210246498e+01	1.429025394238380997e+01	1.029662008821141939e+01
1.043940194461676541e+01	1.445589330379758763e+01	1.075093369933218845e+01
9.547128118197042213e+00	1.453490776385827132e+01	1.121132603545516915e+01
8.629287561799783290e+00	1.451647247396353180e+01	1.167274178516358774e+01
7.709470402763992425e+00	1.439140490754978785e+01	1.212914388552733591e+01
6.810280016536188974e+00	1.415295782302432670e+01	1.257343792041188735e+01
5.952015513394466772e+00	1.379760877578153178e+01	1.299742915048197744e+01
5.151633684558761139e+00	1.332576188868245204e+01	1.339182770545046175e+01
4.422084667491803955e+00	1.274226491061989464e+01	1.374631984547222885e+01
3.772053517218675989e+00	1.205664510756741947e+01	1.404972452584419251e+01
3.206079473351939768e+00	1.128298572210246498e+01	1.429025394238380997e+01
2.724978373855069691e+00	1.043940194461676541e+01	1.445589330379758763e+01
2.326468281323384346e+00	9.547128118197042213e+00	1.453490776385827132e+01
2.005894468147913390e+00	8.629287561799783290e+00	1.451647247396353180e+01
1.756962920877528367e+00	7.709470402763992425e+00	1.439140490754978785e+01
1.572414438450610463e+00	6.810280016536188974e+00	1.415295782302432670e+01
1.444597212317602297e+00	5.952015513394466772e+00	1.379760877578153178e+01
1.365919207716605133e+00	5.151633684558761139e+00	1.332576188868245204e+01
1.329179766071157287e+00	4.422084667491803955e+00	1.274226491061989464e+01
1.327791769215031170e+00	3.772053517218675989e+00	1.205664510756741947e+01
1.355912033214190071e+00	3.206079473351939768e+00	1.128298572210246498e+01
1.408499632782597821e+00	2.724978373855069691e+00	1.043940194461676541e+01
1.481321046950955234e+00	2.326468281323384346e+00	9.547128118197042213e+00
1.570918627041452797e+00	2.005894468147913390e+00	8.629287561799783290e+00
1.674555859043810768e+00	1.756962920877528367e+00	7.709470402763992425e+00
1.790149832866045898e+00	1.572414438450610463e+00	6.810280016536188974e+00
1.916198577615601639e+00	1.444597212317602297e+00	5.952015513394466772e+00
2.051708619408473044e+00	1.365919207716605133e+00	5.151633684558761139e+00
2.196126290440319817e+00	1.329179766071157287e+00	4.422084667491803955e+00
2.349274924637472228e+00	1.327791769215031170e+00	3.772053517218675989e+00
2.511299047866397682e+00	1.355912033214190071e+00	3.206079473351939768e+00
2.682615935409879082e+00	1.408499632782597821e+00	2.724978373855069691e+00
2.863874397767530500e+00	1.481321046950955234e+00	2.326468281323384346e+00
3.055920309467788254e+00	1.570918627041452797e+00	2.005894468147913390e+00
3.259768167025530072e+00	1.674555859043810768e+00	1.756962920877528367e+00
3.476577813795031169e+00	1.790149832866045898e+00	1.572414438450610463e+00
3.707635371681714087e+00	1.916198577615601639e+00	1.444597212317602297e+00
3.954337349199644080e+00	2.051708619408473044e+00	1.365919207716605133e+00
4.218176833604685427e+00	2.196126290440319817e+00	1.329179766071157287e+00
4.500730606627097785e+00	2.349274924637472228e+00	1.327791769215031170e+00
4.803645935967457703e+00	2.511299047866397682e+00	1.355912033214190071e+00
5.128625677318020770e+00	2.682615935409879082e+00	1.408499632782597821e+00
5.477410164822774874e+00	2.863874397767530500e+00	1.481321046950955234e+00
5.851754163689713018e+00	3.055920309467788254e+00	1.570918627041452797e+00
6.253396901170264144e+00	3.259768167025530072e+00	1.674555859043810768e+00
6.684022878365922793e+00	3.476577813795031169e+00	1.790149832866045898e+00
7.145210797173746187e+00	3.707635371681714087e+00	1.916198577615601639e+00
7.638367523745027476e+00	3.954337349199644080e+00	2.051708619408473044e+00
8.164643573847563118e+00	4.218176833604685427e+00	2.196126290440319817e+00
8.724826186697947961e+00	4.500730606627097785e+00	2.349274924637472228e+00
9.319205719571316493e+00	4.803645935967457703e+00	2.511299047866397682e+00
9.947410951927169620e+00	5.128625677318020770e+00	2.682615935409879082e+00
1.060820909410425728e+01	5.477410164822774874e+00	2.863874397767530500e+00
1.129926708052193973e+01	5.851754163689713018e+00	3.055920309467788254e+00
1.201687240521027178e+01	6.253396901170264144e+00	3.259768167025530072e+00
1.275561473972499904e+01	6.684022878365922793e+00	3.476577813795031169e+00
1.350803436538090452e+01	7.145210797173746187e+00	3.707635371681714087e+00
1.426425062026925339e+01	7.638367523745027476e+00	3.954337349199644080e+00
1.501159365123698919e+01	8.164643573847563118e+00	4.218176833604685427e+00
1.573427612739135739e+01	8.724826186697947961e+00	4.500730606627097785e+00
1.641315809845698581e+01	9.319205719571316493e+00	4.803645935967457703e+00
1.702567685642188877e+01	9.947410951927169620e+00	5.128625677318020770e+00
1.754603201952858527e+01	1.060820909410425728e+01	5.477410164822774874e+00
1.794572959309651239e+01	1.129926708052193973e+01	5.851754163689713018e+00
1.819459050153967183e+01	1.201687240521027178e+01	6.253396901170264144e+00
1.826230979177259783e+01	1.275561473972499904e+01	6.684022878365922793e+00
1.812060226951053110e+01	1.350803436538090452e+01	7.145210797173746187e+00
1.774588098928991187e+01	1.426425062026925339e+01	7.638367523745027476e+00
1.712228665642789949e+01	1.501159365123698919e+01	8.164643573847563118e+00
1.624473262596303869e+01	1.573427612739135739e+01	8.724826186697947961e+00
1.512148500310454224e+01	1.641315809845698581e+01	9.319205719571316493e+00
1.377571188928552992e+01	1.702567685642188877e+01	9.947410951927169620e+00
1.224546834265788853e+01	1.754603201952858527e+01	1.060820909410425728e+01
1.058177541375858688e+01	1.794572959309651239e+01	1.129926708052193973e+01
8.844797543338106749e+00	1.819459050153967183e+01	1.201687240521027178e+01
7.098551606073016274e+00	1.826230979177259783e+01	1.275561473972499904e+01
5.404964899311243798e+00	1.812060226951053110e+01	1.350803436538090452e+01
3.818298344337645922e+00	1.774588098928991187e+01	1.426425062026925339e+01
2.380878168709627651e+00	1.712228665642789949e+01	1.501159365123698919e+01
1.120749632551977237e+00	1.624473262596303869e+01	1.573427612739135739e+01
5.139649505228605086e-02	1.512148500310454224e+01	1.641315809845698581e+01
-8.267769553302387608e-01	1.377571188928552992e+01	1.702567685642188877e+01
-1.523794546712226250e+00	1.224546834265788853e+01	1.754603201952858527e+01
-2.056961512836610773e+00	1.058177541375858688e+01	1.794572959309651239e+01
-2.447799778364494028e+00	8.844797543338106749e+00	1.819459050153967183e+01
-2.719449153598320734e+00	7.098551606073016274e+00	1.826230979177259783e+01
-2.894711388692092324e+00	5.404964899311243798e+00	1.812060226951053110e+01
-2.994749338045292308e+00	3.818298344337645922e+00	1.774588098928991187e+01
-3.038352040323188508e+00	2.380878168709627651e+00	1.712228665642789949e+01
-3.041633313501283187e+00	1.120749632551977237e+00	1.624473262596303869e+01
-3.018029190479973867e+00	5.139649505228605086e-02	1.512148500310454224e+01
-2.978479503908597170e+00	-8.267769553302387608e-01	1.377571188928552992e+01
-2.931706791357257647e+00	-1.523794546712226250e+00	1.224546834265788853e+01
-2.884532711180635811e+00	-2.056961512836610773e+00	1.058177541375858688e+01
-2.842194306817928062e+00	-2.447799778364494028e+00	8.844797543338106749e+00
-2.808638745630384292e+00	-2.719449153598320734e+00	7.098551606073016274e+00
-2.786786174797924343e+00	-2.894711388692092324e+00	5.404964899311243798e+00
-2.778757248696714921e+00	-2.994749338045292308e+00	3.818298344337645922e+00
-2.786065888742205843e+00	-3.038352040323188508e+00	2.380878168709627651e+00
-2.809779932085268772e+00	-3.041633313501283187e+00	1.120749632551977237e+00
-2.850653241389124570e+00	-3.018029190479973867e+00	5.139649505228605086e-02
-2.909233079823803525e+00	-2.978479503908597170e+00	-8.267769553302387608e-01
-2.985946417744509418e+00	-2.931706791357257647e+00	-1.523794546712226250e+00
-3.081168518259949973e+00	-2.884532711180635811e+00	-2.056961512836610773e+00
-3.195276754050612844e+00	-2.842194306817928062e+00	-2.447799778364494028e+00
-3.328692193219552120e+00	-2.808638745630384292e+00	-2.719449153598320734e+00
-3.481911084369630593e+00	-2.786786174797924343e+00	-2.894711388692092324e+00
-3.655527981045894048e+00	-2.778757248696714921e+00	-2.994749338045292308e+00
-3.850251875030692439e+00	-2.786065888742205843e+00	-3.038352040323188508e+00
-4.066916354000845502e+00	-2.809779932085268772e+00	-3.041633313501283187e+00
-4.306484456475279110e+00	-2.850653241389124570e+00	-3.018029190479973867e+00
-4.570048558946115058e+00	-2.909233079823803525e+00	-2.978479503908597170e+00
-4.858825288610185034e+00	-2.985946417744509418e+00	-2.931706791357257647e+00
-5.174145101341911968e+00	-3.081168518259949973e+00	-2.884532711180635811e+00
-5.517435789034140114e+00	-3.195276754050612844e+00	-2.842194306817928062e+00
-5.890198773656980968e+00	-3.328692193219552120e+00	-2.808638745630384292e+00
-6.293976598594111849e+00	-3.481911084369630593e+00	-2.786786174797924343e+00
-6.730309534459412824e+00	-3.655527981045894048e+00	-2.778757248696714921e+00
-7.200678674602274398e+00	-3.850251875030692439e+00	-2.786065888742205843e+00
-7.706432310795522156e+00	-4.066916354000845502e+00	-2.809779932085268772e+00
-8.248691771312609333e+00	-4.306484456475279110e+00	-2.850653241389124570e+00
-8.828232311692168821e+00	-4.570048558946115058e+00	-2.909233079823803525e+00
-9.445334144304952773e+00	-4.858825288610185034e+00	-2.985946417744509418e+00
-1.009959839334120169e+01	-5.174145101341911968e+00	-3.081168518259949973e+00
-1.078972284771693246e+01	-5.517435789034140114e+00	-3.195276754050612844e+00
-1.151323312148861078e+01	-5.890198773656980968e+00	-3.328692193219552120e+00
-1.226616659294950651e+01	-6.293976598594111849e+00	-3.481911084369630593e+00
-1.304270977795174602e+01	-6.730309534459412824e+00	-3.655527981045894048e+00
-1.383479522530041095e+01	-7.200678674602274398e+00	-3.850251875030692439e+00
-1.463167232147922370e+01	-7.706432310795522156e+00	-4.066916354000845502e+00
-1.541947827482785627e+01	-8.248691771312609333e+00	-4.306484456475279110e+00
-1.618085152753120326e+01	-8.828232311692168821e+00	-4.570048558946115058e+00
-1.689464987132443952e+01	-9.445334144304952773e+00	-4.858825288610185034e+00
-1.753585847138443299e+01	-1.009959839334120169e+01	-5.174145101341911968e+00
-1.807579585209166950e+01	-1.078972284771693246e+01	-5.517435789034140114e+00
-1.848274304922619393e+01	-1.151323312148861078e+01	-5.890198773656980968e+00
-1.872312374283908554e+01	-1.226616659294950651e+01	-6.293976598594111849e+00
-1.876333938918273603e+01	-1.304270977795174602e+01	-6.730309534459412824e+00
-1.857230010636731521e+01	-1.383479522530041095e+01	-7.200678674602274398e+00
-1.812457940093907638e+01	-1.463167232147922370e+01	-7.706432310795522156e+00
-1.740395909689651788e+01	-1.541947827482785627e+01	-8.248691771312609333e+00
-1.640693943476737005e+01	-1.618085152753120326e+01	-8.828232311692168821e+00
-1.514561324498085604e+01	-1.689464987132443952e+01	-9.445334144304952773e+00
-1.364921092045291751e+01	-1.753585847138443299e+01	-1.009959839334120169e+01
-1.196368946570891012e+01	-1.807579585209166950e+01	-1.078972284771693246e+01
-1.014901166552493805e+01	-1.848274304922619393e+01	-1.151323312148861078e+01
-8.274221043752117311e+00	-1.872312374283908554e+01	-1.226616659294950651e+01
-6.410956684664839145e+00	-1.876333938918273603e+01	-1.304270977795174602e+01
-4.626493170295790769e+00	-1.857230010636731521e+01	-1.383479522530041095e+01
-2.977560261013273202e+00	-1.812457940093907638e+01	-1.463167232147922370e+01
-1.506009782206514158e+00	-1.740395909689651788e+01	-1.541947827482785627e+01
-2.369121187586862298e-01	-1.640693943476737005e+01	-1.618085152753120326e+01
8.209383585208482881e-01	-1.514561324498085604e+01	-1.689464987132443952e+01
1.672638538156498766e+00	-1.364921092045291751e+01	-1.753585847138443299e+01
2.333712204589840855e+00	-1.196368946570891012e+01	-1.807579585209166950e+01
2.826370608098375925e+00	-1.014901166552493805e+01	-1.848274304922619393e+01
3.176115760902443963e+00	-8.274221043752117311e+00	-1.872312374283908554e+01
3.409040342441904681e+00	-6.410956684664839145e+00	-1.876333938918273603e+01
3.549934656600175931e+00	-4.626493170295790769e+00	-1.857230010636731521e+01
3.621140660649160292e+00	-2.977560261013273202e+00	-1.812457940093907638e+01
3.642004801725555296e+00	-1.506009782206514158e+00	-1.740395909689651788e+01
3.628758100570722345e+00	-2.369121187586862298e-01	-1.640693943476737005e+01
3.594668179871488789e+00	8.209383585208482881e-01	-1.514561324498085604e+01
3.550341478516960692e+00	1.672638538156498766e+00	-1.364921092045291751e+01
3.504089932355155312e+00	2.333712204589840855e+00	-1.196368946570891012e+01
3.462307337050127831e+00	2.826370608098375925e+00	-1.014901166552493805e+01
3.429823899943705179e+00	3.176115760902443963e+00	-8.274221043752117311e+00
3.410223414392740349e+00	3.409040342441904681e+00	-6.410956684664839145e+00
3.406117506735296452e+00	3.549934656600175931e+00	-4.626493170295790769e+00
3.419377184183905793e+00	3.621140660649160292e+00	-2.977560261013273202e+00
3.451324894943228916e+00	3.642004801725555296e+00	-1.506009782206514158e+00
3.502891580534750915e+00	3.628758100570722345e+00	-2.369121187586862298e-01
3.574743490801602253e+00	3.594668179871488789e+00	8.209383585208482881e-01
3.667383309566615068e+00	3.550341478516960692e+00	1.672638538156498766e+00
3.781229678110499037e+00	3.504089932355155312e+00	2.333712204589840855e+00
3.916678655564749700e+00	3.462307337050127831e+00	2.826370608098375925e+00
4.074150095973665842e+00	3.429823899943705179e+00	3.176115760902443963e+00
4.254121384390558980e+00	3.410223414392740349e+00	3.409040342441904681e+00
4.457150469293388539e+00	3.406117506735296452e+00	3.549934656600175931e+00
4.683889654841802752e+00	3.419377184183905793e+00	3.621140660649160292e+00
4.935091167932435852e+00	3.451324894943228916e+00	3.642004801725555296e+00
5.211605083556499984e+00	3.502891580534750915e+00	3.628758100570722345e+00
5.514369769118532716e+00	3.574743490801602253e+00	3.594668179871488789e+00
5.844394586067032549e+00	3.667383309566615068e+00	3.550341478516960692e+00
6.202734158501321815e+00	3.781229678110499037e+00	3.504089932355155312e+00
6.590453078552212851e+00	3.916678655564749700e+00	3.462307337050127831e+00
7.008579466068957764e+00	4.074150095973665842e+00	3.429823899943705179e+00
7.458045340091351783e+00	4.254121384390558980e+00	3.410223414392740349e+00
7.939611305477228598e+00	4.457150469293388539e+00	3.406117506735296452e+00
8.453772637409695534e+00	4.683889654841802752e+00	3.419377184183905793e+00
9.000643506973503349e+00	4.935091167932435852e+00	3.451324894943228916e+00
9.579815908629036869e+00	5.211605083556499984e+00	3.502891580534750915e+00
1.019018993995135958e+01	5.514369769118532716e+00	3.574743490801602253e+00
1.082977261055419405e+01	5.844394586067032549e+00	3.667383309566615068e+00
1.149544354791899359e+01	6.202734158501321815e+00	3.781229678110499037e+00
1.218268812082497377e+01	6.590453078552212851e+00	3.916678655564749700e+00
1.288530198440934882e+01	7.008579466068957764e+00	4.074150095973665842e+00
1.359507628383200917e+01	7.458045340091351783e+00	4.254121384390558980e+00
1.430148015378235904e+01	7.939611305477228598e+00	4.457150469293388539e+00
1.499136702884584871e+01	8.453772637409695534e+00	4.683889654841802752e+00
1.564874365538271839e+01	9.000643506973503349e+00	4.935091167932435852e+00
1.625465502140211171e+01	9.579815908629036869e+00	5.211605083556499984e+00
1.678725320636496576e+01	1.019018993995135958e+01	5.514369769118532716e+00
1.722213053591634591e+01	1.082977261055419405e+01	5.844394586067032549e+00
1.753300281556965245e+01	1.149544354791899359e+01	6.202734158501321815e+00
1.769282044547973953e+01	1.218268812082497377e+01	6.590453078552212851e+00
1.767535638404702425e+01	1.288530198440934882e+01	7.008579466068957764e+00
1.745726336183318850e+01	1.359507628383200917e+01	7.458045340091351783e+00
1.702050540762925834e+01	1.430148015378235904e+01	7.939611305477228598e+00
1.635495582268702819e+01	1.499136702884584871e+01	8.453772637409695534e+00
1.546083300960260942e+01	1.564874365538271839e+01	9.000643506973503349e+00
1.435054919608201551e+01	1.625465502140211171e+01	9.579815908629036869e+00
1.304951747706952148e+01	1.678725320636496576e+01	1.019018993995135958e+01
1.159553976134520425e+01	1.722213053591634591e+01	1.082977261055419405e+01
1.003660015587898258e+01	1.753300281556965245e+01	1.149544354791899359e+01
8.427191669035918764e+00	1.769282044547973953e+01	1.218268812082497377e+01
6.823637354347964035e+00	1.767535638404702425e+01	1.288530198440934882e+01
5.279127096406083020e+00	1.745726336183318850e+01	1.359507628383200917e+01
3.839282872027611759e+00	1.702050540762925834e+01	1.430148015378235904e+01
2.538946146299877693e+00	1.635495582268702819e+01	1.499136702884584871e+01
1.400586570227318362e+00	1.546083300960260942e+01	1.564874365538271839e+01
4.343615924501870174e-01	1.435054919608201551e+01	1.625465502140211171e+01
-3.604685915930406770e-01	1.304951747706952148e+01	1.678725320636496576e+01
-9.932602206076283080e-01	1.159553976134520425e+01	1.722213053591634591e+01
-1.479366025447965249e+00	1.003660015587898258e+01	1.753300281556965245e+01
-1.837615301213011199e+00	8.427191669035918764e+00	1.769282044547973953e+01
-2.088181498807414105e+00	6.823637354347964035e+00	1.767535638404702425e+01
-2.250968221471035147e+00	5.279127096406083020e+00	1.745726336183318850e+01
-2.344521117328702164e+00	3.839282872027611759e+00	1.702050540762925834e+01
-2.385396789571958553e+00	2.538946146299877693e+00	1.635495582268702819e+01
-2.387886448931066052e+00	1.400586570227318362e+00	1.546083300960260942e+01
-2.363989134928878855e+00	4.343615924501870174e-01	1.435054919608201551e+01
-2.323543475139631553e+00	-3.604685915930406770e-01	1.304951747706952148e+01
-2.274447609907188195e+00	-9.932602206076283080e-01	1.159553976134520425e+01
-2.222917509231147726e+00	-1.479366025447965249e+00	1.003660015587898258e+01
-2.173751239007846614e+00	-1.837615301213011199e+00	8.427191669035918764e+00
-2.130579839458035973e+00	-2.088181498807414105e+00	6.823637354347964035e+00
-2.096094629724464475e+00	-2.250968221471035147e+00	5.279127096406083020e+00
-2.072246721769572808e+00	-2.344521117328702164e+00	3.839282872027611759e+00
-2.060418168654652771e+00	-2.385396789571958553e+00	2.538946146299877693e+00
-2.061566227822140718e+00	-2.387886448931066052e+00	1.400586570227318362e+00
-2.076343254696576768e+00	-2.363989134928878855e+00	4.343615924501870174e-01
-2.105195153017175524e+00	-2.323543475139631553e+00	-3.604685915930406770e-01
-2.148441357949730790e+00	-2.274447609907188195e+00	-9.932602206076283080e-01
-2.206339180578979153e+00	-2.222917509231147726e+00	-1.479366025447965249e+00
-2.279135096453096754e+00	-2.173751239007846614e+00	-1.837615301213011199e+00
-2.367105273164041179e+00	-2.130579839458035973e+00	-2.088181498807414105e+00
-2.470587333726665058e+00	-2.096094629724464475e+00	-2.250968221471035147e+00
-2.590005059980047264e+00	-2.072246721769572808e+00	-2.344521117328702164e+00
-2.725887460920132899e+00	-2.060418168654652771e+00	-2.385396789571958553e+00
-2.878883367292339734e+00	-2.061566227822140718e+00	-2.387886448931066052e+00
-3.049772465374022801e+00	-2.076343254696576768e+00	-2.363989134928878855e+00
-3.239473447053843991e+00	-2.105195153017175524e+00	-2.323543475139631553e+00
-3.449049725880198203e+00	-2.148441357949730790e+00	-2.274447609907188195e+00
-3.679712944118180395e+00	-2.206339180578979153e+00	-2.222917509231147726e+00
-3.932824267076910019e+00	-2.279135096453096754e+00	-2.173751239007846614e+00
-4.209893219701303479e+00	-2.367105273164041179e+00	-2.130579839458035973e+00
-4.512573556861637414e+00	-2.470587333726665058e+00	-2.096094629724464475e+00
-4.842655361621861054e+00	-2.590005059980047264e+00	-2.072246721769572808e+00
-5.202052222276467575e+00	-2.725887460920132899e+00	-2.060418168654652771e+00
-5.592781935150418882e+00	-2.878883367292339734e+00	-2.061566227822140718e+00
-6.016938701441825188e+00	-3.049772465374022801e+00	-2.076343254696576768e+00
-6.476654218633930427e+00	-3.239473447053843991e+00	-2.105195153017175524e+00
-6.974044398672967660e+00	-3.449049725880198203e+00	-2.148441357949730790e+00
-7.511137670790382082e+00	-3.679712944118180395e+00	-2.206339180578979153e+00
-8.089779953008152447e+00	-3.932824267076910019e+00	-2.279135096453096754e+00
-8.711510430303770036e+00	-4.209893219701303479e+00	-2.367105273164041179e+00
-9.377401320702869469e+00	-4.512573556861637414e+00	-2.470587333726665058e+00
-1.008785395849785438e+01	-4.842655361621861054e+00	-2.590005059980047264e+00
-1.084234297227217425e+01	-5.202052222276467575e+00	-2.725887460920132899e+00
-1.163910039631532634e+01	-5.592781935150418882e+00	-2.878883367292339734e+00
-1.247473269817722219e+01	-6.016938701441825188e+00	-3.049772465374022801e+00
-1.334376660850880114e+01	-6.476654218633930427e+00	-3.239473447053843991e+00
-1.423812522084784149e+01	-6.974044398672967660e+00	-3.449049725880198203e+00
-1.514654525598067458e+01	-7.511137670790382082e+00	-3.679712944118180395e+00
-1.605396100464087183e+01	-8.089779953008152447e+00	-3.932824267076910019e+00
-1.694090158825834180e+01	-8.711510430303770036e+00	-4.209893219701303479e+00
-1.778297664478452589e+01	-9.377401320702869469e+00	-4.512573556861637414e+00
-1.855056091640817684e+01	-1.008785395849785438e+01	-4.842655361621861054e+00
-1.920882755894234961e+01	-1.084234297227217425e+01	-5.202052222276467575e+00
-1.971831629796091789e+01	-1.163910039631532634e+01	-5.592781935150418882e+00
-2.003624311371111233e+01	-1.247473269817722219e+01	-6.016938701441825188e+00
-2.011874375596092790e+01	-1.334376660850880114e+01	-6.476654218633930427e+00
-1.992417001294653645e+01	-1.423812522084784149e+01	-6.974044398672967660e+00
-1.941740242373818859e+01	-1.514654525598067458e+01	-7.511137670790382082e+00
-1.857489654439966387e+01	-1.605396100464087183e+01	-8.089779953008152447e+00
-1.738986334420501478e+01	-1.694090158825834180e+01	-8.711510430303770036e+00
-1.587666685997632854e+01	-1.778297664478452589e+01	-9.377401320702869469e+00
-1.407332375892544363e+01	-1.855056091640817684e+01	-1.008785395849785438e+01
-1.204105409220250955e+01	-1.920882755894234961e+01	-1.084234297227217425e+01
-9.860264556583530293e+00	-1.971831629796091789e+01	-1.163910039631532634e+01
-7.623125486071552714e+00	-2.003624311371111233e+01	-1.247473269817722219e+01
-5.423833534844835214e+00	-2.011874375596092790e+01	-1.334376660850880114e+01
-3.348396175541747066e+00	-1.992417001294653645e+01	-1.423812522084784149e+01
-1.466000002753602205e+00	-1.941740242373818859e+01	-1.514654525598067458e+01
1.764058048040386684e-01	-1.857489654439966387e+01	-1.605396100464087183e+01
1.555609310087354702e+00	-1.738986334420501478e+01	-1.694090158825834180e+01
2.670065779865246292e+00	-1.587666685997632854e+01	-1.778297664478452589e+01
3.535375571639547854e+00	-1.407332375892544363e+01	-1.855056091640817684e+01
4.178708606837443718e+00	-1.204105409220250955e+01	-1.920882755894234961e+01
4.633399022802656475e+00	-9.860264556583530293e+00	-1.971831629796091789e+01
4.934500529408515135e+00	-7.623125486071552714e+00	-2.003624311371111233e+01
5.115624193804157116e+00	-5.423833534844835214e+00	-2.011874375596092790e+01
5.207022835438340103e+00	-3.348396175541747066e+00	-1.992417001294653645e+01
5.234687587930233477e+00	-1.466000002753602205e+00	-1.941740242373818859e+01
5.220159795932768354e+00	1.764058048040386684e-01	-1.857489654439966387e+01
5.180784787418903470e+00	1.555609310087354702e+00	-1.738986334420501478e+01
5.130195458797149222e+00	2.670065779865246292e+00	-1.587666685997632854e+01
5.078880838837723566e+00	3.535375571639547854e+00	-1.407332375892544363e+01
5.034751628702586856e+00	4.178708606837443718e+00	-1.204105409220250955e+01
5.003656129866921987e+00	4.633399022802656475e+00	-9.860264556583530293e+00
4.989826966821725662e+00	4.934500529408515135e+00	-7.623125486071552714e+00
4.996254879062854926e+00	5.115624193804157116e+00	-5.423833534844835214e+00
5.024994119062396791e+00	5.207022835438340103e+00	-3.348396175541747066e+00
5.077407532977477267e+00	5.234687587930233477e+00	-1.466000002753602205e+00
5.154360267601017398e+00	5.220159795932768354e+00	1.764058048040386684e-01
5.256370558407277294e+00	5.180784787418903470e+00	1.555609310087354702e+00
5.383724987735638123e+00	5.130195458797149222e+00	2.670065779865246292e+00
5.536564379566338623e+00	5.078880838837723566e+00	3.535375571639547854e+00
5.714945320293931985e+00	5.034751628702586856e+00	4.178708606837443718e+00
5.918881243199877851e+00	5.003656129866921987e+00	4.633399022802656475e+00
6.148366105225093747e+00	4.989826966821725662e+00	4.934500529408515135e+00
6.403382907892638087e+00	4.996254879062854926e+00	5.115624193804157116e+00
6.683898651121598533e+00	5.024994119062396791e+00	5.207022835438340103e+00
6.989846741670210584e+00	5.077407532977477267e+00	5.234687587930233477e+00
7.321097395215230286e+00	5.154360267601017398e+00	5.220159795932768354e+00
7.677416168589778600e+00	5.256370558407277294e+00	5.180784787418903470e+00
8.058410441470364560e+00	5.383724987735638123e+00	5.130195458797149222e+00
8.463463450013440692e+00	5.536564379566338623e+00	5.078880838837723566e+00
8.891655385357642771e+00	5.714945320293931985e+00	5.034751628702586856e+00
9.341671147505342887e+00	5.918881243199877851e+00	5.003656129866921987e+00
9.811694644623280226e+00	6.148366105225093747e+00	4.989826966821725662e+00
1.029929011962528485e+01	6.403382907892638087e+00	4.996254879062854926e+00
1.080127195508547366e+01	6.683898651121598533e+00	5.024994119062396791e+00
1.131356584953543454e+01	6.989846741670210584e+00	5.077407532977477267e+00
1.183106626893649072e+01	7.321097395215230286e+00	5.154360267601017398e+00
1.234749773448117516e+01	7.677416168589778600e+00	5.256370558407277294e+00
1.285529084141714939e+01	8.058410441470364560e+00	5.383724987735638123e+00
1.334548784933008214e+01	8.463463450013440692e+00	5.536564379566338623e+00
1.380769702349198802e+01	8.891655385357642771e+00	5.714945320293931985e+00
1.423011919153222848e+01	9.341671147505342887e+00	5.918881243199877851e+00
1.459967345622077239e+01	9.811694644623280226e+00	6.148366105225093747e+00
1.490225055901909457e+01	1.029929011962528485e+01	6.403382907892638087e+00
1.512312055001570243e+01	1.080127195508547366e+01	6.683898651121598533e+00
1.524751448312238544e+01	1.131356584953543454e+01	6.989846741670210584e+00
1.526138618091483679e+01	1.183106626893649072e+01	7.321097395215230286e+00
1.515233864913025386e+01	1.234749773448117516e+01	7.677416168589778600e+00
1.491067073668392950e+01	1.285529084141714939e+01	8.058410441470364560e+00
1.453046554541055890e+01	1.334548784933008214e+01	8.463463450013440692e+00
1.401060807201664815e+01	1.380769702349198802e+01	8.891655385357642771e+00
1.335559355112851776e+01	1.423011919153222848e+01	9.341671147505342887e+00
1.257597956766406710e+01	1.459967345622077239e+01	9.811694644623280226e+00
1.168835306217149395e+01	1.490225055901909457e+01	1.029929011962528485e+01
1.071473248104573273e+01	1.512312055001570243e+01	1.080127195508547366e+01
9.681402473160481748e+00	1.524751448312238544e+01	1.131356584953543454e+01
8.617271236904295861e+00	1.526138618091483679e+01	1.183106626893649072e+01
7.551928535375184381e+00	1.515233864913025386e+01	1.234749773448117516e+01
6.513642634062565939e+00	1.491067073668392950e+01	1.285529084141714939e+01
5.527549233025354170e+00	1.453046554541055890e+01	1.334548784933008214e+01
4.614249209536093410e+00	1.401060807201664815e+01	1.380769702349198802e+01
3.788953883503944908e+00	1.335559355112851776e+01	1.423011919153222848e+01
3.061217643691514834e+00	1.257597956766406710e+01	1.459967345622077239e+01
2.435203425867944915e+00	1.168835306217149395e+01	1.490225055901909457e+01
1.910357551405042376e+00	1.071473248104573273e+01	1.512312055001570243e+01
1.482337282782042243e+00	9.681402473160481748e+00	1.524751448312238544e+01
1.144036104805108645e+00	8.617271236904295861e+00	1.526138618091483679e+01
8.865787862021348165e-01	7.551928535375184381e+00	1.515233864913025386e+01
7.001979682176561193e-01	6.513642634062565939e+00	1.491067073668392950e+01
5.749448169744777459e-01	5.527549233025354170e+00	1.453046554541055890e+01
5.012204082879813116e-01	4.614249209536093410e+00	1.401060807201664815e+01
4.701385234792570533e-01	3.788953883503944908e+00	1.335559355112851776e+01
4.737443494906657948e-01	3.061217643691514834e+00	1.257597956766406710e+01
5.051190957962508055e-01	2.435203425867944915e+00	1.168835306217149395e+01
5.584003549665993438e-01	1.910357551405042376e+00	1.071473248104573273e+01
6.287445752743197058e-01	1.482337282782042243e+00	9.681402473160481748e+00
7.122531519530018729e-01	1.144036104805108645e+00	8.617271236904295861e+00
8.058786053336272071e-01	8.865787862021348165e-01	7.551928535375184381e+00
9.073227779472482490e-01	7.001979682176561193e-01	6.513642634062565939e+00
1.014935235862589380e+00	5.749448169744777459e-01	5.527549233025354170e+00
1.127617147144366783e+00	5.012204082879813116e-01	4.614249209536093410e+00
1.244733750925538951e+00	4.701385234792570533e-01	3.788953883503944908e+00
1.366036992527449589e+00	4.737443494906657948e-01	3.061217643691514834e+00
1.491598845463996348e+00	5.051190957962508055e-01	2.435203425867944915e+00
1.621755147292025745e+00	5.584003549665993438e-01	1.910357551405042376e+00
1.757059342999340634e+00	6.287445752743197058e-01	1.482337282782042243e+00
1.898245279529452212e+00	7.122531519530018729e-01	1.144036104805108645e+00
2.046198070222729815e+00	8.058786053336272071e-01	8.865787862021348165e-01
2.201932005930879566e+00	9.073227779472482490e-01	7.001979682176561193e-01
2.366574499432996248e+00	1.014935235862589380e+00	5.749448169744777459e-01
2.541355089025131964e+00	1.127617147144366783e+00	5.012204082879813116e-01
2.727598579164582482e+00	1.244733750925538951e+00	4.701385234792570533e-01
2.926721448292932237e+00	1.366036992527449589e+00	4.737443494906657948e-01
3.140230696621508333e+00	1.491598845463996348e+00	5.051190957962508055e-01
3.369724331620857161e+00	1.621755147292025745e+00	5.584003549665993438e-01
3.616892689009728823e+00	1.757059342999340634e+00	6.287445752743197058e-01
3.883519755278891150e+00	1.898245279529452212e+00	7.122531519530018729e-01
4.171483587084109601e+00	2.046198070222729815e+00	8.058786053336272071e-01
4.482754805445297919e+00	2.201932005930879566e+00	9.073227779472482490e-01
4.819391969907345974e+00	2.366574499432996248e+00	1.014935235862589380e+00
5.183532399880213859e+00	2.541355089025131964e+00	1.127617147144366783e+00
5.577376696508759224e+00	2.727598579164582482e+00	1.244733750925538951e+00
6.003164817315583157e+00	2.926721448292932237e+00	1.366036992527449589e+00
6.463141056729662992e+00	3.140230696621508333e+00	1.491598845463996348e+00
6.959504680212316607e+00	3.369724331620857161e+00	1.621755147292025745e+00
7.494342245754868514e+00	3.616892689009728823e+00	1.757059342999340634e+00
8.069536833347878968e+00	3.883519755278891150e+00	1.898245279529452212e+00
8.686648520128683160e+00	4.171483587084109601e+00	2.046198070222729815e+00
9.346759548965335895e+00	4.482754805445297919e+00	2.201932005930879566e+00
1.005027685561125317e+01	4.819391969907345974e+00	2.366574499432996248e+00
1.079668413592618315e+01	5.183532399880213859e+00	2.541355089025131964e+00
1.158423575226188973e+01	5.577376696508759224e+00	2.727598579164582482e+00
1.240958594998505582e+01	6.003164817315583157e+00	2.926721448292932237e+00
1.326734972761873799e+01	6.463141056729662992e+00	3.140230696621508333e+00
1.414959715062377832e+01	6.959504680212316607e+00	3.369724331620857161e+00
1.504529202200719595e+01	7.494342245754868514e+00	3.616892689009728823e+00
1.593969988508217739e+01	8.069536833347878968e+00	3.883519755278891150e+00
1.681381055271101843e+01	8.686648520128683160e+00	4.171483587084109601e+00
1.764384748040890827e+01	9.346759548965335895e+00	4.482754805445297919e+00
1.840096985692475684e+01	1.005027685561125317e+01	4.819391969907345974e+00
1.905131044917830963e+01	1.079668413592618315e+01	5.183532399880213859e+00
1.955652635180967991e+01	1.158423575226188973e+01	5.577376696508759224e+00
1.987505888177133784e+01	1.240958594998505582e+01	6.003164817315583157e+00
1.996428494457181557e+01	1.326734972761873799e+01	6.463141056729662992e+00
1.978367282193055487e+01	1.414959715062377832e+01	6.959504680212316607e+00
1.929890919075780431e+01	1.504529202200719595e+01	7.494342245754868514e+00
1.848673238758971138e+01	1.593969988508217739e+01	8.069536833347878968e+00
1.733990912014456143e+01	1.681381055271101843e+01	8.686648520128683160e+00
1.587149167611464762e+01	1.764384748040890827e+01	9.346759548965335895e+00
1.411730110958669648e+01	1.840096985692475684e+01	1.005027685561125317e+01
1.213563319012896891e+01	1.905131044917830963e+01	1.079668413592618315e+01
1.000357746364471900e+01	1.955652635180967991e+01	1.158423575226188973e+01
7.810062741487659110e+00	1.987505888177133784e+01	1.240958594998505582e+01
5.646618200998260839e+00	1.996428494457181557e+01	1.326734972761873799e+01
3.597557883991235883e+00	1.978367282193055487e+01	1.414959715062377832e+01
1.731544386400471147e+00	1.929890919075780431e+01	1.504529202200719595e+01
9.612192952511655619e-02	1.848673238758971138e+01	1.593969988508217739e+01
-1.284041485241419034e+00	1.733990912014456143e+01	1.681381055271101843e+01
-2.405454059635017572e+00	1.587149167611464762e+01	1.764384748040890827e+01
-3.281650650276384695e+00	1.411730110958669648e+01	1.840096985692475684e+01
-3.937909570572399431e+00	1.213563319012896891e+01	1.905131044917830963e+01
-4.406022504447413723e+00	1.000357746364471900e+01	1.955652635180967991e+01
-4.719913132121846822e+00	7.810062741487659110e+00	1.987505888177133784e+01
-4.912455873114089044e+00	5.646618200998260839e+00	1.996428494457181557e+01
-5.013494887294420721e+00	3.597557883991235883e+00	1.978367282193055487e+01
-5.048859041312025120e+00	1.731544386400471147e+00	1.929890919075780431e+01
-5.040095733026295655e+00	9.612192952511655619e-02	1.848673238758971138e+01
-5.004659980765592486e+00	-1.284041485241419034e+00	1.733990912014456143e+01
-4.956349551148266919e+00	-2.405454059635017572e+00	1.587149167611464762e+01
-4.905840129855276288e+00	-3.281650650276384695e+00	1.411730110958669648e+01
-4.861229672081335274e+00	-3.937909570572399431e+00	1.213563319012896891e+01
-4.828542183398433885e+00	-4.406022504447413723e+00	1.000357746364471900e+01
-4.812168559657601818e+00	-4.719913132121846822e+00	7.810062741487659110e+00
-4.815238595364413676e+00	-4.912455873114089044e+00	5.646618200998260839e+00
-4.839927138650235605e+00	-5.013494887294420721e+00	3.597557883991235883e+00
-4.887701413790058957e+00	-5.048859041312025120e+00	1.731544386400471147e+00
-4.959517777265626037e+00	-5.040095733026295655e+00	9.612192952511655619e-02
-5.055975952036576793e+00	-5.004659980765592486e+00	-1.284041485241419034e+00
-5.177437899450040071e+00	-4.956349551148266919e+00	-2.405454059635017572e+00
-5.324117383327461539e+00	-4.905840129855276288e+00	-3.281650650276384695e+00
-5.496145177861276210e+00	-4.861229672081335274e+00	-3.937909570572399431e+00
-5.693613863889438242e+00	-4.828542183398433885e+00	-4.406022504447413723e+00
-5.916605273588009695e+00	-4.812168559657601818e+00	-4.719913132121846822e+00
-6.165202877194990272e+00	-4.815238595364413676e+00	-4.912455873114089044e+00
-6.439490741460468293e+00	-4.839927138650235605e+00	-5.013494887294420721e+00
-6.739540111677891687e+00	-4.887701413790058957e+00	-5.048859041312025120e+00
-7.065384165109087178e+00	-4.959517777265626037e+00	-5.040095733026295655e+00
-7.416981047636912905e+00	-5.055975952036576793e+00	-5.004659980765592486e+00
-7.794164939783839507e+00	-5.177437899450040071e+00	-4.956349551148266919e+00
-8.196584614307694139e+00	-5.324117383327461539e+00	-4.905840129855276288e+00
-8.623628767810881612e+00	-5.496145177861276210e+00	-4.861229672081335274e+00
-9.074337368516815161e+00	-5.693613863889438242e+00	-4.828542183398433885e+00
-9.547298412197791961e+00	-5.916605273588009695e+00	-4.812168559657601818e+00
-1.004052988622264841e+01	-6.165202877194990272e+00	-4.815238595364413676e+00
-1.055134749440728115e+01	-6.439490741460468293e+00	-4.839927138650235605e+00
-1.107621989663579143e+01	-6.739540111677891687e+00	-4.887701413790058957e+00
-1.161061498243639534e+01	-7.065384165109087178e+00	-4.959517777265626037e+00
-1.214884314061115411e+01	-7.416981047636912905e+00	-5.055975952036576793e+00
-1.268390669557285477e+01	-7.794164939783839507e+00	-5.177437899450040071e+00
-1.320736867781506518e+01	-8.196584614307694139e+00	-5.324117383327461539e+00
-1.370925877968303652e+01	-8.623628767810881612e+00	-5.496145177861276210e+00
-1.417803941486072539e+01	-9.074337368516815161e+00	-5.693613863889438242e+00
-1.460065965189884629e+01	-9.547298412197791961e+00	-5.916605273588009695e+00
-1.496272844276984415e+01	-1.004052988622264841e+01	-6.165202877194990272e+00
-1.524883958682286966e+01	-1.055134749440728115e+01	-6.439490741460468293e+00
-1.544307741637846298e+01	-1.107621989663579143e+01	-6.739540111677891687e+00
-1.552972220240367385e+01	-1.161061498243639534e+01	-7.065384165109087178e+00
-1.549415591335635511e+01	-1.214884314061115411e+01	-7.416981047636912905e+00
-1.532394130877303340e+01	-1.268390669557285477e+01	-7.794164939783839507e+00
-1.501001139480939273e+01	-1.320736867781506518e+01	-8.196584614307694139e+00
-1.454786587036970680e+01	-1.370925877968303652e+01	-8.623628767810881612e+00
-1.393863367444936330e+01	-1.417803941486072539e+01	-9.074337368516815161e+00
-1.318983651528149359e+01	-1.460065965189884629e+01	-9.547298412197791961e+00
-1.231568891325024495e+01	-1.496272844276984415e+01	-1.004052988622264841e+01
-1.133680506843014335e+01	-1.524883958682286966e+01	-1.055134749440728115e+01
-1.027925420216708652e+01	-1.544307741637846298e+01	-1.107621989663579143e+01
-9.173005823511990897e+00	-1.552972220240367385e+01	-1.161061498243639534e+01
-8.049915271657594573e+00	-1.549415591335635511e+01	-1.214884314061115411e+01
-6.941491130440139656e+00	-1.532394130877303340e+01	-1.268390669557285477e+01
-5.876733747517175033e+00	-1.501001139480939273e+01	-1.320736867781506518e+01
-4.880322628650830552e+00	-1.454786587036970680e+01	-1.370925877968303652e+01
-3.971361593588873973e+00	-1.393863367444936330e+01	-1.417803941486072539e+01
-3.162783239864686902e+00	-1.318983651528149359e+01	-1.460065965189884629e+01
-2.461397781293633180e+00	-1.231568891325024495e+01	-1.496272844276984415e+01
-1.868474610868577024e+00	-1.133680506843014335e+01	-1.524883958682286966e+01
-1.380686961851709249e+00	-1.027925420216708652e+01	-1.544307741637846298e+01
-9.912355717432521640e-01	-9.173005823511990897e+00	-1.552972220240367385e+01
-6.909885937306412540e-01	-8.049915271657594573e+00	-1.549415591335635511e+01
-4.695176305789643401e-01	-6.941491130440139656e+00	-1.532394130877303340e+01
-3.159585859920291950e-01	-5.876733747517175033e+00	-1.501001139480939273e+01
-2.196696807412308050e-01	-4.880322628650830552e+00	-1.454786587036970680e+01
-1.706914281306557424e-01	-3.971361593588873973e+00	-1.393863367444936330e+01
-1.600332792115239655e-01	-3.162783239864686902e+00	-1.318983651528149359e+01
-1.798207527152924645e-01	-2.461397781293633180e+00	-1.231568891325024495e+01
-2.233381954969454464e-01	-1.868474610868577024e+00	-1.133680506843014335e+01
-2.849989750644849607e-01	-1.380686961851709249e+00	-1.027925420216708652e+01
-3.602693811086569164e-01	-9.912355717432521640e-01	-9.173005823511990897e+00
-4.455665013439583100e-01	-6.909885937306412540e-01	-8.049915271657594573e+00
-5.381448088208051761e-01	-4.695176305789643401e-01	-6.941491130440139656e+00
-6.359815890050315446e-01	-3.159585859920291950e-01	-5.876733747517175033e+00
-7.376677429556213195e-01	-2.196696807412308050e-01	-4.880322628650830552e+00
-8.423078440385255439e-01	-1.706914281306557424e-01	-3.971361593588873973e+00
-9.494314406083869118e-01	-1.600332792115239655e-01	-3.162783239864686902e+00
-1.058916313566029777e+00	-1.798207527152924645e-01	-2.461397781293633180e+00
-1.170923560743470038e+00	-2.233381954969454464e-01	-1.868474610868577024e+00
-1.285843863458354663e+00	-2.849989750644849607e-01	-1.380686961851709249e+00
-1.404253997465964909e+00	-3.602693811086569164e-01	-9.912355717432521640e-01
-1.526882509431720658e+00	-4.455665013439583100e-01	-6.909885937306412540e-01
-1.654583439459323735e+00	-5.381448088208051761e-01	-4.695176305789643401e-01
-1.788316993555567835e+00	-6.359815890050315446e-01	-3.159585859920291950e-01
-1.929136131330438708e+00	-7.376677429556213195e-01	-2.196696807412308050e-01
-2.078178115394393011e+00	-8.423078440385255439e-01	-1.706914281306557424e-01
-2.236660156713183856e+00	-9.494314406083869118e-01	-1.600332792115239655e-01
-2.405878375061955232e+00	-1.058916313566029777e+00	-1.798207527152924645e-01
-2.587209368502631612e+00	-1.170923560743470038e+00	-2.233381954969454464e-01
-2.782113744807385824e+00	-1.285843863458354663e+00	-2.849989750644849607e-01
-2.992141006107423618e+00	-1.404253997465964909e+00	-3.602693811086569164e-01
-3.218935191180043454e+00	-1.526882509431720658e+00	-4.455665013439583100e-01
-3.464240662922229319e+00	-1.654583439459323735e+00	-5.381448088208051761e-01
-3.729907376295720667e+00	-1.788316993555567835e+00	-6.359815890050315446e-01
-4.017894867943518911e+00	-1.929136131330438708e+00	-7.376677429556213195e-01
-4.330274064959218627e+00	-2.078178115394393011e+00	-8.423078440385255439e-01
-4.669225807425479324e+00	-2.236660156713183856e+00	-9.494314406083869118e-01
-5.037034705900895304e+00	-2.405878375061955232e+00	-1.058916313566029777e+00
-5.436076597664189158e+00	-2.587209368502631612e+00	-1.170923560743470038e+00
-5.868797409237399343e+00	-2.782113744807385824e+00	-1.285843863458354663e+00
-6.337680661788338554e+00	-2.992141006107423618e+00	-1.404253997465964909e+00
-6.845200155843651046e+00	-3.218935191180043454e+00	-1.526882509431720658e+00
-7.393753532163918507e+00	-3.464240662922229319e+00	-1.654583439459323735e+00
-7.985571426602368739e+00	-3.729907376295720667e+00	-1.788316993555567835e+00
-8.622595837524759332e+00	-4.017894867943518911e+00	-1.929136131330438708e+00
-9.306320157585135533e+00	-4.330274064959218627e+00	-2.078178115394393011e+00
-1.003758219454065781e+01	-4.669225807425479324e+00	-2.236660156713183856e+00
-1.081630061025457046e+01	-5.037034705900895304e+00	-2.405878375061955232e+00
-1.164114486075843047e+01	-5.436076597664189158e+00	-2.587209368502631612e+00
-1.250912941911876253e+01	-5.868797409237399343e+00	-2.782113744807385824e+00
-1.341512554167447391e+01	-6.337680661788338554e+00	-2.992141006107423618e+00
-1.435128912905177145e+01	-6.845200155843651046e+00	-3.218935191180043454e+00
-1.530641269759972900e+01	-7.393753532163918507e+00	-3.464240662922229319e+00
-1.626522476477115831e+01	-7.985571426602368739e+00	-3.729907376295720667e+00
-1.720768281172575342e+01	-8.622595837524759332e+00	-4.017894867943518911e+00
-1.810833780641531021e+01	-9.306320157585135533e+00	-4.330274064959218627e+00
-1.893588920696871725e+01	-1.003758219454065781e+01	-4.669225807425479324e+00
-1.965309692057826041e+01	-1.081630061025457046e+01	-5.037034705900895304e+00
-2.021726372874372046e+01	-1.164114486075843047e+01	-5.436076597664189158e+00
-2.058153418926751854e+01	-1.250912941911876253e+01	-5.868797409237399343e+00
-2.069725155585657461e+01	-1.341512554167447391e+01	-6.337680661788338554e+00
-2.051754300237839601e+01	-1.435128912905177145e+01	-6.845200155843651046e+00
-2.000213456405451140e+01	-1.530641269759972900e+01	-7.393753532163918507e+00
-1.912311319375884011e+01	-1.626522476477115831e+01	-7.985571426602368739e+00
-1.787097230719913554e+01	-1.720768281172575342e+01	-8.622595837524759332e+00
-1.625987666835996848e+01	-1.810833780641531021e+01	-9.306320157585135533e+00
-1.433080828165902254e+01	-1.893588920696871725e+01	-1.003758219454065781e+01
-1.215129278840220906e+01	-1.965309692057826041e+01	-1.081630061025457046e+01
-9.810901285603899069e+00	-2.021726372874372046e+01	-1.164114486075843047e+01
-7.412668382193894345e+00	-2.058153418926751854e+01	-1.250912941911876253e+01
-5.061724377523850293e+00	-2.069725155585657461e+01	-1.341512554167447391e+01
-2.853375684437703175e+00	-2.051754300237839601e+01	-1.435128912905177145e+01
-8.631491153275352435e-01	-2.000213456405451140e+01	-1.530641269759972900e+01
8.592390807428595956e-01	-1.912311319375884011e+01	-1.626522476477115831e+01
2.291208751373242869e+00	-1.787097230719913554e+01	-1.720768281172575342e+01
3.434458691918385931e+00	-1.625987666835996848e+01	-1.810833780641531021e+01
4.309367273674873822e+00	-1.433080828165902254e+01	-1.893588920696871725e+01
4.948371509023832715e+00	-1.215129278840220906e+01	-1.965309692057826041e+01
5.389762659206007278e+00	-9.810901285603899069e+00	-2.021726372874372046e+01
5.672765301709159935e+00	-7.412668382193894345e+00	-2.058153418926751854e+01
5.834190442793572906e+00	-5.061724377523850293e+00	-2.069725155585657461e+01
5.906542253439895696e+00	-2.853375684437703175e+00	-2.051754300237839601e+01
5.917252303751525666e+00	-8.631491153275352435e-01	-2.000213456405451140e+01
5.888671714557794701e+00	8.592390807428595956e-01	-1.912311319375884011e+01
5.838501458684040024e+00	2.291208751373242869e+00	-1.787097230719913554e+01
5.780425512264970145e+00	3.434458691918385931e+00	-1.625987666835996848e+01
5.724794631713489679e+00	4.309367273674873822e+00	-1.433080828165902254e+01
5.679274298238580876e+00	4.948371509023832715e+00	-1.215129278840220906e+01
5.649415715840992114e+00	5.389762659206007278e+00	-9.810901285603899069e+00
5.639136668234180583e+00	5.672765301709159935e+00	-7.412668382193894345e+00
5.651114333844985183e+00	5.834190442793572906e+00	-5.061724377523850293e+00
5.687099287760213784e+00	5.906542253439895696e+00	-2.853375684437703175e+00
5.748162268399021002e+00	5.917252303751525666e+00	-8.631491153275352435e-01
5.834885122628697296e+00	5.888671714557794701e+00	8.592390807428595956e-01
5.947506047952513697e+00	5.838501458684040024e+00	2.291208751373242869e+00
6.086027593316106099e+00	5.780425512264970145e+00	3.434458691918385931e+00
6.250294245125465054e+00	5.724794631713489679e+00	4.309367273674873822e+00
6.440044974248523069e+00	5.679274298238580876e+00	4.948371509023832715e+00
6.654944898183607904e+00	5.649415715840992114e+00	5.389762659206007278e+00
6.894599211288621632e+00	5.639136668234180583e+00	5.672765301709159935e+00
7.158551726899622381e+00	5.651114333844985183e+00	5.834190442793572906e+00
7.446269728948706756e+00	5.687099287760213784e+00	5.906542253439895696e+00
7.757116324840435340e+00	5.748162268399021002e+00	5.917252303751525666e+00
8.090311113489784489e+00	5.834885122628697296e+00	5.888671714557794701e+00
8.444879731186338390e+00	5.947506047952513697e+00	5.838501458684040024e+00
8.819592722933318640e+00	6.086027593316106099e+00	5.780425512264970145e+00
9.212894228350370085e+00	6.250294245125465054e+00	5.724794631713489679e+00
9.622821199345901633e+00	6.440044974248523069e+00	5.679274298238580876e+00
1.004691432047639310e+01	6.654944898183607904e+00	5.649415715840992114e+00
1.048212252723411098e+01	6.894599211288621632e+00	5.639136668234180583e+00
1.092470405868607841e+01	7.158551726899622381e+00	5.651114333844985183e+00
1.137012837802896748e+01	7.446269728948706756e+00	5.687099287760213784e+00
1.181298506644039925e+01	7.757116324840435340e+00	5.748162268399021002e+00
1.224690792100329340e+01	8.090311113489784489e+00	5.834885122628697296e+00
1.266452487926494186e+01	8.444879731186338390e+00	5.947506047952513697e+00
1.305744686543591193e+01	8.819592722933318640e+00	6.086027593316106099e+00
1.341631088686535023e+01	9.212894228350370085e+00	6.250294245125465054e+00
1.373089422069700127e+01	9.622821199345901633e+00	6.440044974248523069e+00
1.399031665976176342e+01	1.004691432047639310e+01	6.654944898183607904e+00
1.418334572371793811e+01	1.048212252723411098e+01	6.894599211288621632e+00
1.429881461424185929e+01	1.092470405868607841e+01	7.158551726899622381e+00
1.432615374250475249e+01	1.137012837802896748e+01	7.446269728948706756e+00
1.425602350888113179e+01	1.181298506644039925e+01	7.757116324840435340e+00
1.408101902994234145e+01	1.224690792100329340e+01	8.090311113489784489e+00
1.379639814373504692e+01	1.266452487926494186e+01	8.444879731186338390e+00
1.340076507569772701e+01	1.305744686543591193e+01	8.819592722933318640e+00
1.289662768614935295e+01	1.341631088686535023e+01	9.212894228350370085e+00
1.229074105462743738e+01	1.373089422069700127e+01	9.622821199345901633e+00
1.159415872717442042e+01	1.399031665976176342e+01	1.004691432047639310e+01
1.082193779431252523e+01	1.418334572371793811e+01	1.048212252723411098e+01
9.992484153518319090e+00	1.429881461424185929e+01	1.092470405868607841e+01
9.126574538410347159e+00	1.432615374250475249e+01	1.137012837802896748e+01
8.246142874479462037e+00	1.425602350888113179e+01	1.181298506644039925e+01
7.372958948688205005e+00	1.408101902994234145e+01	1.224690792100329340e+01
6.527347160000203985e+00	1.379639814373504692e+01	1.266452487926494186e+01
5.727086703600053674e+00	1.340076507569772701e+01	1.305744686543591193e+01
4.986603041772518452e+00	1.289662768614935295e+01	1.341631088686535023e+01
4.316511541447730416e+00	1.229074105462743738e+01	1.373089422069700127e+01
3.723519379410662467e+00	1.159415872717442042e+01	1.399031665976176342e+01
3.210643212676445923e+00	1.082193779431252523e+01	1.418334572371793811e+01
2.777666493703677908e+00	9.992484153518319090e+00	1.429881461424185929e+01
2.421745375042491766e+00	9.126574538410347159e+00	1.432615374250475249e+01
2.138074530547363405e+00	8.246142874479462037e+00	1.425602350888113179e+01
1.920539084741208491e+00	7.372958948688205005e+00	1.408101902994234145e+01
1.762300068840132461e+00	6.527347160000203985e+00	1.379639814373504692e+01
1.656282891293685111e+00	5.727086703600053674e+00	1.340076507569772701e+01
1.595557385967565356e+00	4.986603041772518452e+00	1.289662768614935295e+01
1.573612175968994498e+00	4.316511541447730416e+00	1.229074105462743738e+01
1.584535054848378088e+00	3.723519379410662467e+00	1.159415872717442042e+01
1.623115543614590095e+00	3.210643212676445923e+00	1.082193779431252523e+01
1.684886886232669800e+00	2.777666493703677908e+00	9.992484153518319090e+00
1.766123691468361345e+00	2.421745375042491766e+00	9.126574538410347159e+00
1.863809217054967382e+00	2.138074530547363405e+00	8.246142874479462037e+00
1.975583650443130557e+00	1.920539084741208491e+00	7.372958948688205005e+00
2.099682131011006536e+00	1.762300068840132461e+00	6.527347160000203985e+00
2.234868932120566143e+00	1.656282891293685111e+00	5.727086703600053674e+00
2.380372280757669934e+00	1.595557385967565356e+00	4.986603041772518452e+00
2.535822749564805356e+00	1.573612175968994498e+00	4.316511541447730416e+00
2.701196974063017286e+00	1.584535054848378088e+00	3.723519379410662467e+00
2.876767569408110958e+00	1.623115543614590095e+00	3.210643212676445923e+00
3.063059484838034585e+00	1.684886886232669800e+00	2.777666493703677908e+00
3.260812583322157732e+00	1.766123691468361345e+00	2.421745375042491766e+00
3.470949920107844200e+00	1.863809217054967382e+00	2.138074530547363405e+00
3.694550976752823068e+00	1.975583650443130557e+00	1.920539084741208491e+00
3.932828954492382234e+00	2.099682131011006536e+00	1.762300068840132461e+00
4.187111116540767952e+00	2.234868932120566143e+00	1.656282891293685111e+00
4.458821072392296969e+00	2.380372280757669934e+00	1.595557385967565356e+00
4.749461801521412951e+00	2.535822749564805356e+00	1.573612175968994498e+00
5.060598105257330559e+00	2.701196974063017286e+00	1.584535054848378088e+00
5.393837042639452406e+00	2.876767569408110958e+00	1.623115543614590095e+00
5.750804739553998068e+00	3.063059484838034585e+00	1.684886886232669800e+00
6.133117753586136089e+00	3.260812583322157732e+00	1.766123691468361345e+00
6.542346926009185104e+00	3.470949920107844200e+00	1.863809217054967382e+00
6.979971357753145256e+00	3.694550976752823068e+00	1.975583650443130557e+00
7.447319815194712866e+00	3.932828954492382234e+00	2.099682131011006536e+00
7.945496521253033073e+00	4.187111116540767952e+00	2.234868932120566143e+00
8.475287949378245145e+00	4.458821072392296969e+00	2.380372280757669934e+00
9.037046965833168244e+00	4.749461801521412951e+00	2.535822749564805356e+00
9.630550542665714531e+00	5.060598105257330559e+00	2.701196974063017286e+00
1.025482741458937674e+01	5.393837042639452406e+00	2.876767569408110958e+00
1.090795265600028152e+01	5.750804739553998068e+00	3.063059484838034585e+00
1.158680745425065339e+01	6.133117753586136089e+00	3.260812583322157732e+00
1.228680467223734851e+01	6.542346926009185104e+00	3.470949920107844200e+00
1.300158452232430584e+01	6.979971357753145256e+00	3.694550976752823068e+00
1.372269026322521057e+01	7.447319815194712866e+00	3.932828954492382234e+00
1.443924172627666636e+01	7.945496521253033073e+00	4.187111116540767952e+00
1.513763500193091893e+01	8.475287949378245145e+00	4.458821072392296969e+00
1.580130977603255893e+01	9.037046965833168244e+00	4.749461801521412951e+00
1.641064097992594384e+01	9.630550542665714531e+00	5.060598105257330559e+00
1.694302695910941736e+01	1.025482741458937674e+01	5.393837042639452406e+00
1.737325912984809761e+01	1.090795265600028152e+01	5.750804739553998068e+00
1.767426307174529754e+01	1.158680745425065339e+01	6.133117753586136089e+00
1.781829130116052085e+01	1.228680467223734851e+01	6.542346926009185104e+00
1.777861555854719811e+01	1.300158452232430584e+01	6.979971357753145256e+00
1.753170416783773433e+01	1.372269026322521057e+01	7.447319815194712866e+00
1.705977516466204591e+01	1.443924172627666636e+01	7.945496521253033073e+00
1.635349495607771786e+01	1.513763500193091893e+01	8.475287949378245145e+00
1.541446561333284748e+01	1.580130977603255893e+01	9.037046965833168244e+00
1.425704719115848462e+01	1.641064097992594384e+01	9.630550542665714531e+00
1.290904044896394254e+01	1.694302695910941736e+01	1.025482741458937674e+01
1.141085132925551093e+01	1.737325912984809761e+01	1.090795265600028152e+01
9.812986734230037200e+00	1.767426307174529754e+01	1.158680745425065339e+01
8.172060556593605085e+00	1.781829130116052085e+01	1.228680467223734851e+01
6.545837598180581196e+00	1.777861555854719811e+01	1.300158452232430584e+01
4.988099217557756759e+00	1.753170416783773433e+01	1.372269026322521057e+01
3.544181360452305807e+00	1.705977516466204591e+01	1.443924172627666636e+01
2.247878446215422432e+00	1.635349495607771786e+01	1.513763500193091893e+01
1.120075120684128622e+00	1.541446561333284748e+01	1.580130977603255893e+01
1.690760421152955884e-01	1.425704719115848462e+01	1.641064097992594384e+01
-6.077226439190233087e-01	1.290904044896394254e+01	1.694302695910941736e+01
-1.221353988983909122e+00	1.141085132925551093e+01	1.737325912984809761e+01
-1.688539683746102416e+00	9.812986734230037200e+00	1.767426307174529754e+01
-2.029124674695870212e+00	8.172060556593605085e+00	1.781829130116052085e+01
-2.263957338837010447e+00	6.545837598180581196e+00	1.777861555854719811e+01
-2.413323924330904813e+00	4.988099217557756759e+00	1.753170416783773433e+01
-2.495924528978671564e+00	3.544181360452305807e+00	1.705977516466204591e+01
-2.528306994873377178e+00	2.247878446215422432e+00	1.635349495607771786e+01
-2.524647767309075697e+00	1.120075120684128622e+00	1.541446561333284748e+01
-2.496770839197931302e+00	1.690760421152955884e-01	1.425704719115848462e+01
-2.454313361158266371e+00	-6.077226439190233087e-01	1.290904044896394254e+01
-2.404968952944846361e+00	-1.221353988983909122e+00	1.141085132925551093e+01
-2.354761048648512656e+00	-1.688539683746102416e+00	9.812986734230037200e+00
-2.308315974035415774e+00	-2.029124674695870212e+00	8.172060556593605085e+00
-2.269118272305754136e+00	-2.263957338837010447e+00	6.545837598180581196e+00
-2.239739552143185541e+00	-2.413323924330904813e+00	4.988099217557756759e+00
-2.222037719090197427e+00	-2.495924528978671564e+00	3.544181360452305807e+00
-2.217326773069468349e+00	-2.528306994873377178e+00	2.247878446215422432e+00
-2.226519163803124091e+00	-2.524647767309075697e+00	1.120075120684128622e+00
-2.250243550748673549e+00	-2.496770839197931302e+00	1.690760421152955884e-01
-2.288941098848432887e+00	-2.454313361158266371e+00	-6.077226439190233087e-01
-2.342943404163649657e+00	-2.404968952944846361e+00	-1.221353988983909122e+00
-2.412534936947303255e+00	-2.354761048648512656e+00	-1.688539683746102416e+00
-2.498002603444965608e+00	-2.308315974035415774e+00	-2.029124674695870212e+00
-2.599674711844781161e+00	-2.269118272305754136e+00	-2.263957338837010447e+00
-2.717951308904332564e+00	-2.239739552143185541e+00	-2.413323924330904813e+00
-2.853327544807458871e+00	-2.222037719090197427e+00	-2.495924528978671564e+00
-3.006411429932667634e+00	-2.217326773069468349e+00	-2.528306994873377178e+00
-3.177937069159337824e+00	-2.226519163803124091e+00	-2.524647767309075697e+00
-3.368774195068723110e+00	-2.250243550748673549e+00	-2.496770839197931302e+00
-3.579934566985753186e+00	-2.288941098848432887e+00	-2.454313361158266371e+00
-3.812575552795967493e+00	-2.342943404163649657e+00	-2.404968952944846361e+00
-4.068000957997125688e+00	-2.412534936947303255e+00	-2.354761048648512656e+00
-4.347658903260690266e+00	-2.498002603444965608e+00	-2.308315974035415774e+00
-4.653136268247376250e+00	-2.599674711844781161e+00	-2.269118272305754136e+00
-4.986148904546801930e+00	-2.717951308904332564e+00	-2.239739552143185541e+00
-5.348526462182380925e+00	-2.853327544807458871e+00	-2.222037719090197427e+00
-5.742190259078697956e+00	-3.006411429932667634e+00	-2.217326773069468349e+00
-6.169122138074863315e+00	-3.177937069159337824e+00	-2.226519163803124091e+00
-6.631321689628428828e+00	-3.368774195068723110e+00	-2.250243550748673549e+00
-7.130748562138956359e+00	-3.579934566985753186e+00	-2.288941098848432887e+00
-7.669245835326118588e+00	-3.812575552795967493e+00	-2.342943404163649657e+00
-8.248439608687267111e+00	-4.068000957997125688e+00	-2.412534936947303255e+00
-8.869609093407499145e+00	-4.347658903260690266e+00	-2.498002603444965608e+00
-9.533520666037022195e+00	-4.653136268247376250e+00	-2.599674711844781161e+00
-1.024021867632618310e+01	-4.986148904546801930e+00	-2.717951308904332564e+00
-1.098876551339596297e+01	-5.348526462182380925e+00	-2.853327544807458871e+00
-1.177692385392352215e+01	-5.742190259078697956e+00	-3.006411429932667634e+00
-1.260077562829947340e+01	-6.169122138074863315e+00	-3.177937069159337824e+00
-1.345427572375551684e+01	-6.631321689628428828e+00	-3.368774195068723110e+00
-1.432874469172101684e+01	-7.130748562138956359e+00	-3.579934566985753186e+00
-1.521231483440877774e+01	-7.669245835326118588e+00	-3.812575552795967493e+00
-1.608935920641275175e+01	-8.248439608687267111e+00	-4.068000957997125688e+00
-1.693995432364127041e+01	-8.869609093407499145e+00	-4.347658903260690266e+00
-1.773945513066153978e+01	-9.533520666037022195e+00	-4.653136268247376250e+00
-1.845829400101088069e+01	-1.024021867632618310e+01	-4.986148904546801930e+00
-1.906215058434228382e+01	-1.098876551339596297e+01	-5.348526462182380925e+00
-1.951266849462913910e+01	-1.177692385392352215e+01	-5.742190259078697956e+00
-1.976890521420096647e+01	-1.260077562829947340e+01	-6.169122138074863315e+00
-1.978967480605943408e+01	-1.345427572375551684e+01	-6.631321689628428828e+00
-1.953685769567554331e+01	-1.432874469172101684e+01	-7.130748562138956359e+00
-1.897959018254698904e+01	-1.521231483440877774e+01	-7.669245835326118588e+00
-1.809900636019933629e+01	-1.608935920641275175e+01	-8.248439608687267111e+00
-1.689291572735288938e+01	-1.693995432364127041e+01	-8.869609093407499145e+00
-1.537953334068592071e+01	-1.773945513066153978e+01	-9.533520666037022195e+00
-1.359924885879005174e+01	-1.845829400101088069e+01	-1.024021867632618310e+01
-1.161354902624316132e+01	-1.906215058434228382e+01	-1.098876551339596297e+01
-9.500666581813490552e+00	-1.951266849462913910e+01	-1.177692385392352215e+01
-7.348267745625316039e+00	-1.976890521420096647e+01	-1.260077562829947340e+01
-5.244307716840469702e+00	-1.978967480605943408e+01	-1.345427572375551684e+01
-3.267775354397786991e+00	-1.953685769567554331e+01	-1.432874469172101684e+01
-1.481147633778506112e+00	-1.897959018254698904e+01	-1.521231483440877774e+01
7.409474313939745649e-02	-1.809900636019933629e+01	-1.608935920641275175e+01
1.378400380782876189e+00	-1.689291572735288938e+01	-1.693995432364127041e+01
2.431948218447078869e+00	-1.537953334068592071e+01	-1.773945513066153978e+01
3.250366576153040477e+00	-1.359924885879005174e+01	-1.845829400101088069e+01
3.859616816933264527e+00	-1.161354902624316132e+01	-1.906215058434228382e+01
4.291102329560741779e+00	-9.500666581813490552e+00	-1.951266849462913910e+01
4.577673064469592212e+00	-7.348267745625316039e+00	-1.976890521420096647e+01
4.750788185968416677e+00	-5.244307716840469702e+00	-1.978967480605943408e+01
4.838793710285395733e+00	-3.267775354397786991e+00	-1.953685769567554331e+01
4.866104043281822555e+00	-1.481147633778506112e+00	-1.897959018254698904e+01
4.853024612089145151e+00	7.409474313939745649e-02	-1.809900636019933629e+01
4.815973907037753854e+00	1.378400380782876189e+00	-1.689291572735288938e+01
4.767916746572978148e+00	2.431948218447078869e+00	-1.537953334068592071e+01
4.718879165664414899e+00	3.250366576153040477e+00	-1.359924885879005174e+01
4.676465139889780964e+00	3.859616816933264527e+00	-1.161354902624316132e+01
4.646331982567233787e+00	4.291102329560741779e+00	-9.500666581813490552e+00
4.632605418410228104e+00	4.577673064469592212e+00	-7.348267745625316039e+00
4.638229784693085556e+00	4.750788185968416677e+00	-5.244307716840469702e+00
4.665256533925266957e+00	4.838793710285395733e+00	-3.267775354397786991e+00
4.715077697011535562e+00	4.866104043281822555e+00	-1.481147633778506112e+00
4.788612003296321973e+00	4.853024612089145151e+00	7.409474313939745649e-02
4.886451111721313190e+00	4.815973907037753854e+00	1.378400380782876189e+00
5.008972586650823899e+00	4.767916746572978148e+00	2.431948218447078869e+00
5.156425239707727037e+00	4.718879165664414899e+00	3.250366576153040477e+00
5.328991447823704597e+00	4.676465139889780964e+00	3.859616816933264527e+00
5.526830128977096912e+00	4.646331982567233787e+00	4.291102329560741779e+00
5.750103233715871731e+00	4.632605418410228104e+00	4.577673064469592212e+00
5.998987888418056080e+00	4.638229784693085556e+00	4.750788185968416677e+00
6.273675691451139791e+00	4.665256533925266957e+00	4.838793710285395733e+00
6.574360101269355106e+00	4.715077697011535562e+00	4.866104043281822555e+00
6.901212354900637891e+00	4.788612003296321973e+00	4.853024612089145151e+00
7.254345910822384447e+00	4.886451111721313190e+00	4.815973907037753854e+00
7.633769023652098973e+00	5.008972586650823899e+00	4.767916746572978148e+00
8.039324739724785118e+00	5.156425239707727037e+00	4.718879165664414899e+00
8.470617373306318143e+00	5.328991447823704597e+00	4.676465139889780964e+00
8.926924416634896886e+00	5.526830128977096912e+00	4.646331982567233787e+00
9.407092902770884280e+00	5.750103233715871731e+00	4.632605418410228104e+00
9.909419546848669214e+00	5.998987888418056080e+00	4.638229784693085556e+00
1.043151462860989120e+01	6.273675691451139791e+00	4.665256533925266957e+00
1.097015065890387930e+01	6.574360101269355106e+00	4.715077697011535562e+00
1.152109852581171978e+01	6.901212354900637891e+00	4.788612003296321973e+00
1.207895618160462803e+01	7.254345910822384447e+00	4.886451111721313190e+00
1.263697813717051766e+01	7.633769023652098973e+00	5.008972586650823899e+00
1.318691815417200175e+01	8.039324739724785118e+00	5.156425239707727037e+00
1.371890253851450936e+01	8.470617373306318143e+00	5.328991447823704597e+00
1.422135712378479155e+01	8.926924416634896886e+00	5.526830128977096912e+00
1.468101687720645998e+01	9.407092902770884280e+00	5.750103233715871731e+00
1.508305213863687655e+01	9.909419546848669214e+00	5.998987888418056080e+00
1.541134838061895351e+01	1.043151462860989120e+01	6.273675691451139791e+00
1.564897508491580069e+01	1.097015065890387930e+01	6.574360101269355106e+00
1.577887149316977933e+01	1.152109852581171978e+01	6.901212354900637891e+00
1.578476020873564778e+01	1.207895618160462803e+01	7.254345910822384447e+00
1.565227220348377202e+01	1.263697813717051766e+01	7.633769023652098973e+00
1.537022877721802239e+01	1.318691815417200175e+01	8.039324739724785118e+00
1.493198048711044379e+01	1.371890253851450936e+01	8.470617373306318143e+00
1.433665707051420490e+01	1.422135712378479155e+01	8.926924416634896886e+00
1.359014708660562754e+01	1.468101687720645998e+01	9.407092902770884280e+00
1.270561510634491142e+01	1.508305213863687655e+01	9.909419546848669214e+00
1.170339040867943226e+01	1.541134838061895351e+01	1.043151462860989120e+01
1.061013057707689455e+01	1.564897508491580069e+01	1.097015065890387930e+01
9.457270897981333135e+00	1.577887149316977933e+01	1.152109852581171978e+01
8.278896878847715968e+00	1.578476020873564778e+01	1.207895618160462803e+01
7.109292318765588981e+00	1.565227220348377202e+01	1.263697813717051766e+01
5.980486642213989512e+00	1.537022877721802239e+01	1.318691815417200175e+01
4.920129683409384391e+00	1.493198048711044379e+01	1.371890253851450936e+01
3.949956199863273731e+00	1.433665707051420490e+01	1.422135712378479155e+01
3.084984377417815615e+00	1.359014708660562754e+01	1.468101687720645998e+01
2.333455942889826495e+00	1.270561510634491142e+01	1.508305213863687655e+01
1.697406144805409189e+00	1.170339040867943226e+01	1.541134838061895351e+01
1.173675557863276264e+00	1.061013057707689455e+01	1.564897508491580069e+01
7.551512087447200816e-01	9.457270897981333135e+00	1.577887149316977933e+01
4.320446614805469321e-01	8.278896878847715968e+00	1.578476020873564778e+01
1.930626236547392793e-01	7.109292318765588981e+00	1.565227220348377202e+01
2.638283706559080288e-02	5.980486642213989512e+00	1.537022877721802239e+01
-7.959988643841184319e-02	4.920129683409384391e+00	1.493198048711044379e+01
-1.357535410127500841e-01	3.949956199863273731e+00	1.433665707051420490e+01
-1.518866830675038582e-01	3.084984377417815615e+00	1.359014708660562754e+01
-1.365850079794913019e-01	2.333455942889826495e+00	1.270561510634491142e+01
-9.716605944094765246e-02	1.697406144805409189e+00	1.170339040867943226e+01
-3.971537569509819149e-02	1.173675557863276264e+00	1.061013057707689455e+01
3.082605308149014706e-02	7.551512087447200816e-01	9.457270897981333135e+00
1.105460444021966471e-01	4.320446614805469321e-01	8.278896878847715968e+00
1.964337602610406464e-01	1.930626236547392793e-01	7.109292318765588981e+00
2.862517455741083738e-01	2.638283706559080288e-02	5.980486642213989512e+00
3.784145841180321934e-01	-7.959988643841184319e-02	4.920129683409384391e+00
4.718782874778232883e-01	-1.357535410127500841e-01	3.949956199863273731e+00
5.660424378430428671e-01	-1.518866830675038582e-01	3.084984377417815615e+00
6.606657041789708584e-01	-1.365850079794913019e-01	2.333455942889826495e+00
7.557944567635666022e-01	-9.716605944094765246e-02	1.697406144805409189e+00
8.517036682022175453e-01	-3.971537569509819149e-02	1.173675557863276264e+00
9.488489975398242127e-01	3.082605308149014706e-02	7.551512087447200816e-01
1.047828826732573715e+00	1.105460444021966471e-01	4.320446614805469321e-01
1.149354998221628898e+00	1.964337602610406464e-01	1.930626236547392793e-01
1.254231048893369227e+00	2.862517455741083738e-01	2.638283706559080288e-02
1.363336821927846332e+00	3.784145841180321934e-01	-7.959988643841184319e-02
1.477618445119756485e+00	4.718782874778232883e-01	-1.357535410127500841e-01
1.598082779278344079e+00	5.660424378430428671e-01	-1.518866830675038582e-01
1.725795554368182216e+00	6.606657041789708584e-01	-1.365850079794913019e-01
1.861882517974242202e+00	7.557944567635666022e-01	-9.716605944094765246e-02
2.007533016137340809e+00	8.517036682022175453e-01	-3.971537569509819149e-02
2.164005507477882340e+00	9.488489975398242127e-01	3.082605308149014706e-02
2.332634575369198604e+00	1.047828826732573715e+00	1.105460444021966471e-01
2.514839047585645471e+00	1.149354998221628898e+00	1.964337602610406464e-01
2.712130856112599631e+00	1.254231048893369227e+00	2.862517455741083738e-01
2.926124269037823300e+00	1.363336821927846332e+00	3.784145841180321934e-01
3.158545098283410901e+00	1.477618445119756485e+00	4.718782874778232883e-01
3.411239426948348807e+00	1.598082779278344079e+00	5.660424378430428671e-01
3.686181302348106481e+00	1.725795554368182216e+00	6.606657041789708584e-01
3.985478697790311386e+00	1.861882517974242202e+00	7.557944567635666022e-01
4.311376847856632111e+00	2.007533016137340809e+00	8.517036682022175453e-01
4.666257796057279528e+00	2.164005507477882340e+00	9.488489975398242127e-01
5.052634644926924601e+00	2.332634575369198604e+00	1.047828826732573715e+00
5.473138548728540442e+00	2.514839047585645471e+00	1.149354998221628898e+00
5.930495917029640296e+00	2.712130856112599631e+00	1.254231048893369227e+00
6.427492580884104356e+00	2.926124269037823300e+00	1.363336821927846332e+00
6.966920789955169724e+00	3.158545098283410901e+00	1.477618445119756485e+00
7.551503840869811413e+00	3.411239426948348807e+00	1.598082779278344079e+00
8.183791878211192028e+00	3.686181302348106481e+00	1.725795554368182216e+00
8.866020977071533693e+00	3.985478697790311386e+00	1.861882517974242202e+00
9.599926069446995669e+00	4.311376847856632111e+00	2.007533016137340809e+00
1.038649674621212071e+01	4.666257796057279528e+00	2.164005507477882340e+00
1.122566369479942239e+01	5.052634644926924601e+00	2.332634575369198604e+00
1.211590293354465686e+01	5.473138548728540442e+00	2.514839047585645471e+00
1.305374573693968365e+01	5.930495917029640296e+00	2.712130856112599631e+00
1.403318520812607417e+01	6.427492580884104356e+00	2.926124269037823300e+00
1.504497726802130053e+01	6.966920789955169724e+00	3.158545098283410901e+00
1.607584629635522688e+01	7.551503840869811413e+00	3.411239426948348807e+00
1.710762610898721903e+01	8.183791878211192028e+00	3.686181302348106481e+00
1.811639787019015202e+01	8.866020977071533693e+00	3.985478697790311386e+00
1.907172986578985530e+01	9.599926069446995669e+00	4.311376847856632111e+00
1.993617988683272202e+01	1.038649674621212071e+01	4.666257796057279528e+00
2.066528532636225890e+01	1.122566369479942239e+01	5.052634644926924601e+00
2.120832790494696596e+01	1.211590293354465686e+01	5.473138548728540442e+00
2.151019769323503539e+01	1.305374573693968365e+01	5.930495917029640296e+00
2.151466082576171956e+01	1.403318520812607417e+01	6.427492580884104356e+00
2.116921316071696424e+01	1.504497726802130053e+01	6.966920789955169724e+00
2.043143609879551192e+01	1.607584629635522688e+01	7.551503840869811413e+00
1.927634519600729135e+01	1.710762610898721903e+01	8.183791878211192028e+00
1.770368364140553652e+01	1.811639787019015202e+01	8.866020977071533693e+00
1.574360268396707419e+01	1.907172986578985530e+01	9.599926069446995669e+00
1.345892612964206236e+01	1.993617988683272202e+01	1.038649674621212071e+01
1.094247877889399412e+01	2.066528532636225890e+01	1.122566369479942239e+01
8.308911571845031929e+00	2.120832790494696596e+01	1.211590293354465686e+01
5.681934415693592477e+00	2.151019769323503539e+01	1.305374573693968365e+01
3.179379693398332929e+00	2.151466082576171956e+01	1.403318520812607417e+01
8.993944434824689971e-01	2.116921316071696424e+01	1.504497726802130053e+01
-1.089186386601718182e+00	2.043143609879551192e+01	1.607584629635522688e+01
-2.750559462748459083e+00	1.927634519600729135e+01	1.710762610898721903e+01
-4.079857009055039896e+00	1.770368364140553652e+01	1.811639787019015202e+01
-5.096842887150898171e+00	1.574360268396707419e+01	1.907172986578985530e+01
-5.837687470300318537e+00	1.345892612964206236e+01	1.993617988683272202e+01
-6.346908838178651813e+00	1.094247877889399412e+01	2.066528532636225890e+01
-6.670834965943872596e+00	8.308911571845031929e+00	2.120832790494696596e+01
-6.853113352789540258e+00	5.681934415693592477e+00	2.151019769323503539e+01
-6.932169710077249469e+00	3.179379693398332929e+00	2.151466082576171956e+01
-6.940189846303520760e+00	8.993944434824689971e-01	2.116921316071696424e+01
-6.903118521194929080e+00	-1.089186386601718182e+00	2.043143609879551192e+01
-6.841233794738878160e+00	-2.750559462748459083e+00	1.927634519600729135e+01
-6.769974799953508260e+00	-4.079857009055039896e+00	1.770368364140553652e+01
-6.700818921816812157e+00	-5.096842887150898171e+00	1.574360268396707419e+01
-6.642096720237596230e+00	-5.837687470300318537e+00	1.345892612964206236e+01
-6.599695234985090586e+00	-6.346908838178651813e+00	1.094247877889399412e+01
-6.577637453248086352e+00	-6.670834965943872596e+00	8.308911571845031929e+00
-6.578545084277140909e+00	-6.853113352789540258e+00	5.681934415693592477e+00
-6.604000006693777181e+00	-6.932169710077249469e+00	3.179379693398332929e+00
-6.654821712723197003e+00	-6.940189846303520760e+00	8.993944434824689971e-01
-6.731276938060804405e+00	-6.903118521194929080e+00	-1.089186386601718182e+00
-6.833235298221251419e+00	-6.841233794738878160e+00	-2.750559462748459083e+00
-6.960282141746677809e+00	-6.769974799953508260e+00	-4.079857009055039896e+00
-7.111797438725976583e+00	-6.700818921816812157e+00	-5.096842887150898171e+00
-7.287007517708653737e+00	-6.642096720237596230e+00	-5.837687470300318537e+00
-7.485014866675681056e+00	-6.599695234985090586e+00	-6.346908838178651813e+00
-7.704809983294071074e+00	-6.577637453248086352e+00	-6.670834965943872596e+00
-7.945268337594696639e+00	-6.578545084277140909e+00	-6.853113352789540258e+00
-8.205134841468016305e+00	-6.604000006693777181e+00	-6.932169710077249469e+00
-8.482997761018250316e+00	-6.654821712723197003e+00	-6.940189846303520760e+00
-8.777253730780595120e+00	-6.731276938060804405e+00	-6.903118521194929080e+00
-9.086065416606333045e+00	-6.833235298221251419e+00	-6.841233794738878160e+00
-9.407313420105467117e+00	-6.960282141746677809e+00	-6.769974799953508260e+00
-9.738544221952889046e+00	-7.111797438725976583e+00	-6.700818921816812157e+00
-1.007691632686158201e+01	-7.287007517708653737e+00	-6.642096720237596230e+00
-1.041914730039513692e+01	-7.485014866675681056e+00	-6.599695234985090586e+00
-1.076146507011404907e+01	-7.704809983294071074e+00	-6.577637453248086352e+00
-1.109956767908964004e+01	-7.945268337594696639e+00	-6.578545084277140909e+00
-1.142859658349854612e+01	-8.205134841468016305e+00	-6.604000006693777181e+00
-1.174312949986477506e+01	-8.482997761018250316e+00	-6.654821712723197003e+00
-1.203719961123612059e+01	-8.777253730780595120e+00	-6.731276938060804405e+00
-1.230434846526929427e+01	-9.086065416606333045e+00	-6.833235298221251419e+00
-1.253771991971976796e+01	-9.407313420105467117e+00	-6.960282141746677809e+00
-1.273020174843319019e+01	-9.738544221952889046e+00	-7.111797438725976583e+00
-1.287461973163136619e+01	-1.007691632686158201e+01	-7.287007517708653737e+00
-1.296398596321144758e+01	-1.041914730039513692e+01	-7.485014866675681056e+00
-1.299179855614771029e+01	-1.076146507011404907e+01	-7.704809983294071074e+00
-1.295238394172885776e+01	-1.109956767908964004e+01	-7.945268337594696639e+00
-1.284126584942313443e+01	-1.142859658349854612e+01	-8.205134841468016305e+00
-1.265553749647989434e+01	-1.174312949986477506e+01	-8.482997761018250316e+00
-1.239420657838366324e+01	-1.203719961123612059e+01	-8.777253730780595120e+00
-1.205847772979774035e+01	-1.230434846526929427e+01	-9.086065416606333045e+00
-1.165193575333423937e+01	-1.253771991971976796e+01	-9.407313420105467117e+00
-1.118059643422974503e+01	-1.273020174843319019e+01	-9.738544221952889046e+00
-1.065280091507714211e+01	-1.287461973163136619e+01	-1.007691632686158201e+01
-1.007894413772339171e+01	-1.296398596321144758e+01	-1.041914730039513692e+01
-9.471046269352592972e+00	-1.299179855614771029e+01	-1.076146507011404907e+01
-8.842195635682470467e+00	-1.295238394172885776e+01	-1.109956767908964004e+01
-8.205909060863424642e+00	-1.284126584942313443e+01	-1.142859658349854612e+01
-7.575467252004344232e+00	-1.265553749647989434e+01	-1.174312949986477506e+01
-6.963286461256057436e+00	-1.239420657838366324e+01	-1.203719961123612059e+01
-6.380382236204309443e+00	-1.205847772979774035e+01	-1.230434846526929427e+01
-5.835967684158650748e+00	-1.165193575333423937e+01	-1.253771991971976796e+01
-5.337210048202749135e+00	-1.118059643422974503e+01	-1.273020174843319019e+01
-4.889149168489660191e+00	-1.065280091507714211e+01	-1.287461973163136619e+01
-4.494763192569166677e+00	-1.007894413772339171e+01	-1.296398596321144758e+01
-4.155153427313297954e+00	-9.471046269352592972e+00	-1.299179855614771029e+01
-3.869812836910961007e+00	-8.842195635682470467e+00	-1.295238394172885776e+01
-3.636941312323060949e+00	-8.205909060863424642e+00	-1.284126584942313443e+01
-3.453774306782846804e+00	-7.575467252004344232e+00	-1.265553749647989434e+01
-3.316898021505839456e+00	-6.963286461256057436e+00	-1.239420657838366324e+01
-3.222532252152879639e+00	-6.380382236204309443e+00	-1.205847772979774035e+01
-3.166769799030044741e+00	-5.835967684158650748e+00	-1.165193575333423937e+01
-3.145768021980597240e+00	-5.337210048202749135e+00	-1.118059643422974503e+01
-3.155893203793203927e+00	-4.889149168489660191e+00	-1.065280091507714211e+01
-3.193821795763068572e+00	-4.494763192569166677e+00	-1.007894413772339171e+01
-3.256604541137845477e+00	-4.155153427313297954e+00	-9.471046269352592972e+00
-3.341700221938843640e+00	-3.869812836910961007e+00	-8.842195635682470467e+00
-3.446985696091688478e+00	-3.636941312323060949e+00	-8.205909060863424642e+00
-3.570748294686971303e+00	-3.453774306782846804e+00	-7.575467252004344232e+00
-3.711665779492353323e+00	-3.316898021505839456e+00	-6.963286461256057436e+00
-3.868778094698045678e+00	-3.222532252152879639e+00	-6.380382236204309443e+00
-4.041454198075672188e+00	-3.166769799030044741e+00	-5.835967684158650748e+00
-4.229356389887132472e+00	-3.145768021980597240e+00	-5.337210048202749135e+00
-4.432403802441175600e+00	-3.155893203793203927e+00	-4.889149168489660191e+00
-4.650736075592474705e+00	-3.193821795763068572e+00	-4.494763192569166677e+00
-4.884677716528536884e+00	-3.256604541137845477e+00	-4.155153427313297954e+00
-5.134703211766495023e+00	-3.341700221938843640e+00	-3.869812836910961007e+00
-5.401402608728674615e+00	-3.446985696091688478e+00	-3.636941312323060949e+00
-5.685446997167449723e+00	-3.570748294686971303e+00	-3.453774306782846804e+00
-5.987553082579994523e+00	-3.711665779492353323e+00	-3.316898021505839456e+00
-6.308445843104591333e+00	-3.868778094698045678e+00	-3.222532252152879639e+00
-6.648818090532325975e+00	-4.041454198075672188e+00	-3.166769799030044741e+00
-7.009285611890963885e+00	-4.229356389887132472e+00	-3.145768021980597240e+00
-7.390336452973707893e+00	-4.432403802441175600e+00	-3.155893203793203927e+00
-7.792272828355685022e+00	-4.650736075592474705e+00	-3.193821795763068572e+00
-8.215144121353446849e+00	-4.884677716528536884e+00	-3.256604541137845477e+00
-8.658669499780810241e+00	-5.134703211766495023e+00	-3.341700221938843640e+00
-9.122148859414844324e+00	-5.401402608728674615e+00	-3.446985696091688478e+00
-9.604361171578746692e+00	-5.685446997167449723e+00	-3.570748294686971303e+00
-1.010344992515662277e+01	-5.987553082579994523e+00	-3.711665779492353323e+00
-1.061679630404634622e+01	-6.308445843104591333e+00	-3.868778094698045678e+00
-1.114088212957281954e+01	-6.648818090532325975e+00	-4.041454198075672188e+00
-1.167114653073738495e+01	-7.009285611890963885e+00	-4.229356389887132472e+00
-1.220184288079846446e+01	-7.390336452973707893e+00	-4.432403802441175600e+00
-1.272590581752676897e+01	-7.792272828355685022e+00	-4.650736075592474705e+00
-1.323484212926782178e+01	-8.215144121353446849e+00	-4.884677716528536884e+00
-1.371866378499809436e+01	-8.658669499780810241e+00	-5.134703211766495023e+00
-1.416588604624380920e+01	-9.122148859414844324e+00	-5.401402608728674615e+00
-1.456361775728697872e+01	-9.604361171578746692e+00	-5.685446997167449723e+00
-1.489777353228521051e+01	-1.010344992515662277e+01	-5.987553082579994523e+00
-1.515343721127545429e+01	-1.061679630404634622e+01	-6.308445843104591333e+00
-1.531540088564089785e+01	-1.114088212957281954e+01	-6.648818090532325975e+00
-1.536889216026724370e+01	-1.167114653073738495e+01	-7.009285611890963885e+00
-1.530048267739305068e+01	-1.220184288079846446e+01	-7.390336452973707893e+00
-1.509914293796033036e+01	-1.272590581752676897e+01	-7.792272828355685022e+00
-1.475737377213205903e+01	-1.323484212926782178e+01	-8.215144121353446849e+00
-1.427230787508054455e+01	-1.371866378499809436e+01	-8.658669499780810241e+00
-1.364664317296617035e+01	-1.416588604624380920e+01	-9.122148859414844324e+00
-1.288925332666763168e+01	-1.456361775728697872e+01	-9.604361171578746692e+00
-1.201532956963093923e+01	-1.489777353228521051e+01	-1.010344992515662277e+01
-1.104594924377597387e+01	-1.515343721127545429e+01	-1.061679630404634622e+01
-1.000703963018705167e+01	-1.531540088564089785e+01	-1.114088212957281954e+01
-8.927800881369314823e+00	-1.536889216026724370e+01	-1.167114653073738495e+01
-7.838749457019285494e+00	-1.530048267739305068e+01	-1.220184288079846446e+01
-6.769618880606122602e+00	-1.509914293796033036e+01	-1.272590581752676897e+01
-5.747386184372143880e+00	-1.475737377213205903e+01	-1.323484212926782178e+01
-4.794669513024063967e+00	-1.427230787508054455e+01	-1.371866378499809436e+01
-3.928670254937412842e+00	-1.364664317296617035e+01	-1.416588604624380920e+01
-3.160731430270280029e+00	-1.288925332666763168e+01	-1.456361775728697872e+01
-2.496479811218307532e+00	-1.201532956963093923e+01	-1.489777353228521051e+01
-1.936436973867793121e+00	-1.104594924377597387e+01	-1.515343721127545429e+01
-1.476938830297251926e+00	-1.000703963018705167e+01	-1.531540088564089785e+01
-1.111196162801649123e+00	-8.927800881369314823e+00	-1.536889216026724370e+01
-8.303519829970822386e-01	-7.838749457019285494e+00	-1.530048267739305068e+01
-6.244318087428071262e-01	-6.769618880606122602e+00	-1.509914293796033036e+01
-4.831270668238194510e-01	-5.747386184372143880e+00	-1.475737377213205903e+01
-3.963903185887913683e-01	-4.794669513024063967e+00	-1.427230787508054455e+01
-3.548491044340785772e-01	-3.928670254937412842e+00	-1.364664317296617035e+01
-3.500621376071308410e-01	-3.160731430270280029e+00	-1.288925332666763168e+01
-3.746490681694010227e-01	-2.496479811218307532e+00	-1.201532956963093923e+01
-4.223258219805552383e-01	-1.936436973867793121e+00	-1.104594924377597387e+01
-4.878743124963079714e-01	-1.476938830297251926e+00	-1.000703963018705167e+01
-5.670702827641749266e-01	-1.111196162801649123e+00	-8.927800881369314823e+00
-6.565876159570261938e-01	-8.303519829970822386e-01	-7.838749457019285494e+00
-7.538924851988207942e-01	-6.244318087428071262e-01	-6.769618880606122602e+00
-8.571365686028308284e-01	-4.831270668238194510e-01	-5.747386184372143880e+00
-9.650553148683638227e-01	-3.963903185887913683e-01	-4.794669513024063967e+00
-1.076874834277036230e+00	-3.548491044340785772e-01	-3.928670254937412842e+00
-1.192229270235265925e+00	-3.500621376071308410e-01	-3.160731430270280029e+00
-1.311089326533708466e+00	-3.746490681694010227e-01	-2.496479811218307532e+00
-1.433701848808020429e+00	-4.223258219805552383e-01	-1.936436973867793121e+00
-1.560539873368216091e+00	-4.878743124963079714e-01	-1.476938830297251926e+00
-1.692262276004514066e+00	-5.670702827641749266e-01	-1.111196162801649123e+00
-1.829682012987150497e+00	-6.565876159570261938e-01	-8.303519829970822386e-01
-1.973741899164582758e+00	-7.538924851988207942e-01	-6.244318087428071262e-01
-2.125496879883425283e+00	-8.571365686028308284e-01	-4.831270668238194510e-01
-2.286101799982587668e+00	-9.650553148683638227e-01	-3.963903185887913683e-01
-2.456803736660633231e+00	-1.076874834277036230e+00	-3.548491044340785772e-01
-2.638938030546121638e+00	-1.192229270235265925e+00	-3.500621376071308410e-01
-2.833927210932460472e+00	-1.311089326533708466e+00	-3.746490681694010227e-01
-3.043282059028917352e+00	-1.433701848808020429e+00	-4.223258219805552383e-01
-3.268604080586460459e+00	-1.560539873368216091e+00	-4.878743124963079714e-01
-3.511588660278294416e+00	-1.692262276004514066e+00	-5.670702827641749266e-01
-3.774028138638720442e+00	-1.829682012987150497e+00	-6.565876159570261938e-01
-4.057813981602401476e+00	-1.973741899164582758e+00	-7.538924851988207942e-01
-4.364937095276065548e+00	-2.125496879883425283e+00	-8.571365686028308284e-01
-4.697485165859252021e+00	-2.286101799982587668e+00	-9.650553148683638227e-01
-5.057635666560878818e+00	-2.456803736660633231e+00	-1.076874834277036230e+00
-5.447642858493342288e+00	-2.638938030546121638e+00	-1.192229270235265925e+00
-5.869816708363587487e+00	-2.833927210932460472e+00	-1.311089326533708466e+00
-6.326491139633446892e+00	-3.043282059028917352e+00	-1.433701848808020429e+00
-6.819978414560701196e+00	-3.268604080586460459e+00	-1.560539873368216091e+00
-7.352505705689413418e+00	-3.511588660278294416e+00	-1.692262276004514066e+00
-7.926129060279449412e+00	-3.774028138638720442e+00	-1.829682012987150497e+00
-8.542619011183184341e+00	-4.057813981602401476e+00	-1.973741899164582758e+00
-9.203311094562764083e+00	-4.364937095276065548e+00	-2.125496879883425283e+00
-9.908913599072857181e+00	-4.697485165859252021e+00	-2.286101799982587668e+00
-1.065926416763172568e+01	-5.057635666560878818e+00	-2.456803736660633231e+00
-1.145302668552188763e+01	-5.447642858493342288e+00	-2.638938030546121638e+00
-1.228732065332652823e+01	-5.869816708363587487e+00	-2.833927210932460472e+00
-1.315727759714259371e+01	-6.326491139633446892e+00	-3.043282059028917352e+00
-1.405552389462786245e+01	-6.819978414560701196e+00	-3.268604080586460459e+00
-1.497159784335269883e+01	-7.352505705689413418e+00	-3.511588660278294416e+00
-1.589132224181834907e+01	-7.926129060279449412e+00	-3.774028138638720442e+00
-1.679617362410340675e+01	-8.542619011183184341e+00	-4.057813981602401476e+00
-1.766271668707674181e+01	-9.203311094562764083e+00	-4.364937095276065548e+00
-1.846220742529551728e+01	-9.908913599072857181e+00	-4.697485165859252021e+00
-1.916050888945448705e+01	-1.065926416763172568e+01	-5.057635666560878818e+00
-1.971850335883215877e+01	-1.145302668552188763e+01	-5.447642858493342288e+00
-2.009321254275610613e+01	-1.228732065332652823e+01	-5.869816708363587487e+00
-2.023983488643138529e+01	-1.315727759714259371e+01	-6.326491139633446892e+00
-2.011485183484084160e+01	-1.405552389462786245e+01	-6.819978414560701196e+00
-1.968021758789978293e+01	-1.497159784335269883e+01	-7.352505705689413418e+00
-1.890841402852598208e+01	-1.589132224181834907e+01	-7.926129060279449412e+00
-1.778783609274083943e+01	-1.679617362410340675e+01	-8.542619011183184341e+00
-1.632763132195723443e+01	-1.766271668707674181e+01	-9.203311094562764083e+00
-1.456086443999481794e+01	-1.846220742529551728e+01	-9.908913599072857181e+00
-1.254486391096915021e+01	-1.916050888945448705e+01	-1.065926416763172568e+01
-1.035796110157217953e+01	-1.971850335883215877e+01	-1.145302668552188763e+01
-8.092572814904759326e+00	-2.009321254275610613e+01	-1.228732065332652823e+01
-5.845542613923560005e+00	-2.023983488643138529e+01	-1.315727759714259371e+01
-3.707514360407392129e+00	-2.011485183484084160e+01	-1.405552389462786245e+01
-1.753493236115797549e+00	-1.968021758789978293e+01	-1.497159784335269883e+01
-3.644791081259945997e-02	-1.890841402852598208e+01	-1.589132224181834907e+01
1.415081284186030519e+00	-1.778783609274083943e+01	-1.679617362410340675e+01
2.595513149408276821e+00	-1.632763132195723443e+01	-1.766271668707674181e+01
3.517935544763655997e+00	-1.456086443999481794e+01	-1.846220742529551728e+01
4.208438360311631321e+00	-1.254486391096915021e+01	-1.916050888945448705e+01
4.700411421877002560e+00	-1.035796110157217953e+01	-1.971850335883215877e+01
5.029727815896962717e+00	-8.092572814904759326e+00	-2.009321254275610613e+01
5.231233158316309861e+00	-5.845542613923560005e+00	-2.023983488643138529e+01
5.336557978391022417e+00	-3.707514360407392129e+00	-2.011485183484084160e+01
5.373032388127584547e+00	-1.753493236115797549e+00	-1.968021758789978293e+01
5.363395547065327840e+00	-3.644791081259945997e-02	-1.890841402852598208e+01
5.326005864962588099e+00	1.415081284186030519e+00	-1.778783609274083943e+01
5.275318842058452695e+00	2.595513149408276821e+00	-1.632763132195723443e+01
5.222470772089121027e+00	3.517935544763655997e+00	-1.456086443999481794e+01
5.175868577714799024e+00	4.208438360311631321e+00	-1.254486391096915021e+01
5.141732038407644367e+00	4.700411421877002560e+00	-1.035796110157217953e+01
5.124565019485282313e+00	5.029727815896962717e+00	-8.092572814904759326e+00
5.127550344479247180e+00	5.231233158316309861e+00	-5.845542613923560005e+00
5.152872463721232421e+00	5.336557978391022417e+00	-3.707514360407392129e+00
5.201976242239325643e+00	5.373032388127584547e+00	-1.753493236115797549e+00
5.275771312354427423e+00	5.363395547065327840e+00	-3.644791081259945997e-02
5.374790999197728070e+00	5.326005864962588099e+00	1.415081284186030519e+00
5.499313716288408038e+00	5.275318842058452695e+00	2.595513149408276821e+00
5.649453425243986082e+00	5.222470772089121027e+00	3.517935544763655997e+00
5.825224492855931580e+00	5.175868577714799024e+00	4.208438360311631321e+00
6.026585154252148691e+00	5.141732038407644367e+00	4.700411421877002560e+00
6.253462824712905821e+00	5.124565019485282313e+00	5.029727815896962717e+00
6.505763684827522653e+00	5.127550344479247180e+00	5.231233158316309861e+00
6.783368273748520139e+00	5.152872463721232421e+00	5.336557978391022417e+00
7.086114243820052394e+00	5.201976242239325643e+00	5.373032388127584547e+00
7.413766943334628934e+00	5.275771312354427423e+00	5.363395547065327840e+00
7.765978097415098702e+00	5.374790999197728070e+00	5.326005864962588099e+00
8.142232554303314274e+00	5.499313716288408038e+00	5.275318842058452695e+00
8.541782870340892231e+00	5.649453425243986082e+00	5.222470772089121027e+00
8.963571447801481185e+00	5.825224492855931580e+00	5.175868577714799024e+00
9.406140054288449903e+00	6.026585154252148691e+00	5.141732038407644367e+00
9.867526893089435092e+00	6.253462824712905821e+00	5.124565019485282313e+00
1.034515202684075064e+01	6.505763684827522653e+00	5.127550344479247180e+00
1.083569296010604788e+01	6.783368273748520139e+00	5.152872463721232421e+00
1.133495364446241283e+01	7.086114243820052394e+00	5.201976242239325643e+00
1.183773216224836489e+01	7.413766943334628934e+00	5.275771312354427423e+00
1.233769492816897362e+01	7.765978097415098702e+00	5.374790999197728070e+00
1.282726842309600634e+01	8.142232554303314274e+00	5.499313716288408038e+00
1.329756314542615314e+01	8.541782870340892231e+00	5.649453425243986082e+00
1.373834838138510150e+01	8.963571447801481185e+00	5.825224492855931580e+00
1.413810008549014974e+01	9.406140054288449903e+00	6.026585154252148691e+00
1.448414687221119301e+01	9.867526893089435092e+00	6.253462824712905821e+00
1.476293977798125212e+01	1.034515202684075064e+01	6.505763684827522653e+00
1.496046869844196436e+01	1.083569296010604788e+01	6.783368273748520139e+00
1.506284073208626850e+01	1.133495364446241283e+01	7.086114243820052394e+00
1.505702172153607776e+01	1.183773216224836489e+01	7.413766943334628934e+00
1.493172139071999993e+01	1.233769492816897362e+01	7.765978097415098702e+00
1.467837526408124482e+01	1.282726842309600634e+01	8.142232554303314274e+00
1.429214566302068334e+01	1.329756314542615314e+01	8.541782870340892231e+00
1.377283459248275399e+01	1.373834838138510150e+01	8.963571447801481185e+00
1.312558060831072382e+01	1.413810008549014974e+01	9.406140054288449903e+00
1.236120823617041964e+01	1.448414687221119301e+01	9.867526893089435092e+00
1.149611943748855758e+01	1.476293977798125212e+01	1.034515202684075064e+01
1.055166498985441592e+01	1.496046869844196436e+01	1.083569296010604788e+01
9.553005451697364592e+00	1.506284073208626850e+01	1.133495364446241283e+01
8.527554490738831205e+00	1.505702172153607776e+01	1.183773216224836489e+01
7.503173387824334739e+00	1.493172139071999993e+01	1.233769492816897362e+01
6.506334788589499318e+00	1.467837526408124482e+01	1.282726842309600634e+01
5.560481894306670725e+00	1.429214566302068334e+01	1.329756314542615314e+01
4.684772801927805652e+00	1.377283459248275399e+01	1.373834838138510150e+01
3.893327897874226284e+00	1.312558060831072382e+01	1.413810008549014974e+01
3.195010012052831527e+00	1.236120823617041964e+01	1.448414687221119301e+01
2.593684332079448485e+00	1.149611943748855758e+01	1.476293977798125212e+01
2.088845424412695717e+00	1.055166498985441592e+01	1.496046869844196436e+01
1.676470602190549553e+00	9.553005451697364592e+00	1.506284073208626850e+01
1.349961040786607391e+00	8.527554490738831205e+00	1.505702172153607776e+01
1.101056178720827061e+00	7.503173387824334739e+00	1.493172139071999993e+01
9.206420292471609867e-01	6.506334788589499318e+00	1.467837526408124482e+01
7.994101118871067557e-01	5.560481894306670725e+00	1.429214566302068334e+01
7.283540746269078214e-01	4.684772801927805652e+00	1.377283459248275399e+01
6.991126588237035477e-01	3.893327897874226284e+00	1.312558060831072382e+01
7.041803159097838050e-01	3.195010012052831527e+00	1.236120823617041964e+01
7.370120971524385389e-01	2.593684332079448485e+00	1.149611943748855758e+01
7.920496195610595702e-01	2.088845424412695717e+00	1.055166498985441592e+01
8.646920770585380112e-01	1.676470602190549553e+00	9.553005451697364592e+00
9.512320694437134128e-01	1.349961040786607391e+00	8.527554490738831205e+00
1.048771569679849192e+00	1.101056178720827061e+00	7.503173387824334739e+00
1.155129274116031279e+00	9.206420292471609867e-01	6.506334788589499318e+00
1.268747164256690763e+00	7.994101118871067557e-01	5.560481894306670725e+00
1.388601416386033183e+00	7.283540746269078214e-01	4.684772801927805652e+00
1.514120770966715712e+00	6.991126588237035477e-01	3.893327897874226284e+00
1.645114010254705939e+00	7.041803159097838050e-01	3.195010012052831527e+00
1.781707172271919326e+00	7.370120971524385389e-01	2.593684332079448485e+00
1.924290444297644953e+00	7.920496195610595702e-01	2.088845424412695717e+00
2.073474239445569633e+00	8.646920770585380112e-01	1.676470602190549553e+00
2.230053694777967888e+00	9.512320694437134128e-01	1.349961040786607391e+00
2.394980684741195187e+00	1.048771569679849192e+00	1.101056178720827061e+00
2.569342379088035422e+00	1.155129274116031279e+00	9.206420292471609867e-01
2.754345359878431765e+00	1.268747164256690763e+00	7.994101118871067557e-01
2.951304325236258741e+00	1.388601416386033183e+00	7.283540746269078214e-01
3.161634431318046889e+00	1.514120770966715712e+00	6.991126588237035477e-01
3.386846345184490126e+00	1.645114010254705939e+00	7.041803159097838050e-01
3.628543089184462556e+00	1.781707172271919326e+00	7.370120971524385389e-01
3.888417742793583098e+00	1.924290444297644953e+00	7.920496195610595702e-01
4.168251022092818836e+00	2.073474239445569633e+00	8.646920770585380112e-01
4.469907671935348326e+00	2.230053694777967888e+00	9.512320694437134128e-01
4.795330472851033754e+00	2.394980684741195187e+00	1.048771569679849192e+00
5.146530474984073678e+00	2.569342379088035422e+00	1.155129274116031279e+00
5.525571815556514110e+00	2.754345359878431765e+00	1.268747164256690763e+00
5.934549145160119998e+00	2.951304325236258741e+00	1.388601416386033183e+00
6.375555273099479336e+00	3.161634431318046889e+00	1.514120770966715712e+00
6.850636137049003871e+00	3.386846345184490126e+00	1.645114010254705939e+00
7.361729606825957006e+00	3.628543089184462556e+00	1.781707172271919326e+00
7.910583955466481854e+00	3.888417742793583098e+00	1.924290444297644953e+00
8.498651099386492547e+00	4.168251022092818836e+00	2.073474239445569633e+00
9.126948977022951937e+00	4.469907671935348326e+00	2.230053694777967888e+00
9.795886798067579448e+00	4.795330472851033754e+00	2.394980684741195187e+00
1.050504651180002291e+01	5.146530474984073678e+00	2.569342379088035422e+00
1.125291396027165369e+01	5.525571815556514110e+00	2.754345359878431765e+00
1.203655416715766258e+01	5.934549145160119998e+00	2.951304325236258741e+00
1.285122758556330957e+01	6.375555273099479336e+00	3.161634431318046889e+00
1.368994858596949982e+01	6.850636137049003871e+00	3.386846345184490126e+00
1.454299488721378530e+01	7.361729606825957006e+00	3.628543089184462556e+00
1.539738802591405431e+01	7.910583955466481854e+00	3.888417742793583098e+00
1.623638130676781444e+01	8.498651099386492547e+00	4.168251022092818836e+00
1.703901362188710067e+01	9.126948977022951937e+00	4.469907671935348326e+00
1.777981482220302922e+01	9.795886798067579448e+00	4.795330472851033754e+00
1.842877897769851714e+01	1.050504651180002291e+01	5.146530474984073678e+00
1.895175103077318113e+01	1.125291396027165369e+01	5.525571815556514110e+00
1.931139116079249973e+01	1.203655416715766258e+01	5.934549145160119998e+00
1.946887606878960497e+01	1.285122758556330957e+01	6.375555273099479336e+00
1.938644988791311619e+01	1.368994858596949982e+01	6.850636137049003871e+00
1.903083179978155570e+01	1.454299488721378530e+01	7.361729606825957006e+00
1.837731244488606208e+01	1.539738802591405431e+01	7.910583955466481854e+00
1.741413586296157590e+01	1.623638130676781444e+01	8.498651099386492547e+00
1.614650889039613801e+01	1.703901362188710067e+01	9.126948977022951937e+00
1.459938439836368040e+01	1.777981482220302922e+01	9.795886798067579448e+00
1.281813335153835354e+01	1.842877897769851714e+01	1.050504651180002291e+01
1.086644717838090379e+01	1.895175103077318113e+01	1.125291396027165369e+01
8.821321659556893735e+00	1.931139116079249973e+01	1.203655416715766258e+01
6.765672668382130439e+00	1.946887606878960497e+01	1.285122758556330957e+01
4.779807451973912436e+00	1.938644988791311619e+01	1.368994858596949982e+01
2.933359806126801139e+00	1.903083179978155570e+01	1.454299488721378530e+01
1.279211708087408583e+00	1.837731244488606208e+01	1.539738802591405431e+01
-1.496229510592710366e-01	1.741413586296157590e+01	1.623638130676781444e+01
-1.339974255631251276e+00	1.614650889039613801e+01	1.703901362188710067e+01
-2.295916490881855676e+00	1.459938439836368040e+01	1.777981482220302922e+01
-3.034603101496828437e+00	1.281813335153835354e+01	1.842877897769851714e+01
-3.581616799162760323e+00	1.086644717838090379e+01	1.895175103077318113e+01
-3.966692224875341122e+00	8.821321659556893735e+00	1.931139116079249973e+01
-4.220313769137924886e+00	6.765672668382130439e+00	1.946887606878960497e+01
-4.371352285380460501e+00	4.779807451973912436e+00	1.938644988791311619e+01
-4.445664905987194437e+00	2.933359806126801139e+00	1.903083179978155570e+01
-4.465459072678815922e+00	1.279211708087408583e+00	1.837731244488606208e+01
-4.449191214982479714e+00	-1.496229510592710366e-01	1.741413586296157590e+01
-4.411795141454240010e+00	-1.339974255631251276e+00	1.614650889039613801e+01
-4.365082843768686161e+00	-2.295916490881855676e+00	1.459938439836368040e+01
-4.318210102046280419e+00	-3.034603101496828437e+00	1.281813335153835354e+01
-4.278140758268423660e+00	-3.581616799162760323e+00	1.086644717838090379e+01
-4.250073811673165558e+00	-3.966692224875341122e+00	8.821321659556893735e+00
-4.237817463243188421e+00	-4.220313769137924886e+00	6.765672668382130439e+00
-4.244106230952336745e+00	-4.371352285380460501e+00	4.779807451973912436e+00
-4.270863736145633638e+00	-4.445664905987194437e+00	2.933359806126801139e+00
-4.319416749423216295e+00	-4.465459072678815922e+00	1.279211708087408583e+00
-4.390667037776318615e+00	-4.449191214982479714e+00	-1.496229510592710366e-01
-4.485227426211635837e+00	-4.411795141454240010e+00	-1.339974255631251276e+00
-4.603527852438434209e+00	-4.365082843768686161e+00	-2.295916490881855676e+00
-4.745896373773185850e+00	-4.318210102046280419e+00	-3.034603101496828437e+00
-4.912619244333808588e+00	-4.278140758268423660e+00	-3.581616799162760323e+00
-5.103983389435973628e+00	-4.250073811673165558e+00	-3.966692224875341122e+00
-5.320303885620771389e+00	-4.237817463243188421e+00	-4.220313769137924886e+00
-5.561938408252720123e+00	-4.244106230952336745e+00	-4.371352285380460501e+00
-5.829290024139796245e+00	-4.270863736145633638e+00	-4.445664905987194437e+00
-6.122799172212270769e+00	-4.319416749423216295e+00	-4.465459072678815922e+00
-6.442925180743624303e+00	-4.390667037776318615e+00	-4.449191214982479714e+00
-6.790117208317870912e+00	-4.485227426211635837e+00	-4.411795141454240010e+00
-7.164774066113918316e+00	-4.603527852438434209e+00	-4.365082843768686161e+00
-7.567191985879704319e+00	-4.745896373773185850e+00	-4.318210102046280419e+00
-7.997499054416768338e+00	-4.912619244333808588e+00	-4.278140758268423660e+00
-8.455574765890501610e+00	-5.103983389435973628e+00	-4.250073811673165558e+00
-8.940952987056697054e+00	-5.320303885620771389e+00	-4.237817463243188421e+00
-9.452706646079588992e+00	-5.561938408252720123e+00	-4.244106230952336745e+00
-9.989312725812053984e+00	-5.829290024139796245e+00	-4.270863736145633638e+00
-1.054849677907426653e+01	-6.122799172212270769e+00	-4.319416749423216295e+00
-1.112705733072313485e+01	-6.442925180743624303e+00	-4.390667037776318615e+00
-1.172067236475566965e+01	-6.790117208317870912e+00	-4.485227426211635837e+00
-1.232369281284901241e+01	-7.164774066113918316e+00	-4.603527852438434209e+00
-1.292893176308179015e+01	-7.567191985879704319e+00	-4.745896373773185850e+00
-1.352746315180868564e+01	-7.997499054416768338e+00	-4.912619244333808588e+00
-1.410845003162912192e+01	-8.455574765890501610e+00	-5.103983389435973628e+00
-1.465902994505513135e+01	-8.940952987056697054e+00	-5.320303885620771389e+00
-1.516429292661236694e+01	-9.452706646079588992e+00	-5.561938408252720123e+00
-1.560739510769654359e+01	-9.989312725812053984e+00	-5.829290024139796245e+00
-1.596985599324359839e+01	-1.054849677907426653e+01	-6.122799172212270769e+00
-1.623208759485207864e+01	-1.112705733072313485e+01	-6.442925180743624303e+00
-1.637419542113548587e+01	-1.172067236475566965e+01	-6.790117208317870912e+00
-1.637707128923602440e+01	-1.232369281284901241e+01	-7.164774066113918316e+00
-1.622376321782248709e+01	-1.292893176308179015e+01	-7.567191985879704319e+00
-1.590105775195019433e+01	-1.352746315180868564e+01	-7.997499054416768338e+00
-1.540114859043720585e+01	-1.410845003162912192e+01	-8.455574765890501610e+00
-1.472320182410557088e+01	-1.465902994505513135e+01	-8.940952987056697054e+00
-1.387457819395183733e+01	-1.516429292661236694e+01	-9.452706646079588992e+00
-1.287145644399265443e+01	-1.560739510769654359e+01	-9.989312725812053984e+00
-1.173863772650068071e+01	-1.596985599324359839e+01	-1.054849677907426653e+01
-1.050840841563438133e+01	-1.623208759485207864e+01	-1.112705733072313485e+01
-9.218489455981183411e+00	-1.637419542113548587e+01	-1.172067236475566965e+01
-7.909275307786552744e+00	-1.637707128923602440e+01	-1.232369281284901241e+01
-6.620719344965392494e+00	-1.622376321782248709e+01	-1.292893176308179015e+01
-5.389308061352700463e+00	-1.590105775195019433e+01	-1.352746315180868564e+01
-4.245553353297561117e+00	-1.540114859043720585e+01	-1.410845003162912192e+01
-3.212321191104293039e+00	-1.472320182410557088e+01	-1.465902994505513135e+01
-2.304139280117618593e+00	-1.387457819395183733e+01	-1.516429292661236694e+01
-1.527438258495260825e+00	-1.287145644399265443e+01	-1.560739510769654359e+01
-8.815312933736221268e-01	-1.173863772650068071e+01	-1.596985599324359839e+01
-3.600565226766472282e-01	-1.050840841563438133e+01	-1.623208759485207864e+01
4.740029540456186519e-02	-9.218489455981183411e+00	-1.637419542113548587e+01
3.537370362667584534e-01	-7.909275307786552744e+00	-1.637707128923602440e+01
5.729779149730123144e-01	-6.620719344965392494e+00	-1.622376321782248709e+01
7.192063201413830820e-01	-5.389308061352700463e+00	-1.590105775195019433e+01
8.058022350553492030e-01	-4.245553353297561117e+00	-1.540114859043720585e+01
8.449560373344559006e-01	-3.212321191104293039e+00	-1.472320182410557088e+01
8.474085524304753037e-01	-2.304139280117618593e+00	-1.387457819395183733e+01
8.223611952709320994e-01	-1.527438258495260825e+00	-1.287145644399265443e+01
7.775039739200495514e-01	-8.815312933736221268e-01	-1.173863772650068071e+01
7.191179743959251747e-01	-3.600565226766472282e-01	-1.050840841563438133e+01
6.522191428765047316e-01	4.740029540456186519e-02	-9.218489455981183411e+00
5.807196673002663623e-01	3.537370362667584534e-01	-7.909275307786552744e+00
5.075911049320293023e-01	5.729779149730123144e-01	-6.620719344965392494e+00
4.350193949677331196e-01	7.192063201413830820e-01	-5.389308061352700463e+00
3.645462042106263900e-01	8.058022350553492030e-01	-4.245553353297561117e+00
2.971939978617276212e-01	8.449560373344559006e-01	-3.212321191104293039e+00
2.335741437828589562e-01	8.474085524304753037e-01	-2.304139280117618593e+00
1.739785411841957286e-01	8.223611952709320994e-01	-1.527438258495260825e+00
1.184559443883129587e-01	7.775039739200495514e-01	-8.815312933736221268e-01
6.687449864542260869e-02	7.191179743959251747e-01	-3.600565226766472282e-01
1.897213679432786099e-02	6.522191428765047316e-01	4.740029540456186519e-02
-2.560351641029601916e-02	5.807196673002663623e-01	3.537370362667584534e-01
-6.726416764203432819e-02	5.075911049320293023e-01	5.729779149730123144e-01
-1.064573685765882738e-01	4.350193949677331196e-01	7.192063201413830820e-01
-1.436492317113949591e-01	3.645462042106263900e-01	8.058022350553492030e-01
-1.793122173984838530e-01	2.971939978617276212e-01	8.449560373344559006e-01
-2.139170160721399205e-01	2.335741437828589562e-01	8.474085524304753037e-01
-2.479276968287410510e-01	1.739785411841957286e-01	8.223611952709320994e-01
-2.817994293396867689e-01	1.184559443883129587e-01	7.775039739200495514e-01
-3.159782086791707578e-01	6.687449864542260869e-02	7.191179743959251747e-01
-3.509021213008262086e-01	1.897213679432786099e-02	6.522191428765047316e-01
-3.870037851710377286e-01	-2.560351641029601916e-02	5.807196673002663623e-01
-4.247136785739137332e-01	-6.726416764203432819e-02	5.075911049320293023e-01
-4.644641413066571412e-01	-1.064573685765882738e-01	4.350193949677331196e-01
-5.066938900532143020e-01	-1.436492317113949591e-01	3.645462042106263900e-01
-5.518529379224379472e-01	-1.793122173984838530e-01	2.971939978617276212e-01
-6.004078477401560976e-01	-2.139170160721399205e-01	2.335741437828589562e-01
-6.528472809188722303e-01	-2.479276968287410510e-01	1.739785411841957286e-01
-7.096878297282298576e-01	-2.817994293396867689e-01	1.184559443883129587e-01
-7.714801415655239136e-01	-3.159782086791707578e-01	6.687449864542260869e-02
-8.388153602479192505e-01	-3.509021213008262086e-01	1.897213679432786099e-02
-9.123319221300676407e-01	-3.870037851710377286e-01	-2.560351641029601916e-02
-9.927227545388418450e-01	-4.247136785739137332e-01	-6.726416764203432819e-02
-1.080742930978606742e+00	-4.644641413066571412e-01	-1.064573685765882738e-01
-1.177217841969596890e+00	-5.066938900532143020e-01	-1.436492317113949591e-01
-1.283051942196037132e+00	-5.518529379224379472e-01	-1.793122173984838530e-01
-1.399238133567533460e+00	-6.004078477401560976e-01	-2.139170160721399205e-01
-1.526867839246749847e+00	-6.528472809188722303e-01	-2.479276968287410510e-01
-1.667141814710887848e+00	-7.096878297282298576e-01	-2.817994293396867689e-01
-1.821381727072472367e+00	-7.714801415655239136e-01	-3.159782086791707578e-01
-1.991042511168457985e+00	-8.388153602479192505e-01	-3.509021213008262086e-01
-2.177725477542229449e+00	-9.123319221300676407e-01	-3.870037851710377286e-01
-2.383192099582383428e+00	-9.927227545388418450e-01	-4.247136785739137332e-01
-2.609378339605946007e+00	-1.080742930978606742e+00	-4.644641413066571412e-01
-2.858409279698253869e+00	-1.177217841969596890e+00	-5.066938900532143020e-01
-3.132613693485531314e+00	-1.283051942196037132e+00	-5.518529379224379472e-01
-3.434538017600662574e+00	-1.399238133567533460e+00	-6.004078477401560976e-01
-3.766958940484757434e+00	-1.526867839246749847e+00	-6.528472809188722303e-01
-4.132893500588451730e+00	-1.667141814710887848e+00	-7.096878297282298576e-01
-4.535605149197106556e+00	-1.821381727072472367e+00	-7.714801415655239136e-01
-4.978603650830588201e+00	-1.991042511168457985e+00	-8.388153602479192505e-01
-5.465635923601807278e+00	-2.177725477542229449e+00	-9.123319221300676407e-01
-6.000663910505863008e+00	-2.383192099582383428e+00	-9.927227545388418450e-01
-6.587824257964766339e+00	-2.609378339605946007e+00	-1.080742930978606742e+00
-7.231362889561530061e+00	-2.858409279698253869e+00	-1.177217841969596890e+00
-7.935535427396665398e+00	-3.132613693485531314e+00	-1.283051942196037132e+00
-8.704461766261927025e+00	-3.434538017600662574e+00	-1.399238133567533460e+00
-9.541919913270012543e+00	-3.766958940484757434e+00	-1.526867839246749847e+00
-1.045106050485655480e+01	-4.132893500588451730e+00	-1.667141814710887848e+00
-1.143401937873374763e+01	-4.535605149197106556e+00	-1.821381727072472367e+00
-1.249140162894820882e+01	-4.978603650830588201e+00	-1.991042511168457985e+00
-1.362160753217398224e+01	-5.465635923601807278e+00	-2.177725477542229449e+00
-1.481997006531868166e+01	-6.000663910505863008e+00	-2.383192099582383428e+00
-1.607767784599529293e+01	-6.587824257964766339e+00	-2.609378339605946007e+00
-1.738046992770078703e+01	-7.231362889561530061e+00	-2.858409279698253869e+00
-1.870711529598224843e+01	-7.935535427396665398e+00	-3.132613693485531314e+00
-2.002773713198081040e+01	-8.704461766261927025e+00	-3.434538017600662574e+00
-2.130211794034151040e+01	-9.541919913270012543e+00	-3.766958940484757434e+00
-2.247823339796818587e+01	-1.045106050485655480e+01	-4.132893500588451730e+00
-2.349141150219086427e+01	-1.143401937873374763e+01	-4.535605149197106556e+00
-2.426468665492413379e+01	-1.249140162894820882e+01	-4.978603650830588201e+00
-2.471107728073650733e+01	-1.362160753217398224e+01	-5.465635923601807278e+00
-2.473858313130961761e+01	-1.481997006531868166e+01	-6.000663910505863008e+00
-2.425855264553212720e+01	-1.607767784599529293e+01	-6.587824257964766339e+00
-2.319756334461432346e+01	-1.738046992770078703e+01	-7.231362889561530061e+00
-2.151197907189097336e+01	-1.870711529598224843e+01	-7.935535427396665398e+00
-1.920294702599493419e+01	-2.002773713198081040e+01	-8.704461766261927025e+00
-1.632813253741515425e+01	-2.130211794034151040e+01	-9.541919913270012543e+00
-1.300568535305051299e+01	-2.247823339796818587e+01	-1.045106050485655480e+01
-9.406679266444989196e+00	-2.349141150219086427e+01	-1.143401937873374763e+01
-5.735070957278315618e+00	-2.426468665492413379e+01	-1.249140162894820882e+01
-2.198517067389412993e+00	-2.471107728073650733e+01	-1.362160753217398224e+01
1.022666260646639014e+00	-2.473858313130961761e+01	-1.481997006531868166e+01
3.799786076315038397e+00	-2.425855264553212720e+01	-1.607767784599529293e+01
6.067063834212108375e+00	-2.319756334461432346e+01	-1.738046992770078703e+01
7.818676057347373920e+00	-2.151197907189097336e+01	-1.870711529598224843e+01
9.095164765538285678e+00	-1.920294702599493419e+01	-2.002773713198081040e+01
9.965288519555221214e+00	-1.632813253741515425e+01	-2.130211794034151040e+01
1.050889273857285033e+01	-1.300568535305051299e+01	-2.247823339796818587e+01
1.080410420823931616e+01	-9.406679266444989196e+00	-2.349141150219086427e+01
1.091970259374533114e+01	-5.735070957278315618e+00	-2.426468665492413379e+01
1.091189206480205165e+01	-2.198517067389412993e+00	-2.471107728073650733e+01
1.082406465840022136e+01	1.022666260646639014e+00	-2.473858313130961761e+01
1.068820613983360879e+01	3.799786076315038397e+00	-2.425855264553212720e+01
1.052695411107204038e+01	6.067063834212108375e+00	-2.319756334461432346e+01
1.035570873485777810e+01	7.818676057347373920e+00	-2.151197907189097336e+01
1.018449911021179766e+01	9.095164765538285678e+00	-1.920294702599493419e+01
1.001950126274372366e+01	9.965288519555221214e+00	-1.632813253741515425e+01
9.864208104604673011e+00	1.050889273857285033e+01	-1.300568535305051299e+01
9.720297960610579935e+00	1.080410420823931616e+01	-9.406679266444989196e+00
9.588261574265489529e+00	1.091970259374533114e+01	-5.735070957278315618e+00
9.467844756214677915e+00	1.091189206480205165e+01	-2.198517067389412993e+00
9.358354807040107914e+00	1.082406465840022136e+01	1.022666260646639014e+00
9.258868562335143437e+00	1.068820613983360879e+01	3.799786076315038397e+00
9.168370591167171568e+00	1.052695411107204038e+01	6.067063834212108375e+00
9.085842466297188835e+00	1.035570873485777810e+01	7.818676057347373920e+00
9.010318153644167438e+00	1.018449911021179766e+01	9.095164765538285678e+00
8.940916200338099529e+00	1.001950126274372366e+01	9.965288519555221214e+00
8.876856226122461280e+00	9.864208104604673011e+00	1.050889273857285033e+01
8.817464952177008541e+00	9.720297960610579935e+00	1.080410420823931616e+01
8.762175395163975367e+00	9.588261574265489529e+00	1.091970259374533114e+01
8.710521726983959212e+00	9.467844756214677915e+00	1.091189206480205165e+01
8.662131514148116551e+00	9.358354807040107914e+00	1.082406465840022136e+01
8.616716504298999268e+00	9.258868562335143437e+00	1.068820613983360879e+01
8.574062749261583960e+00	9.168370591167171568e+00	1.052695411107204038e+01
8.534020593070307470e+00	9.085842466297188835e+00	1.035570873485777810e+01
8.496494873804303793e+00	9.010318153644167438e+00	1.018449911021179766e+01
8.461435564641789142e+00	8.940916200338099529e+00	1.001950126274372366e+01
8.428828994794441698e+00	8.876856226122461280e+00	9.864208104604673011e+00
8.398689732738059632e+00	8.817464952177008541e+00	9.720297960610579935e+00
8.371053174011681364e+00	8.762175395163975367e+00	9.588261574265489529e+00
8.345968848044307720e+00	8.710521726983959212e+00	9.467844756214677915e+00
8.323494439060240779e+00	8.662131514148116551e+00	9.358354807040107914e+00
8.303690502469040169e+00	8.616716504298999268e+00	9.258868562335143437e+00
8.286615848511344140e+00	8.574062749261583960e+00	9.168370591167171568e+00
8.272323558163366286e+00	8.534020593070307470e+00	9.085842466297188835e+00
8.260857591666921351e+00	8.496494873804303793e+00	9.010318153644167438e+00
8.252249947083715398e+00	8.461435564641789142e+00	8.940916200338099529e+00
8.246518324678257628e+00	8.428828994794441698e+00	8.876856226122461280e+00
8.243664252520199298e+00	8.398689732738059632e+00	8.817464952177008541e+00
8.243671629326517092e+00	8.371053174011681364e+00	8.762175395163975367e+00
8.246505642122976099e+00	8.345968848044307720e+00	8.710521726983959212e+00
8.252112018684798045e+00	8.323494439060240779e+00	8.662131514148116551e+00
8.260416577805138161e+00	8.303690502469040169e+00	8.616716504298999268e+00
8.271325044114142599e+00	8.286615848511344140e+00	8.574062749261583960e+00
8.284723098297632760e+00	8.272323558163366286e+00	8.534020593070307470e+00
8.300476638000573004e+00	8.260857591666921351e+00	8.496494873804303793e+00
8.318432229298149849e+00	8.252249947083715398e+00	8.461435564641789142e+00
8.338417733225350403e+00	8.246518324678257628e+00	8.428828994794441698e+00
8.360243096324108336e+00	8.243664252520199298e+00	8.398689732738059632e+00
8.383701298348574582e+00	8.243671629326517092e+00	8.371053174011681364e+00
8.408569454024013012e+00	8.246505642122976099e+00	8.345968848044307720e+00
8.434610068951764461e+00	8.252112018684798045e+00	8.323494439060240779e+00
8.461572452271873601e+00	8.260416577805138161e+00	8.303690502469040169e+00
8.489194290429267653e+00	8.271325044114142599e+00	8.286615848511344140e+00
8.517203387247626267e+00	8.284723098297632760e+00	8.272323558163366286e+00
8.545319575423892644e+00	8.300476638000573004e+00	8.260857591666921351e+00
8.573256803463507936e+00	8.318432229298149849e+00	8.252249947083715398e+00
8.600725399954058048e+00	8.338417733225350403e+00	8.246518324678257628e+00
8.627434513923741832e+00	8.360243096324108336e+00	8.243664252520199298e+00
8.653094725884015403e+00	8.383701298348574582e+00	8.243671629326517092e+00
8.677420819082957593e+00	8.408569454024013012e+00	8.246505642122976099e+00
8.700134694608008701e+00	8.434610068951764461e+00	8.252112018684798045e+00
8.720968407428278724e+00	8.461572452271873601e+00	8.260416577805138161e+00
8.739667293457580755e+00	8.489194290429267653e+00	8.271325044114142599e+00
8.755993150495021027e+00	8.517203387247626267e+00	8.284723098297632760e+00
8.769727428747975395e+00	8.545319575423892644e+00	8.300476638000573004e+00
8.780674379886709957e+00	8.573256803463507936e+00	8.318432229298149849e+00
8.788664107571809936e+00	8.600725399954058048e+00	8.338417733225350403e+00
8.793555457499877548e+00	8.627434513923741832e+00	8.360243096324108336e+00
8.795238681591673213e+00	8.653094725884015403e+00	8.383701298348574582e+00
8.793637809339420741e+00	8.677420819082957593e+00	8.408569454024013012e+00
8.788712659831293905e+00	8.700134694608008701e+00	8.434610068951764461e+00
8.780460430808521011e+00	8.720968407428278724e+00	8.461572452271873601e+00
8.768916806422001997e+00	8.739667293457580755e+00	8.489194290429267653e+00
8.754156533169448196e+00	8.755993150495021027e+00	8.517203387247626267e+00
8.736293423715412843e+00	8.769727428747975395e+00	8.545319575423892644e+00
8.715479760697220968e+00	8.780674379886709957e+00	8.573256803463507936e+00
8.691905086838790595e+00	8.788664107571809936e+00	8.600725399954058048e+00
8.665794383247000354e+00	8.793555457499877548e+00	8.627434513923741832e+00
8.637405654061659277e+00	8.795238681591673213e+00	8.653094725884015403e+00
8.607026952002938103e+00	8.793637809339420741e+00	8.677420819082957593e+00
8.574972895100374970e+00	8.788712659831293905e+00	8.700134694608008701e+00
8.541580739285745238e+00	8.780460430808521011e+00	8.720968407428278724e+00
8.507206083922055129e+00	8.768916806422001997e+00	8.739667293457580755e+00
8.472218297142685373e+00	8.754156533169448196e+00	8.755993150495021027e+00
8.436995754632834021e+00	8.736293423715412843e+00	8.769727428747975395e+00
8.401920988899737708e+00	8.715479760697220968e+00	8.780674379886709957e+00
8.367375846023628938e+00	8.691905086838790595e+00	8.788664107571809936e+00
8.333736743416043424e+00	8.665794383247000354e+00	8.793555457499877548e+00
8.301370115471463862e+00	8.637405654061659277e+00	8.795238681591673213e+00
8.270628124578133011e+00	8.607026952002938103e+00	8.793637809339420741e+00
8.241844703281294926e+00	8.574972895100374970e+00	8.788712659831293905e+00
8.215331980089381148e+00	8.541580739285745238e+00	8.780460430808521011e+00
8.191377127156718174e+00	8.507206083922055129e+00	8.768916806422001997e+00
8.170239653552167525e+00	8.472218297142685373e+00	8.754156533169448196e+00
8.152149153689418171e+00	8.436995754632834021e+00	8.736293423715412843e+00
8.137303507344194387e+00	8.401920988899737708e+00	8.715479760697220968e+00
8.125867516016601400e+00	8.367375846023628938e+00	8.691905086838790595e+00
8.117971950601136299e+00	8.333736743416043424e+00	8.665794383247000354e+00
8.113712977668511073e+00	8.301370115471463862e+00	8.637405654061659277e+00
8.113151926284722038e+00	8.270628124578133011e+00	8.607026952002938103e+00
8.116315354219377554e+00	8.241844703281294926e+00	8.574972895100374970e+00
8.123195371548021626e+00	8.215331980089381148e+00	8.541580739285745238e+00
8.133750180865508383e+00	8.191377127156718174e+00	8.507206083922055129e+00
8.147904796363908630e+00	8.170239653552167525e+00	8.472218297142685373e+00
8.165551908604474107e+00	8.152149153689418171e+00	8.436995754632834021e+00
8.186552867613583473e+00	8.137303507344194387e+00	8.401920988899737708e+00
8.210738763627601244e+00	8.125867516016601400e+00	8.367375846023628938e+00
8.237911592070348732e+00	8.117971950601136299e+00	8.333736743416043424e+00
8.267845496847360920e+00	8.113712977668511073e+00	8.301370115471463862e+00
8.300288093476893891e+00	8.113151926284722038e+00	8.270628124578133011e+00
8.334961880661563072e+00	8.116315354219377554e+00	8.241844703281294926e+00
8.371565755370394157e+00	8.123195371548021626e+00	8.215331980089381148e+00
8.409776652103298389e+00	8.133750180865508383e+00	8.191377127156718174e+00
8.449251331522471986e+00	8.147904796363908630e+00	8.170239653552167525e+00
8.489628346850752294e+00	8.165551908604474107e+00	8.152149153689418171e+00
8.530530218166584078e+00	8.186552867613583473e+00	8.137303507344194387e+00
8.571565844800078438e+00	8.210738763627601244e+00	8.125867516016601400e+00
8.612333184309074241e+00	8.237911592070348732e+00	8.117971950601136299e+00
8.652422222871830826e+00	8.267845496847360920e+00	8.113712977668511073e+00
8.691418256295726508e+00	8.300288093476893891e+00	8.113151926284722038e+00
8.728905493179489383e+00	8.334961880661563072e+00	8.116315354219377554e+00
8.764470982112758435e+00	8.371565755370394157e+00	8.123195371548021626e+00
8.797708853259836204e+00	8.409776652103298389e+00	8.133750180865508383e+00
8.828224851453809308e+00	8.449251331522471986e+00	8.147904796363908630e+00
8.855641123325455055e+00	8.489628346850752294e+00	8.165551908604474107e+00
8.879601205424231480e+00	8.530530218166584078e+00	8.186552867613583473e+00
8.899775144288765816e+00	8.571565844800078438e+00	8.210738763627601244e+00
8.915864663638066290e+00	8.612333184309074241e+00	8.237911592070348732e+00
8.927608279029870531e+00	8.652422222871830826e+00	8.267845496847360920e+00
8.934786247294466577e+00	8.691418256295726508e+00	8.300288093476893891e+00
8.937225227669376437e+00	8.728905493179489383e+00	8.334961880661563072e+00
8.934802524697277093e+00	8.764470982112758435e+00	8.371565755370394157e+00
8.927449780411814473e+00	8.797708853259836204e+00	8.409776652103298389e+00
8.915155985806235250e+00	8.828224851453809308e+00	8.449251331522471986e+00
8.897969689552635231e+00	8.855641123325455055e+00	8.489628346850752294e+00
8.876000295658728945e+00	8.879601205424231480e+00	8.530530218166584078e+00
8.849418361154187451e+00	8.899775144288765816e+00	8.571565844800078438e+00
8.818454829588629806e+00	8.915864663638066290e+00	8.612333184309074241e+00
8.783399165341593928e+00	8.927608279029870531e+00	8.652422222871830826e+00
8.744596386391755516e+00	8.934786247294466577e+00	8.691418256295726508e+00
8.702443027868490333e+00	8.937225227669376437e+00	8.728905493179489383e+00
8.657382103785138838e+00	8.934802524697277093e+00	8.764470982112758435e+00
8.609897168071379170e+00	8.927449780411814473e+00	8.797708853259836204e+00
8.560505606609314810e+00	8.915155985806235250e+00	8.828224851453809308e+00
8.509751317774590262e+00	8.897969689552635231e+00	8.855641123325455055e+00
8.458196958566905010e+00	8.876000295658728945e+00	8.879601205424231480e+00
8.406415945707342630e+00	8.849418361154187451e+00	8.899775144288765816e+00
8.354984405437384964e+00	8.818454829588629806e+00	8.915864663638066290e+00
8.304473262012244561e+00	8.783399165341593928e+00	8.927608279029870531e+00
8.255440643366421583e+00	8.744596386391755516e+00	8.934786247294466577e+00
8.208424763931724044e+00	8.702443027868490333e+00	8.937225227669376437e+00
8.163937420291315306e+00	8.657382103785138838e+00	8.934802524697277093e+00
8.122458206739599618e+00	8.609897168071379170e+00	8.927449780411814473e+00
8.084429526550414025e+00	8.560505606609314810e+00	8.915155985806235250e+00
8.050252442555466459e+00	8.509751317774590262e+00	8.897969689552635231e+00
8.020283379159458548e+00	8.458196958566905010e+00	8.876000295658728945e+00
7.994831658657788331e+00	8.406415945707342630e+00	8.849418361154187451e+00
7.974157828917472379e+00	8.354984405437384964e+00	8.818454829588629806e+00
7.958472718067427287e+00	8.304473262012244561e+00	8.783399165341593928e+00
7.947937135426593080e+00	8.255440643366421583e+00	8.744596386391755516e+00
7.942662126756570018e+00	8.208424763931724044e+00	8.702443027868490333e+00
7.942709686037787264e+00	8.163937420291315306e+00	8.657382103785138838e+00
7.948093825056483652e+00	8.122458206739599618e+00	8.609897168071379170e+00
7.958781905674126023e+00	8.084429526550414025e+00	8.560505606609314810e+00
7.974696147110122979e+00	8.050252442555466459e+00	8.509751317774590262e+00
7.995715231198296635e+00	8.020283379159458548e+00	8.458196958566905010e+00
8.021675941642552488e+00	7.994831658657788331e+00	8.406415945707342630e+00
8.052374788075036705e+00	7.974157828917472379e+00	8.354984405437384964e+00
8.087569581532978447e+00	7.958472718067427287e+00	8.304473262012244561e+00
8.126980944205712376e+00	7.947937135426593080e+00	8.255440643366421583e+00
8.170293752422839617e+00	7.942662126756570018e+00	8.208424763931724044e+00
8.217158527394513357e+00	7.942709686037787264e+00	8.163937420291315306e+00
8.267192802778261296e+00	7.948093825056483652e+00	8.122458206739599618e+00
8.319982511389925506e+00	7.958781905674126023e+00	8.084429526550414025e+00
8.375083444992842630e+00	7.974696147110122979e+00	8.050252442555466459e+00
8.432022850803241099e+00	7.995715231198296635e+00	8.020283379159458548e+00
8.490301235859661233e+00	8.021675941642552488e+00	7.994831658657788331e+00
8.549394455431746920e+00	8.052374788075036705e+00	7.974157828917472379e+00
8.608756163886740254e+00	8.087569581532978447e+00	7.958472718067427287e+00
8.667820705574309059e+00	8.126980944205712376e+00	7.947937135426593080e+00
8.726006519010205409e+00	8.170293752422839617e+00	7.942662126756570018e+00
8.782720119626118205e+00	8.217158527394513357e+00	7.942709686037787264e+00
8.837360714333899026e+00	8.267192802778261296e+00	7.948093825056483652e+00
8.889325484926960286e+00	8.319982511389925506e+00	7.958781905674126023e+00
8.938015556825885000e+00	8.375083444992842630e+00	7.974696147110122979e+00
8.982842644949908362e+00	8.432022850803241099e+00	7.995715231198296635e+00
9.023236339858073052e+00	8.490301235859661233e+00	8.021675941642552488e+00
9.058651965316133925e+00	8.549394455431746920e+00	8.052374788075036705e+00
9.088578903976756607e+00	8.608756163886740254e+00	8.087569581532978447e+00
9.112549252113254283e+00	8.667820705574309059e+00	8.126980944205712376e+00
9.130146628859170832e+00	8.726006519010205409e+00	8.170293752422839617e+00
9.141014932026733320e+00	8.782720119626118205e+00	8.217158527394513357e+00
9.144866803404609001e+00	8.837360714333899026e+00	8.267192802778261296e+00
9.141491543716794510e+00	8.889325484926960286e+00	8.319982511389925506e+00
9.130762203415621059e+00	8.938015556825885000e+00	8.375083444992842630e+00
9.112641572273842527e+00	8.982842644949908362e+00	8.432022850803241099e+00
9.087186800061525460e+00	9.023236339858073052e+00	8.490301235859661233e+00
9.054552403602306399e+00	9.058651965316133925e+00	8.549394455431746920e+00
9.014991452598808408e+00	9.088578903976756607e+00	8.608756163886740254e+00
8.968854777280760970e+00	9.112549252113254283e+00	8.667820705574309059e+00
8.916588103634616402e+00	9.130146628859170832e+00	8.726006519010205409e+00
8.858727094174721373e+00	9.141014932026733320e+00	8.782720119626118205e+00
8.795890350438051897e+00	9.144866803404609001e+00	8.837360714333899026e+00
8.728770513413360632e+00	9.141491543716794510e+00	8.889325484926960286e+00
8.658123675284636889e+00	9.130762203415621059e+00	8.938015556825885000e+00
8.584757385416253328e+00	9.112641572273842527e+00	8.982842644949908362e+00
8.509517590972473400e+00	9.087186800061525460e+00	9.023236339858073052e+00
8.433274894180744496e+00	9.054552403602306399e+00	9.058651965316133925e+00
8.356910531288175292e+00	9.014991452598808408e+00	9.088578903976756607e+00
8.281302481287880823e+00	8.968854777280760970e+00	9.112549252113254283e+00
8.207312095495119308e+00	8.916588103634616402e+00	9.130146628859170832e+00
8.135771603439456712e+00	8.858727094174721373e+00	9.141014932026733320e+00
8.067472798990298344e+00	8.795890350438051897e+00	9.144866803404609001e+00
8.003157146843179248e+00	8.728770513413360632e+00	9.141491543716794510e+00
7.943507477820598517e+00	8.658123675284636889e+00	9.130762203415621059e+00
7.889141366513679365e+00	8.584757385416253328e+00	9.112641572273842527e+00
7.840606211121173175e+00	8.509517590972473400e+00	9.087186800061525460e+00
7.798375966978548846e+00	8.433274894180744496e+00	9.054552403602306399e+00
7.762849425527499569e+00	8.356910531288175292e+00	9.014991452598808408e+00
7.734349881764694956e+00	8.281302481287880823e+00	8.968854777280760970e+00
7.713125996961716524e+00	8.207312095495119308e+00	8.916588103634616402e+00
7.699353640148984823e+00	8.135771603439456712e+00	8.858727094174721373e+00
7.693138481142748120e+00	8.067472798990298344e+00	8.795890350438051897e+00
7.694519108718436584e+00	8.003157146843179248e+00	8.728770513413360632e+00
7.703470458355101691e+00	7.943507477820598517e+00	8.658123675284636889e+00
7.719907352957998903e+00	7.889141366513679365e+00	8.584757385416253328e+00
7.743687985162612364e+00	7.840606211121173175e+00	8.509517590972473400e+00
7.774617199332065631e+00	7.798375966978548846e+00	8.433274894180744496e+00
7.812449463444389508e+00	7.762849425527499569e+00	8.356910531288175292e+00
7.856891454234390615e+00	7.734349881764694956e+00	8.281302481287880823e+00
7.907604211999515798e+00	7.713125996961716524e+00	8.207312095495119308e+00
7.964204853483973778e+00	7.699353640148984823e+00	8.135771603439456712e+00
8.026267861573707307e+00	7.693138481142748120e+00	8.067472798990298344e+00
8.093325998747353367e+00	7.694519108718436584e+00	8.003157146843179248e+00
8.164870917087270641e+00	7.703470458355101691e+00	7.943507477820598517e+00
8.240353561020915762e+00	7.719907352957998903e+00	7.889141366513679365e+00
8.319184479741064564e+00	7.743687985162612364e+00	7.840606211121173175e+00
8.400734184330145737e+00	7.774617199332065631e+00	7.798375966978548846e+00
8.484333699802158790e+00	7.812449463444389508e+00	7.762849425527499569e+00
8.569275474268364334e+00	7.856891454234390615e+00	7.734349881764694956e+00
8.654814815770158987e+00	7.907604211999515798e+00	7.713125996961716524e+00
8.740172031372976491e+00	7.964204853483973778e+00	7.699353640148984823e+00
8.824535442077225511e+00	8.026267861573707307e+00	7.693138481142748120e+00
8.907065440026819658e+00	8.093325998747353367e+00	7.694519108718436584e+00
8.986899740333518238e+00	8.164870917087270641e+00	7.703470458355101691e+00
9.063159957512715081e+00	8.240353561020915762e+00	7.719907352957998903e+00
9.134959605050811504e+00	8.319184479741064564e+00	7.743687985162612364e+00
9.201413575218463592e+00	8.400734184330145737e+00	7.774617199332065631e+00
9.261649104504087404e+00	8.484333699802158790e+00	7.812449463444389508e+00
9.314818168115184704e+00	8.569275474268364334e+00	7.856891454234390615e+00
9.360111175759218582e+00	8.654814815770158987e+00	7.907604211999515798e+00
9.396771762145329276e+00	8.740172031372976491e+00	7.964204853483973778e+00
9.424112382140755528e+00	8.824535442077225511e+00	8.026267861573707307e+00
9.441530336150572467e+00	8.907065440026819658e+00	8.093325998747353367e+00
9.448523770988641601e+00	8.986899740333518238e+00	8.164870917087270641e+00
9.444707131073384332e+00	9.063159957512715081e+00	8.240353561020915762e+00
9.429825480587897601e+00	9.134959605050811504e+00	8.319184479741064564e+00
9.403767085779819013e+00	9.201413575218463592e+00	8.400734184330145737e+00
9.366573643857799780e+00	9.261649104504087404e+00	8.484333699802158790e+00
9.318447575826757756e+00	9.314818168115184704e+00	8.569275474268364334e+00
9.259755868081704477e+00	9.360111175759218582e+00	8.654814815770158987e+00
9.191030052116255789e+00	9.396771762145329276e+00	8.740172031372976491e+00
9.112962050747373866e+00	9.424112382140755528e+00	8.824535442077225511e+00
9.026395787015012218e+00	9.441530336150572467e+00	8.907065440026819658e+00
8.932314639446882865e+00	9.448523770988641601e+00	8.986899740333518238e+00
8.831825023103641925e+00	9.444707131073384332e+00	9.063159957512715081e+00
8.726136566387506122e+00	9.429825480587897601e+00	9.134959605050811504e+00
8.616539525071264194e+00	9.403767085779819013e+00	9.201413575218463592e+00
8.504380214230756962e+00	9.366573643857799780e+00	9.261649104504087404e+00
8.391035334752386277e+00	9.318447575826757756e+00	9.314818168115184704e+00
8.277886116219439927e+00	9.259755868081704477e+00	9.360111175759218582e+00
8.166293188868595010e+00	9.191030052116255789e+00	9.396771762145329276e+00
8.057573035172515219e+00	9.112962050747373866e+00	9.424112382140755528e+00
7.952976762121304333e+00	9.026395787015012218e+00	9.441530336150572467e+00
7.853671787902716694e+00	8.932314639446882865e+00	9.448523770988641601e+00
7.760726863574763712e+00	8.831825023103641925e+00	9.444707131073384332e+00
7.675100665003152578e+00	8.726136566387506122e+00	9.429825480587897601e+00
7.597634006280126862e+00	8.616539525071264194e+00	9.403767085779819013e+00
7.529045555216030472e+00	8.504380214230756962e+00	9.366573643857799780e+00
7.469930784146558089e+00	8.391035334752386277e+00	9.318447575826757756e+00
7.420763772119320478e+00	8.277886116219439927e+00	9.259755868081704477e+00
7.381901391215333952e+00	8.166293188868595010e+00	9.191030052116255789e+00
7.353589360971404254e+00	8.057573035172515219e+00	9.112962050747373866e+00
7.335969638619859623e+00	7.952976762121304333e+00	9.026395787015012218e+00
7.329088625172444083e+00	7.853671787902716694e+00	8.932314639446882865e+00
7.332905702972109196e+00	7.760726863574763712e+00	8.831825023103641925e+00
7.347301673351410045e+00	7.675100665003152578e+00	8.726136566387506122e+00
7.372086727617298330e+00	7.597634006280126862e+00	8.616539525071264194e+00
7.407007655373443633e+00	7.529045555216030472e+00	8.504380214230756962e+00
7.451754066659853848e+00	7.469930784146558089e+00	8.391035334752386277e+00
7.505963475003309071e+00	7.420763772119320478e+00	8.277886116219439927e+00
7.569225154746593631e+00	7.381901391215333952e+00	8.166293188868595010e+00
7.641082746468275566e+00	7.353589360971404254e+00	8.057573035172515219e+00
7.721035638292372383e+00	7.335969638619859623e+00	7.952976762121304333e+00
7.808539198489422795e+00	7.329088625172444083e+00	7.853671787902716694e+00
7.903003976565073252e+00	7.332905702972109196e+00	7.760726863574763712e+00
8.003794026913444881e+00	7.347301673351410045e+00	7.675100665003152578e+00
8.110224542109802925e+00	7.372086727617298330e+00	7.597634006280126862e+00
8.221559013030057983e+00	7.407007655373443633e+00	7.529045555216030472e+00
8.337006161036311980e+00	7.451754066659853848e+00	7.469930784146558089e+00
8.455716913975054538e+00	7.505963475003309071e+00	7.420763772119320478e+00
8.576781722796958718e+00	7.569225154746593631e+00	7.381901391215333952e+00
8.699228538811805578e+00	7.641082746468275566e+00	7.353589360971404254e+00
8.822021791937952884e+00	7.721035638292372383e+00	7.335969638619859623e+00
8.944062726153651610e+00	7.808539198489422795e+00	7.329088625172444083e+00
9.064191457410267105e+00	7.903003976565073252e+00	7.332905702972109196e+00
9.181191118597938683e+00	8.003794026913444881e+00	7.347301673351410045e+00
9.293794442292643510e+00	8.110224542109802925e+00	7.372086727617298330e+00
9.400693101115093597e+00	8.221559013030057983e+00	7.407007655373443633e+00
9.500550073639526971e+00	8.337006161036311980e+00	7.451754066659853848e+00
9.592015227208861461e+00	8.455716913975054538e+00	7.505963475003309071e+00
9.673744204796019375e+00	8.576781722796958718e+00	7.569225154746593631e+00
9.744420569595403592e+00	8.699228538811805578e+00	7.641082746468275566e+00
9.802780998736286833e+00	8.822021791937952884e+00	7.721035638292372383e+00
9.847643129471366663e+00	8.944062726153651610e+00	7.808539198489422795e+00
9.877935453793654119e+00	9.064191457410267105e+00	7.903003976565073252e+00
9.892728440771085374e+00	9.181191118597938683e+00	8.003794026913444881e+00
9.891265853867528435e+00	9.293794442292643510e+00	8.110224542109802925e+00
9.872995040489103147e+00	9.400693101115093597e+00	8.221559013030057983e+00
9.837594822803673367e+00	9.500550073639526971e+00	8.337006161036311980e+00
9.784999533300592134e+00	9.592015227208861461e+00	8.455716913975054538e+00
9.715417735109644681e+00	9.673744204796019375e+00	8.576781722796958718e+00
9.629344261439019448e+00	9.744420569595403592e+00	8.699228538811805578e+00
9.527564409641188448e+00	9.802780998736286833e+00	8.822021791937952884e+00
9.411149433235513229e+00	9.847643129471366663e+00	8.944062726153651610e+00
9.281442878624314829e+00	9.877935453793654119e+00	9.064191457410267105e+00
9.140037789613451480e+00	9.892728440771085374e+00	9.181191118597938683e+00
8.988745318985992938e+00	9.891265853867528435e+00	9.293794442292643510e+00
8.829555801134628013e+00	9.872995040489103147e+00	9.400693101115093597e+00
8.664593808213174597e+00	9.837594822803673367e+00	9.500550073639526971e+00
8.496069090923617395e+00	9.784999533300592134e+00	9.592015227208861461e+00
8.326225557336879746e+00	9.715417735109644681e+00	9.673744204796019375e+00
8.157290544294646395e+00	9.629344261439019448e+00	9.744420569595403592e+00
7.991426576454712105e+00	9.527564409641188448e+00	9.802780998736286833e+00
7.830687595029682591e+00	9.411149433235513229e+00	9.847643129471366663e+00
7.676981294435614167e+00	9.281442878624314829e+00	9.877935453793654119e+00
7.532038765533658697e+00	9.140037789613451480e+00	9.892728440771085374e+00
7.397392151649520464e+00	8.988745318985992938e+00	9.891265853867528435e+00
7.274360522884234292e+00	8.829555801134628013e+00	9.872995040489103147e+00
7.164043706843220782e+00	8.664593808213174597e+00	9.837594822803673367e+00
7.067323413534528420e+00	8.496069090923617395e+00	9.784999533300592134e+00
6.984870681967144890e+00	8.326225557336879746e+00	9.715417735109644681e+00
6.917158467403234923e+00	8.157290544294646395e+00	9.629344261439019448e+00
6.864478081689481037e+00	7.991426576454712105e+00	9.527564409641188448e+00
6.826958185799990808e+00	7.830687595029682591e+00	9.411149433235513229e+00
6.804585098278431943e+00	7.676981294435614167e+00	9.281442878624314829e+00
6.797223306600282733e+00	7.532038765533658697e+00	9.140037789613451480e+00
6.804635230534125334e+00	7.397392151649520464e+00	8.988745318985992938e+00
6.826499468520589531e+00	7.274360522884234292e+00	8.829555801134628013e+00
6.862426943808297430e+00	7.164043706843220782e+00	8.664593808213174597e+00
6.911974544083991034e+00	7.067323413534528420e+00	8.496069090923617395e+00
6.974656007959401549e+00	6.984870681967144890e+00	8.326225557336879746e+00
7.049949948936893307e+00	6.917158467403234923e+00	8.157290544294646395e+00
7.137305020535513300e+00	6.864478081689481037e+00	7.991426576454712105e+00
7.236142315794944047e+00	6.826958185799990808e+00	7.830687595029682591e+00
7.345855162888423884e+00	6.804585098278431943e+00	7.676981294435614167e+00
7.465806529754240195e+00	6.797223306600282733e+00	7.532038765533658697e+00
7.595324288823328551e+00	6.804635230534125334e+00	7.397392151649520464e+00
7.733694622599374568e+00	6.826499468520589531e+00	7.274360522884234292e+00
7.880153876419174530e+00	6.862426943808297430e+00	7.164043706843220782e+00
8.033879190175223783e+00	6.911974544083991034e+00	7.067323413534528420e+00
8.193978269527264047e+00	6.974656007959401549e+00	6.984870681967144890e+00
8.359478691831940367e+00	7.049949948936893307e+00	6.917158467403234923e+00
8.529317184455850409e+00	7.137305020535513300e+00	6.864478081689481037e+00
8.702329364030413572e+00	7.236142315794944047e+00	6.826958185799990808e+00
8.877240484039585766e+00	7.345855162888423884e+00	6.804585098278431943e+00
9.052657802929976683e+00	7.465806529754240195e+00	6.797223306600282733e+00
9.227065252031719567e+00	7.595324288823328551e+00	6.804635230534125334e+00
9.398821146388895542e+00	7.733694622599374568e+00	6.826499468520589531e+00
9.566159734423536065e+00	7.880153876419174530e+00	6.862426943808297430e+00
9.727197414314717960e+00	8.033879190175223783e+00	6.911974544083991034e+00
9.879944444108666346e+00	8.193978269527264047e+00	6.974656007959401549e+00
1.002232292526024615e+01	8.359478691831940367e+00	7.049949948936893307e+00
1.015219173103924177e+01	8.529317184455850409e+00	7.137305020535513300e+00
1.026737886792997401e+01	8.702329364030413572e+00	7.236142315794944047e+00
1.036572148798378201e+01	8.877240484039585766e+00	7.345855162888423884e+00
1.044511340587717285e+01	9.052657802929976683e+00	7.465806529754240195e+00
1.050355951648358399e+01	9.227065252031719567e+00	7.595324288823328551e+00
1.053923596783410233e+01	9.398821146388895542e+00	7.733694622599374568e+00
1.055055434430896710e+01	9.566159734423536065e+00	7.880153876419174530e+00
1.053622749456152086e+01	9.727197414314717960e+00	8.033879190175223783e+00
1.049533405184446444e+01	9.879944444108666346e+00	8.193978269527264047e+00
1.042737820763001011e+01	1.002232292526024615e+01	8.359478691831940367e+00
1.033234098670677881e+01	1.015219173103924177e+01	8.529317184455850409e+00
1.021071920640442343e+01	1.026737886792997401e+01	8.702329364030413572e+00
1.006354854542943933e+01	1.036572148798378201e+01	8.877240484039585766e+00
9.892407735906161292e+00	1.044511340587717285e+01	9.052657802929976683e+00
9.699401826613938127e+00	1.050355951648358399e+01	9.227065252031719567e+00
9.487123702890313481e+00	1.053923596783410233e+01	9.398821146388895542e+00
9.258594499445292669e+00	1.055055434430896710e+01	9.566159734423536065e+00
9.017185075546844786e+00	1.053622749456152086e+01	9.727197414314717960e+00
8.766522179692387340e+00	1.049533405184446444e+01	9.879944444108666346e+00
8.510384148820289596e+00	1.042737820763001011e+01	1.002232292526024615e+01
8.252591819787472360e+00	1.033234098670677881e+01	1.015219173103924177e+01
7.996900675126957125e+00	1.021071920640442343e+01	1.026737886792997401e+01
7.746900058191892313e+00	1.006354854542943933e+01	1.036572148798378201e+01
7.505924600032607863e+00	9.892407735906161292e+00	1.044511340587717285e+01
7.276981891124899349e+00	9.699401826613938127e+00	1.050355951648358399e+01
7.062699043523008591e+00	9.487123702890313481e+00	1.053923596783410233e+01
6.865289286987507289e+00	9.258594499445292669e+00	1.055055434430896710e+01
6.686538289755118214e+00	9.017185075546844786e+00	1.053622749456152086e+01
6.527808630819746938e+00	8.766522179692387340e+00	1.049533405184446444e+01
6.390059875366835840e+00	8.510384148820289596e+00	1.042737820763001011e+01
6.273881069507400099e+00	8.252591819787472360e+00	1.033234098670677881e+01
6.179532178617541227e+00	7.996900675126957125e+00	1.021071920640442343e+01
6.106991010307865508e+00	7.746900058191892313e+00	1.006354854542943933e+01
6.056002426659974347e+00	7.505924600032607863e+00	9.892407735906161292e+00
6.026127086242951236e+00	7.276981891124899349e+00	9.699401826613938127e+00
6.016787489165832170e+00	7.062699043523008591e+00	9.487123702890313481e+00
6.027309661056801993e+00	6.865289286987507289e+00	9.258594499445292669e+00
6.056959351384054280e+00	6.686538289755118214e+00	9.017185075546844786e+00
6.104972101054362277e+00	6.527808630819746938e+00	8.766522179692387340e+00
6.170576932411493409e+00	6.390059875366835840e+00	8.510384148820289596e+00
6.253013723544831315e+00	6.273881069507400099e+00	8.252591819787472360e+00
6.351544550281889912e+00	6.179532178617541227e+00	7.996900675126957125e+00
6.465459422329658423e+00	6.106991010307865508e+00	7.746900058191892313e+00
6.594076917677516469e+00	6.056002426659974347e+00	7.505924600032607863e+00
6.736740246179422797e+00	6.026127086242951236e+00	7.276981891124899349e+00
6.892809263832172739e+00	6.016787489165832170e+00	7.062699043523008591e+00
7.061648927314005952e+00	6.027309661056801993e+00	6.865289286987507289e+00
7.242614635998714689e+00	6.056959351384054280e+00	6.686538289755118214e+00
7.435034866418862798e+00	6.104972101054362277e+00	6.527808630819746938e+00
7.638191470951136708e+00	6.170576932411493409e+00	6.390059875366835840e+00
7.851297995896123538e+00	6.253013723544831315e+00	6.273881069507400099e+00
8.073476380524370555e+00	6.351544550281889912e+00	6.179532178617541227e+00
8.303732433462659657e+00	6.465459422329658423e+00	6.106991010307865508e+00
8.540930550443908587e+00	6.594076917677516469e+00	6.056002426659974347e+00
8.783768241298522739e+00	6.736740246179422797e+00	6.026127086242951236e+00
9.030751176047695949e+00	6.892809263832172739e+00	6.016787489165832170e+00
9.280169639960238470e+00	7.061648927314005952e+00	6.027309661056801993e+00
9.530077502435796433e+00	7.242614635998714689e+00	6.056959351384054280e+00
9.778275047505639250e+00	7.435034866418862798e+00	6.104972101054362277e+00
1.002229727209579657e+01	7.638191470951136708e+00	6.170576932411493409e+00
1.025940951255800826e+01	7.851297995896123538e+00	6.253013723544831315e+00
1.048661248261303136e+01	8.073476380524370555e+00	6.351544550281889912e+00
1.070065895975724679e+01	8.303732433462659657e+00	6.465459422329658423e+00
1.089808439598409784e+01	8.540930550443908587e+00	6.594076917677516469e+00
1.107525359804793474e+01	8.783768241298522739e+00	6.736740246179422797e+00
1.122842526378484607e+01	9.030751176047695949e+00	6.892809263832172739e+00
1.135383551763385768e+01	9.280169639960238470e+00	7.061648927314005952e+00
1.144780061570912189e+01	9.530077502435796433e+00	7.242614635998714689e+00
1.150683766849359557e+01	9.778275047505639250e+00	7.435034866418862798e+00
1.152780057721764351e+01	1.002229727209579657e+01	7.638191470951136708e+00
1.150802647307736315e+01	1.025940951255800826e+01	7.851297995896123538e+00
1.144548592840927270e+01	1.048661248261303136e+01	8.073476380524370555e+00
1.133892828838397726e+01	1.070065895975724679e+01	8.303732433462659657e+00
1.118801192500978026e+01	1.089808439598409784e+01	8.540930550443908587e+00
1.099340835186809251e+01	1.107525359804793474e+01	8.783768241298522739e+00
1.075686925805194250e+01	1.122842526378484607e+01	9.030751176047695949e+00
1.048124685356820507e+01	1.135383551763385768e+01	9.280169639960238470e+00
1.017046056079333560e+01	1.144780061570912189e+01	9.530077502435796433e+00
9.829406940265721815e+00	1.150683766849359557e+01	9.778275047505639250e+00
9.463814485982682712e+00	1.152780057721764351e+01	1.002229727209579657e+01
9.080050040645458509e+00	1.150802647307736315e+01	1.025940951255800826e+01
8.684888398868533699e+00	1.144548592840927270e+01	1.048661248261303136e+01
8.285260489159631092e+00	1.133892828838397726e+01	1.070065895975724679e+01
7.887997759593073255e+00	1.118801192500978026e+01	1.089808439598409784e+01
7.499590672683840609e+00	1.099340835186809251e+01	1.107525359804793474e+01
7.125977489503051210e+00	1.075686925805194250e+01	1.122842526378484607e+01
6.772376067342947614e+00	1.048124685356820507e+01	1.135383551763385768e+01
6.443166755746373653e+00	1.017046056079333560e+01	1.144780061570912189e+01
6.141829353797976232e+00	9.829406940265721815e+00	1.150683766849359557e+01
5.870932200948088209e+00	9.463814485982682712e+00	1.152780057721764351e+01
5.632167408747089432e+00	9.080050040645458509e+00	1.150802647307736315e+01
5.426423386745055311e+00	8.684888398868533699e+00	1.144548592840927270e+01
5.253884314857018900e+00	8.285260489159631092e+00	1.133892828838397726e+01
5.114145987844237240e+00	7.887997759593073255e+00	1.118801192500978026e+01
5.006338265092288964e+00	7.499590672683840609e+00	1.099340835186809251e+01
4.929245875706012470e+00	7.125977489503051210e+00	1.075686925805194250e+01
4.881421217926555478e+00	6.772376067342947614e+00	1.048124685356820507e+01
4.861284758074570611e+00	6.443166755746373653e+00	1.017046056079333560e+01
4.867210455962970528e+00	6.141829353797976232e+00	9.829406940265721815e+00
4.897595181611105630e+00	5.870932200948088209e+00	9.463814485982682712e+00
4.950912277768300562e+00	5.632167408747089432e+00	9.080050040645458509e+00
5.025750258434082518e+00	5.426423386745055311e+00	8.684888398868533699e+00
5.120838148657519184e+00	5.253884314857018900e+00	8.285260489159631092e+00
5.235059220108626121e+00	5.114145987844237240e+00	7.887997759593073255e+00
5.367454922143136464e+00	5.006338265092288964e+00	7.499590672683840609e+00
5.517220708859235323e+00	4.929245875706012470e+00	7.125977489503051210e+00
5.683695270678515321e+00	4.881421217926555478e+00	6.772376067342947614e+00
5.866344435913140032e+00	4.861284758074570611e+00	6.443166755746373653e+00
6.064740745117350507e+00	4.867210455962970528e+00	6.141829353797976232e+00
6.278539441361931317e+00	4.897595181611105630e+00	5.870932200948088209e+00
6.507451378415928467e+00	4.950912277768300562e+00	5.632167408747089432e+00
6.751213136538048332e+00	5.025750258434082518e+00	5.426423386745055311e+00
7.009554459258092507e+00	5.120838148657519184e+00	5.253884314857018900e+00
7.282162989595094338e+00	5.235059220108626121e+00	5.114145987844237240e+00
7.568646195732354975e+00	5.367454922143136464e+00	5.006338265092288964e+00
7.868490340134131955e+00	5.517220708859235323e+00	4.929245875706012470e+00
8.181016369895957041e+00	5.683695270678515321e+00	4.881421217926555478e+00
8.505332699302901034e+00	5.866344435913140032e+00	4.861284758074570611e+00
8.840285029907201775e+00	6.064740745117350507e+00	4.867210455962970528e+00
9.184403622666389211e+00	6.278539441361931317e+00	4.897595181611105630e+00
9.535848815586245308e+00	6.507451378415928467e+00	4.950912277768300562e+00
9.892356082939850026e+00	6.751213136538048332e+00	5.025750258434082518e+00
1.025118256888639934e+01	7.009554459258092507e+00	5.120838148657519184e+00
1.060905780158223521e+01	7.282162989595094338e+00	5.235059220108626121e+00
1.096214219198657780e+01	7.568646195732354975e+00	5.367454922143136464e+00
1.130599791095681717e+01	7.868490340134131955e+00	5.517220708859235323e+00
1.163557775417783446e+01	8.181016369895957041e+00	5.683695270678515321e+00
1.194523854126260254e+01	8.505332699302901034e+00	5.866344435913140032e+00
1.222878629779548909e+01	8.840285029907201775e+00	6.064740745117350507e+00
1.247956072838861985e+01	9.184403622666389211e+00	6.278539441361931317e+00
1.269056604740871563e+01	9.535848815586245308e+00	6.507451378415928467e+00
1.285465380471594266e+01	9.892356082939850026e+00	6.751213136538048332e+00
1.296476064904958392e+01	1.025118256888639934e+01	7.009554459258092507e+00
1.301419980722723047e+01	1.060905780158223521e+01	7.282162989595094338e+00
1.299699937855736209e+01	1.096214219198657780e+01	7.568646195732354975e+00
1.290827356678554594e+01	1.130599791095681717e+01	7.868490340134131955e+00
1.274460526641698266e+01	1.163557775417783446e+01	8.181016369895957041e+00
1.250441096221967108e+01	1.194523854126260254e+01	8.505332699302901034e+00
1.218825303973326513e+01	1.222878629779548909e+01	8.840285029907201775e+00
1.179906190838042335e+01	1.247956072838861985e+01	9.184403622666389211e+00
1.134223229701759372e+01	1.269056604740871563e+01	9.535848815586245308e+00
1.082556569795958978e+01	1.285465380471594266e+01	9.892356082939850026e+00
1.025904429411523466e+01	1.296476064904958392e+01	1.025118256888639934e+01
9.654439653556281087e+00	1.301419980722723047e+01	1.060905780158223521e+01
9.024779585058746889e+00	1.299699937855736209e+01	1.096214219198657780e+01
8.383715440097008198e+00	1.290827356678554594e+01	1.130599791095681717e+01
7.744846203446043909e+00	1.274460526641698266e+01	1.163557775417783446e+01
7.121061987636072566e+00	1.250441096221967108e+01	1.194523854126260254e+01
6.523966592763375871e+00	1.218825303973326513e+01	1.222878629779548909e+01
5.963427133838486327e+00	1.179906190838042335e+01	1.247956072838861985e+01
5.447280754527536573e+00	1.134223229701759372e+01	1.269056604740871563e+01
4.981207732141819555e+00	1.082556569795958978e+01	1.285465380471594266e+01
4.568760672644280874e+00	1.025904429411523466e+01	1.296476064904958392e+01
4.211524131484385869e+00	9.654439653556281087e+00	1.301419980722723047e+01
3.909369676613883904e+00	9.024779585058746889e+00	1.299699937855736209e+01
3.660768431805544676e+00	8.383715440097008198e+00	1.290827356678554594e+01
3.463125553101218834e+00	7.744846203446043909e+00	1.274460526641698266e+01
3.313107213108280824e+00	7.121061987636072566e+00	1.250441096221967108e+01
3.206938624371391988e+00	6.523966592763375871e+00	1.218825303973326513e+01
3.140659795097166640e+00	5.963427133838486327e+00	1.179906190838042335e+01
3.110332928422220533e+00	5.447280754527536573e+00	1.134223229701759372e+01
3.112201029471989955e+00	4.981207732141819555e+00	1.082556569795958978e+01
3.142801201299151970e+00	4.568760672644280874e+00	1.025904429411523466e+01
3.199038429879665468e+00	4.211524131484385869e+00	9.654439653556281087e+00
3.278226684434659255e+00	3.909369676613883904e+00	9.024779585058746889e+00
3.378104248650367403e+00	3.660768431805544676e+00	8.383715440097008198e+00
3.496829683627495466e+00	3.463125553101218834e+00	7.744846203446043909e+00
3.632963975749711860e+00	3.313107213108280824e+00	7.121061987636072566e+00
3.785443440635275714e+00	3.206938624371391988e+00	6.523966592763375871e+00
3.953546969158303170e+00	3.140659795097166640e+00	5.963427133838486327e+00
4.136860290095536463e+00	3.110332928422220533e+00	5.447280754527536573e+00
4.335239123531774652e+00	3.112201029471989955e+00	4.981207732141819555e+00
4.548772420583047982e+00	3.142801201299151970e+00	4.568760672644280874e+00
4.777746323127563421e+00	3.199038429879665468e+00	4.211524131484385869e+00
5.022609018457153240e+00	3.278226684434659255e+00	3.909369676613883904e+00
5.283936291020244091e+00	3.378104248650367403e+00	3.660768431805544676e+00
5.562397269386276655e+00	3.496829683627495466e+00	3.463125553101218834e+00
5.858719615519075496e+00	3.632963975749711860e+00	3.313107213108280824e+00
6.173653192499662268e+00	3.785443440635275714e+00	3.206938624371391988e+00
6.507931066690439970e+00	3.953546969158303170e+00	3.140659795097166640e+00
6.862226546022506923e+00	4.136860290095536463e+00	3.110332928422220533e+00
7.237104827847121058e+00	4.335239123531774652e+00	3.112201029471989955e+00
7.632967734161912432e+00	4.548772420583047982e+00	3.142801201299151970e+00
8.049989963324270192e+00	4.777746323127563421e+00	3.199038429879665468e+00
8.488045309556236262e+00	5.022609018457153240e+00	3.278226684434659255e+00
8.946621430404404052e+00	5.283936291020244091e+00	3.378104248650367403e+00
9.424722027760445542e+00	5.562397269386276655e+00	3.496829683627495466e+00
9.920755816168579599e+00	5.858719615519075496e+00	3.632963975749711860e+00
1.043241246623266072e+01	6.173653192499662268e+00	3.785443440635275714e+00
1.095652693020935509e+01	6.507931066690439970e+00	3.953546969158303170e+00
1.148893529108230993e+01	6.862226546022506923e+00	4.136860290095536463e+00
1.202432763361372814e+01	7.237104827847121058e+00	4.335239123531774652e+00
1.255610650001243656e+01	7.632967734161912432e+00	4.548772420583047982e+00
1.307626328733730325e+01	8.049989963324270192e+00	4.777746323127563421e+00
1.357528937764817023e+01	8.488045309556236262e+00	5.022609018457153240e+00
1.404214358796374107e+01	8.946621430404404052e+00	5.283936291020244091e+00
1.446430213600803327e+01	9.424722027760445542e+00	5.562397269386276655e+00
1.482792083345669454e+01	9.920755816168579599e+00	5.858719615519075496e+00
1.511814032399556851e+01	1.043241246623266072e+01	6.173653192499662268e+00
1.531956217664540176e+01	1.095652693020935509e+01	6.507931066690439970e+00
1.541691460923397905e+01	1.148893529108230993e+01	6.862226546022506923e+00
1.539590981071335207e+01	1.202432763361372814e+01	7.237104827847121058e+00
1.524426933517042571e+01	1.255610650001243656e+01	7.632967734161912432e+00
1.495286063027488588e+01	1.307626328733730325e+01	8.049989963324270192e+00
1.451684982139236091e+01	1.357528937764817023e+01	8.488045309556236262e+00
1.393673997452753177e+01	1.404214358796374107e+01	8.946621430404404052e+00
1.321913970660463988e+01	1.446430213600803327e+01	9.424722027760445542e+00
1.237710500373074574e+01	1.482792083345669454e+01	9.920755816168579599e+00
1.142992642040519335e+01	1.511814032399556851e+01	1.043241246623266072e+01
1.040229752761698734e+01	1.531956217664540176e+01	1.095652693020935509e+01
9.322892136260408691e+00	1.541691460923397905e+01	1.148893529108230993e+01
8.222480494480162605e+00	1.539590981071335207e+01	1.202432763361372814e+01
7.131803937825745621e+00	1.524426933517042571e+01	1.255610650001243656e+01
6.079478661727218736e+00	1.495286063027488588e+01	1.307626328733730325e+01
5.090196312513810994e+00	1.451684982139236091e+01	1.357528937764817023e+01
4.183431227726774893e+00	1.393673997452753177e+01	1.404214358796374107e+01
3.372767027603988943e+00	1.321913970660463988e+01	1.446430213600803327e+01
2.665845270969295022e+00	1.237710500373074574e+01	1.482792083345669454e+01
2.064843569591069183e+00	1.142992642040519335e+01	1.511814032399556851e+01
1.567329380791257165e+00	1.040229752761698734e+01	1.531956217664540176e+01
1.167315279325900734e+00	9.322892136260408691e+00	1.541691460923397905e+01
8.563563752625867886e-01	8.222480494480162605e+00	1.539590981071335207e+01
6.245679182466463697e-01	7.131803937825745621e+00	1.524426933517042571e+01
4.614867490367331460e-01	6.079478661727218736e+00	1.495286063027488588e+01
3.567427604249093775e-01	5.090196312513810994e+00	1.451684982139236091e+01
3.005393458554781461e-01	4.183431227726774893e+00	1.393673997452753177e+01
2.839629353363513631e-01	3.372767027603988943e+00	1.321913970660463988e+01
2.991522800857397968e-01	2.665845270969295022e+00	1.237710500373074574e+01
3.393608081439944968e-01	2.064843569591069183e+00	1.142992642040519335e+01
3.989430542974417016e-01	1.567329380791257165e+00	1.040229752761698734e+01
4.732913314775185065e-01	1.167315279325900734e+00	9.322892136260408691e+00
5.587431983648480927e-01	8.563563752625867886e-01	8.222480494480162605e+00
6.524749361456994023e-01	6.245679182466463697e-01	7.131803937825745621e+00
7.523916870017710590e-01	4.614867490367331460e-01	6.079478661727218736e+00
8.570212852331716702e-01	3.567427604249093775e-01	5.090196312513810994e+00
9.654160865351489873e-01	3.005393458554781461e-01	4.183431227726774893e+00
1.077065138313971548e+00	2.839629353363513631e-01	3.372767027603988943e+00
1.191817675608605409e+00	2.991522800857397968e-01	2.665845270969295022e+00
1.309818024621661969e+00	3.393608081439944968e-01	2.064843569591069183e+00
1.431451424705156850e+00	3.989430542974417016e-01	1.567329380791257165e+00
1.557299942579249086e+00	4.732913314775185065e-01	1.167315279325900734e+00
1.688107476615881453e+00	5.587431983648480927e-01	8.563563752625867886e-01
1.824752780930841256e+00	6.524749361456994023e-01	6.245679182466463697e-01
1.968229440501392258e+00	7.523916870017710590e-01	4.614867490367331460e-01
2.119631772179794371e+00	8.570212852331716702e-01	3.567427604249093775e-01
2.280145692668623436e+00	9.654160865351489873e-01	3.005393458554781461e-01
2.451043669016251147e+00	1.077065138313971548e+00	2.839629353363513631e-01
2.633682939417491209e+00	1.191817675608605409e+00	2.991522800857397968e-01
2.829506253945209160e+00	1.309818024621661969e+00	3.393608081439944968e-01
3.040044429695555106e+00	1.431451424705156850e+00	3.989430542974417016e-01
3.266920036914420233e+00	1.557299942579249086e+00	4.732913314775185065e-01
3.511851526428606096e+00	1.688107476615881453e+00	5.587431983648480927e-01
3.776657068310961929e+00	1.824752780930841256e+00	6.524749361456994023e-01
4.063257290644637365e+00	1.968229440501392258e+00	7.523916870017710590e-01
4.373675977919300628e+00	2.119631772179794371e+00	8.570212852331716702e-01
4.710037602007486335e+00	2.280145692668623436e+00	9.654160865351489873e-01
5.074560304271945377e+00	2.451043669016251147e+00	1.077065138313971548e+00
5.469542613020220934e+00	2.633682939417491209e+00	1.191817675608605409e+00
5.897341752917121482e+00	2.829506253945209160e+00	1.309818024621661969e+00
6.360340868474331444e+00	3.040044429695555106e+00	1.431451424705156850e+00
6.860901830312476690e+00	3.266920036914420233e+00	1.557299942579249086e+00
7.401299513350724446e+00	3.511851526428606096e+00	1.688107476615881453e+00
7.983632533592932568e+00	3.776657068310961929e+00	1.824752780930841256e+00
8.609704427002830229e+00	4.063257290644637365e+00	1.968229440501392258e+00
9.280868204774726848e+00	4.373675977919300628e+00	2.119631772179794371e+00
9.997826230840846762e+00	4.710037602007486335e+00	2.280145692668623436e+00
1.076037662619091861e+01	5.074560304271945377e+00	2.451043669016251147e+00
1.156709721393974810e+01	5.469542613020220934e+00	2.633682939417491209e+00
1.241495884611674327e+01	5.897341752917121482e+00	2.829506253945209160e+00
1.329886248125017545e+01	6.360340868474331444e+00	3.040044429695555106e+00
1.421109955905482991e+01	6.860901830312476690e+00	3.266920036914420233e+00
1.514074427907428877e+01	7.401299513350724446e+00	3.511851526428606096e+00
1.607300080645816109e+01	7.983632533592932568e+00	3.776657068310961929e+00
1.698854972415193743e+01	8.609704427002830229e+00	4.063257290644637365e+00
1.786296737430805592e+01	9.280868204774726848e+00	4.373675977919300628e+00
1.866632905981721890e+01	9.997826230840846762e+00	4.710037602007486335e+00
1.936314994660215305e+01	1.076037662619091861e+01	5.074560304271945377e+00
1.991285927598039507e+01	1.156709721393974810e+01	5.469542613020220934e+00
2.027103142991181883e+01	1.241495884611674327e+01	5.897341752917121482e+00
2.039159142954015991e+01	1.329886248125017545e+01	6.360340868474331444e+00
2.023014627136498333e+01	1.421109955905482991e+01	6.860901830312476690e+00
1.974844025442306616e+01	1.514074427907428877e+01	7.401299513350724446e+00
1.891967726494345214e+01	1.607300080645816109e+01	7.983632533592932568e+00
1.773411225707166494e+01	1.698854972415193743e+01	8.609704427002830229e+00
1.620395582744810881e+01	1.786296737430805592e+01	9.280868204774726848e+00
1.436638688907895656e+01	1.866632905981721890e+01	9.997826230840846762e+00
1.228349114152655197e+01	1.936314994660215305e+01	1.076037662619091861e+01
1.003836688318631509e+01	1.991285927598039507e+01	1.156709721393974810e+01
7.727465633420131041e+00	2.027103142991181883e+01	1.241495884611674327e+01
5.450264781564284178e+00	2.039159142954015991e+01	1.329886248125017545e+01
3.298233022221696231e+00	2.023014627136498333e+01	1.421109955905482991e+01
1.345361016700556522e+00	1.974844025442306616e+01	1.514074427907428877e+01
-3.578939026056644490e-01	1.891967726494345214e+01	1.607300080645816109e+01
-1.786407587393738394e+00	1.773411225707166494e+01	1.698854972415193743e+01
-2.938263137436495587e+00	1.620395582744810881e+01	1.786296737430805592e+01
-3.829908018131884084e+00	1.436638688907895656e+01	1.866632905981721890e+01
-4.490135541507552119e+00	1.228349114152655197e+01	1.936314994660215305e+01
-4.954246568119319960e+00	1.003836688318631509e+01	1.991285927598039507e+01
-5.259265955529279779e+00	7.727465633420131041e+00	2.027103142991181883e+01
-5.440564759538990103e+00	5.450264781564284178e+00	2.039159142954015991e+01
-5.529841593909644359e+00	3.298233022221696231e+00	2.023014627136498333e+01
-5.554198598264611597e+00	1.345361016700556522e+00	1.974844025442306616e+01
-5.535982271032271029e+00	-3.578939026056644490e-01	1.891967726494345214e+01
-5.493088984134971042e+00	-1.786407587393738394e+00	1.773411225707166494e+01
-5.439505264102797000e+00	-2.938263137436495587e+00	1.620395582744810881e+01
-5.385928092225614527e+00	-3.829908018131884084e+00	1.436638688907895656e+01
-5.340372993252899825e+00	-4.490135541507552119e+00	1.228349114152655197e+01
-5.308722541795076744e+00	-4.954246568119319960e+00	1.003836688318631509e+01
-5.295196660165720104e+00	-5.259265955529279779e+00	7.727465633420131041e+00
-5.302742613553463435e+00	-5.440564759538990103e+00	5.450264781564284178e+00
-5.333350934999260495e+00	-5.529841593909644359e+00	3.298233022221696231e+00
-5.388306839196672193e+00	-5.554198598264611597e+00	1.345361016700556522e+00
-5.468387246999480311e+00	-5.535982271032271029e+00	-3.578939026056644490e-01
-5.574012755148451959e+00	-5.493088984134971042e+00	-1.786407587393738394e+00
-5.705362566607691477e+00	-5.439505264102797000e+00	-2.938263137436495587e+00
-5.862458977055543308e+00	-5.385928092225614527e+00	-3.829908018131884084e+00
-6.045226691704128186e+00	-5.340372993252899825e+00	-4.490135541507552119e+00
-6.253531095465159950e+00	-5.308722541795076744e+00	-4.954246568119319960e+00
-6.487198627256584693e+00	-5.295196660165720104e+00	-5.259265955529279779e+00
-6.746021598649253548e+00	-5.302742613553463435e+00	-5.440564759538990103e+00
-7.029749124483327449e+00	-5.333350934999260495e+00	-5.529841593909644359e+00
-7.338065278318891771e+00	-5.388306839196672193e+00	-5.554198598264611597e+00
-7.670555136095432935e+00	-5.468387246999480311e+00	-5.535982271032271029e+00
-8.026659024100558426e+00	-5.574012755148451959e+00	-5.493088984134971042e+00
-8.405615049511844461e+00	-5.705362566607691477e+00	-5.439505264102797000e+00
-8.806389881490305882e+00	-5.862458977055543308e+00	-5.385928092225614527e+00
-9.227597797704511606e+00	-6.045226691704128186e+00	-5.340372993252899825e+00
-9.667408256901632413e+00	-6.253531095465159950e+00	-5.308722541795076744e+00
-1.012344275625089729e+01	-6.487198627256584693e+00	-5.295196660165720104e+00
-1.059266254649024930e+01	-6.746021598649253548e+00	-5.302742613553463435e+00
-1.107124997822685586e+01	-7.029749124483327449e+00	-5.333350934999260495e+00
-1.155448790622834210e+01	-7.338065278318891771e+00	-5.388306839196672193e+00
-1.203664373459575998e+01	-7.670555136095432935e+00	-5.468387246999480311e+00
-1.251086735226060931e+01	-8.026659024100558426e+00	-5.574012755148451959e+00
-1.296911531758267522e+01	-8.405615049511844461e+00	-5.705362566607691477e+00
-1.340211701463330307e+01	-8.806389881490305882e+00	-5.862458977055543308e+00
-1.379940176029081655e+01	-9.227597797704511606e+00	-6.045226691704128186e+00
-1.414940840324002380e+01	-9.667408256901632413e+00	-6.253531095465159950e+00
-1.443969997605772093e+01	-1.012344275625089729e+01	-6.487198627256584693e+00
-1.465730434340049371e+01	-1.059266254649024930e+01	-6.746021598649253548e+00
-1.478919628116805285e+01	-1.107124997822685586e+01	-7.029749124483327449e+00
-1.482292583383662610e+01	-1.155448790622834210e+01	-7.338065278318891771e+00
-1.474738137232425217e+01	-1.203664373459575998e+01	-7.670555136095432935e+00
-1.455365369827161004e+01	-1.251086735226060931e+01	-8.026659024100558426e+00
-1.423594150930723856e+01	-1.296911531758267522e+01	-8.405615049511844461e+00
-1.379241220152066738e+01	-1.340211701463330307e+01	-8.806389881490305882e+00
-1.322591096898072394e+01	-1.379940176029081655e+01	-9.227597797704511606e+00
-1.254440239018137504e+01	-1.414940840324002380e+01	-9.667408256901632413e+00
-1.176103880622433806e+01	-1.443969997605772093e+01	-1.012344275625089729e+01
-1.089378281967256079e+01	-1.465730434340049371e+01	-1.059266254649024930e+01
-9.964566141075435368e+00	-1.478919628116805285e+01	-1.107124997822685586e+01
-8.998036178680507646e+00	-1.482292583383662610e+01	-1.155448790622834210e+01
-8.020011565808392362e+00	-1.474738137232425217e+01	-1.203664373459575998e+01
-7.055821668693796234e+00	-1.455365369827161004e+01	-1.251086735226060931e+01
-6.128728530402778318e+00	-1.423594150930723856e+01	-1.296911531758267522e+01
-5.258615458126897124e+00	-1.379241220152066738e+01	-1.340211701463330307e+01
-4.461077579977128948e+00	-1.322591096898072394e+01	-1.379940176029081655e+01
-3.746978734167293990e+00	-1.254440239018137504e+01	-1.414940840324002380e+01
-3.122463779061437350e+00	-1.176103880622433806e+01	-1.443969997605772093e+01
-2.589352831779426545e+00	-1.089378281967256079e+01	-1.465730434340049371e+01
-2.145805222097755038e+00	-9.964566141075435368e+00	-1.478919628116805285e+01
-1.787129160831149033e+00	-8.998036178680507646e+00	-1.482292583383662610e+01
-1.506624161099808346e+00	-8.020011565808392362e+00	-1.474738137232425217e+01
-1.296368828602582957e+00	-7.055821668693796234e+00	-1.455365369827161004e+01
-1.147897713053428692e+00	-6.128728530402778318e+00	-1.423594150930723856e+01
-1.052740236995018064e+00	-5.258615458126897124e+00	-1.379241220152066738e+01
-1.002817956140248601e+00	-4.461077579977128948e+00	-1.322591096898072394e+01
-9.907120364541306401e-01	-3.746978734167293990e+00	-1.254440239018137504e+01
-1.009821354474755406e+00	-3.122463779061437350e+00	-1.176103880622433806e+01
-1.054434596931316470e+00	-2.589352831779426545e+00	-1.089378281967256079e+01
-1.119738991937905714e+00	-2.145805222097755038e+00	-9.964566141075435368e+00
-1.201785483504253627e+00	-1.787129160831149033e+00	-8.998036178680507646e+00
-1.297426490306361035e+00	-1.506624161099808346e+00	-8.020011565808392362e+00
-1.404238663351841110e+00	-1.296368828602582957e+00	-7.055821668693796234e+00
-1.520439712803687726e+00	-1.147897713053428692e+00	-6.128728530402778318e+00
-1.644805596192734143e+00	-1.052740236995018064e+00	-5.258615458126897124e+00
-1.776592176437836512e+00	-1.002817956140248601e+00	-4.461077579977128948e+00
-1.915463813459482578e+00	-9.907120364541306401e-01	-3.746978734167293990e+00
-2.061430158607860275e+00	-1.009821354474755406e+00	-3.122463779061437350e+00
-2.214791582000449566e+00	-1.054434596931316470e+00	-2.589352831779426545e+00
-2.376093093286819613e+00	-1.119738991937905714e+00	-2.145805222097755038e+00
-2.546086244565757273e+00	-1.201785483504253627e+00	-1.787129160831149033e+00
-2.725698273056522236e+00	-1.297426490306361035e+00	-1.506624161099808346e+00
-2.916007606469938729e+00	-1.404238663351841110e+00	-1.296368828602582957e+00
-3.118224782068161005e+00	-1.520439712803687726e+00	-1.147897713053428692e+00
-3.333677795352548490e+00	-1.644805596192734143e+00	-1.052740236995018064e+00
-3.563800876243830462e+00	-1.776592176437836512e+00	-1.002817956140248601e+00
-3.810125673742778663e+00	-1.915463813459482578e+00	-9.907120364541306401e-01
-4.074273801454208588e+00	-2.061430158607860275e+00	-1.009821354474755406e+00
-4.357949644952268109e+00	-2.214791582000449566e+00	-1.054434596931316470e+00
-4.662932247831901300e+00	-2.376093093286819613e+00	-1.119738991937905714e+00
-4.991064967165510957e+00	-2.546086244565757273e+00	-1.201785483504253627e+00
-5.344241412136152114e+00	-2.725698273056522236e+00	-1.297426490306361035e+00
-5.724385943526701048e+00	-2.916007606469938729e+00	-1.404238663351841110e+00
-6.133426709169370383e+00	-3.118224782068161005e+00	-1.520439712803687726e+00
-6.573258816101012592e+00	-3.333677795352548490e+00	-1.644805596192734143e+00
-7.045694792655906369e+00	-3.563800876243830462e+00	-1.776592176437836512e+00
-7.552398978707994814e+00	-3.810125673742778663e+00	-1.915463813459482578e+00
-8.094801917193265695e+00	-4.074273801454208588e+00	-2.061430158607860275e+00
-8.673990241213060060e+00	-4.357949644952268109e+00	-2.214791582000449566e+00
-9.290567023702296368e+00	-4.662932247831901300e+00	-2.376093093286819613e+00
-9.944477188840961546e+00	-4.991064967165510957e+00	-2.546086244565757273e+00
-1.063479254477759994e+01	-5.344241412136152114e+00	-2.725698273056522236e+00
-1.135945153704014388e+01	-5.724385943526701048e+00	-2.916007606469938729e+00
-1.211495029891063524e+01	-6.133426709169370383e+00	-3.118224782068161005e+00
-1.289598447441466611e+01	-6.573258816101012592e+00	-3.333677795352548490e+00
-1.369504623332779580e+01	-7.045694792655906369e+00	-3.563800876243830462e+00
-1.450198862315860104e+01	-7.552398978707994814e+00	-3.810125673742778663e+00
-1.530358068457560705e+01	-8.094801917193265695e+00	-4.074273801454208588e+00
-1.608309222821645434e+01	-8.673990241213060060e+00	-4.357949644952268109e+00
-1.681996700140466672e+01	-9.290567023702296368e+00	-4.662932247831901300e+00
-1.748966634773904616e+01	-9.944477188840961546e+00	-4.991064967165510957e+00
-1.806378985334001541e+01	-1.063479254477759994e+01	-5.344241412136152114e+00
-1.851059978251968019e+01	-1.135945153704014388e+01	-5.724385943526701048e+00
-1.879608392892938440e+01	-1.211495029891063524e+01	-6.133426709169370383e+00
-1.888567505002619029e+01	-1.289598447441466611e+01	-6.573258816101012592e+00
-1.874669051735419245e+01	-1.369504623332779580e+01	-7.045694792655906369e+00
-1.835145125425110280e+01	-1.450198862315860104e+01	-7.552398978707994814e+00
-1.768088124336325606e+01	-1.530358068457560705e+01	-8.094801917193265695e+00
-1.672819258869248671e+01	-1.608309222821645434e+01	-8.673990241213060060e+00
-1.550206708049774029e+01	-1.681996700140466672e+01	-9.290567023702296368e+00
-1.402862100055177486e+01	-1.748966634773904616e+01	-9.944477188840961546e+00
-1.235146576331636226e+01	-1.806378985334001541e+01	-1.063479254477759994e+01
-1.052941352784175955e+01	-1.851059978251968019e+01	-1.135945153704014388e+01
-8.631822614140912009e+00	-1.879608392892938440e+01	-1.211495029891063524e+01
-6.732138589749975921e+00	-1.888567505002619029e+01	-1.289598447441466611e+01
-4.900687716992237597e+00	-1.874669051735419245e+01	-1.369504623332779580e+01
-3.198027001135805847e+00	-1.835145125425110280e+01	-1.450198862315860104e+01
-1.670033337798309647e+00	-1.768088124336325606e+01	-1.530358068457560705e+01
-3.454539097156887895e-01	-1.672819258869248671e+01	-1.608309222821645434e+01
7.639876777139298358e-01	-1.550206708049774029e+01	-1.681996700140466672e+01
1.661402753529537479e+00	-1.402862100055177486e+01	-1.748966634773904616e+01
2.361274416702705548e+00	-1.235146576331636226e+01	-1.806378985334001541e+01
2.885578218762001157e+00	-1.052941352784175955e+01	-1.851059978251968019e+01
3.260174510967363215e+00	-8.631822614140912009e+00	-1.879608392892938440e+01
3.511887787699784269e+00	-6.732138589749975921e+00	-1.888567505002619029e+01
3.666423670175400051e+00	-4.900687716992237597e+00	-1.874669051735419245e+01
3.747081397683608817e+00	-3.198027001135805847e+00	-1.835145125425110280e+01
3.774114705063032371e+00	-1.670033337798309647e+00	-1.768088124336325606e+01
3.764561377712184242e+00	-3.454539097156887895e-01	-1.672819258869248671e+01
3.732374842357493616e+00	7.639876777139298358e-01	-1.550206708049774029e+01
3.688725271935158201e+00	1.661402753529537479e+00	-1.402862100055177486e+01
3.642375986271514599e+00	2.361274416702705548e+00	-1.235146576331636226e+01
3.600074452965714489e+00	2.885578218762001157e+00	-1.052941352784175955e+01
3.566922710749548919e+00	3.260174510967363215e+00	-8.631822614140912009e+00
3.546709607847007284e+00	3.511887787699784269e+00	-6.732138589749975921e+00
3.542198350470023627e+00	3.666423670175400051e+00	-4.900687716992237597e+00
3.555369284374289673e+00	3.747081397683608817e+00	-3.198027001135805847e+00
3.587621163412920922e+00	3.774114705063032371e+00	-1.670033337798309647e+00
3.639935586289110958e+00	3.764561377712184242e+00	-3.454539097156887895e-01
3.713009623119052360e+00	3.732374842357493616e+00	7.639876777139298358e-01
3.807361424733303412e+00	3.688725271935158201e+00	1.661402753529537479e+00
3.923413115905635795e+00	3.642375986271514599e+00	2.361274416702705548e+00
4.061554687036752931e+00	3.600074452965714489e+00	2.885578218762001157e+00
4.222192001536379635e+00	3.566922710749548919e+00	3.260174510967363215e+00
4.405781464779469303e+00	3.546709607847007284e+00	3.511887787699784269e+00
4.612853366188299553e+00	3.542198350470023627e+00	3.666423670175400051e+00
4.844025407382748227e+00	3.555369284374289673e+00	3.747081397683608817e+00
5.100007459689458678e+00	3.587621163412920922e+00	3.774114705063032371e+00
5.381598145003461120e+00	3.639935586289110958e+00	3.764561377712184242e+00
5.689673396371698111e+00	3.713009623119052360e+00	3.732374842357493616e+00
6.025166720942126908e+00	3.807361424733303412e+00	3.688725271935158201e+00
6.389040452063026621e+00	3.923413115905635795e+00	3.642375986271514599e+00
6.782246836131555767e+00	4.061554687036752931e+00	3.600074452965714489e+00
7.205677354577608718e+00	4.222192001536379635e+00	3.566922710749548919e+00
7.660098240397053004e+00	4.405781464779469303e+00	3.546709607847007284e+00
8.146069730724857294e+00	4.612853366188299553e+00	3.542198350470023627e+00
8.663846236348625496e+00	4.844025407382748227e+00	3.555369284374289673e+00
9.213254362123807439e+00	5.100007459689458678e+00	3.587621163412920922e+00
9.793545665594834304e+00	5.381598145003461120e+00	3.639935586289110958e+00
1.040322132149764656e+01	5.689673396371698111e+00	3.713009623119052360e+00
1.103982664453334550e+01	6.025166720942126908e+00	3.807361424733303412e+00
1.169971494882670093e+01	6.389040452063026621e+00	3.923413115905635795e+00
1.237778279021991246e+01	6.782246836131555767e+00	4.061554687036752931e+00
1.306718260255877695e+01	7.205677354577608718e+00	4.222192001536379635e+00
1.375902448115753884e+01	7.660098240397053004e+00	4.405781464779469303e+00
1.444208672091541601e+01	8.146069730724857294e+00	4.612853366188299553e+00
1.510256484848295599e+01	8.663846236348625496e+00	4.844025407382748227e+00
1.572390109191061036e+01	9.213254362123807439e+00	5.100007459689458678e+00
1.628674964372333633e+01	9.793545665594834304e+00	5.381598145003461120e+00
1.676914581451582364e+01	1.040322132149764656e+01	5.689673396371698111e+00
1.714695598633832674e+01	1.103982664453334550e+01	6.025166720942126908e+00
1.739468531043895183e+01	1.169971494882670093e+01	6.389040452063026621e+00
1.748670511338907829e+01	1.237778279021991246e+01	6.782246836131555767e+00
1.739892531892036587e+01	1.306718260255877695e+01	7.205677354577608718e+00
1.711087386983160030e+01	1.375902448115753884e+01	7.660098240397053004e+00
1.660805514009929240e+01	1.444208672091541601e+01	8.146069730724857294e+00
1.588435165041931896e+01	1.510256484848295599e+01	8.663846236348625496e+00
1.494412918391391898e+01	1.572390109191061036e+01	9.213254362123807439e+00
1.380363767490889160e+01	1.628674964372333633e+01	9.793545665594834304e+00
1.249130744515576552e+01	1.676914581451582364e+01	1.040322132149764656e+01
1.104665252685876631e+01	1.714695598633832674e+01	1.103982664453334550e+01
9.517713557848400896e+00	1.739468531043895183e+01	1.169971494882670093e+01
7.957265305183579329e+00	1.748670511338907829e+01	1.237778279021991246e+01
6.418302110311799424e+00	1.739892531892036587e+01	1.306718260255877695e+01
4.949505207686946129e+00	1.711087386983160030e+01	1.375902448115753884e+01
3.591416785693351876e+00	1.660805514009929240e+01	1.444208672091541601e+01
2.373881343510867659e+00	1.588435165041931896e+01	1.510256484848295599e+01
1.315017967887869732e+00	1.494412918391391898e+01	1.572390109191061036e+01
4.216563105919294285e-01	1.380363767490889160e+01	1.628674964372333633e+01
-3.090949153379870529e-01	1.249130744515576552e+01	1.676914581451582364e+01
-8.876131388543698764e-01	1.104665252685876631e+01	1.714695598633832674e+01
-1.329326528075983616e+00	9.517713557848400896e+00	1.739468531043895183e+01
-1.652445182581046890e+00	7.957265305183579329e+00	1.748670511338907829e+01
-1.876084995009606571e+00	6.418302110311799424e+00	1.739892531892036587e+01
-2.018874758717695617e+00	4.949505207686946129e+00	1.711087386983160030e+01
-2.098035531201829063e+00	3.591416785693351876e+00	1.660805514009929240e+01
-2.128861538723138214e+00	2.373881343510867659e+00	1.588435165041931896e+01
-2.124508256477322998e+00	1.315017967887869732e+00	1.494412918391391898e+01
-2.095994231228809124e+00	4.216563105919294285e-01	1.380363767490889160e+01
-2.052337294653377775e+00	-3.090949153379870529e-01	1.249130744515576552e+01
-2.000764461003641692e+00	-8.876131388543698764e-01	1.104665252685876631e+01
-1.946952815756250565e+00	-1.329326528075983616e+00	9.517713557848400896e+00
-1.895273644026278737e+00	-1.652445182581046890e+00	7.957265305183579329e+00
-1.849023277588375924e+00	-1.876084995009606571e+00	6.418302110311799424e+00
-1.810631970376923361e+00	-2.018874758717695617e+00	4.949505207686946129e+00
-1.781847232157530492e+00	-2.098035531201829063e+00	3.591416785693351876e+00
-1.763891191464232344e+00	-2.128861538723138214e+00	2.373881343510867659e+00
-1.757593348761291807e+00	-2.124508256477322998e+00	1.315017967887869732e+00
-1.763500995781726033e+00	-2.095994231228809124e+00	4.216563105919294285e-01
-1.781969952266990065e+00	-2.052337294653377775e+00	-3.090949153379870529e-01
-1.813238329178450847e+00	-2.000764461003641692e+00	-8.876131388543698764e-01
-1.857485908599811220e+00	-1.946952815756250565e+00	-1.329326528075983616e+00
-1.914881520685564942e+00	-1.895273644026278737e+00	-1.652445182581046890e+00
-1.985620547556374627e+00	-1.849023277588375924e+00	-1.876084995009606571e+00
-2.069954421719290671e+00	-1.810631970376923361e+00	-2.018874758717695617e+00
-2.168213728140698127e+00	-1.781847232157530492e+00	-2.098035531201829063e+00
-2.280826272603766025e+00	-1.763891191464232344e+00	-2.128861538723138214e+00
-2.408331247955346477e+00	-1.757593348761291807e+00	-2.124508256477322998e+00
-2.551390414964523679e+00	-1.763500995781726033e+00	-2.095994231228809124e+00
-2.710797014531651339e+00	-1.781969952266990065e+00	-2.052337294653377775e+00
-2.887482940204585624e+00	-1.813238329178450847e+00	-2.000764461003641692e+00
-3.082524520438365556e+00	-1.857485908599811220e+00	-1.946952815756250565e+00
-3.297147083660694644e+00	-1.914881520685564942e+00	-1.895273644026278737e+00
-3.532728299661189286e+00	-1.985620547556374627e+00	-1.849023277588375924e+00
-3.790800100496788616e+00	-2.069954421719290671e+00	-1.810631970376923361e+00
-4.073048773954556445e+00	-2.168213728140698127e+00	-1.781847232157530492e+00
-4.381312581989707411e+00	-2.280826272603766025e+00	-1.763891191464232344e+00
-4.717575973048222515e+00	-2.408331247955346477e+00	-1.757593348761291807e+00
-5.083959116509920051e+00	-2.551390414964523679e+00	-1.763500995781726033e+00
-5.482701073563155170e+00	-2.710797014531651339e+00	-1.781969952266990065e+00
-5.916134414138981334e+00	-2.887482940204585624e+00	-1.813238329178450847e+00
-6.386648476127390062e+00	-3.082524520438365556e+00	-1.857485908599811220e+00
-6.896637724493301924e+00	-3.297147083660694644e+00	-1.914881520685564942e+00
-7.448430792621245189e+00	-3.532728299661189286e+00	-1.985620547556374627e+00
-8.044194775689383903e+00	-3.790800100496788616e+00	-2.069954421719290671e+00
-8.685808216040566521e+00	-4.073048773954556445e+00	-2.168213728140698127e+00
-9.374695028598225122e+00	-4.381312581989707411e+00	-2.280826272603766025e+00
-1.011161047288199732e+01	-4.717575973048222515e+00	-2.408331247955346477e+00
-1.089636938835117341e+01	-5.083959116509920051e+00	-2.551390414964523679e+00
-1.172750660431829139e+01	-5.482701073563155170e+00	-2.710797014531651339e+00
-1.260186023296491342e+01	-5.916134414138981334e+00	-2.887482940204585624e+00
-1.351407122066484767e+01	-6.386648476127390062e+00	-3.082524520438365556e+00
-1.445599814271437822e+01	-6.896637724493301924e+00	-3.297147083660694644e+00
-1.541605619063947508e+01	-7.448430792621245189e+00	-3.532728299661189286e+00
-1.637850531915735530e+01	-8.044194775689383903e+00	-3.790800100496788616e+00
-1.732273637068915306e+01	-8.685808216040566521e+00	-4.073048773954556445e+00
-1.822263704505683890e+01	-9.374695028598225122e+00	-4.381312581989707411e+00
-1.904616185527198624e+01	-1.011161047288199732e+01	-4.717575973048222515e+00
-1.975527889069245902e+01	-1.089636938835117341e+01	-5.083959116509920051e+00
-2.030651356798278684e+01	-1.172750660431829139e+01	-5.482701073563155170e+00
-2.065234066475615649e+01	-1.260186023296491342e+01	-5.916134414138981334e+00
-2.074366722253210327e+01	-1.351407122066484767e+01	-6.386648476127390062e+00
-2.053356951202633240e+01	-1.445599814271437822e+01	-6.896637724493301924e+00
-1.998226610235111167e+01	-1.541605619063947508e+01	-7.448430792621245189e+00
-1.906301029764555821e+01	-1.637850531915735530e+01	-8.044194775689383903e+00
-1.776819151567487864e+01	-1.732273637068915306e+01	-8.685808216040566521e+00
-1.611453172720182891e+01	-1.822263704505683890e+01	-9.374695028598225122e+00
-1.414600425520681881e+01	-1.904616185527198624e+01	-1.011161047288199732e+01
-1.193317821366652964e+01	-1.975527889069245902e+01	-1.089636938835117341e+01
-9.568242193175370502e+00	-2.030651356798278684e+01	-1.172750660431829139e+01
-7.155958587824968298e+00	-2.065234066475615649e+01	-1.260186023296491342e+01
-4.801978039071977733e+00	-2.074366722253210327e+01	-1.351407122066484767e+01
-2.600849540018902228e+00	-2.053356951202633240e+01	-1.445599814271437822e+01
-6.262662093240694006e-01	-1.998226610235111167e+01	-1.541605619063947508e+01
1.074559252644203156e+00	-1.906301029764555821e+01	-1.637850531915735530e+01
2.481737479218419917e+00	-1.776819151567487864e+01	-1.732273637068915306e+01
3.599420613803114399e+00	-1.611453172720182891e+01	-1.822263704505683890e+01
4.449924925377358953e+00	-1.414600425520681881e+01	-1.904616185527198624e+01
5.067001413600291215e+00	-1.193317821366652964e+01	-1.975527889069245902e+01
5.489661714761638223e+00	-9.568242193175370502e+00	-2.030651356798278684e+01
5.757370470842745114e+00	-7.155958587824968298e+00	-2.065234066475615649e+01
5.906840680131067778e+00	-4.801978039071977733e+00	-2.074366722253210327e+01
5.970273831654493435e+00	-2.600849540018902228e+00	-2.053356951202633240e+01
5.974699783792560837e+00	-6.262662093240694006e-01	-1.998226610235111167e+01
5.942042359696863230e+00	1.074559252644203156e+00	-1.906301029764555821e+01
5.889594691342329824e+00	2.481737479218419917e+00	-1.776819151567487864e+01
5.830675965484012124e+00	3.599420613803114399e+00	-1.611453172720182891e+01
5.775324360666575174e+00	4.449924925377358953e+00	-1.414600425520681881e+01
5.730945405003684101e+00	5.067001413600291215e+00	-1.193317821366652964e+01
5.702878687415366521e+00	5.489661714761638223e+00	-9.568242193175370502e+00
5.694872334921879720e+00	5.757370470842745114e+00	-7.155958587824968298e+00
5.709468888348336435e+00	5.906840680131067778e+00	-4.801978039071977733e+00
5.748312617687762582e+00	5.970273831654493435e+00	-2.600849540018902228e+00
5.812390222360914294e+00	5.974699783792560837e+00	-6.262662093240694006e-01
5.902216443809250812e+00	5.942042359696863230e+00	1.074559252644203156e+00
6.017974690668923543e+00	5.889594691342329824e+00	2.481737479218419917e+00
6.159621059670798537e+00	5.830675965484012124e+00	3.599420613803114399e+00
6.326958480362724124e+00	5.775324360666575174e+00	4.449924925377358953e+00
6.519686261444458175e+00	5.730945405003684101e+00	5.067001413600291215e+00
6.737429105306815380e+00	5.702878687415366521e+00	5.489661714761638223e+00
6.979748670944927902e+00	5.694872334921879720e+00	5.757370470842745114e+00
7.246139973435649750e+00	5.709468888348336435e+00	5.906840680131067778e+00
7.536014280743143168e+00	5.748312617687762582e+00	5.970273831654493435e+00
7.848669683684206255e+00	5.812390222360914294e+00	5.974699783792560837e+00
8.183250160946297314e+00	5.902216443809250812e+00	5.942042359696863230e+00
8.538693737780228332e+00	6.017974690668923543e+00	5.889594691342329824e+00
8.913670255012231536e+00	6.159621059670798537e+00	5.830675965484012124e+00
9.306509345353825680e+00	6.326958480362724124e+00	5.775324360666575174e+00
9.715119487114270314e+00	6.519686261444458175e+00	5.730945405003684101e+00
1.013689950959255448e+01	6.737429105306815380e+00	5.702878687415366521e+00
1.056864470250177490e+01	6.979748670944927902e+00	5.694872334921879720e+00
1.100645077559907392e+01	7.246139973435649750e+00	5.709468888348336435e+00
1.144562035580336179e+01	7.536014280743143168e+00	5.748312617687762582e+00
1.188057850450489106e+01	7.848669683684206255e+00	5.812390222360914294e+00
1.230480584976599978e+01	8.183250160946297314e+00	5.902216443809250812e+00
1.271080024760250815e+01	8.538693737780228332e+00	6.017974690668923543e+00
1.309008020153594032e+01	8.913670255012231536e+00	6.159621059670798537e+00
1.343324523290752737e+01	9.306509345353825680e+00	6.326958480362724124e+00
1.373010949913986778e+01	9.715119487114270314e+00	6.519686261444458175e+00
1.396992453420171465e+01	1.013689950959255448e+01	6.737429105306815380e+00
1.414170424338867527e+01	1.056864470250177490e+01	6.979748670944927902e+00
1.423465941370226950e+01	1.100645077559907392e+01	7.246139973435649750e+00
1.423873936373031057e+01	1.144562035580336179e+01	7.536014280743143168e+00
1.414526476499086627e+01	1.188057850450489106e+01	7.848669683684206255e+00
1.394761872001193836e+01	1.230480584976599978e+01	8.183250160946297314e+00
1.364194458731749116e+01	1.271080024760250815e+01	8.538693737780228332e+00
1.322778177671308875e+01	1.309008020153594032e+01	8.913670255012231536e+00
1.270855888318928528e+01	1.343324523290752737e+01	9.306509345353825680e+00
1.209186163149554716e+01	1.373010949913986778e+01	9.715119487114270314e+00
1.138940502079453054e+01	1.396992453420171465e+01	1.013689950959255448e+01
1.061666646984359552e+01	1.414170424338867527e+01	1.056864470250177490e+01
9.792177816883427255e+00	1.423465941370226950e+01	1.100645077559907392e+01
8.936522743691579507e+00	1.423873936373031057e+01	1.144562035580336179e+01
8.071133174920538167e+00	1.414526476499086627e+01	1.188057850450489106e+01
7.217012817986486972e+00	1.394761872001193836e+01	1.230480584976599978e+01
6.393529502695599831e+00	1.364194458731749116e+01	1.271080024760250815e+01
5.617406438881061170e+00	1.322778177671308875e+01	1.309008020153594032e+01
4.902008396949505631e+00	1.270855888318928528e+01	1.343324523290752737e+01
4.256970328532989178e+00	1.209186163149554716e+01	1.373010949913986778e+01
3.688164381385994339e+00	1.138940502079453054e+01	1.396992453420171465e+01
3.197957481874304175e+00	1.061666646984359552e+01	1.414170424338867527e+01
2.785683057916142236e+00	9.792177816883427255e+00	1.423465941370226950e+01
2.448239555256379152e+00	8.936522743691579507e+00	1.423873936373031057e+01
2.180733138849708652e+00	8.071133174920538167e+00	1.414526476499086627e+01
1.977097475242181490e+00	7.217012817986486972e+00	1.394761872001193836e+01
1.830644023652824970e+00	6.393529502695599831e+00	1.364194458731749116e+01
1.734516875518338885e+00	5.617406438881061170e+00	1.322778177671308875e+01
1.682043581179788916e+00	4.902008396949505631e+00	1.270855888318928528e+01
1.666986068052197290e+00	4.256970328532989178e+00	1.209186163149554716e+01
1.683703574525515334e+00	3.688164381385994339e+00	1.138940502079453054e+01
1.727243245571445485e+00	3.197957481874304175e+00	1.061666646984359552e+01
1.793374761233947901e+00	2.785683057916142236e+00	9.792177816883427255e+00
1.878584197160087177e+00	2.448239555256379152e+00	8.936522743691579507e+00
1.980040152132752640e+00	2.180733138849708652e+00	8.071133174920538167e+00
2.095542669005223235e+00	1.977097475242181490e+00	7.217012817986486972e+00
2.223463028974874245e+00	1.830644023652824970e+00	6.393529502695599831e+00
2.362680331571309189e+00	1.734516875518338885e+00	5.617406438881061170e+00
2.512518969968536631e+00	1.682043581179788916e+00	4.902008396949505631e+00
2.672689679105832994e+00	1.666986068052197290e+00	4.256970328532989178e+00
2.843235736111830558e+00	1.683703574525515334e+00	3.688164381385994339e+00
3.024485074629348347e+00	1.727243245571445485e+00	3.197957481874304175e+00
3.217008479816812816e+00	1.793374761233947901e+00	2.785683057916142236e+00
3.421583606475696371e+00	1.878584197160087177e+00	2.448239555256379152e+00
3.639164263727807214e+00	1.980040152132752640e+00	2.180733138849708652e+00
3.870854198585660377e+00	2.095542669005223235e+00	1.977097475242181490e+00
4.117884457356630890e+00	2.223463028974874245e+00	1.830644023652824970e+00
4.381593283736384237e+00	2.362680331571309189e+00	1.734516875518338885e+00
4.663407406023185153e+00	2.512518969968536631e+00	1.682043581179788916e+00
4.964823457153983099e+00	2.672689679105832994e+00	1.666986068052197290e+00
5.287388147205585476e+00	2.843235736111830558e+00	1.683703574525515334e+00
5.632675658135617880e+00	3.024485074629348347e+00	1.727243245571445485e+00
6.002260546877383085e+00	3.217008479816812816e+00	1.793374761233947901e+00
6.397684220396710586e+00	3.421583606475696371e+00	1.878584197160087177e+00
6.820412783845450022e+00	3.639164263727807214e+00	1.980040152132752640e+00
7.271783765075012340e+00	3.870854198585660377e+00	2.095542669005223235e+00
7.752938898517024668e+00	4.117884457356630890e+00	2.223463028974874245e+00
8.264739834284164033e+00	4.381593283736384237e+00	2.362680331571309189e+00
8.807663367879396077e+00	4.663407406023185153e+00	2.512518969968536631e+00
9.381672631303029419e+00	4.964823457153983099e+00	2.672689679105832994e+00
9.986060751836578930e+00	5.287388147205585476e+00	2.843235736111830558e+00
1.061926392073082148e+01	5.632675658135617880e+00	3.024485074629348347e+00
1.127864182856083985e+01	6.002260546877383085e+00	3.217008479816812816e+00
1.196022529254742928e+01	6.397684220396710586e+00	3.421583606475696371e+00
1.265843396889535022e+01	6.820412783845450022e+00	3.639164263727807214e+00
1.336577171228442751e+01	7.271783765075012340e+00	3.870854198585660377e+00
1.407251383281637658e+01	7.752938898517024668e+00	4.117884457356630890e+00
1.476640955356426765e+01	8.264739834284164033e+00	4.381593283736384237e+00
1.543243450655819871e+01	8.807663367879396077e+00	4.663407406023185153e+00
1.605264176474686622e+01	9.381672631303029419e+00	4.964823457153983099e+00
1.660617451896419183e+01	9.986060751836578930e+00	5.287388147205585476e+00
1.706951667083878377e+01	1.061926392073082148e+01	5.632675658135617880e+00
1.741706531014543202e+01	1.127864182856083985e+01	6.002260546877383085e+00
1.762210549319648933e+01	1.196022529254742928e+01	6.397684220396710586e+00
1.765824578380745180e+01	1.265843396889535022e+01	6.820412783845450022e+00
1.750132552140086517e+01	1.336577171228442751e+01	7.271783765075012340e+00
1.713172734330359859e+01	1.407251383281637658e+01	7.752938898517024668e+00
1.653692348760104025e+01	1.476640955356426765e+01	8.264739834284164033e+00
1.571396545140455103e+01	1.543243450655819871e+01	8.807663367879396077e+00
1.467152128468424088e+01	1.605264176474686622e+01	9.381672631303029419e+00
1.343101266041107067e+01	1.660617451896419183e+01	9.986060751836578930e+00
1.202644641238063095e+01	1.706951667083878377e+01	1.061926392073082148e+01
1.050269838745529327e+01	1.741706531014543202e+01	1.127864182856083985e+01
8.912281472376479385e+00	1.762210549319648933e+01	1.196022529254742928e+01
7.310957708186059278e+00	1.765824578380745180e+01	1.265843396889535022e+01
5.752841588274143270e+00	1.750132552140086517e+01	1.336577171228442751e+01
4.285787795624472984e+00	1.713172734330359859e+01	1.407251383281637658e+01
2.947801196941068014e+00	1.653692348760104025e+01	1.476640955356426765e+01
1.764961487567025866e+00	1.571396545140455103e+01	1.543243450655819871e+01
7.510021175354288925e-01	1.467152128468424088e+01	1.605264176474686622e+01
-9.166026614020794661e-02	1.343101266041107067e+01	1.660617451896419183e+01
-7.698846825105686298e-01	1.202644641238063095e+01	1.706951667083878377e+01
-1.297274447845320200e+00	1.050269838745529327e+01	1.741706531014543202e+01
-1.691623369863178628e+00	8.912281472376479385e+00	1.762210549319648933e+01
-1.972671446671391937e+00	7.310957708186059278e+00	1.765824578380745180e+01
-2.160344874494100953e+00	5.752841588274143270e+00	1.750132552140086517e+01
-2.273521444879402775e+00	4.285787795624472984e+00	1.713172734330359859e+01
-2.329272708278857795e+00	2.947801196941068014e+00	1.653692348760104025e+01
-2.342489177570575176e+00	1.764961487567025866e+00	1.571396545140455103e+01
-2.325783856620186718e+00	7.510021175354288925e-01	1.467152128468424088e+01
-2.289579103076838429e+00	-9.166026614020794661e-02	1.343101266041107067e+01
-2.242300858066228031e+00	-7.698846825105686298e-01	1.202644641238063095e+01
-2.190624942485878357e+00	-1.297274447845320200e+00	1.050269838745529327e+01
-2.139738333783957280e+00	-1.691623369863178628e+00	8.912281472376479385e+00
-2.093592561262080487e+00	-1.972671446671391937e+00	7.310957708186059278e+00
-2.055136551010798840e+00	-2.160344874494100953e+00	5.752841588274143270e+00
-2.026523060411795640e+00	-2.273521444879402775e+00	4.285787795624472984e+00
-2.009287102075856257e+00	-2.329272708278857795e+00	2.947801196941068014e+00
-2.004497238626917088e+00	-2.342489177570575176e+00	1.764961487567025866e+00
-2.012881943311557897e+00	-2.325783856620186718e+00	7.510021175354288925e-01
-2.034933807255992821e+00	-2.289579103076838429e+00	-9.166026614020794661e-02
-2.070994529048251209e+00	-2.242300858066228031e+00	-7.698846825105686298e-01
-2.121323535768142143e+00	-2.190624942485878357e+00	-1.297274447845320200e+00
-2.186152872357542076e+00	-2.139738333783957280e+00	-1.691623369863178628e+00
-2.265730726137083373e+00	-2.093592561262080487e+00	-1.972671446671391937e+00
-2.360355663494616785e+00	-2.055136551010798840e+00	-2.160344874494100953e+00
-2.470403366767095488e+00	-2.026523060411795640e+00	-2.273521444879402775e+00
-2.596347381279490385e+00	-2.009287102075856257e+00	-2.329272708278857795e+00
-2.738775119583054085e+00	-2.004497238626917088e+00	-2.342489177570575176e+00
-2.898400122768284959e+00	-2.012881943311557897e+00	-2.325783856620186718e+00
-3.076071345623572650e+00	-2.034933807255992821e+00	-2.289579103076838429e+00
-3.272780009987207972e+00	-2.070994529048251209e+00	-2.242300858066228031e+00
-3.489664354095015408e+00	-2.121323535768142143e+00	-2.190624942485878357e+00
-3.728012388914263120e+00	-2.186152872357542076e+00	-2.139738333783957280e+00
-3.989262547873408948e+00	-2.265730726137083373e+00	-2.093592561262080487e+00
-4.275001875117045103e+00	-2.360355663494616785e+00	-2.055136551010798840e+00
-4.586961129002695259e+00	-2.470403366767095488e+00	-2.026523060411795640e+00
-4.927005870032211021e+00	-2.596347381279490385e+00	-2.009287102075856257e+00
-5.297122242316143037e+00	-2.738775119583054085e+00	-2.004497238626917088e+00
-5.699395730349669620e+00	-2.898400122768284959e+00	-2.012881943311557897e+00
-6.135980663167051929e+00	-3.076071345623572650e+00	-2.034933807255992821e+00
-6.609057631520787623e+00	-3.272780009987207972e+00	-2.070994529048251209e+00
-7.120775269582962252e+00	-3.489664354095015408e+00	-2.121323535768142143e+00
-7.673172027208715384e+00	-3.728012388914263120e+00	-2.186152872357542076e+00
-8.268072632560651058e+00	-3.989262547873408948e+00	-2.265730726137083373e+00
-8.906952952827825953e+00	-4.275001875117045103e+00	-2.360355663494616785e+00
-9.590765977686730892e+00	-4.586961129002695259e+00	-2.470403366767095488e+00
-1.031972081281099385e+01	-4.927005870032211021e+00	-2.596347381279490385e+00
-1.109300610823170175e+01	-5.297122242316143037e+00	-2.738775119583054085e+00
-1.190844961942812397e+01	-5.699395730349669620e+00	-2.898400122768284959e+00
-1.276210714694560089e+01	-6.135980663167051929e+00	-3.076071345623572650e+00
-1.364777768911389977e+01	-6.609057631520787623e+00	-3.272780009987207972e+00
-1.455644829971051379e+01	-7.120775269582962252e+00	-3.489664354095015408e+00
-1.547568314953205615e+01	-7.673172027208715384e+00	-3.728012388914263120e+00
-1.638898808112432803e+01	-8.268072632560651058e+00	-3.989262547873408948e+00
-1.727520582989358999e+01	-8.906952952827825953e+00	-4.275001875117045103e+00
-1.810802869584659902e+01	-9.590765977686730892e+00	-4.586961129002695259e+00
-1.885575379665726459e+01	-1.031972081281099385e+01	-4.927005870032211021e+00
-1.948144709478215830e+01	-1.109300610823170175e+01	-5.297122242316143037e+00
-1.994371737622681451e+01	-1.190844961942812397e+01	-5.699395730349669620e+00
-2.019831510563106391e+01	-1.276210714694560089e+01	-6.135980663167051929e+00
-2.020074172508334698e+01	-1.364777768911389977e+01	-6.609057631520787623e+00
-1.990995669221916842e+01	-1.455644829971051379e+01	-7.120775269582962252e+00
-1.929308070450241885e+01	-1.547568314953205615e+01	-7.673172027208715384e+00
-1.833071135554979492e+01	-1.638898808112432803e+01	-8.268072632560651058e+00
-1.702212730091058646e+01	-1.727520582989358999e+01	-8.906952952827825953e+00
-1.538934773961259239e+01	-1.810802869584659902e+01	-9.590765977686730892e+00
-1.347887386849181901e+01	-1.885575379665726459e+01	-1.031972081281099385e+01
-1.136011560827051881e+01	-1.948144709478215830e+01	-1.109300610823170175e+01
-9.120079654298848482e+00	-1.994371737622681451e+01	-1.190844961942812397e+01
-6.854788548472219745e+00	-2.019831510563106391e+01	-1.276210714694560089e+01
-4.658851885786891245e+00	-2.020074172508334698e+01	-1.364777768911389977e+01
-2.615245906140634347e+00	-1.990995669221916842e+01	-1.455644829971051379e+01
-7.873725368183297491e-01	-1.929308070450241885e+01	-1.547568314953205615e+01
7.851851331227752695e-01	-1.833071135554979492e+01	-1.638898808112432803e+01
2.086856656632921414e+00	-1.702212730091058646e+01	-1.727520582989358999e+01
3.122910695720403140e+00	-1.538934773961259239e+01	-1.810802869584659902e+01
3.914239792692177922e+00	-1.347887386849181901e+01	-1.885575379665726459e+01
4.491541774769824080e+00	-1.136011560827051881e+01	-1.948144709478215830e+01
4.890030213710041096e+00	-9.120079654298848482e+00	-1.994371737622681451e+01
5.145315838968401501e+00	-6.854788548472219745e+00	-2.019831510563106391e+01
5.290640001951831373e+00	-4.658851885786891245e+00	-2.020074172508334698e+01
5.355326866337399849e+00	-2.615245906140634347e+00	-1.990995669221916842e+01
5.364171145284104547e+00	-7.873725368183297491e-01	-1.929308070450241885e+01
5.337453234143939795e+00	7.851851331227752695e-01	-1.833071135554979492e+01
5.291318493608667239e+00	2.086856656632921414e+00	-1.702212730091058646e+01
5.238327257417267901e+00	3.122910695720403140e+00	-1.538934773961259239e+01
5.188049686592800747e+00	3.914239792692177922e+00	-1.347887386849181901e+01
5.147633004087429853e+00	4.491541774769824080e+00	-1.136011560827051881e+01
5.122305705714994772e+00	4.890030213710041096e+00	-9.120079654298848482e+00
5.115806451843520009e+00	5.145315838968401501e+00	-6.854788548472219745e+00
5.130738267646465012e+00	5.290640001951831373e+00	-4.658851885786891245e+00
5.168854936405454126e+00	5.355326866337399849e+00	-2.615245906140634347e+00
5.231288753517830514e+00	5.364171145284104547e+00	-7.873725368183297491e-01
5.318728946057752260e+00	5.337453234143939795e+00	7.851851331227752695e-01
5.431559184835775156e+00	5.291318493608667239e+00	2.086856656632921414e+00
5.569961364955512195e+00	5.238327257417267901e+00	3.122910695720403140e+00
5.733991537253543491e+00	5.188049686592800747e+00	3.914239792692177922e+00
5.923632684001709059e+00	5.147633004087429853e+00	4.491541774769824080e+00
6.138827996413451338e+00	5.122305705714994772e+00	4.890030213710041096e+00
6.379497429924479768e+00	5.115806451843520009e+00	5.145315838968401501e+00
6.645539568511726891e+00	5.130738267646465012e+00	5.290640001951831373e+00
6.936820200794400648e+00	5.168854936405454126e+00	5.355326866337399849e+00
7.253148481751744647e+00	5.231288753517830514e+00	5.364171145284104547e+00
7.594241115451842994e+00	5.318728946057752260e+00	5.337453234143939795e+00
7.959674646038738643e+00	5.431559184835775156e+00	5.291318493608667239e+00
8.348825696140183439e+00	5.569961364955512195e+00	5.238327257417267901e+00
8.760798864554118381e+00	5.733991537253543491e+00	5.188049686592800747e+00
9.194342021395620179e+00	5.923632684001709059e+00	5.147633004087429853e+00
9.647748964977385100e+00	6.138827996413451338e+00	5.122305705714994772e+00
1.011874989063203678e+01	6.379497429924479768e+00	5.115806451843520009e+00
1.060439094072481048e+01	6.645539568511726891e+00	5.130738267646465012e+00
1.110090534021965780e+01	6.936820200794400648e+00	5.168854936405454126e+00
1.160358035795692366e+01	7.253148481751744647e+00	5.231288753517830514e+00
1.210662664143876022e+01	7.594241115451842994e+00	5.318728946057752260e+00
1.260305938523618785e+01	7.959674646038738643e+00	5.431559184835775156e+00
1.308460426733501158e+01	8.348825696140183439e+00	5.569961364955512195e+00
1.354164495433863458e+01	8.760798864554118381e+00	5.733991537253543491e+00
1.396323287635433985e+01	9.194342021395620179e+00	5.923632684001709059e+00
1.433718329023464833e+01	9.647748964977385100e+00	6.138827996413451338e+00
1.465028346136633175e+01	1.011874989063203678e+01	6.379497429924479768e+00
1.488863785861341960e+01	1.060439094072481048e+01	6.645539568511726891e+00
1.503817009899233170e+01	1.110090534021965780e+01	6.936820200794400648e+00
1.508529051245827546e+01	1.160358035795692366e+01	7.253148481751744647e+00
1.501772053659213135e+01	1.210662664143876022e+01	7.594241115451842994e+00
1.482544060779871486e+01	1.260305938523618785e+01	7.959674646038738643e+00
1.450169840520966247e+01	1.308460426733501158e+01	8.348825696140183439e+00
1.404398315027260935e+01	1.354164495433863458e+01	8.760798864554118381e+00
1.345484556957597810e+01	1.396323287635433985e+01	9.194342021395620179e+00
1.274243029764775414e+01	1.433718329023464833e+01	9.647748964977385100e+00
1.192059615845670173e+01	1.465028346136633175e+01	1.011874989063203678e+01
1.100853537324824316e+01	1.488863785861341960e+01	1.060439094072481048e+01
1.002986488347537097e+01	1.503817009899233170e+01	1.110090534021965780e+01
9.011243271741342653e+00	1.508529051245827546e+01	1.160358035795692366e+01
7.980649219113550963e+00	1.501772053659213135e+01	1.210662664143876022e+01
6.965522039795135179e+00	1.482544060779871486e+01	1.260305938523618785e+01
5.990993724156109757e+00	1.450169840520966247e+01	1.308460426733501158e+01
5.078425913987111073e+00	1.404398315027260935e+01	1.354164495433863458e+01
4.244407726899181554e+00	1.345484556957597810e+01	1.396323287635433985e+01
3.500286530893460757e+00	1.274243029764775414e+01	1.433718329023464833e+01
2.852215275198542344e+00	1.192059615845670173e+01	1.465028346136633175e+01
2.301627371318496706e+00	1.100853537324824316e+01	1.488863785861341960e+01
1.846006577166175777e+00	1.002986488347537097e+01	1.503817009899233170e+01
1.479808011055240513e+00	9.011243271741342653e+00	1.508529051245827546e+01
1.195401750638579896e+00	7.980649219113550963e+00	1.501772053659213135e+01
9.839420727389540655e-01	6.965522039795135179e+00	1.482544060779871486e+01
8.361023362090412858e-01	5.990993724156109757e+00	1.450169840520966247e+01
7.426493582964730500e-01	5.078425913987111073e+00	1.404398315027260935e+01
6.948571299970129900e-01	4.244407726899181554e+00	1.345484556957597810e+01
6.847764909766724806e-01	3.500286530893460757e+00	1.274243029764775414e+01
7.053858821947108781e-01	2.852215275198542344e+00	1.192059615845670173e+01
7.506505694617662261e-01	2.301627371318496706e+00	1.100853537324824316e+01
8.155160301783754839e-01	1.846006577166175777e+00	1.002986488347537097e+01
8.958574247127435441e-01	1.479808011055240513e+00	9.011243271741342653e+00
9.884026009343517272e-01	1.195401750638579896e+00	7.980649219113550963e+00
1.090641747780655146e+00	9.839420727389540655e-01	6.965522039795135179e+00
1.200733051050835831e+00	8.361023362090412858e-01	5.990993724156109757e+00
1.317410662872313454e+00	7.426493582964730500e-01	5.078425913987111073e+00
1.439898963517691532e+00	6.948571299970129900e-01	4.244407726899181554e+00
1.567835379296677933e+00	6.847764909766724806e-01	3.500286530893460757e+00
1.701202805542674668e+00	7.053858821947108781e-01	2.852215275198542344e+00
1.840271854250651540e+00	7.506505694617662261e-01	2.301627371318496706e+00
1.985552602312950388e+00	8.155160301783754839e-01	1.846006577166175777e+00
2.137755178483951468e+00	8.958574247127435441e-01	1.479808011055240513e+00
2.297758333407240450e+00	9.884026009343517272e-01	1.195401750638579896e+00
2.466585040790105321e+00	1.090641747780655146e+00	9.839420727389540655e-01
2.645384144578076580e+00	1.200733051050835831e+00	8.361023362090412858e-01
2.835417071126360433e+00	1.317410662872313454e+00	7.426493582964730500e-01
3.038048647649075118e+00	1.439898963517691532e+00	6.948571299970129900e-01
3.254741093893844806e+00	1.567835379296677933e+00	6.847764909766724806e-01
3.487050271304940274e+00	1.701202805542674668e+00	7.053858821947108781e-01
3.736623273095933673e+00	1.840271854250651540e+00	7.506505694617662261e-01
4.005196410937624130e+00	1.985552602312950388e+00	8.155160301783754839e-01
4.294592591115098834e+00	2.137755178483951468e+00	8.958574247127435441e-01
4.606716966726225770e+00	2.297758333407240450e+00	9.884026009343517272e-01
4.943549594138057834e+00	2.466585040790105321e+00	1.090641747780655146e+00
5.307133602363641955e+00	2.645384144578076580e+00	1.200733051050835831e+00
5.699557093813625741e+00	2.835417071126360433e+00	1.317410662872313454e+00
6.122926624788525451e+00	3.038048647649075118e+00	1.439898963517691532e+00
6.579329656304950369e+00	3.254741093893844806e+00	1.567835379296677933e+00
7.070782816159100648e+00	3.487050271304940274e+00	1.701202805542674668e+00
7.599162174422475324e+00	3.736623273095933673e+00	1.840271854250651540e+00
8.166111022476117753e+00	4.005196410937624130e+00	1.985552602312950388e+00
8.772919897069884954e+00	4.294592591115098834e+00	2.137755178483951468e+00
9.420372876130215900e+00	4.606716966726225770e+00	2.297758333407240450e+00
1.010855361330770030e+01	4.943549594138057834e+00	2.466585040790105321e+00
1.083660436854113662e+01	5.307133602363641955e+00	2.645384144578076580e+00
1.160243172991429716e+01	5.699557093813625741e+00	2.835417071126360433e+00
1.240235424122401930e+01	6.122926624788525451e+00	3.038048647649075118e+00
1.323069035087562817e+01	6.579329656304950369e+00	3.254741093893844806e+00
1.407929076798745172e+01	7.070782816159100648e+00	3.487050271304940274e+00
1.493702840729581460e+01	7.599162174422475324e+00	3.736623273095933673e+00
1.578927266216332903e+01	8.166111022476117753e+00	4.005196410937624130e+00
1.661739366456736988e+01	8.772919897069884954e+00	4.294592591115098834e+00
1.739836681964080967e+01	9.420372876130215900e+00	4.606716966726225770e+00
1.810457734808545283e+01	1.010855361330770030e+01	4.943549594138057834e+00
1.870395571303205529e+01	1.083660436854113662e+01	5.307133602363641955e+00
1.916060110463464738e+01	1.160243172991429716e+01	5.699557093813625741e+00
1.943606057504901941e+01	1.240235424122401930e+01	6.122926624788525451e+00
1.949141025397796767e+01	1.323069035087562817e+01	6.579329656304950369e+00
1.929021384271472073e+01	1.407929076798745172e+01	7.070782816159100648e+00
1.880229641640778837e+01	1.493702840729581460e+01	7.599162174422475324e+00
1.800806501335181764e+01	1.578927266216332903e+01	8.166111022476117753e+00
1.690285351155770144e+01	1.661739366456736988e+01	8.772919897069884954e+00
1.550052629568032714e+01	1.739836681964080967e+01	9.420372876130215900e+00
1.383543758787623901e+01	1.810457734808545283e+01	1.010855361330770030e+01
1.196191854224113449e+01	1.870395571303205529e+01	1.083660436854113662e+01
9.950824090777995679e+00	1.916060110463464738e+01	1.160243172991429716e+01
7.883292337370030545e+00	1.943606057504901941e+01	1.240235424122401930e+01
5.842596962345981026e+00	1.949141025397796767e+01	1.323069035087562817e+01
3.905554138387057783e+00	1.929021384271472073e+01	1.407929076798745172e+01
2.135133174313898152e+00	1.880229641640778837e+01	1.493702840729581460e+01
5.756082055443529910e-01	1.800806501335181764e+01	1.578927266216332903e+01
-7.491152521938340136e-01	1.690285351155770144e+01	1.661739366456736988e+01
-1.834184626933839546e+00	1.550052629568032714e+01	1.739836681964080967e+01
-2.690317751424298631e+00	1.383543758787623901e+01	1.810457734808545283e+01
-3.339252024779750805e+00	1.196191854224113449e+01	1.870395571303205529e+01
-3.809141552717989931e+00	9.950824090777995679e+00	1.916060110463464738e+01
-4.130610481203377482e+00	7.883292337370030545e+00	1.943606057504901941e+01
-4.333803903643040911e+00	5.842596962345981026e+00	1.949141025397796767e+01
-4.446475098909390411e+00	3.905554138387057783e+00	1.929021384271472073e+01
-4.492961001047438785e+00	2.135133174313898152e+00	1.880229641640778837e+01
-4.493820977425107444e+00	5.756082055443529910e-01	1.800806501335181764e+01
-4.465913635735893727e+00	-7.491152521938340136e-01	1.690285351155770144e+01
-4.422725607377531176e+00	-1.834184626933839546e+00	1.550052629568032714e+01
-4.374817385366535305e+00	-2.690317751424298631e+00	1.383543758787623901e+01
-4.330298473075766097e+00	-3.339252024779750805e+00	1.196191854224113449e+01
-4.295280843318377784e+00	-3.809141552717989931e+00	9.950824090777995679e+00
-4.274285207798374842e+00	-4.130610481203377482e+00	7.883292337370030545e+00
-4.270590675071656683e+00	-4.333803903643040911e+00	5.842596962345981026e+00
-4.286527575891921238e+00	-4.446475098909390411e+00	3.905554138387057783e+00
-4.323717886620050521e+00	-4.492961001047438785e+00	2.135133174313898152e+00
-4.383269566812574958e+00	-4.493820977425107444e+00	5.756082055443529910e-01
-4.465931467475052763e+00	-4.465913635735893727e+00	-7.491152521938340136e-01
-4.572215030027442673e+00	-4.422725607377531176e+00	-1.834184626933839546e+00
-4.702488229768987615e+00	-4.374817385366535305e+00	-2.690317751424298631e+00
-4.857046360435068877e+00	-4.330298473075766097e+00	-3.339252024779750805e+00
-5.036163422264738898e+00	-4.295280843318377784e+00	-3.809141552717989931e+00
-5.240127109256351723e+00	-4.274285207798374842e+00	-4.130610481203377482e+00
-5.469259701003189811e+00	-4.270590675071656683e+00	-4.333803903643040911e+00
-5.723926543978705261e+00	-4.286527575891921238e+00	-4.446475098909390411e+00
-6.004533244571570449e+00	-4.323717886620050521e+00	-4.492961001047438785e+00
-6.311512179995733440e+00	-4.383269566812574958e+00	-4.493820977425107444e+00
-6.645298454782960995e+00	-4.465931467475052763e+00	-4.465913635735893727e+00
-7.006294985726457369e+00	-4.572215030027442673e+00	-4.422725607377531176e+00
-7.394825988505054681e+00	-4.702488229768987615e+00	-4.374817385366535305e+00
-7.811077773889476106e+00	-4.857046360435068877e+00	-4.330298473075766097e+00
-8.255025459368912522e+00	-5.036163422264738898e+00	-4.295280843318377784e+00
-8.726343995206299553e+00	-5.240127109256351723e+00	-4.274285207798374842e+00
-9.224301841326585816e+00	-5.469259701003189811e+00	-4.270590675071656683e+00
-9.747635783740953741e+00	-5.723926543978705261e+00	-4.286527575891921238e+00
-1.029440584357410771e+01	-6.004533244571570449e+00	-4.323717886620050521e+00
-1.086183013572777689e+01	-6.311512179995733440e+00	-4.383269566812574958e+00
-1.144610103677561064e+01	-6.645298454782960995e+00	-4.465931467475052763e+00
-1.204218630847446292e+01	-7.006294985726457369e+00	-4.572215030027442673e+00
-1.264362209116278102e+01	-7.394825988505054681e+00	-4.702488229768987615e+00
-1.324230910596210720e+01	-7.811077773889476106e+00	-4.857046360435068877e+00
-1.382832908313866938e+01	-8.255025459368912522e+00	-5.036163422264738898e+00
-1.438980529416497411e+01	-8.726343995206299553e+00	-5.240127109256351723e+00
-1.491283873738293231e+01	-9.224301841326585816e+00	-5.469259701003189811e+00
-1.538155918256757104e+01	-9.747635783740953741e+00	-5.723926543978705261e+00
-1.577833645673459806e+01	-1.029440584357410771e+01	-6.004533244571570449e+00
-1.608419982930200121e+01	-1.086183013572777689e+01	-6.311512179995733440e+00
-1.627950915471482318e+01	-1.144610103677561064e+01	-6.645298454782960995e+00
-1.634490711654019535e+01	-1.204218630847446292e+01	-7.006294985726457369e+00
-1.626255430844595651e+01	-1.264362209116278102e+01	-7.394825988505054681e+00
-1.601760632312535293e+01	-1.324230910596210720e+01	-7.811077773889476106e+00
-1.559983609050034303e+01	-1.382832908313866938e+01	-8.255025459368912522e+00
-1.500524206173276198e+01	-1.438980529416497411e+01	-8.726343995206299553e+00
-1.423742624287757685e+01	-1.491283873738293231e+01	-9.224301841326585816e+00
-1.330849356716957210e+01	-1.538155918256757104e+01	-9.747635783740953741e+00
-1.223923512007182701e+01	-1.577833645673459806e+01	-1.029440584357410771e+01
-1.105842630001883187e+01	-1.608419982930200121e+01	-1.086183013572777689e+01
-9.801197387421062501e+00	-1.627950915471482318e+01	-1.144610103677561064e+01
-8.506598809351531898e+00	-1.634490711654019535e+01	-1.204218630847446292e+01
-7.214648370389808996e+00	-1.626255430844595651e+01	-1.264362209116278102e+01
-5.963265796217273262e+00	-1.601760632312535293e+01	-1.324230910596210720e+01
-4.785532268069360384e+00	-1.559983609050034303e+01	-1.382832908313866938e+01
-3.707645387377506818e+00	-1.500524206173276198e+01	-1.438980529416497411e+01
-2.747791917988952726e+00	-1.423742624287757685e+01	-1.491283873738293231e+01
-1.915976298766972175e+00	-1.330849356716957210e+01	-1.538155918256757104e+01
-1.214674776899533848e+00	-1.223923512007182701e+01	-1.577833645673459806e+01
-6.400734313202540715e-01	-1.105842630001883187e+01	-1.608419982930200121e+01
-1.836093076023014303e-01	-9.801197387421062501e+00	-1.627950915471482318e+01
1.664411877581752353e-01	-8.506598809351531898e+00	-1.634490711654019535e+01
4.235173930312153834e-01	-7.214648370389808996e+00	-1.626255430844595651e+01
6.015854175575909846e-01	-5.963265796217273262e+00	-1.601760632312535293e+01
7.142468224044387082e-01	-4.785532268069360384e+00	-1.559983609050034303e+01
7.741348357286201853e-01	-3.707645387377506818e+00	-1.500524206173276198e+01
7.925573392369820169e-01	-2.747791917988952726e+00	-1.423742624287757685e+01
7.793331833134744535e-01	-1.915976298766972175e+00	-1.330849356716957210e+01
7.427681525489725489e-01	-1.214674776899533848e+00	-1.223923512007182701e+01
6.897236727582102267e-01	-6.400734313202540715e-01	-1.105842630001883187e+01
6.257409382564352862e-01	-1.836093076023014303e-01	-9.801197387421062501e+00
5.551928697846664207e-01	1.664411877581752353e-01	-8.506598809351531898e+00
4.814447966590914563e-01	4.235173930312153834e-01	-7.214648370389808996e+00
4.070114866897721062e-01	6.015854175575909846e-01	-5.963265796217273262e+00
3.337031360304714145e-01	7.142468224044387082e-01	-4.785532268069360384e+00
2.627564330157686201e-01	7.741348357286201853e-01	-3.707645387377506818e+00
1.949491519747912904e-01	7.925573392369820169e-01	-2.747791917988952726e+00
1.306982241141454726e-01	7.793331833134744535e-01	-1.915976298766972175e+00
7.014212754558149521e-02	7.427681525489725489e-01	-1.214674776899533848e+00
1.320893068169173151e-02	6.897236727582102267e-01	-6.400734313202540715e-01
-4.032844864228510295e-02	6.257409382564352862e-01	-1.836093076023014303e-01
-9.080814588379471086e-02	5.551928697846664207e-01	1.664411877581752353e-01
-1.386448352876200052e-01	4.814447966590914563e-01	4.235173930312153834e-01
-1.843033231916960113e-01	4.070114866897721062e-01	6.015854175575909846e-01
-2.282789109778669001e-01	3.337031360304714145e-01	7.142468224044387082e-01
-2.710833407929686412e-01	2.627564330157686201e-01	7.741348357286201853e-01
-3.132352911688974784e-01	1.949491519747912904e-01	7.925573392369820169e-01
-3.552545388812022864e-01	1.306982241141454726e-01	7.793331833134744535e-01
-3.976590431756744093e-01	7.014212754558149521e-02	7.427681525489725489e-01
-4.409643362022278024e-01	1.320893068169173151e-02	6.897236727582102267e-01
-4.856847178342070803e-01	-4.032844864228510295e-02	6.257409382564352862e-01
-5.323358536828867171e-01	-9.080814588379471086e-02	5.551928697846664207e-01
-5.814384623627960602e-01	-1.386448352876200052e-01	4.814447966590914563e-01
-6.335228526817415773e-01	-1.843033231916960113e-01	4.070114866897721062e-01
-6.891341344462086349e-01	-2.282789109778669001e-01	3.337031360304714145e-01
-7.488379791526332818e-01	-2.710833407929686412e-01	2.627564330157686201e-01
-8.132268501805722805e-01	-3.132352911688974784e-01	1.949491519747912904e-01
-8.829266573797449613e-01	-3.552545388812022864e-01	1.306982241141454726e-01
-9.586038192177325223e-01	-3.976590431756744093e-01	7.014212754558149521e-02
-1.040972737856303398e+00	-4.409643362022278024e-01	1.320893068169173151e-02
-1.130803709402270707e+00	-4.856847178342070803e-01	-4.032844864228510295e-02
-1.228931303674682507e+00	-5.323358536828867171e-01	-9.080814588379471086e-02
-1.336263255443211007e+00	-5.814384623627960602e-01	-1.386448352876200052e-01
-1.453789912241705728e+00	-6.335228526817415773e-01	-1.843033231916960113e-01
-1.582594282235155303e+00	-6.891341344462086349e-01	-2.282789109778669001e-01
-1.723862718510988712e+00	-7.488379791526332818e-01	-2.710833407929686412e-01
-1.878896262383728644e+00	-8.132268501805722805e-01	-3.132352911688974784e-01
-2.049122646043668006e+00	-8.829266573797449613e-01	-3.552545388812022864e-01
-2.236108921569438746e+00	-9.586038192177325223e-01	-3.976590431756744093e-01
-2.441574635390406200e+00	-1.040972737856303398e+00	-4.409643362022278024e-01
-2.667405399871602967e+00	-1.130803709402270707e+00	-4.856847178342070803e-01
-2.915666620281053945e+00	-1.228931303674682507e+00	-5.323358536828867171e-01
-3.188617007315873941e+00	-1.336263255443211007e+00	-5.814384623627960602e-01
-3.488721331173109341e+00	-1.453789912241705728e+00	-6.335228526817415773e-01
-3.818661637892580174e+00	-1.582594282235155303e+00	-6.891341344462086349e-01
-4.181345832973051735e+00	-1.723862718510988712e+00	-7.488379791526332818e-01
-4.579912116184935655e+00	-1.878896262383728644e+00	-8.132268501805722805e-01
-5.017727193577769640e+00	-2.049122646043668006e+00	-8.829266573797449613e-01
-5.498375458752788880e+00	-2.236108921569438746e+00	-9.586038192177325223e-01
-6.025635378034382761e+00	-2.441574635390406200e+00	-1.040972737856303398e+00
-6.603438077592105770e+00	-2.667405399871602967e+00	-1.130803709402270707e+00
-7.235801553137122255e+00	-2.915666620281053945e+00	-1.228931303674682507e+00
-7.926731942282950527e+00	-3.188617007315873941e+00	-1.336263255443211007e+00
-8.680080864691085196e+00	-3.488721331173109341e+00	-1.453789912241705728e+00
-9.499344926779127007e+00	-3.818661637892580174e+00	-1.582594282235155303e+00
-1.038739015686790168e+01	-4.181345832973051735e+00	-1.723862718510988712e+00
-1.134608056543514287e+01	-4.579912116184935655e+00	-1.878896262383728644e+00
-1.237578662436957089e+01	-5.017727193577769640e+00	-2.049122646043668006e+00
-1.347474701327059599e+01	-5.498375458752788880e+00	-2.236108921569438746e+00
-1.463825685280631106e+01	-6.025635378034382761e+00	-2.441574635390406200e+00
-1.585766004141492402e+01	-6.603438077592105770e+00	-2.667405399871602967e+00
-1.711913558145569780e+01	-7.235801553137122255e+00	-2.915666620281053945e+00
-1.840229266256752183e+01	-7.926731942282950527e+00	-3.188617007315873941e+00
-1.967863288449517256e+01	-8.680080864691085196e+00	-3.488721331173109341e+00
-2.091000720995510065e+01	-9.499344926779127007e+00	-3.818661637892580174e+00
-2.204729572717702268e+01	-1.038739015686790168e+01	-4.181345832973051735e+00
-2.302967052638356904e+01	-1.134608056543514287e+01	-4.579912116184935655e+00
-2.378495412095088213e+01	-1.237578662436957089e+01	-5.017727193577769640e+00
-2.423172364234785192e+01	-1.347474701327059599e+01	-5.498375458752788880e+00
-2.428386708379317227e+01	-1.463825685280631106e+01	-6.025635378034382761e+00
-2.385816721561349851e+01	-1.585766004141492402e+01	-6.603438077592105770e+00
-2.288504493018659858e+01	-1.711913558145569780e+01	-7.235801553137122255e+00
-2.132174280665680044e+01	-1.840229266256752183e+01	-7.926731942282950527e+00
-1.916601195752337716e+01	-1.967863288449517256e+01	-8.680080864691085196e+00
-1.646707780678631750e+01	-2.091000720995510065e+01	-9.499344926779127007e+00
-1.332991031586601949e+01	-2.204729572717702268e+01	-1.038739015686790168e+01
-9.909371510721600274e+00	-2.302967052638356904e+01	-1.134608056543514287e+01
-6.393124165454602270e+00	-2.378495412095088213e+01	-1.237578662436957089e+01
-2.975860512689276316e+00	-2.423172364234785192e+01	-1.347474701327059599e+01
1.690315193631777291e-01	-2.428386708379317227e+01	-1.463825685280631106e+01
2.912747340524436623e+00	-2.385816721561349851e+01	-1.585766004141492402e+01
5.183338575768539513e+00	-2.288504493018659858e+01	-1.711913558145569780e+01
6.965150077880071677e+00	-2.132174280665680044e+01	-1.840229266256752183e+01
8.287994069838878985e+00	-1.916601195752337716e+01	-1.967863288449517256e+01
9.211195376419954783e+00	-1.646707780678631750e+01	-2.091000720995510065e+01
9.807643404525638431e+00	-1.332991031586601949e+01	-2.204729572717702268e+01
1.015121732276688249e+01	-9.909371510721600274e+00	-2.302967052638356904e+01
1.030877287826678490e+01	-6.393124165454602270e+00	-2.378495412095088213e+01
1.033627688326987126e+01	-2.975860512689276316e+00	-2.423172364234785192e+01
1.027793561341603201e+01	1.690315193631777291e-01	-2.428386708379317227e+01
1.016709164990641412e+01	2.912747340524436623e+00	-2.385816721561349851e+01
1.002792780318243260e+01	5.183338575768539513e+00	-2.288504493018659858e+01
9.877358387261496731e+00	6.965150077880071677e+00	-2.132174280665680044e+01
9.726775064780461832e+00	8.287994069838878985e+00	-1.916601195752337716e+01
9.583509151140667370e+00	9.211195376419954783e+00	-1.646707780678631750e+01
9.451984678412761909e+00	9.807643404525638431e+00	-1.332991031586601949e+01
9.334591237392210417e+00	1.015121732276688249e+01	-9.909371510721600274e+00
9.232325665638944301e+00	1.030877287826678490e+01	-6.393124165454602270e+00
9.145253541349029902e+00	1.033627688326987126e+01	-2.975860512689276316e+00
9.072835334508411620e+00	1.027793561341603201e+01	1.690315193631777291e-01
9.014153496805706212e+00	1.016709164990641412e+01	2.912747340524436623e+00
8.968068398505959493e+00	1.002792780318243260e+01	5.183338575768539513e+00
8.933323892941061217e+00	9.877358387261496731e+00	6.965150077880071677e+00
8.908617646161669512e+00	9.726775064780461832e+00	8.287994069838878985e+00
8.892647092001151776e+00	9.583509151140667370e+00	9.211195376419954783e+00
8.884138720352989793e+00	9.451984678412761909e+00	9.807643404525638431e+00
8.881866125763123065e+00	9.334591237392210417e+00	1.015121732276688249e+01
8.884660613528730266e+00	9.232325665638944301e+00	1.030877287826678490e+01
8.891417004653851208e+00	9.145253541349029902e+00	1.033627688326987126e+01
8.901096464806371955e+00	9.072835334508411620e+00	1.027793561341603201e+01
8.912727606760054044e+00	9.014153496805706212e+00	1.016709164990641412e+01
8.925406709177382325e+00	8.968068398505959493e+00	1.002792780318243260e+01
8.938297606148024599e+00	8.933323892941061217e+00	9.877358387261496731e+00
8.950631595898578041e+00	8.908617646161669512e+00	9.726775064780461832e+00
8.961707568643854316e+00	8.892647092001151776e+00	9.583509151140667370e+00
8.970892445495598722e+00	8.884138720352989793e+00	9.451984678412761909e+00
8.977621940979680915e+00	8.881866125763123065e+00	9.334591237392210417e+00
8.981401603177218362e+00	8.884660613528730266e+00	9.232325665638944301e+00
8.981808042625528898e+00	8.891417004653851208e+00	9.145253541349029902e+00
8.978490230579138753e+00	8.901096464806371955e+00	9.072835334508411620e+00
8.971170726991161359e+00	8.912727606760054044e+00	9.014153496805706212e+00
8.959646687407548882e+00	8.925406709177382325e+00	8.968068398505959493e+00
8.943790495141913155e+00	8.938297606148024599e+00	8.933323892941061217e+00
8.923549870130520034e+00	8.950631595898578041e+00	8.908617646161669512e+00
8.898947318318487731e+00	8.961707568643854316e+00	8.892647092001151776e+00
8.870078804766279745e+00	8.970892445495598722e+00	8.884138720352989793e+00
8.837111559158449481e+00	8.977621940979680915e+00	8.881866125763123065e+00
8.800280953052876498e+00	8.981401603177218362e+00	8.884660613528730266e+00
8.759886422756178348e+00	8.981808042625528898e+00	8.891417004653851208e+00
8.716286448615916171e+00	8.978490230579138753e+00	8.901096464806371955e+00
8.669892639043267124e+00	8.971170726991161359e+00	8.912727606760054044e+00
8.621163003863863139e+00	8.959646687407548882e+00	8.925406709177382325e+00
8.570594534775796802e+00	8.943790495141913155e+00	8.938297606148024599e+00
8.518715239026557029e+00	8.923549870130520034e+00	8.950631595898578041e+00
8.466075794401687560e+00	8.898947318318487731e+00	8.961707568643854316e+00
8.413241008098845342e+00	8.870078804766279745e+00	8.970892445495598722e+00
8.360781268335982119e+00	8.837111559158449481e+00	8.977621940979680915e+00
8.309264175401992247e+00	8.800280953052876498e+00	8.981401603177218362e+00
8.259246528602192328e+00	8.759886422756178348e+00	8.981808042625528898e+00
8.211266827960434611e+00	8.716286448615916171e+00	8.978490230579138753e+00
8.165838425809539558e+00	8.669892639043267124e+00	8.971170726991161359e+00
8.123443435042668526e+00	8.621163003863863139e+00	8.959646687407548882e+00
8.084527469517215792e+00	8.570594534775796802e+00	8.943790495141913155e+00
8.049495259674372960e+00	8.518715239026557029e+00	8.923549870130520034e+00
8.018707154580111407e+00	8.466075794401687560e+00	8.898947318318487731e+00
7.992476491858130139e+00	8.413241008098845342e+00	8.870078804766279745e+00
7.971067790670740116e+00	8.360781268335982119e+00	8.837111559158449481e+00
7.954695700996108343e+00	8.309264175401992247e+00	8.800280953052876498e+00
7.943524625597371269e+00	8.259246528602192328e+00	8.759886422756178348e+00
7.937668919590102234e+00	8.211266827960434611e+00	8.716286448615916171e+00
7.937193566386815391e+00	8.165838425809539558e+00	8.669892639043267124e+00
7.942115227760548457e+00	8.123443435042668526e+00	8.621163003863863139e+00
7.952403569343328371e+00	8.084527469517215792e+00	8.570594534775796802e+00
7.967982770429889783e+00	8.049495259674372960e+00	8.518715239026557029e+00
7.988733137774503668e+00	8.018707154580111407e+00	8.466075794401687560e+00
8.014492756397849860e+00	7.992476491858130139e+00	8.413241008098845342e+00
8.045059125521643040e+00	7.971067790670740116e+00	8.360781268335982119e+00
8.080190743926873864e+00	7.954695700996108343e+00	8.309264175401992247e+00
8.119608625659456180e+00	7.943524625597371269e+00	8.259246528602192328e+00
8.162997743534754491e+00	7.937668919590102234e+00	8.211266827960434611e+00
8.210008413846896502e+00	7.937193566386815391e+00	8.165838425809539558e+00
8.260257650667000462e+00	7.942115227760548457e+00	8.123443435042668526e+00
8.313330531769178577e+00	7.952403569343328371e+00	8.084527469517215792e+00
8.368781630246701297e+00	7.967982770429889783e+00	8.049495259674372960e+00
8.426136575986642896e+00	7.988733137774503668e+00	8.018707154580111407e+00
8.484893819078619615e+00	8.014492756397849860e+00	7.992476491858130139e+00
8.544526672652873245e+00	8.045059125521643040e+00	7.971067790670740116e+00
8.604485715270563162e+00	8.080190743926873864e+00	7.954695700996108343e+00
8.664201632503823802e+00	8.119608625659456180e+00	7.943524625597371269e+00
8.723088573415049396e+00	8.162997743534754491e+00	7.937668919590102234e+00
8.780548089951272672e+00	8.210008413846896502e+00	7.937193566386815391e+00
8.835973715521157956e+00	8.260257650667000462e+00	7.942115227760548457e+00
8.888756222998287271e+00	8.313330531769178577e+00	7.952403569343328371e+00
8.938289581986706978e+00	8.368781630246701297e+00	7.967982770429889783e+00
8.983977610447272610e+00	8.426136575986642896e+00	7.988733137774503668e+00
9.025241286985711042e+00	8.484893819078619615e+00	8.014492756397849860e+00
9.061526657782073002e+00	8.544526672652873245e+00	8.045059125521643040e+00
9.092313237144177052e+00	8.604485715270563162e+00	8.080190743926873864e+00
9.117122764182916228e+00	8.664201632503823802e+00	8.119608625659456180e+00
9.135528141671400704e+00	8.723088573415049396e+00	8.162997743534754491e+00
9.147162348625016648e+00	8.780548089951272672e+00	8.210008413846896502e+00
9.151727087655045167e+00	8.835973715521157956e+00	8.260257650667000462e+00
9.149000904002667411e+00	8.888756222998287271e+00	8.313330531769178577e+00
9.138846497680129133e+00	8.938289581986706978e+00	8.368781630246701297e+00
9.121216945511646301e+00	8.983977610447272610e+00	8.426136575986642896e+00
9.096160557909277244e+00	9.025241286985711042e+00	8.484893819078619615e+00
9.063824117207353481e+00	9.061526657782073002e+00	8.544526672652873245e+00
9.024454280818597240e+00	9.092313237144177052e+00	8.604485715270563162e+00
8.978396982941552196e+00	9.117122764182916228e+00	8.664201632503823802e+00
8.926094731584697684e+00	9.135528141671400704e+00	8.723088573415049396e+00
8.868081770766064409e+00	9.147162348625016648e+00	8.780548089951272672e+00
8.804977157413727440e+00	9.151727087655045167e+00	8.835973715521157956e+00
8.737475884461803233e+00	9.149000904002667411e+00	8.888756222998287271e+00
8.666338261138003318e+00	9.138846497680129133e+00	8.938289581986706978e+00
8.592377833565974399e+00	9.121216945511646301e+00	8.983977610447272610e+00
8.516448188923771312e+00	9.096160557909277244e+00	9.025241286985711042e+00
8.439429030553979416e+00	9.063824117207353481e+00	9.061526657782073002e+00
8.362211936698518144e+00	9.024454280818597240e+00	9.092313237144177052e+00
8.285686220333749574e+00	8.978396982941552196e+00	9.117122764182916228e+00
8.210725291773925960e+00	8.926094731584697684e+00	9.135528141671400704e+00
8.138173890626728024e+00	8.868081770766064409e+00	9.147162348625016648e+00
8.068836501988633003e+00	8.804977157413727440e+00	9.151727087655045167e+00
8.003467207193445176e+00	8.737475884461803233e+00	9.149000904002667411e+00
7.942761146421499774e+00	8.666338261138003318e+00	9.138846497680129133e+00
7.887347693796839643e+00	8.592377833565974399e+00	9.121216945511646301e+00
7.837785369907882327e+00	8.516448188923771312e+00	9.096160557909277244e+00
7.794558446190085199e+00	8.439429030553979416e+00	9.063824117207353481e+00
7.758075133772517340e+00	8.362211936698518144e+00	9.024454280818597240e+00
7.728667198753284673e+00	8.285686220333749574e+00	8.978396982941552196e+00
7.706590807965203460e+00	8.210725291773925960e+00	8.926094731584697684e+00
7.692028384672282115e+00	8.138173890626728024e+00	8.868081770766064409e+00
7.685091241968492248e+00	8.068836501988633003e+00	8.804977157413727440e+00
7.685822761885674481e+00	8.003467207193445176e+00	8.737475884461803233e+00
7.694201898790509198e+00	7.942761146421499774e+00	8.666338261138003318e+00
7.710146804680306332e+00	7.887347693796839643e+00	8.592377833565974399e+00
7.733518399470875160e+00	7.837785369907882327e+00	8.516448188923771312e+00
7.764123739344985786e+00	7.794558446190085199e+00	8.439429030553979416e+00
7.801719068901804555e+00	7.758075133772517340e+00	8.362211936698518144e+00
7.846012476671538671e+00	7.728667198753284673e+00	8.285686220333749574e+00
7.896666107285108538e+00	7.706590807965203460e+00	8.210725291773925960e+00
7.953297916267671575e+00	7.692028384672282115e+00	8.138173890626728024e+00
8.015482984390056131e+00	7.685091241968492248e+00	8.068836501988633003e+00
8.082754437334513042e+00	7.685822761885674481e+00	8.003467207193445176e+00
8.154604042862692026e+00	7.694201898790509198e+00	7.942761146421499774e+00
8.230482581582668544e+00	7.710146804680306332e+00	7.887347693796839643e+00
8.309800108716167699e+00	7.733518399470875160e+00	7.837785369907882327e+00
8.391926242869720554e+00	7.764123739344985786e+00	7.794558446190085199e+00
8.476190633544812059e+00	7.801719068901804555e+00	7.758075133772517340e+00
8.561883771691213951e+00	7.846012476671538671e+00	7.728667198753284673e+00
8.648258316566746373e+00	7.896666107285108538e+00	7.706590807965203460e+00
8.734531116890321911e+00	7.953297916267671575e+00	7.692028384672282115e+00
8.819886103958722856e+00	8.015482984390056131e+00	7.685091241968492248e+00
8.903478228077792878e+00	8.082754437334513042e+00	7.685822761885674481e+00
8.984438596259037624e+00	8.154604042862692026e+00	7.694201898790509198e+00
9.061880947537749975e+00	8.230482581582668544e+00	7.710146804680306332e+00
9.134909571428966757e+00	8.309800108716167699e+00	7.733518399470875160e+00
9.202628734103354802e+00	8.391926242869720554e+00	7.764123739344985786e+00
9.264153625348793497e+00	8.476190633544812059e+00	7.801719068901804555e+00
9.318622777340101138e+00	8.561883771691213951e+00	7.846012476671538671e+00
9.365211834453903705e+00	8.648258316566746373e+00	7.896666107285108538e+00
9.403148473528359474e+00	8.734531116890321911e+00	7.953297916267671575e+00
9.431728188811826286e+00	8.819886103958722856e+00	8.015482984390056131e+00
9.450330569219635990e+00	8.903478228077792878e+00	8.082754437334513042e+00
9.458435612363750522e+00	8.984438596259037624e+00	8.154604042862692026e+00
9.455639546015030206e+00	9.061880947537749975e+00	8.230482581582668544e+00
9.441669569721922173e+00	9.134909571428966757e+00	8.309800108716167699e+00
9.416396893948611790e+00	9.202628734103354802e+00	8.391926242869720554e+00
9.379847447607268407e+00	9.264153625348793497e+00	8.476190633544812059e+00
9.332209652431075142e+00	9.318622777340101138e+00	8.561883771691213951e+00
9.273838727607762067e+00	9.365211834453903705e+00	8.648258316566746373e+00
9.205257091271104031e+00	9.403148473528359474e+00	8.734531116890321911e+00
9.127150564561931745e+00	9.431728188811826286e+00	8.819886103958722856e+00
9.040360253404564617e+00	9.450330569219635990e+00	8.903478228077792878e+00
8.945870174006362419e+00	9.458435612363750522e+00	8.984438596259037624e+00
8.844790888678613072e+00	9.455639546015030206e+00	9.061880947537749975e+00
8.738339615259160809e+00	9.441669569721922173e+00	9.134909571428966757e+00
8.627817451816083505e+00	9.416396893948611790e+00	9.202628734103354802e+00
8.514584504721126379e+00	9.379847447607268407e+00	9.264153625348793497e+00
8.400033811003517314e+00	9.332209652431075142e+00	9.318622777340101138e+00
8.285564996916155778e+00	9.273838727607762067e+00	9.365211834453903705e+00
8.172558609968142207e+00	9.205257091271104031e+00	9.403148473528359474e+00
8.062352002156934816e+00	9.127150564561931745e+00	9.431728188811826286e+00
7.956217533267855302e+00	9.040360253404564617e+00	9.450330569219635990e+00
7.855343714382232889e+00	8.945870174006362419e+00	9.458435612363750522e+00
7.760819735522988871e+00	8.844790888678613072e+00	9.455639546015030206e+00
7.673623631560725578e+00	8.738339615259160809e+00	9.441669569721922173e+00
7.594614151061456653e+00	8.627817451816083505e+00	9.416396893948611790e+00
7.524526216360523989e+00	8.514584504721126379e+00	9.379847447607268407e+00
7.463969710137312141e+00	8.400033811003517314e+00	9.332209652431075142e+00
7.413431201457036934e+00	8.285564996916155778e+00	9.273838727607762067e+00
7.373278136656911563e+00	8.172558609968142207e+00	9.205257091271104031e+00
7.343764968422996198e+00	8.062352002156934816e+00	9.127150564561931745e+00
7.325040678021072615e+00	7.956217533267855302e+00	9.040360253404564617e+00
7.317157156889956937e+00	7.855343714382232889e+00	8.945870174006362419e+00
7.320077949282189245e+00	7.760819735522988871e+00	8.844790888678613072e+00
7.333686911298387123e+00	7.673623631560725578e+00	8.738339615259160809e+00
7.357796407451778542e+00	7.594614151061456653e+00	8.627817451816083505e+00
7.392154738257286084e+00	7.524526216360523989e+00	8.514584504721126379e+00
7.436452566545006526e+00	7.463969710137312141e+00	8.400033811003517314e+00
7.490328182562453918e+00	7.413431201457036934e+00	8.285564996916155778e+00
7.553371515850479057e+00	7.373278136656911563e+00	8.172558609968142207e+00
7.625126863783290965e+00	7.343764968422996198e+00	8.062352002156934816e+00
7.705094361885429954e+00	7.325040678021072615e+00	7.956217533267855302e+00
7.792730269638306950e+00	7.317157156889956937e+00	7.855343714382232889e+00
7.887446188060176056e+00	7.320077949282189245e+00	7.760819735522988871e+00
7.988607362817187862e+00	7.333686911298387123e+00	7.673623631560725578e+00
8.095530260080828100e+00	7.357796407451778542e+00	7.594614151061456653e+00
8.207479632850018803e+00	7.392154738257286084e+00	7.524526216360523989e+00
8.323665323894722690e+00	7.436452566545006526e+00	7.463969710137312141e+00
8.443239078438258716e+00	7.490328182562453918e+00	7.413431201457036934e+00
8.565291665344371808e+00	7.553371515850479057e+00	7.373278136656911563e+00
8.688850629561342132e+00	7.625126863783290965e+00	7.343764968422996198e+00
8.812879019950170090e+00	7.705094361885429954e+00	7.325040678021072615e+00
8.936275453784320533e+00	7.792730269638306950e+00	7.317157156889956937e+00
9.057875889873011843e+00	7.887446188060176056e+00	7.320077949282189245e+00
9.176457483487713063e+00	7.988607362817187862e+00	7.333686911298387123e+00
9.290744884542339932e+00	8.095530260080828100e+00	7.357796407451778542e+00
9.399419311851159975e+00	8.207479632850018803e+00	7.392154738257286084e+00
9.501130686660079760e+00	8.323665323894722690e+00	7.436452566545006526e+00
9.594513034117568395e+00	8.443239078438258716e+00	7.490328182562453918e+00
9.678203258715342372e+00	8.565291665344371808e+00	7.553371515850479057e+00
9.750863267074517893e+00	8.688850629561342132e+00	7.625126863783290965e+00
9.811205248845613625e+00	8.812879019950170090e+00	7.705094361885429954e+00
9.858019736682514633e+00	8.936275453784320533e+00	7.792730269638306950e+00
9.890205855328638052e+00	9.057875889873011843e+00	7.887446188060176056e+00
9.906802947712343155e+00	9.176457483487713063e+00	7.988607362817187862e+00
9.907022546443311484e+00	9.290744884542339932e+00	8.095530260080828100e+00
9.890279459740316526e+00	9.399419311851159975e+00	8.207479632850018803e+00
9.856220581869667541e+00	9.501130686660079760e+00	8.323665323894722690e+00
9.804749941105324496e+00	9.594513034117568395e+00	8.443239078438258716e+00
9.736048483528330522e+00	9.678203258715342372e+00	8.565291665344371808e+00
9.650587175499760306e+00	9.750863267074517893e+00	8.688850629561342132e+00
9.549132201661752362e+00	9.811205248845613625e+00	8.812879019950170090e+00
9.432741339921994594e+00	9.858019736682514633e+00	8.936275453784320533e+00
9.302750999940489152e+00	9.890205855328638052e+00	9.057875889873011843e+00
9.160753895071042763e+00	9.906802947712343155e+00	9.176457483487713063e+00
9.008567846249682987e+00	9.907022546443311484e+00	9.290744884542339932e+00
8.848196748091822883e+00	9.890279459740316526e+00	9.399419311851159975e+00
8.681785216151705953e+00	9.856220581869667541e+00	9.501130686660079760e+00
8.511568834506221037e+00	9.804749941105324496e+00	9.594513034117568395e+00
8.339822195776132929e+00	9.736048483528330522e+00	9.678203258715342372e+00
8.168807044444031717e+00	9.650587175499760306e+00	9.750863267074517893e+00
8.000722787506994393e+00	9.549132201661752362e+00	9.811205248845613625e+00
7.837661429956972015e+00	9.432741339921994594e+00	9.858019736682514633e+00
7.681568648534841337e+00	9.302750999940489152e+00	9.890205855328638052e+00
7.534212271112934012e+00	9.160753895071042763e+00	9.906802947712343155e+00
7.397158924735578012e+00	9.008567846249682987e+00	9.907022546443311484e+00
7.271759099190104436e+00	8.848196748091822883e+00	9.890279459740316526e+00
7.159140388329665150e+00	8.681785216151705953e+00	9.856220581869667541e+00
7.060208253817144453e+00	8.511568834506221037e+00	9.804749941105324496e+00
6.975653330262646890e+00	8.339822195776132929e+00	9.736048483528330522e+00
6.905964069555443174e+00	8.168807044444031717e+00	9.650587175499760306e+00
6.851443406626012589e+00	8.000722787506994393e+00	9.549132201661752362e+00
6.812228110278378601e+00	7.837661429956972015e+00	9.432741339921994594e+00
6.788309545471811646e+00	7.681568648534841337e+00	9.302750999940489152e+00
6.779554697881920333e+00	7.534212271112934012e+00	9.160753895071042763e+00
6.785726476955655784e+00	7.397158924735578012e+00	9.008567846249682987e+00
6.806502500374132403e+00	7.271759099190104436e+00	8.848196748091822883e+00
6.841491754022566596e+00	7.159140388329665150e+00	8.681785216151705953e+00
6.890248704118497436e+00	7.060208253817144453e+00	8.511568834506221037e+00
6.952284602948974879e+00	6.975653330262646890e+00	8.339822195776132929e+00
7.027075871405044971e+00	6.905964069555443174e+00	8.168807044444031717e+00
7.114069558168283791e+00	6.851443406626012589e+00	8.000722787506994393e+00
7.212685967617378680e+00	6.812228110278378601e+00	7.837661429956972015e+00
7.322318618815153890e+00	6.788309545471811646e+00	7.681568648534841337e+00
7.442331750088034603e+00	6.779554697881920333e+00	7.534212271112934012e+00
7.572055622176398160e+00	6.785726476955655784e+00	7.397158924735578012e+00
7.710779902388993357e+00	6.806502500374132403e+00	7.271759099190104436e+00
7.857745437179834980e+00	6.841491754022566596e+00	7.159140388329665150e+00
8.012134745234863686e+00	6.890248704118497436e+00	7.060208253817144453e+00
8.173061591078244703e+00	6.952284602948974879e+00	6.975653330262646890e+00
8.339560033213931689e+00	7.027075871405044971e+00	6.905964069555443174e+00
8.510573382847377744e+00	7.114069558168283791e+00	6.851443406626012589e+00
8.684943560175623745e+00	7.212685967617378680e+00	6.812228110278378601e+00
8.861401394744843785e+00	7.322318618815153890e+00	6.788309545471811646e+00
9.038558482649506232e+00	7.442331750088034603e+00	6.779554697881920333e+00
9.214901282882925315e+00	7.572055622176398160e+00	6.785726476955655784e+00
9.388788202494589896e+00	7.710779902388993357e+00	6.806502500374132403e+00
9.558450477760107589e+00	7.857745437179834980e+00	6.841491754022566596e+00
9.721997696456627480e+00	8.012134745234863686e+00	6.890248704118497436e+00
9.877428812502419220e+00	8.173061591078244703e+00	6.952284602948974879e+00
1.002264946477368390e+01	8.339560033213931689e+00	7.027075871405044971e+00
1.015549631188402557e+01	8.510573382847377744e+00	7.114069558168283791e+00
1.027376891930381397e+01	8.684943560175623745e+00	7.212685967617378680e+00
1.037526947160920265e+01	8.861401394744843785e+00	7.322318618815153890e+00
1.045785022249390828e+01	9.038558482649506232e+00	7.442331750088034603e+00
1.051946813735727737e+01	9.214901282882925315e+00	7.572055622176398160e+00
1.055824563711073871e+01	9.388788202494589896e+00	7.710779902388993357e+00
1.057253573992593410e+01	9.558450477760107589e+00	7.857745437179834980e+00
1.056098925791920706e+01	9.721997696456627480e+00	8.012134745234863686e+00
1.052262109192320949e+01	9.877428812502419220e+00	8.173061591078244703e+00
1.045687214700133438e+01	1.002264946477368390e+01	8.339560033213931689e+00
1.036366304041636255e+01	1.015549631188402557e+01	8.510573382847377744e+00
1.024343566899551661e+01	1.027376891930381397e+01	8.684943560175623745e+00
1.009717891009973201e+01	1.037526947160920265e+01	8.861401394744843785e+00
9.926435291973357167e+00	1.045785022249390828e+01	9.038558482649506232e+00
9.733286391407276028e+00	1.051946813735727737e+01	9.214901282882925315e+00
9.520315960424136748e+00	1.055824563711073871e+01	9.388788202494589896e+00
9.290551261498789515e+00	1.057253573992593410e+01	9.558450477760107589e+00
9.047384671154656388e+00	1.056098925791920706e+01	9.721997696456627480e+00
8.794479132765738782e+00	1.052262109192320949e+01	9.877428812502419220e+00
8.535662330056418057e+00	1.045687214700133438e+01	1.002264946477368390e+01
8.274815358672192644e+00	1.036366304041636255e+01	1.015549631188402557e+01
8.015762081636719216e+00	1.024343566899551661e+01	1.027376891930381397e+01
7.762165214208463837e+00	1.009717891009973201e+01	1.037526947160920265e+01
7.517434514046288818e+00	9.926435291973357167e+00	1.045785022249390828e+01
7.284651340813826259e+00	9.733286391407276028e+00	1.051946813735727737e+01
7.066512435232997547e+00	9.520315960424136748e+00	1.055824563711073871e+01
6.865294220096972211e+00	9.290551261498789515e+00	1.057253573992593410e+01
6.682837415904231193e+00	9.047384671154656388e+00	1.056098925791920706e+01
6.520550439745285587e+00	8.794479132765738782e+00	1.052262109192320949e+01
6.379429024920105107e+00	8.535662330056418057e+00	1.045687214700133438e+01
6.260088817449063647e+00	8.274815358672192644e+00	1.036366304041636255e+01
6.162807381508232041e+00	8.015762081636719216e+00	1.024343566899551661e+01
6.087572044751608402e+00	7.762165214208463837e+00	1.009717891009973201e+01
6.034130273721079796e+00	7.517434514046288818e+00	9.926435291973357167e+00
6.002039711936851596e+00	7.284651340813826259e+00	9.733286391407276028e+00
5.990715560175621235e+00	7.066512435232997547e+00	9.520315960424136748e+00
5.999473559591979033e+00	6.865294220096972211e+00	9.290551261498789515e+00
6.027567397794258319e+00	6.682837415904231193e+00	9.047384671154656388e+00
6.074219856588166877e+00	6.520550439745285587e+00	8.794479132765738782e+00
6.138647434991479024e+00	6.379429024920105107e+00	8.535662330056418057e+00
6.220078503403799530e+00	6.260088817449063647e+00	8.274815358672192644e+00
6.317765276290594478e+00	6.162807381508232041e+00	8.015762081636719216e+00
6.430990040498214988e+00	6.087572044751608402e+00	7.762165214208463837e+00
6.559066157669623642e+00	6.034130273721079796e+00	7.517434514046288818e+00
6.701334387283603533e+00	6.002039711936851596e+00	7.284651340813826259e+00
6.857155066757973039e+00	5.990715560175621235e+00	7.066512435232997547e+00
7.025896650984566172e+00	5.999473559591979033e+00	6.865294220096972211e+00
7.206921068176907141e+00	6.027567397794258319e+00	6.682837415904231193e+00
7.399566302858471722e+00	6.074219856588166877e+00	6.520550439745285587e+00
7.603126579406823460e+00	6.138647434991479024e+00	6.379429024920105107e+00
7.816830498576039510e+00	6.220078503403799530e+00	6.260088817449063647e+00
8.039817481439033742e+00	6.317765276290594478e+00	6.162807381508232041e+00
8.271112905815769523e+00	6.430990040498214988e+00	6.087572044751608402e+00
8.509602384146946363e+00	6.559066157669623642e+00	6.034130273721079796e+00
8.754005732569337894e+00	6.701334387283603533e+00	6.002039711936851596e+00
9.002851320931901213e+00	6.857155066757973039e+00	5.990715560175621235e+00
9.254451673016610869e+00	7.025896650984566172e+00	5.999473559591979033e+00
9.506881402858516239e+00	7.206921068176907141e+00	6.027567397794258319e+00
9.757958820416574142e+00	7.399566302858471722e+00	6.074219856588166877e+00
1.000523280620363664e+01	7.603126579406823460e+00	6.138647434991479024e+00
1.024597682121141062e+01	7.816830498576039510e+00	6.220078503403799530e+00
1.047719215852351127e+01	8.039817481439033742e+00	6.317765276290594478e+00
1.069562271979805601e+01	8.271112905815769523e+00	6.430990040498214988e+00
1.089778366684909905e+01	8.509602384146946363e+00	6.559066157669623642e+00
1.108000620064481367e+01	8.754005732569337894e+00	6.701334387283603533e+00
1.123850039648846177e+01	9.002851320931901213e+00	6.857155066757973039e+00
1.136943741496871496e+01	9.254451673016610869e+00	7.025896650984566172e+00
1.146905146371193673e+01	9.506881402858516239e+00	7.206921068176907141e+00
1.153376057850466019e+01	9.757958820416574142e+00	7.399566302858471722e+00
1.156030363624027224e+01	1.000523280620363664e+01	7.603126579406823460e+00
1.154588907363332062e+01	1.024597682121141062e+01	7.816830498576039510e+00
1.148834870037010347e+01	1.047719215852351127e+01	8.039817481439033742e+00
1.138628797319447905e+01	1.069562271979805601e+01	8.271112905815769523e+00
1.123922241543943557e+01	1.089778366684909905e+01	8.509602384146946363e+00
1.104768884440173160e+01	1.108000620064481367e+01	8.754005732569337894e+00
1.081332002482669274e+01	1.123850039648846177e+01	9.002851320931901213e+00
1.053887255600954909e+01	1.136943741496871496e+01	9.254451673016610869e+00
1.022820034618910157e+01	1.146905146371193673e+01	9.506881402858516239e+00
9.886169860856018232e+00	1.153376057850466019e+01	9.757958820416574142e+00
9.518518151708814656e+00	1.156030363624027224e+01	1.000523280620363664e+01
9.131659959178238140e+00	1.154588907363332062e+01	1.024597682121141062e+01
8.732455252505882726e+00	1.148834870037010347e+01	1.047719215852351127e+01
8.327952696553531098e+00	1.138628797319447905e+01	1.069562271979805601e+01
7.925127072997982580e+00	1.123922241543943557e+01	1.089778366684909905e+01
7.530629219783904205e+00	1.104768884440173160e+01	1.108000620064481367e+01
7.150565491113585637e+00	1.081332002482669274e+01	1.123850039648846177e+01
6.790320331251735730e+00	1.053887255600954909e+01	1.136943741496871496e+01
6.454430843338233359e+00	1.022820034618910157e+01	1.146905146371193673e+01
6.146516941064742667e+00	9.886169860856018232e+00	1.153376057850466019e+01
5.869265547176174991e+00	9.518518151708814656e+00	1.156030363624027224e+01
5.624462986521865382e+00	9.131659959178238140e+00	1.154588907363332062e+01
5.413066638324370849e+00	8.732455252505882726e+00	1.148834870037010347e+01
5.235305234345629444e+00	8.327952696553531098e+00	1.138628797319447905e+01
5.090796852639728698e+00	7.925127072997982580e+00	1.123922241543943557e+01
4.978674420958362212e+00	7.530629219783904205e+00	1.104768884440173160e+01
4.897710074364160171e+00	7.150565491113585637e+00	1.081332002482669274e+01
4.846431654592654681e+00	6.790320331251735730e+00	1.053887255600954909e+01
4.823226681388064208e+00	6.454430843338233359e+00	1.022820034618910157e+01
4.826431030960153912e+00	6.146516941064742667e+00	9.886169860856018232e+00
4.854401172705797407e+00	5.869265547176174991e+00	9.518518151708814656e+00
4.905570070811827499e+00	5.624462986521865382e+00	9.131659959178238140e+00
4.978487743336899030e+00	5.413066638324370849e+00	8.732455252505882726e+00
5.071848021133938289e+00	5.235305234345629444e+00	8.327952696553531098e+00
5.184503319003267663e+00	5.090796852639728698e+00	7.925127072997982580e+00
5.315469286374829849e+00	4.978674420958362212e+00	7.530629219783904205e+00
5.463921107048596681e+00	4.897710074364160171e+00	7.150565491113585637e+00
5.629183021431840572e+00	4.846431654592654681e+00	6.790320331251735730e+00
5.810712394096529287e+00	4.823226681388064208e+00	6.454430843338233359e+00
6.008079377445795899e+00	4.826431030960153912e+00	6.146516941064742667e+00
6.220942952491072653e+00	4.854401172705797407e+00	5.869265547176174991e+00
6.449023876323489723e+00	4.905570070811827499e+00	5.624462986521865382e+00
6.692074843454776989e+00	4.978487743336899030e+00	5.413066638324370849e+00
6.949847981908860106e+00	5.071848021133938289e+00	5.235305234345629444e+00
7.222059660038254947e+00	5.184503319003267663e+00	5.090796852639728698e+00
7.508352481378300247e+00	5.315469286374829849e+00	4.978674420958362212e+00
7.808254298019516426e+00	5.463921107048596681e+00	4.897710074364160171e+00
8.121134085143312475e+00	5.629183021431840572e+00	4.846431654592654681e+00
8.446154599866376955e+00	5.810712394096529287e+00	4.823226681388064208e+00
8.782221908129784538e+00	6.008079377445795899e+00	4.826431030960153912e+00
9.127932118040744669e+00	6.220942952491072653e+00	4.854401172705797407e+00
9.481516022273902777e+00	6.449023876323489723e+00	4.905570070811827499e+00
9.840782841156130445e+00	6.692074843454776989e+00	4.978487743336899030e+00
1.020306488429828562e+01	6.949847981908860106e+00	5.071848021133938289e+00
1.056516571744046296e+01	7.222059660038254947e+00	5.184503319003267663e+00
1.092331532490909574e+01	7.508352481378300247e+00	5.315469286374829849e+00
1.127313676834625333e+01	7.808254298019516426e+00	5.463921107048596681e+00
1.160962990052671451e+01	8.121134085143312475e+00	5.629183021431840572e+00
1.192717869987754042e+01	8.446154599866376955e+00	5.810712394096529287e+00
1.221958959732151229e+01	8.782221908129784538e+00	6.008079377445795899e+00
1.248016856682742315e+01	9.127932118040744669e+00	6.220942952491072653e+00
1.270184448540218192e+01	9.481516022273902777e+00	6.449023876323489723e+00
1.287734504045355166e+01	9.840782841156130445e+00	6.692074843454776989e+00
1.299942897429668598e+01	1.020306488429828562e+01	6.949847981908860106e+00
1.306117446849626340e+01	1.056516571744046296e+01	7.222059660038254947e+00
1.305631789238809937e+01	1.092331532490909574e+01	7.508352481378300247e+00
1.297963012904686764e+01	1.127313676834625333e+01	7.808254298019516426e+00
1.282730976061186468e+01	1.160962990052671451e+01	8.121134085143312475e+00
1.259736447750870347e+01	1.192717869987754042e+01	8.446154599866376955e+00
1.228994551718089312e+01	1.221958959732151229e+01	8.782221908129784538e+00
1.190759635683529183e+01	1.248016856682742315e+01	9.127932118040744669e+00
1.145537789184110444e+01	1.270184448540218192e+01	9.481516022273902777e+00
1.094083911459891034e+01	1.287734504045355166e+01	9.840782841156130445e+00
1.037381517002918763e+01	1.299942897429668598e+01	1.020306488429828562e+01
9.766052648403530156e+00	1.306117446849626340e+01	1.056516571744046296e+01
9.130682760474748250e+00	1.305631789238809937e+01	1.092331532490909574e+01
8.481583209466439399e+00	1.297963012904686764e+01	1.127313676834625333e+01
7.832685308194101026e+00	1.282730976061186468e+01	1.160962990052671451e+01
7.197290904231092412e+00	1.259736447750870347e+01	1.192717869987754042e+01
6.587462148116270733e+00	1.228994551718089312e+01	1.221958959732151229e+01
6.013536276272748005e+00	1.190759635683529183e+01	1.248016856682742315e+01
5.483799610470419417e+00	1.145537789184110444e+01	1.270184448540218192e+01
5.004333542778955923e+00	1.094083911459891034e+01	1.287734504045355166e+01
4.579024442922189131e+00	1.037381517002918763e+01	1.299942897429668598e+01
4.209712647335486224e+00	9.766052648403530156e+00	1.306117446849626340e+01
3.896445076969923704e+00	9.130682760474748250e+00	1.305631789238809937e+01
3.637792103360141915e+00	8.481583209466439399e+00	1.297963012904686764e+01
3.431191186678471006e+00	7.832685308194101026e+00	1.282730976061186468e+01
3.273285836971738583e+00	7.197290904231092412e+00	1.259736447750870347e+01
3.160236626224971257e+00	6.587462148116270733e+00	1.228994551718089312e+01
3.087989542783135644e+00	6.013536276272748005e+00	1.190759635683529183e+01
3.052494658120896265e+00	5.483799610470419417e+00	1.145537789184110444e+01
3.049874157608269520e+00	5.004333542778955923e+00	1.094083911459891034e+01
3.076543048825223003e+00	4.579024442922189131e+00	1.037381517002918763e+01
3.129288423936462671e+00	4.209712647335486224e+00	9.766052648403530156e+00
3.205314327163119703e+00	3.896445076969923704e+00	9.130682760474748250e+00
3.302259438923877521e+00	3.637792103360141915e+00	8.481583209466439399e+00
3.418194289593763813e+00	3.431191186678471006e+00	7.832685308194101026e+00
3.551603849705395888e+00	3.273285836971738583e+00	7.197290904231092412e+00
3.701360324660516454e+00	3.160236626224971257e+00	6.587462148116270733e+00
3.866689953430490601e+00	3.087989542783135644e+00	6.013536276272748005e+00
4.047136656500924801e+00	3.052494658120896265e+00	5.483799610470419417e+00
4.242524539714745302e+00	3.049874157608269520e+00	5.004333542778955923e+00
4.452920550234495067e+00	3.076543048825223003e+00	4.579024442922189131e+00
4.678597993696509860e+00	3.129288423936462671e+00	4.209712647335486224e+00
4.920001143597204418e+00	3.205314327163119703e+00	3.896445076969923704e+00
5.177710787011950977e+00	3.302259438923877521e+00	3.637792103360141915e+00
5.452410236422405632e+00	3.418194289593763813e+00	3.431191186678471006e+00
5.744851078807443834e+00	3.551603849705395888e+00	3.273285836971738583e+00
6.055817716081477009e+00	3.701360324660516454e+00	3.160236626224971257e+00
6.386089564822343689e+00	3.866689953430490601e+00	3.087989542783135644e+00
6.736399621603172072e+00	4.047136656500924801e+00	3.052494658120896265e+00
7.107387961690750267e+00	4.242524539714745302e+00	3.049874157608269520e+00
7.499548627971427628e+00	4.452920550234495067e+00	3.076543048825223003e+00
7.913168295697733612e+00	4.678597993696509860e+00	3.129288423936462671e+00
8.348255088220623676e+00	4.920001143597204418e+00	3.205314327163119703e+00
8.804456001922224218e+00	5.177710787011950977e+00	3.302259438923877521e+00
9.280961621633883496e+00	5.452410236422405632e+00	3.418194289593763813e+00
9.776397233756959793e+00	5.744851078807443834e+00	3.551603849705395888e+00
1.028870015392853077e+01	6.055817716081477009e+00	3.701360324660516454e+00
1.081498417808682255e+01	6.386089564822343689e+00	3.866689953430490601e+00
1.135139365310131154e+01	6.736399621603172072e+00	4.047136656500924801e+00
1.189295186316753217e+01	7.107387961690750267e+00	4.242524539714745302e+00
1.243341134376755797e+01	7.499548627971427628e+00	4.452920550234495067e+00
1.296511742188977756e+01	7.913168295697733612e+00	4.678597993696509860e+00
1.347890069808025082e+01	8.348255088220623676e+00	4.920001143597204418e+00
1.396401912479081631e+01	8.804456001922224218e+00	5.177710787011950977e+00
1.440817533454458577e+01	9.280961621633883496e+00	5.452410236422405632e+00
1.479763912109076962e+01	9.776397233756959793e+00	5.744851078807443834e+00
1.511750724453024475e+01	1.028870015392853077e+01	6.055817716081477009e+00
1.535213135040433308e+01	1.081498417808682255e+01	6.386089564822343689e+00
1.548573777893112258e+01	1.135139365310131154e+01	6.736399621603172072e+00
1.550324841700350653e+01	1.189295186316753217e+01	7.107387961690750267e+00
1.539128813622967940e+01	1.243341134376755797e+01	7.499548627971427628e+00
1.513933185240247070e+01	1.296511742188977756e+01	7.913168295697733612e+00
1.474090538236474224e+01	1.347890069808025082e+01	8.348255088220623676e+00
1.419471487340358706e+01	1.396401912479081631e+01	8.804456001922224218e+00
1.350554879975650913e+01	1.440817533454458577e+01	9.280961621633883496e+00
1.268478566427234711e+01	1.479763912109076962e+01	9.776397233756959793e+00
1.175036020795206859e+01	1.511750724453024475e+01	1.028870015392853077e+01
1.072609683555032412e+01	1.535213135040433308e+01	1.081498417808682255e+01
9.640407731946513792e+00	1.548573777893112258e+01	1.135139365310131154e+01
8.524460089149966890e+00	1.550324841700350653e+01	1.189295186316753217e+01
7.410017833586531211e+00	1.539128813622967940e+01	1.243341134376755797e+01
6.327231113518275052e+00	1.513933185240247070e+01	1.296511742188977756e+01
5.302660881591693354e+00	1.474090538236474224e+01	1.347890069808025082e+01
4.357780288488269704e+00	1.419471487340358706e+01	1.396401912479081631e+01
3.508101302503667362e+00	1.350554879975650913e+01	1.440817533454458577e+01
2.762959804236699402e+00	1.268478566427234711e+01	1.479763912109076962e+01
2.125885411736909258e+00	1.175036020795206859e+01	1.511750724453024475e+01
1.595407228365765651e+00	1.072609683555032412e+01	1.535213135040433308e+01
1.166114352254175479e+00	9.640407731946513792e+00	1.548573777893112258e+01
8.297974568501751413e-01	8.524460089149966890e+00	1.550324841700350653e+01
5.765328025063813921e-01	7.410017833586531211e+00	1.539128813622967940e+01
3.956173425899841556e-01	6.327231113518275052e+00	1.513933185240247070e+01
2.763100021030295839e-01	5.302660881591693354e+00	1.474090538236474224e+01
2.083714852208105039e-01	4.357780288488269704e+00	1.419471487340358706e+01
1.824199610802547389e-01	3.508101302503667362e+00	1.350554879975650913e+01
1.901333027876793702e-01	2.762959804236699402e+00	1.268478566427234711e+01
2.243328309197084869e-01	2.125885411736909258e+00	1.175036020795206859e+01
2.789818837257322937e-01	1.595407228365765651e+00	1.072609683555032412e+01
3.491277692994033677e-01	1.166114352254175479e+00	9.640407731946513792e+00
4.308097687232239625e-01	8.297974568501751413e-01	8.524460089149966890e+00
5.209501045206054171e-01	5.765328025063813921e-01	7.410017833586531211e+00
6.172398029227216254e-01	3.956173425899841556e-01	6.327231113518275052e+00
7.180273834221287954e-01	2.763100021030295839e-01	5.302660881591693354e+00
8.222152858843096990e-01	2.083714852208105039e-01	4.357780288488269704e+00
9.291667605457214485e-01	1.824199610802547389e-01	3.508101302503667362e+00
1.038624430258608289e+00	1.901333027876793702e-01	2.762959804236699402e+00
1.150640724751033073e+00	2.243328309197084869e-01	2.125885411736909258e+00
1.265519745846357846e+00	2.789818837257322937e-01	1.595407228365765651e+00
1.383769742335893671e+00	3.491277692994033677e-01	1.166114352254175479e+00
1.506065172349454917e+00	4.308097687232239625e-01	8.297974568501751413e-01
1.633217250526172837e+00	5.209501045206054171e-01	5.765328025063813921e-01
1.766151874795417465e+00	6.172398029227216254e-01	3.956173425899841556e-01
1.905893873171460307e+00	7.180273834221287954e-01	2.763100021030295839e-01
2.053556583407654568e+00	8.222152858843096990e-01	2.083714852208105039e-01
2.210335862488564285e+00	9.291667605457214485e-01	1.824199610802547389e-01
2.377507707779041191e+00	1.038624430258608289e+00	1.901333027876793702e-01
2.556428749027350733e+00	1.150640724751033073e+00	2.243328309197084869e-01
2.748538933985746446e+00	1.265519745846357846e+00	2.789818837257322937e-01
2.955365774889490815e+00	1.383769742335893671e+00	3.491277692994033677e-01
3.178529543623708875e+00	1.506065172349454917e+00	4.308097687232239625e-01
3.419748795278598319e+00	1.633217250526172837e+00	5.209501045206054171e-01
3.680845557644110144e+00	1.766151874795417465e+00	6.172398029227216254e-01
3.963749441835902942e+00	1.905893873171460307e+00	7.180273834221287954e-01
4.270499799223885340e+00	2.053556583407654568e+00	8.222152858843096990e-01
4.603244863114309027e+00	2.210335862488564285e+00	9.291667605457214485e-01
4.964236559355905243e+00	2.377507707779041191e+00	1.038624430258608289e+00
5.355819335452178365e+00	2.556428749027350733e+00	1.150640724751033073e+00
5.780410928465026466e+00	2.748538933985746446e+00	1.265519745846357846e+00
6.240472452687065186e+00	2.955365774889490815e+00	1.383769742335893671e+00
6.738464524140818313e+00	3.178529543623708875e+00	1.506065172349454917e+00
7.276785339500429828e+00	3.419748795278598319e+00	1.633217250526172837e+00
7.857685689839443377e+00	3.680845557644110144e+00	1.766151874795417465e+00
8.483154829488629645e+00	3.963749441835902942e+00	1.905893873171460307e+00
9.154769981865710449e+00	4.270499799223885340e+00	2.053556583407654568e+00
9.873501141088237176e+00	4.603244863114309027e+00	2.210335862488564285e+00
1.063946189090016858e+01	4.964236559355905243e+00	2.377507707779041191e+00
1.145159649607537489e+01	5.355819335452178365e+00	2.556428749027350733e+00
1.230729397505635170e+01	5.780410928465026466e+00	2.748538933985746446e+00
1.320192190719635938e+01	6.240472452687065186e+00	2.955365774889490815e+00
1.412827731512351903e+01	6.738464524140818313e+00	3.178529543623708875e+00
1.507596036288615515e+01	7.276785339500429828e+00	3.419748795278598319e+00
1.603069039140641294e+01	7.857685689839443377e+00	3.680845557644110144e+00
1.697360468843421799e+01	8.483154829488629645e+00	3.963749441835902942e+00
1.788060983491658362e+01	9.154769981865710449e+00	4.270499799223885340e+00
1.872189395763786379e+01	9.873501141088237176e+00	4.603244863114309027e+00
1.946175394944109982e+01	1.063946189090016858e+01	4.964236559355905243e+00
2.005893878332523528e+01	1.145159649607537489e+01	5.355819335452178365e+00
2.046774624776231732e+01	1.230729397505635170e+01	5.780410928465026466e+00
2.064011553796225584e+01	1.320192190719635938e+01	6.240472452687065186e+00
2.052890420286766826e+01	1.412827731512351903e+01	6.738464524140818313e+00
2.009239420940945919e+01	1.507596036288615515e+01	7.276785339500429828e+00
1.929981700413689438e+01	1.603069039140641294e+01	7.857685689839443377e+00
1.813732988174458427e+01	1.697360468843421799e+01	8.483154829488629645e+00
1.661347773092242619e+01	1.788060983491658362e+01	9.154769981865710449e+00
1.476286435423720356e+01	1.872189395763786379e+01	9.873501141088237176e+00
1.264671382653148157e+01	1.946175394944109982e+01	1.063946189090016858e+01
1.034938411339127207e+01	2.005893878332523528e+01	1.145159649607537489e+01
7.970736816997821883e+00	2.046774624776231732e+01	1.230729397505635170e+01
5.615386369902198638e+00	2.064011553796225584e+01	1.320192190719635938e+01
3.380857982601895628e+00	2.052890420286766826e+01	1.412827731512351903e+01
1.347131545043550815e+00	2.009239420940945919e+01	1.507596036288615515e+01
-4.303125637054872055e-01	1.929981700413689438e+01	1.603069039140641294e+01
-1.922881725216950777e+00	1.813732988174458427e+01	1.697360468843421799e+01
-3.126926518669320032e+00	1.661347773092242619e+01	1.788060983491658362e+01
-4.058716964943349659e+00	1.476286435423720356e+01	1.872189395763786379e+01
-4.748018793371738155e+00	1.264671382653148157e+01	1.946175394944109982e+01
-5.231783370044617243e+00	1.034938411339127207e+01	2.005893878332523528e+01
-5.548946287968842483e+00	7.970736816997821883e+00	2.046774624776231732e+01
-5.736746639106407919e+00	5.615386369902198638e+00	2.064011553796225584e+01
-5.828529460728764100e+00	3.380857982601895628e+00	2.052890420286766826e+01
-5.852744864734942709e+00	1.347131545043550815e+00	2.009239420940945919e+01
-5.832781361414500765e+00	-4.303125637054872055e-01	1.929981700413689438e+01
-5.787302702748448269e+00	-1.922881725216950777e+00	1.813732988174458427e+01
-5.730835696702272664e+00	-3.126926518669320032e+00	1.661347773092242619e+01
-5.674440090555801675e+00	-4.058716964943349659e+00	1.476286435423720356e+01
-5.626360908422038065e+00	-4.748018793371738155e+00	1.264671382653148157e+01
-5.592613008892989512e+00	-5.231783370044617243e+00	1.034938411339127207e+01
-5.577478969633486550e+00	-5.548946287968842483e+00	7.970736816997821883e+00
-5.583919185378749539e+00	-5.736746639106407919e+00	5.615386369902198638e+00
-5.613901819908567070e+00	-5.828529460728764100e+00	3.380857982601895628e+00
-5.668663572036735765e+00	-5.852744864734942709e+00	1.347131545043550815e+00
-5.748912580488538815e+00	-5.832781361414500765e+00	-4.303125637054872055e-01
-5.854983753178068184e+00	-5.787302702748448269e+00	-1.922881725216950777e+00
-5.986955249040414095e+00	-5.730835696702272664e+00	-3.126926518669320032e+00
-6.144733223615748585e+00	-5.674440090555801675e+00	-4.058716964943349659e+00
-6.328110478502753544e+00	-5.626360908422038065e+00	-4.748018793371738155e+00
-6.536803398076040494e+00	-5.592613008892989512e+00	-5.231783370044617243e+00
-6.770470516749577783e+00	-5.577478969633486550e+00	-5.548946287968842483e+00
-7.028715212742728369e+00	-5.583919185378749539e+00	-5.736746639106407919e+00
-7.311074340940364458e+00	-5.613901819908567070e+00	-5.828529460728764100e+00
-7.616994074260615477e+00	-5.668663572036735765e+00	-5.852744864734942709e+00
-7.945793805437194379e+00	-5.748912580488538815e+00	-5.832781361414500765e+00
-8.296618665438266760e+00	-5.854983753178068184e+00	-5.787302702748448269e+00
-8.668381047971260855e+00	-5.986955249040414095e+00	-5.730835696702272664e+00
-9.059691509587061375e+00	-6.144733223615748585e+00	-5.674440090555801675e+00
-9.468779570234479692e+00	-6.328110478502753544e+00	-5.626360908422038065e+00
-9.893405307897053191e+00	-6.536803398076040494e+00	-5.592613008892989512e+00
-1.033076326925498556e+01	-6.770470516749577783e+00	-5.577478969633486550e+00
-1.077738115640791605e+01	-7.028715212742728369e+00	-5.583919185378749539e+00
-1.122901704511473042e+01	-7.311074340940364458e+00	-5.613901819908567070e+00
-1.168056057615697618e+01	-7.616994074260615477e+00	-5.668663572036735765e+00
-1.212594564006982978e+01	-7.945793805437194379e+00	-5.748912580488538815e+00
-1.255808449197986221e+01	-8.296618665438266760e+00	-5.854983753178068184e+00
-1.296883584453039440e+01	-8.668381047971260855e+00	-5.986955249040414095e+00
-1.334902202390923520e+01	-9.059691509587061375e+00	-6.144733223615748585e+00
-1.368851230528840723e+01	-9.468779570234479692e+00	-6.328110478502753544e+00
-1.397639045077278475e+01	-9.893405307897053191e+00	-6.536803398076040494e+00
-1.420122345501071592e+01	-1.033076326925498556e+01	-6.770470516749577783e+00
-1.435144464039670353e+01	-1.077738115640791605e+01	-7.028715212742728369e+00
-1.441585663842063347e+01	-1.122901704511473042e+01	-7.311074340940364458e+00
-1.438424782033062677e+01	-1.168056057615697618e+01	-7.616994074260615477e+00
-1.424809939156894600e+01	-1.212594564006982978e+01	-7.945793805437194379e+00
-1.400134065103858205e+01	-1.255808449197986221e+01	-8.296618665438266760e+00
-1.364108920545398718e+01	-1.296883584453039440e+01	-8.668381047971260855e+00
-1.316829504489964364e+01	-1.334902202390923520e+01	-9.059691509587061375e+00
-1.258819726293103791e+01	-1.368851230528840723e+01	-9.468779570234479692e+00
-1.191050494446440844e+01	-1.397639045077278475e+01	-9.893405307897053191e+00
-1.114923310420052793e+01	-1.420122345501071592e+01	-1.033076326925498556e+01
-1.032216119680727395e+01	-1.435144464039670353e+01	-1.077738115640791605e+01
-9.449931836609971825e+00	-1.441585663842063347e+01	-1.122901704511473042e+01
-8.554862489765730160e+00	-1.438424782033062677e+01	-1.168056057615697618e+01
-7.659591380379271897e+00	-1.424809939156894600e+01	-1.212594564006982978e+01
-6.785708916987103656e+00	-1.400134065103858205e+01	-1.255808449197986221e+01
-5.952529470498451936e+00	-1.364108920545398718e+01	-1.296883584453039440e+01
-5.176133785226108230e+00	-1.316829504489964364e+01	-1.334902202390923520e+01
-4.468765540914787948e+00	-1.258819726293103791e+01	-1.368851230528840723e+01
-3.838608024581168010e+00	-1.191050494446440844e+01	-1.397639045077278475e+01
-3.289911747496807148e+00	-1.114923310420052793e+01	-1.420122345501071592e+01
-2.823402121676447774e+00	-1.032216119680727395e+01	-1.435144464039670353e+01
-2.436873900892441824e+00	-9.449931836609971825e+00	-1.441585663842063347e+01
-2.125876183578983891e+00	-8.554862489765730160e+00	-1.438424782033062677e+01
-1.884404118491277202e+00	-7.659591380379271897e+00	-1.424809939156894600e+01
-1.705534648248910656e+00	-6.785708916987103656e+00	-1.400134065103858205e+01
-1.581967359529665273e+00	-5.952529470498451936e+00	-1.364108920545398718e+01
-1.506453036769239029e+00	-5.176133785226108230e+00	-1.316829504489964364e+01
-1.472109187636528427e+00	-4.468765540914787948e+00	-1.258819726293103791e+01
-1.472632851728545633e+00	-3.838608024581168010e+00	-1.191050494446440844e+01
-1.502426936690590686e+00	-3.289911747496807148e+00	-1.114923310420052793e+01
-1.556658313309764674e+00	-2.823402121676447774e+00	-1.032216119680727395e+01
-1.631265252163083934e+00	-2.436873900892441824e+00	-9.449931836609971825e+00
-1.722929648815193282e+00	-2.125876183578983891e+00	-8.554862489765730160e+00
-1.829026724728268993e+00	-1.884404118491277202e+00	-7.659591380379271897e+00
-1.947562072093795171e+00	-1.705534648248910656e+00	-6.785708916987103656e+00
-2.077103351311931245e+00	-1.581967359529665273e+00	-5.952529470498451936e+00
-2.216711791580432411e+00	-1.506453036769239029e+00	-5.176133785226108230e+00
-2.365876917835455728e+00	-1.472109187636528427e+00	-4.468765540914787948e+00
-2.524456599231342580e+00	-1.472632851728545633e+00	-3.838608024581168010e+00
-2.692623525981206800e+00	-1.502426936690590686e+00	-3.289911747496807148e+00
-2.870818506230256251e+00	-1.556658313309764674e+00	-2.823402121676447774e+00
-3.059710470084827438e+00	-1.631265252163083934e+00	-2.436873900892441824e+00
-3.260162719839355461e+00	-1.722929648815193282e+00	-2.125876183578983891e+00
-3.473204729227449938e+00	-1.829026724728268993e+00	-1.884404118491277202e+00
-3.700008634362212057e+00	-1.947562072093795171e+00	-1.705534648248910656e+00
-3.941869446471892857e+00	-2.077103351311931245e+00	-1.581967359529665273e+00
-4.200187928931785386e+00	-2.216711791580432411e+00	-1.506453036769239029e+00
-4.476455000210428636e+00	-2.365876917835455728e+00	-1.472109187636528427e+00
-4.772236435259834764e+00	-2.524456599231342580e+00	-1.472632851728545633e+00
-5.089156528155916348e+00	-2.692623525981206800e+00	-1.502426936690590686e+00
-5.428879238023888831e+00	-2.870818506230256251e+00	-1.556658313309764674e+00
-5.793085159939188600e+00	-3.059710470084827438e+00	-1.631265252163083934e+00
-6.183442436229340089e+00	-3.260162719839355461e+00	-1.722929648815193282e+00
-6.601569448066565649e+00	-3.473204729227449938e+00	-1.829026724728268993e+00
-7.048986803615015617e+00	-3.700008634362212057e+00	-1.947562072093795171e+00
-7.527055775477965227e+00	-3.941869446471892857e+00	-2.077103351311931245e+00
-8.036899955759446712e+00	-4.200187928931785386e+00	-2.216711791580432411e+00
-8.579306526897601870e+00	-4.476455000210428636e+00	-2.365876917835455728e+00
-9.154603249417625932e+00	-4.772236435259834764e+00	-2.524456599231342580e+00
-9.762507136310793143e+00	-5.089156528155916348e+00	-2.692623525981206800e+00
-1.040194095610791614e+01	-5.428879238023888831e+00	-2.870818506230256251e+00
-1.107081438100026993e+01	-5.793085159939188600e+00	-3.059710470084827438e+00
-1.176576804459196879e+01	-6.183442436229340089e+00	-3.260162719839355461e+00
-1.248188135193717585e+01	-6.601569448066565649e+00	-3.473204729227449938e+00
-1.321234903067693445e+01	-7.048986803615015617e+00	-3.700008634362212057e+00
-1.394813762163289361e+01	-7.527055775477965227e+00	-3.941869446471892857e+00
-1.467764186470176391e+01	-8.036899955759446712e+00	-4.200187928931785386e+00
-1.538637257990754748e+01	-8.579306526897601870e+00	-4.476455000210428636e+00
-1.605672213536617221e+01	-9.154603249417625932e+00	-4.772236435259834764e+00
-1.666787016807184685e+01	-9.762507136310793143e+00	-5.089156528155916348e+00
-1.719590892249362923e+01	-1.040194095610791614e+01	-5.428879238023888831e+00
-1.761428073139879658e+01	-1.107081438100026993e+01	-5.793085159939188600e+00
-1.789462401721834439e+01	-1.176576804459196879e+01	-6.183442436229340089e+00
-1.800811092725486162e+01	-1.248188135193717585e+01	-6.601569448066565649e+00
-1.792732045833682264e+01	-1.321234903067693445e+01	-7.048986803615015617e+00
-1.762861820063376683e+01	-1.394813762163289361e+01	-7.527055775477965227e+00
-1.709490577711907733e+01	-1.467764186470176391e+01	-8.036899955759446712e+00
-1.631846891466223681e+01	-1.538637257990754748e+01	-8.579306526897601870e+00
-1.530351805289594935e+01	-1.605672213536617221e+01	-9.154603249417625932e+00
-1.406792136956859807e+01	-1.666787016807184685e+01	-9.762507136310793143e+00
-1.264362810919474356e+01	-1.719590892249362923e+01	-1.040194095610791614e+01
-1.107541230722379133e+01	-1.761428073139879658e+01	-1.107081438100026993e+01
-9.417841769971866839e+00	-1.789462401721834439e+01	-1.176576804459196879e+01
-7.730748600568081663e+00	-1.800811092725486162e+01	-1.248188135193717585e+01
-6.073845292884096025e+00	-1.792732045833682264e+01	-1.321234903067693445e+01
-4.501369801811787141e+00	-1.762861820063376683e+01	-1.394813762163289361e+01
-3.057658361862984009e+00	-1.709490577711907733e+01	-1.467764186470176391e+01
-1.774319076660006322e+00	-1.631846891466223681e+01	-1.538637257990754748e+01
-6.692883844393204829e-01	-1.530351805289594935e+01	-1.605672213536617221e+01
2.523680770522591654e-01	-1.406792136956859807e+01	-1.666787016807184685e+01
9.963668244312603450e-01	-1.264362810919474356e+01	-1.719590892249362923e+01
1.576428711256751880e+00	-1.107541230722379133e+01	-1.761428073139879658e+01
2.011379137764289116e+00	-9.417841769971866839e+00	-1.789462401721834439e+01
2.322547119312587061e+00	-7.730748600568081663e+00	-1.800811092725486162e+01
2.531698106650096314e+00	-6.073845292884096025e+00	-1.792732045833682264e+01
2.659569798815053066e+00	-4.501369801811787141e+00	-1.762861820063376683e+01
2.724965309456123030e+00	-3.057658361862984009e+00	-1.709490577711907733e+01
2.744297967921546011e+00	-1.774319076660006322e+00	-1.631846891466223681e+01
2.731465180362181666e+00	-6.692883844393204829e-01	-1.530351805289594935e+01
2.697938718676997194e+00	2.523680770522591654e-01	-1.406792136956859807e+01
2.652981085876957579e+00	9.963668244312603450e-01	-1.264362810919474356e+01
2.603922373090268305e+00	1.576428711256751880e+00	-1.107541230722379133e+01
2.556453956357355839e+00	2.011379137764289116e+00	-9.417841769971866839e+00
2.514912461715541614e+00	2.322547119312587061e+00	-7.730748600568081663e+00
2.482539571384095645e+00	2.531698106650096314e+00	-6.073845292884096025e+00
2.461711256014479154e+00	2.659569798815053066e+00	-4.501369801811787141e+00
2.454134942076007686e+00	2.724965309456123030e+00	-3.057658361862984009e+00
2.461015918095029953e+00	2.744297967921546011e+00	-1.774319076660006322e+00
2.483195701654400622e+00	2.731465180362181666e+00	-6.692883844393204829e-01
2.521265667625870233e+00	2.697938718676997194e+00	2.523680770522591654e-01
2.575659333508304893e+00	2.652981085876957579e+00	9.963668244312603450e-01
2.646726533268442427e+00	2.603922373090268305e+00	1.576428711256751880e+00
2.734792419459842527e+00	2.556453956357355839e+00	2.011379137764289116e+00
2.840203889530645398e+00	2.514912461715541614e+00	2.322547119312587061e+00
2.963365675952239098e+00	2.482539571384095645e+00	2.531698106650096314e+00
3.104767990570001857e+00	2.461711256014479154e+00	2.659569798815053066e+00
3.265007279401195284e+00	2.454134942076007686e+00	2.724965309456123030e+00
3.444801326630412053e+00	2.461015918095029953e+00	2.744297967921546011e+00
3.644999643798198186e+00	2.483195701654400622e+00	2.731465180362181666e+00
3.866589787897700248e+00	2.521265667625870233e+00	2.697938718676997194e+00
4.110699964398157213e+00	2.575659333508304893e+00	2.652981085876957579e+00
4.378597980824002533e+00	2.646726533268442427e+00	2.603922373090268305e+00
4.671686314871449142e+00	2.734792419459842527e+00	2.556453956357355839e+00
4.991492738385993277e+00	2.840203889530645398e+00	2.514912461715541614e+00
5.339655584088894180e+00	2.963365675952239098e+00	2.482539571384095645e+00
5.717902344331145414e+00	3.104767990570001857e+00	2.461711256014479154e+00
6.128019839062204710e+00	3.265007279401195284e+00	2.454134942076007686e+00
6.571813673684866686e+00	3.444801326630412053e+00	2.461015918095029953e+00
7.051054120082469012e+00	3.644999643798198186e+00	2.483195701654400622e+00
7.567404896328452146e+00	3.866589787897700248e+00	2.521265667625870233e+00
8.122330605126334646e+00	4.110699964398157213e+00	2.575659333508304893e+00
8.716977850758157231e+00	4.378597980824002533e+00	2.646726533268442427e+00
9.352024353797389722e+00	4.671686314871449142e+00	2.734792419459842527e+00
1.002748983434885233e+01	4.991492738385993277e+00	2.840203889530645398e+00
1.074250221949856510e+01	5.339655584088894180e+00	2.963365675952239098e+00
1.149501312627967309e+01	5.717902344331145414e+00	3.104767990570001857e+00
1.228145798160726088e+01	6.128019839062204710e+00	3.265007279401195284e+00
1.309635912519747336e+01	6.571813673684866686e+00	3.444801326630412053e+00
1.393187553409447865e+01	7.051054120082469012e+00	3.644999643798198186e+00
1.477731130104351998e+01	7.567404896328452146e+00	3.866589787897700248e+00
1.561860766569846426e+01	8.122330605126334646e+00	4.110699964398157213e+00
1.643786109265133888e+01	8.716977850758157231e+00	4.378597980824002533e+00
1.721293297426030477e+01	9.352024353797389722e+00	4.671686314871449142e+00
1.791724425060213122e+01	1.002748983434885233e+01	4.991492738385993277e+00
1.851987780181911702e+01	1.074250221949856510e+01	5.339655584088894180e+00
1.898613696909110260e+01	1.149501312627967309e+01	5.717902344331145414e+00
1.927871995169533292e+01	1.228145798160726088e+01	6.128019839062204710e+00
1.935965266816174690e+01	1.309635912519747336e+01	6.571813673684866686e+00
1.919305969936881340e+01	1.393187553409447865e+01	7.051054120082469012e+00
1.874872879724598462e+01	1.477731130104351998e+01	7.567404896328452146e+00
1.800623446064368949e+01	1.561860766569846426e+01	8.122330605126334646e+00
1.695914814518273062e+01	1.643786109265133888e+01	8.716977850758157231e+00
1.561862798178685630e+01	1.721293297426030477e+01	9.352024353797389722e+00
1.401553496893365391e+01	1.791724425060213122e+01	1.002748983434885233e+01
1.220026659966317517e+01	1.851987780181911702e+01	1.074250221949856510e+01
1.023980655130288042e+01	1.898613696909110260e+01	1.149501312627967309e+01
8.212051141773619278e+00	1.927871995169533292e+01	1.228145798160726088e+01
6.198160433806130243e+00	1.935965266816174690e+01	1.309635912519747336e+01
4.274264638857917298e+00	1.919305969936881340e+01	1.393187553409447865e+01
2.504095912378720978e+00	1.874872879724598462e+01	1.477731130104351998e+01
9.338880258254611544e-01	1.800623446064368949e+01	1.561860766569846426e+01
-4.097361992376302720e-01	1.695914814518273062e+01	1.643786109265133888e+01
-1.518946194742840428e+00	1.561862798178685630e+01	1.721293297426030477e+01
-2.401654427960091542e+00	1.401553496893365391e+01	1.791724425060213122e+01
-3.077259561902335072e+00	1.220026659966317517e+01	1.851987780181911702e+01
-3.572179638582579475e+00	1.023980655130288042e+01	1.898613696909110260e+01
-3.915909138150571067e+00	8.212051141773619278e+00	1.927871995169533292e+01
-4.137987906201063382e+00	6.198160433806130243e+00	1.935965266816174690e+01
-4.265967500786211453e+00	4.274264638857917298e+00	1.919305969936881340e+01
-4.324261985844002787e+00	2.504095912378720978e+00	1.874872879724598462e+01
-4.333678671559463069e+00	9.338880258254611544e-01	1.800623446064368949e+01
-4.311411649015471248e+00	-4.097361992376302720e-01	1.695914814518273062e+01
-4.271312208046561310e+00	-1.518946194742840428e+00	1.561862798178685630e+01
-4.224297348277992192e+00	-2.401654427960091542e+00	1.401553496893365391e+01
-4.178803525655616191e+00	-3.077259561902335072e+00	1.220026659966317517e+01
-4.141229809428587316e+00	-3.572179638582579475e+00	1.023980655130288042e+01
-4.116341054364674790e+00	-3.915909138150571067e+00	8.212051141773619278e+00
-4.107618814586132316e+00	-4.137987906201063382e+00	6.198160433806130243e+00
-4.117557836723859666e+00	-4.265967500786211453e+00	4.274264638857917298e+00
-4.147911321805775486e+00	-4.324261985844002787e+00	2.504095912378720978e+00
-4.199890527110087035e+00	-4.333678671559463069e+00	9.338880258254611544e-01
-4.274324952035191139e+00	-4.311411649015471248e+00	-4.097361992376302720e-01
-4.371789128871452768e+00	-4.271312208046561310e+00	-1.518946194742840428e+00
-4.492701405512714352e+00	-4.224297348277992192e+00	-2.401654427960091542e+00
-4.637399330260801200e+00	-4.178803525655616191e+00	-3.077259561902335072e+00
-4.806195462771571947e+00	-4.141229809428587316e+00	-3.572179638582579475e+00
-4.999416697152590849e+00	-4.116341054364674790e+00	-3.915909138150571067e+00
-5.217429510137268522e+00	-4.107618814586132316e+00	-4.137987906201063382e+00
-5.460652936869720975e+00	-4.117557836723859666e+00	-4.265967500786211453e+00
-5.729560519431228904e+00	-4.147911321805775486e+00	-4.324261985844002787e+00
-6.024671957707020908e+00	-4.199890527110087035e+00	-4.333678671559463069e+00
-6.346534709009427289e+00	-4.274324952035191139e+00	-4.311411649015471248e+00
-6.695695325736343406e+00	-4.371789128871452768e+00	-4.271312208046561310e+00
-7.072659887416599567e+00	-4.492701405512714352e+00	-4.224297348277992192e+00
-7.477842478889776601e+00	-4.637399330260801200e+00	-4.178803525655616191e+00
-7.911500302232070680e+00	-4.806195462771571947e+00	-4.141229809428587316e+00
-8.373653709464324635e+00	-4.999416697152590849e+00	-4.116341054364674790e+00
-8.863989243984921274e+00	-5.217429510137268522e+00	-4.107618814586132316e+00
-9.381743738661308285e+00	-5.460652936869720975e+00	-4.117557836723859666e+00
-9.925567720475356737e+00	-5.729560519431228904e+00	-4.147911321805775486e+00
-1.049336692946138427e+01	-6.024671957707020908e+00	-4.199890527110087035e+00
-1.108212182294448667e+01	-6.346534709009427289e+00	-4.274324952035191139e+00
-1.168768669110735559e+01	-6.695695325736343406e+00	-4.371789128871452768e+00
-1.230457267367812157e+01	-7.072659887416599567e+00	-4.492701405512714352e+00
-1.292572276852948221e+01	-7.477842478889776601e+00	-4.637399330260801200e+00
-1.354229206100420413e+01	-7.911500302232070680e+00	-4.806195462771571947e+00
-1.414345297796121770e+01	-8.373653709464324635e+00	-4.999416697152590849e+00
-1.471625327188520771e+01	-8.863989243984921274e+00	-5.217429510137268522e+00
-1.524556318855377945e+01	-9.381743738661308285e+00	-5.460652936869720975e+00
-1.571415682283054771e+01	-9.925567720475356737e+00	-5.729560519431228904e+00
-1.610297920935311922e+01	-1.049336692946138427e+01	-6.024671957707020908e+00
-1.639165250940202512e+01	-1.108212182294448667e+01	-6.346534709009427289e+00
-1.655926816591330919e+01	-1.168768669110735559e+01	-6.695695325736343406e+00
-1.658549308548364820e+01	-1.230457267367812157e+01	-7.072659887416599567e+00
-1.645198327101772051e+01	-1.292572276852948221e+01	-7.477842478889776601e+00
-1.614404651642641042e+01	-1.354229206100420413e+01	-7.911500302232070680e+00
-1.565242970899639019e+01	-1.414345297796121770e+01	-8.373653709464324635e+00
-1.497503523491682031e+01	-1.471625327188520771e+01	-8.863989243984921274e+00
-1.411831144571142005e+01	-1.524556318855377945e+01	-9.381743738661308285e+00
-1.309803608278606468e+01	-1.571415682283054771e+01	-9.925567720475356737e+00
-1.193924088990138443e+01	-1.610297920935311922e+01	-1.049336692946138427e+01
-1.067512328605247163e+01	-1.639165250940202512e+01	-1.108212182294448667e+01
-9.344951198836589867e+00	-1.655926816591330919e+01	-1.168768669110735559e+01
-7.991160268109570808e+00	-1.658549308548364820e+01	-1.230457267367812157e+01
-6.656019050657986824e+00	-1.645198327101772051e+01	-1.292572276852948221e+01
-5.378343325944514142e+00	-1.614404651642641042e+01	-1.354229206100420413e+01
-4.190737639044288976e+00	-1.565242970899639019e+01	-1.414345297796121770e+01
-3.117727640085827367e+00	-1.497503523491682031e+01	-1.471625327188520771e+01
-2.174955131056101720e+00	-1.411831144571142005e+01	-1.524556318855377945e+01
-1.369397535536962973e+00	-1.309803608278606468e+01	-1.571415682283054771e+01
-7.004032726775391016e-01	-1.193924088990138443e+01	-1.610297920935311922e+01
-1.612411070649075739e-01	-1.067512328605247163e+01	-1.639165250940202512e+01
2.591489323192471828e-01	-9.344951198836589867e+00	-1.655926816591330919e+01
5.744624370571047578e-01	-7.991160268109570808e+00	-1.658549308548364820e+01
7.995694183315474879e-01	-6.656019050657986824e+00	-1.645198327101772051e+01
9.493710664051783210e-01	-5.378343325944514142e+00	-1.614404651642641042e+01
1.037989058527368114e+00	-4.190737639044288976e+00	-1.565242970899639019e+01
1.078254940493720948e+00	-3.117727640085827367e+00	-1.497503523491682031e+01
1.081443401826955197e+00	-2.174955131056101720e+00	-1.411831144571142005e+01
1.057187256241361339e+00	-1.369397535536962973e+00	-1.309803608278606468e+01
1.013516887752659246e+00	-7.004032726775391016e-01	-1.193924088990138443e+01
9.569771008928992240e-01	-1.612411070649075739e-01	-1.067512328605247163e+01
8.927857713667437523e-01	2.591489323192471828e-01	-9.344951198836589867e+00
8.250091884873530512e-01	5.744624370571047578e-01	-7.991160268109570808e+00
7.567375448026469886e-01	7.995694183315474879e-01	-6.656019050657986824e+00
6.902504855813645923e-01	9.493710664051783210e-01	-5.378343325944514142e+00
6.271672108376257215e-01	1.037989058527368114e+00	-4.190737639044288976e+00
5.685787048370085639e-01	1.078254940493720948e+00	-3.117727640085827367e+00
5.151616393209333955e-01	1.081443401826955197e+00	-2.174955131056101720e+00
4.672746866280727551e-01	1.057187256241361339e+00	-1.369397535536962973e+00
4.250386417283448237e-01	1.013516887752659246e+00	-7.004032726775391016e-01
3.884020716189962030e-01	9.569771008928992240e-01	-1.612411070649075739e-01
3.571943133286159533e-01	8.927857713667437523e-01	2.591489323192471828e-01
3.311676125792843983e-01	8.250091884873530512e-01	5.744624370571047578e-01
3.100300892158829313e-01	7.567375448026469886e-01	7.995694183315474879e-01
2.934710683565781020e-01	6.902504855813645923e-01	9.493710664051783210e-01
2.811801504995725676e-01	6.271672108376257215e-01	1.037989058527368114e+00
2.728612238791214839e-01	5.685787048370085639e-01	1.078254940493720948e+00
2.682424571799127411e-01	5.151616393209333955e-01	1.081443401826955197e+00
2.670831557774845932e-01	4.672746866280727551e-01	1.057187256241361339e+00
2.691782231305673290e-01	4.250386417283448237e-01	1.013516887752659246e+00
2.743608423847005429e-01	3.884020716189962030e-01	9.569771008928992240e-01
2.825038821404126099e-01	3.571943133286159533e-01	8.927857713667437523e-01
2.935204344271868382e-01	3.311676125792843983e-01	8.250091884873530512e-01
3.073638114329185211e-01	3.100300892158829313e-01	7.567375448026469886e-01
3.240272593701343240e-01	2.934710683565781020e-01	6.902504855813645923e-01
3.435435917325245780e-01	2.811801504995725676e-01	6.271672108376257215e-01
3.659848987462984704e-01	2.728612238791214839e-01	5.685787048370085639e-01
3.914624536867173932e-01	2.682424571799127411e-01	5.151616393209333955e-01
4.201269086006324538e-01	2.670831557774845932e-01	4.672746866280727551e-01
4.521688506308318978e-01	2.691782231305673290e-01	4.250386417283448237e-01
4.878197744690261350e-01	2.743608423847005429e-01	3.884020716189962030e-01
5.273535154840168770e-01	2.825038821404126099e-01	3.571943133286159533e-01
5.710881809139839449e-01	2.935204344271868382e-01	3.311676125792843983e-01
6.193886124253279446e-01	3.073638114329185211e-01	3.100300892158829313e-01
6.726694116759209807e-01	3.240272593701343240e-01	2.934710683565781020e-01
7.313985607149149359e-01	3.435435917325245780e-01	2.811801504995725676e-01
7.961016706081089911e-01	3.659848987462984704e-01	2.728612238791214839e-01
8.673668941450510816e-01	3.914624536867173932e-01	2.682424571799127411e-01
9.458505414273850054e-01	4.201269086006324538e-01	2.670831557774845932e-01
1.032283440111030570e+00	4.521688506308318978e-01	2.691782231305673290e-01
1.127478084582745232e+00	4.878197744690261350e-01	2.743608423847005429e-01
1.232336619806993161e+00	5.273535154840168770e-01	2.825038821404126099e-01
1.347859705246383211e+00	5.710881809139839449e-01	2.935204344271868382e-01
1.475156301184070706e+00	6.193886124253279446e-01	3.073638114329185211e-01
1.615454412694880881e+00	6.726694116759209807e-01	3.240272593701343240e-01
1.770112813728428103e+00	7.313985607149149359e-01	3.435435917325245780e-01
1.940633752998545569e+00	7.961016706081089911e-01	3.659848987462984704e-01
2.128676611538133479e+00	8.673668941450510816e-01	3.914624536867173932e-01
2.336072434724302926e+00	9.458505414273850054e-01	4.201269086006324538e-01
2.564839193719578248e+00	1.032283440111030570e+00	4.521688506308318978e-01
2.817197535120276264e+00	1.127478084582745232e+00	4.878197744690261350e-01
3.095586643146870820e+00	1.232336619806993161e+00	5.273535154840168770e-01
3.402679652649803099e+00	1.347859705246383211e+00	5.710881809139839449e-01
3.741397795953147476e+00	1.475156301184070706e+00	6.193886124253279446e-01
4.114922119041469983e+00	1.615454412694880881e+00	6.726694116759209807e-01
4.526701132805008854e+00	1.770112813728428103e+00	7.313985607149149359e-01
4.980452134435038758e+00	1.940633752998545569e+00	7.961016706081089911e-01
5.480153093826053201e+00	2.128676611538133479e+00	8.673668941450510816e-01
6.030020889596414690e+00	2.336072434724302926e+00	9.458505414273850054e-01
6.634470226543265348e+00	2.564839193719578248e+00	1.032283440111030570e+00
7.298045687779780799e+00	2.817197535120276264e+00	1.127478084582745232e+00
8.025316981945747941e+00	3.095586643146870820e+00	1.232336619806993161e+00
8.820724457444358180e+00	3.402679652649803099e+00	1.347859705246383211e+00
9.688358322399208689e+00	3.741397795953147476e+00	1.475156301184070706e+00
1.063165075883789257e+01	4.114922119041469983e+00	1.615454412694880881e+00
1.165295543450250904e+01	4.526701132805008854e+00	1.770112813728428103e+00
1.275298425663881829e+01	4.980452134435038758e+00	1.940633752998545569e+00
1.393006751139039778e+01	5.480153093826053201e+00	2.128676611538133479e+00
1.517920247277237067e+01	6.030020889596414690e+00	2.336072434724302926e+00
1.649085995418713679e+01	6.634470226543265348e+00	2.564839193719578248e+00
1.784953248771012113e+01	7.298045687779780799e+00	2.817197535120276264e+00
1.923203819397421555e+01	8.025316981945747941e+00	3.095586643146870820e+00
2.060564934392322201e+01	8.820724457444358180e+00	3.402679652649803099e+00
2.192620378432851069e+01	9.688358322399208689e+00	3.741397795953147476e+00
2.313648916365554697e+01	1.063165075883789257e+01	4.114922119041469983e+00
2.416536556512647493e+01	1.165295543450250904e+01	4.526701132805008854e+00
2.492829570835194986e+01	1.275298425663881829e+01	4.980452134435038758e+00
2.533013493303594643e+01	1.393006751139039778e+01	5.480153093826053201e+00
2.527109877476693001e+01	1.517920247277237067e+01	6.030020889596414690e+00
2.465662253223669964e+01	1.649085995418713679e+01	6.634470226543265348e+00
2.341117495194456666e+01	1.784953248771012113e+01	7.298045687779780799e+00
2.149486592773867599e+01	1.923203819397421555e+01	8.025316981945747941e+00
1.891999317472894759e+01	2.060564934392322201e+01	8.820724457444358180e+00
1.576300139532317957e+01	2.192620378432851069e+01	9.688358322399208689e+00
1.216661813989112773e+01	2.313648916365554697e+01	1.063165075883789257e+01
8.328246350404764797e+00	2.416536556512647493e+01	1.165295543450250904e+01
4.474465678648631872e+00	2.492829570835194986e+01	1.275298425663881829e+01
8.267094704545265849e-01	2.533013493303594643e+01	1.393006751139039778e+01
-2.432645002197477258e+00	2.527109877476693001e+01	1.517920247277237067e+01
-5.184028721186988875e+00	2.465662253223669964e+01	1.649085995418713679e+01
-7.378417228893204616e+00	2.341117495194456666e+01	1.784953248771012113e+01
-9.029428268002696711e+00	2.149486592773867599e+01	1.923203819397421555e+01
-1.019531043980012797e+01	1.891999317472894759e+01	2.060564934392322201e+01
-1.095810674450957656e+01	1.576300139532317957e+01	2.192620378432851069e+01
-1.140575557511830773e+01	1.216661813989112773e+01	2.313648916365554697e+01
-1.161989343089360460e+01	8.328246350404764797e+00	2.416536556512647493e+01
-1.166946863884879804e+01	4.474465678648631872e+00	2.492829570835194986e+01
-1.160880974872941351e+01	8.267094704545265849e-01	2.533013493303594643e+01
-1.147843686290347520e+01	-2.432645002197477258e+00	2.527109877476693001e+01
-1.130718548033918225e+01	-5.184028721186988875e+00	2.465662253223669964e+01
-1.111469255703791603e+01	-7.378417228893204616e+00	2.341117495194456666e+01
-1.091372566707377345e+01	-9.029428268002696711e+00	2.149486592773867599e+01
-1.071213544628152370e+01	-1.019531043980012797e+01	1.891999317472894759e+01
-1.051438512269166914e+01	-1.095810674450957656e+01	1.576300139532317957e+01
-1.032269501162006620e+01	-1.140575557511830773e+01	1.216661813989112773e+01
-1.013787032674340693e+01	-1.161989343089360460e+01	8.328246350404764797e+00
-9.959883500258156275e+00	-1.166946863884879804e+01	4.474465678648631872e+00
-9.788273217789663860e+00	-1.160880974872941351e+01	8.267094704545265849e-01
-9.622409986681885741e+00	-1.147843686290347520e+01	-2.432645002197477258e+00
-9.461666179669945720e+00	-1.130718548033918225e+01	-5.184028721186988875e+00
-9.305518580974531773e+00	-1.111469255703791603e+01	-7.378417228893204616e+00
-9.153603765578884222e+00	-1.091372566707377345e+01	-9.029428268002696711e+00
-9.005740922917734537e+00	-1.071213544628152370e+01	-1.019531043980012797e+01
-8.861932599755970585e+00	-1.051438512269166914e+01	-1.095810674450957656e+01
-8.722350893277374340e+00	-1.032269501162006620e+01	-1.140575557511830773e+01
-8.587314544703010810e+00	-1.013787032674340693e+01	-1.161989343089360460e+01
-8.457260909459463960e+00	-9.959883500258156275e+00	-1.166946863884879804e+01
-8.332715722114592438e+00	-9.788273217789663860e+00	-1.160880974872941351e+01
-8.214262797808924432e+00	-9.622409986681885741e+00	-1.147843686290347520e+01
-8.102515223859462878e+00	-9.461666179669945720e+00	-1.130718548033918225e+01
-7.998089134190109029e+00	-9.305518580974531773e+00	-1.111469255703791603e+01
-7.901580786466559481e+00	-9.153603765578884222e+00	-1.091372566707377345e+01
-7.813547354163121739e+00	-9.005740922917734537e+00	-1.071213544628152370e+01
-7.734491590436748609e+00	-8.861932599755970585e+00	-1.051438512269166914e+01
-7.664850311046592424e+00	-8.722350893277374340e+00	-1.032269501162006620e+01
-7.604986476346923041e+00	-8.587314544703010810e+00	-1.013787032674340693e+01
-7.555184525564965448e+00	-8.457260909459463960e+00	-9.959883500258156275e+00
-7.515648528091383618e+00	-8.332715722114592438e+00	-9.788273217789663860e+00
-7.486502663583631367e+00	-8.214262797808924432e+00	-9.622409986681885741e+00
-7.467793521591568506e+00	-8.102515223859462878e+00	-9.461666179669945720e+00
-7.459493717585160333e+00	-7.998089134190109029e+00	-9.305518580974531773e+00
-7.461506350543538169e+00	-7.901580786466559481e+00	-9.153603765578884222e+00
-7.473669872287981519e+00	-7.813547354163121739e+00	-9.005740922917734537e+00
-7.495762995296507469e+00	-7.734491590436748609e+00	-8.861932599755970585e+00
-7.527509329078545086e+00	-7.664850311046592424e+00	-8.722350893277374340e+00
-7.568581501261199662e+00	-7.604986476346923041e+00	-8.587314544703010810e+00
-7.618604585114149508e+00	-7.555184525564965448e+00	-8.457260909459463960e+00
-7.677158717951354738e+00	-7.515648528091383618e+00	-8.332715722114592438e+00
-7.743780853152785859e+00	-7.486502663583631367e+00	-8.214262797808924432e+00
-7.817965641636420493e+00	-7.467793521591568506e+00	-8.102515223859462878e+00
-7.899165486264760005e+00	-7.459493717585160333e+00	-7.998089134190109029e+00
-7.986789855119829085e+00	-7.461506350543538169e+00	-7.901580786466559481e+00
-8.080203977340500998e+00	-7.473669872287981519e+00	-7.813547354163121739e+00
-8.178727078931858685e+00	-7.495762995296507469e+00	-7.734491590436748609e+00
-8.281630346263005649e+00	-7.527509329078545086e+00	-7.664850311046592424e+00
-8.388134832362496240e+00	-7.568581501261199662e+00	-7.604986476346923041e+00
-8.497409545843659373e+00	-7.618604585114149508e+00	-7.555184525564965448e+00
-8.608569984244297757e+00	-7.677158717951354738e+00	-7.515648528091383618e+00
-8.720677392225395508e+00	-7.743780853152785859e+00	-7.486502663583631367e+00
-8.832739039447989882e+00	-7.817965641636420493e+00	-7.467793521591568506e+00
-8.943709821545315464e+00	-7.899165486264760005e+00	-7.459493717585160333e+00
-9.052495488451196337e+00	-7.986789855119829085e+00	-7.461506350543538169e+00
-9.157957795026115733e+00	-8.080203977340500998e+00	-7.473669872287981519e+00
-9.258921846710009618e+00	-8.178727078931858685e+00	-7.495762995296507469e+00
-9.354185874954724866e+00	-8.281630346263005649e+00	-7.527509329078545086e+00
-9.442533620692579177e+00	-8.388134832362496240e+00	-7.568581501261199662e+00
-9.522749426773742698e+00	-8.497409545843659373e+00	-7.618604585114149508e+00
-9.593636040709260016e+00	-8.608569984244297757e+00	-7.677158717951354738e+00
-9.654035007073193952e+00	-8.720677392225395508e+00	-7.743780853152785859e+00
-9.702849386252610842e+00	-8.832739039447989882e+00	-7.817965641636420493e+00
-9.739068376872227262e+00	-8.943709821545315464e+00	-7.899165486264760005e+00
-9.761793249776982151e+00	-9.052495488451196337e+00	-7.986789855119829085e+00
-9.770263831332432147e+00	-9.157957795026115733e+00	-8.080203977340500998e+00
-9.763884615055607341e+00	-9.258921846710009618e+00	-8.178727078931858685e+00
-9.742249447417714592e+00	-9.354185874954724866e+00	-8.281630346263005649e+00
-9.705163641469480851e+00	-9.442533620692579177e+00	-8.388134832362496240e+00
-9.652662335963414719e+00	-9.522749426773742698e+00	-8.497409545843659373e+00
-9.585023951205913662e+00	-9.593636040709260016e+00	-8.608569984244297757e+00
-9.502777705423747889e+00	-9.654035007073193952e+00	-8.720677392225395508e+00
-9.406704350647327573e+00	-9.702849386252610842e+00	-8.832739039447989882e+00
-9.297829561303016632e+00	-9.739068376872227262e+00	-8.943709821545315464e+00
-9.177409749887273094e+00	-9.761793249776982151e+00	-9.052495488451196337e+00
-9.046910472033484751e+00	-9.770263831332432147e+00	-9.157957795026115733e+00
-8.907977990665019163e+00	-9.763884615055607341e+00	-9.258921846710009618e+00
-8.762404963681529324e+00	-9.742249447417714592e+00	-9.354185874954724866e+00
-8.612091568188962043e+00	-9.705163641469480851e+00	-9.442533620692579177e+00
-8.459003645435876351e+00	-9.652662335963414719e+00	-9.522749426773742698e+00
-8.305129619309548517e+00	-9.585023951205913662e+00	-9.593636040709260016e+00
-8.152437991822797159e+00	-9.502777705423747889e+00	-9.654035007073193952e+00
-8.002837147308076382e+00	-9.406704350647327573e+00	-9.702849386252610842e+00
-7.858139010881044051e+00	-9.297829561303016632e+00	-9.739068376872227262e+00
-7.720027824954623696e+00	-9.177409749887273094e+00	-9.761793249776982151e+00
-7.590034957436622598e+00	-9.046910472033484751e+00	-9.770263831332432147e+00
-7.469520268909353611e+00	-8.907977990665019163e+00	-9.763884615055607341e+00
-7.359660176718523239e+00	-8.762404963681529324e+00	-9.742249447417714592e+00
-7.261442191860894901e+00	-8.612091568188962043e+00	-9.705163641469480851e+00
-7.175665394431572253e+00	-8.459003645435876351e+00	-9.652662335963414719e+00
-7.102946072028651692e+00	-8.305129619309548517e+00	-9.585023951205913662e+00
-7.043727581346441724e+00	-8.152437991822797159e+00	-9.502777705423747889e+00
-6.998293406650542892e+00	-8.002837147308076382e+00	-9.406704350647327573e+00
-6.966782373659826000e+00	-7.858139010881044051e+00	-9.297829561303016632e+00
-6.949205022460444248e+00	-7.720027824954623696e+00	-9.177409749887273094e+00
-6.945460234538602506e+00	-7.590034957436622598e+00	-9.046910472033484751e+00
-6.955351332050097923e+00	-7.469520268909353611e+00	-8.907977990665019163e+00
-6.978601007959207791e+00	-7.359660176718523239e+00	-8.762404963681529324e+00
-7.014864591440589159e+00	-7.261442191860894901e+00	-8.612091568188962043e+00
-7.063741294234906043e+00	-7.175665394431572253e+00	-8.459003645435876351e+00
-7.124783213551156180e+00	-7.102946072028651692e+00	-8.305129619309548517e+00
-7.197501981385467040e+00	-7.043727581346441724e+00	-8.152437991822797159e+00
-7.281373046936753468e+00	-6.998293406650542892e+00	-8.002837147308076382e+00
-7.375837658253455942e+00	-6.966782373659826000e+00	-7.858139010881044051e+00
-7.480302672915072115e+00	-6.949205022460444248e+00	-7.720027824954623696e+00
-7.594138377999543721e+00	-6.945460234538602506e+00	-7.590034957436622598e+00
-7.716674539940798105e+00	-6.955351332050097923e+00	-7.469520268909353611e+00
-7.847194938477332293e+00	-6.978601007959207791e+00	-7.359660176718523239e+00
-7.984930668989981051e+00	-7.014864591440589159e+00	-7.261442191860894901e+00
-8.129052527071298329e+00	-7.063741294234906043e+00	-7.175665394431572253e+00
-8.278662820607040729e+00	-7.124783213551156180e+00	-7.102946072028651692e+00
-8.432786989766768215e+00	-7.197501981385467040e+00	-7.043727581346441724e+00
-8.590365455065569478e+00	-7.281373046936753468e+00	-6.998293406650542892e+00
-8.750246158073720082e+00	-7.375837658253455942e+00	-6.966782373659826000e+00
-8.911178307287839218e+00	-7.480302672915072115e+00	-6.949205022460444248e+00
-9.071807890714863376e+00	-7.594138377999543721e+00	-6.945460234538602506e+00
-9.230675562990910521e+00	-7.716674539940798105e+00	-6.955351332050097923e+00
-9.386217552928536989e+00	-7.847194938477332293e+00	-6.978601007959207791e+00
-9.536770260218800033e+00	-7.984930668989981051e+00	-7.014864591440589159e+00
-9.680579209049366085e+00	-8.129052527071298329e+00	-7.063741294234906043e+00
-9.815812991834176771e+00	-8.278662820607040729e+00	-7.124783213551156180e+00
-9.940582757578519946e+00	-8.432786989766768215e+00	-7.197501981385467040e+00
-1.005296766628182148e+01	-8.590365455065569478e+00	-7.281373046936753468e+00
-1.015104653426115888e+01	-8.750246158073720082e+00	-7.375837658253455942e+00
-1.023293562941375079e+01	-8.911178307287839218e+00	-7.480302672915072115e+00
-1.029683223918720714e+01	-9.071807890714863376e+00	-7.594138377999543721e+00
-1.034106323331444344e+01	-9.230675562990910521e+00	-7.716674539940798105e+00
-1.036413739300566306e+01	-9.386217552928536989e+00	-7.847194938477332293e+00
-1.036479980338705786e+01	-9.536770260218800033e+00	-7.984930668989981051e+00
-1.034208614238845314e+01	-9.680579209049366085e+00	-8.129052527071298329e+00
-1.029537429256128789e+01	-9.815812991834176771e+00	-8.278662820607040729e+00
-1.022443040476710685e+01	-9.940582757578519946e+00	-8.432786989766768215e+00
-1.012944640835992516e+01	-1.005296766628182148e+01	-8.590365455065569478e+00
-1.001106604020712254e+01	-1.015104653426115888e+01	-8.750246158073720082e+00
-9.870396789981414898e+00	-1.023293562941375079e+01	-8.911178307287839218e+00
-9.709005745065283577e+00	-1.029683223918720714e+01	-9.071807890714863376e+00
-9.528898149771009685e+00	-1.034106323331444344e+01	-9.230675562990910521e+00
-9.332478522444173308e+00	-1.036413739300566306e+01	-9.386217552928536989e+00
-9.122495320808360120e+00	-1.036479980338705786e+01	-9.536770260218800033e+00
-8.901971305941181356e+00	-1.034208614238845314e+01	-9.680579209049366085e+00
-8.674122810638682068e+00	-1.029537429256128789e+01	-9.815812991834176771e+00
-8.442271953265409579e+00	-1.022443040476710685e+01	-9.940582757578519946e+00
-8.209756357765595425e+00	-1.012944640835992516e+01	-1.005296766628182148e+01
-7.979841083380792455e+00	-1.001106604020712254e+01	-1.015104653426115888e+01
-7.755637217745333878e+00	-9.870396789981414898e+00	-1.023293562941375079e+01
-7.540030976145331465e+00	-9.709005745065283577e+00	-1.029683223918720714e+01
-7.335626252214622056e+00	-9.528898149771009685e+00	-1.034106323331444344e+01
-7.144702486185588342e+00	-9.332478522444173308e+00	-1.036413739300566306e+01
-6.969188575119377838e+00	-9.122495320808360120e+00	-1.036479980338705786e+01
-6.810652460979569334e+00	-8.901971305941181356e+00	-1.034208614238845314e+01
-6.670305093906344851e+00	-8.674122810638682068e+00	-1.029537429256128789e+01
-6.549016747205019584e+00	-8.442271953265409579e+00	-1.022443040476710685e+01
-6.447343191105997739e+00	-8.209756357765595425e+00	-1.012944640835992516e+01
-6.365559015368516427e+00	-7.979841083380792455e+00	-1.001106604020712254e+01
-6.303695400551192485e+00	-7.755637217745333878e+00	-9.870396789981414898e+00
-6.261579830192547824e+00	-7.540030976145331465e+00	-9.709005745065283577e+00
-6.238875558042983549e+00	-7.335626252214622056e+00	-9.528898149771009685e+00
-6.235119041837013043e+00	-7.144702486185588342e+00	-9.332478522444173308e+00
-6.249753979353242173e+00	-6.969188575119377838e+00	-9.122495320808360120e+00
-6.282160994586979186e+00	-6.810652460979569334e+00	-8.901971305941181356e+00
-6.331682393791076002e+00	-6.670305093906344851e+00	-8.674122810638682068e+00
-6.397641725940826696e+00	-6.549016747205019584e+00	-8.442271953265409579e+00
-6.479358132464523301e+00	-6.447343191105997739e+00	-8.209756357765595425e+00
-6.576155657036983904e+00	-6.365559015368516427e+00	-7.979841083380792455e+00
-6.687367813412356199e+00	-6.303695400551192485e+00	-7.755637217745333878e+00
-6.812337786565701769e+00	-6.261579830192547824e+00	-7.540030976145331465e+00
-6.950414680376311161e+00	-6.238875558042983549e+00	-7.335626252214622056e+00
-7.100946234696104753e+00	-6.235119041837013043e+00	-7.144702486185588342e+00
-7.263268426471289452e+00	-6.249753979353242173e+00	-6.969188575119377838e+00
-7.436692353302050584e+00	-6.282160994586979186e+00	-6.810652460979569334e+00
-7.620488782001781480e+00	-6.331682393791076002e+00	-6.670305093906344851e+00
-7.813870736765368363e+00	-6.397641725940826696e+00	-6.549016747205019584e+00
-8.015974507767342772e+00	-6.479358132464523301e+00	-6.447343191105997739e+00
-8.225839486609052287e+00	-6.576155657036983904e+00	-6.365559015368516427e+00
-8.442387284178330731e+00	-6.687367813412356199e+00	-6.303695400551192485e+00
-8.664400662173926904e+00	-6.812337786565701769e+00	-6.261579830192547824e+00
-8.890502913385400774e+00	-6.950414680376311161e+00	-6.238875558042983549e+00
-9.119138457618076288e+00	-7.100946234696104753e+00	-6.235119041837013043e+00
-9.348555577345505796e+00	-7.263268426471289452e+00	-6.249753979353242173e+00
-9.576792394055642532e+00	-7.436692353302050584e+00	-6.282160994586979186e+00
-9.801667373093680524e+00	-7.620488782001781480e+00	-6.331682393791076002e+00
-1.002077582686890089e+01	-7.813870736765368363e+00	-6.397641725940826696e+00
-1.023149404300940368e+01	-8.015974507767342772e+00	-6.479358132464523301e+00
-1.043099276844347223e+01	-8.225839486609052287e+00	-6.576155657036983904e+00
-1.061626179916061119e+01	-8.442387284178330731e+00	-6.687367813412356199e+00
-1.078414732001751197e+01	-8.664400662173926904e+00	-6.812337786565701769e+00
-1.093140336814276914e+01	-8.890502913385400774e+00	-6.950414680376311161e+00
-1.105475831764278993e+01	-9.119138457618076288e+00	-7.100946234696104753e+00
-1.115099657091041685e+01	-9.348555577345505796e+00	-7.263268426471289452e+00
-1.121705467797650435e+01	-9.576792394055642532e+00	-7.436692353302050584e+00
-1.125012990164531423e+01	-9.801667373093680524e+00	-7.620488782001781480e+00
-1.124779785085342176e+01	-1.002077582686890089e+01	-7.813870736765368363e+00
-1.120813431076191868e+01	-1.023149404300940368e+01	-8.015974507767342772e+00
-1.112983494658575800e+01	-1.043099276844347223e+01	-8.225839486609052287e+00
-1.101232533363561750e+01	-1.061626179916061119e+01	-8.442387284178330731e+00
-1.085585298133163334e+01	-1.078414732001751197e+01	-8.664400662173926904e+00
-1.066155288807704160e+01	-1.093140336814276914e+01	-8.890502913385400774e+00
-1.043147886456439366e+01	-1.105475831764278993e+01	-9.119138457618076288e+00
-1.016859449372091717e+01	-1.115099657091041685e+01	-9.348555577345505796e+00
-9.876720135211066065e+00	-1.121705467797650435e+01	-9.576792394055642532e+00
-9.560435665066076893e+00	-1.125012990164531423e+01	-9.801667373093680524e+00
-9.224942353801274919e+00	-1.124779785085342176e+01	-1.002077582686890089e+01
-8.875890999928072844e+00	-1.120813431076191868e+01	-1.023149404300940368e+01
-8.519186665343941200e+00	-1.112983494658575800e+01	-1.043099276844347223e+01
-8.160782647677105928e+00	-1.101232533363561750e+01	-1.061626179916061119e+01
-7.806477330444333340e+00	-1.085585298133163334e+01	-1.078414732001751197e+01
-7.461727118792902402e+00	-1.066155288807704160e+01	-1.093140336814276914e+01
-7.131486861151704382e+00	-1.043147886456439366e+01	-1.105475831764278993e+01
-6.820086249147729873e+00	-1.016859449372091717e+01	-1.115099657091041685e+01
-6.531147107743711544e+00	-9.876720135211066065e+00	-1.121705467797650435e+01
-6.267542732381676807e+00	-9.560435665066076893e+00	-1.125012990164531423e+01
-6.031396974582513337e+00	-9.224942353801274919e+00	-1.124779785085342176e+01
-5.824117995104070467e+00	-8.875890999928072844e+00	-1.120813431076191868e+01
-5.646459717982907911e+00	-8.519186665343941200e+00	-1.112983494658575800e+01
-5.498603091861981262e+00	-8.160782647677105928e+00	-1.101232533363561750e+01
-5.380249218569454150e+00	-7.806477330444333340e+00	-1.085585298133163334e+01
-5.290717065899952054e+00	-7.461727118792902402e+00	-1.066155288807704160e+01
-5.229039615896200033e+00	-7.131486861151704382e+00	-1.043147886456439366e+01
-5.194053682075432832e+00	-6.820086249147729873e+00	-1.016859449372091717e+01
-5.184480059554577913e+00	-6.531147107743711544e+00	-9.876720135211066065e+00
-5.198992000507910660e+00	-6.267542732381676807e+00	-9.560435665066076893e+00
-5.236271137875956327e+00	-6.031396974582513337e+00	-9.224942353801274919e+00
-5.295050866576913151e+00	-5.824117995104070467e+00	-8.875890999928072844e+00
-5.374147826928790117e+00	-5.646459717982907911e+00	-8.519186665343941200e+00
-5.472482539948228641e+00	-5.498603091861981262e+00	-8.160782647677105928e+00
-5.589090454532585461e+00	-5.380249218569454150e+00	-7.806477330444333340e+00
-5.723124724302184774e+00	-5.290717065899952054e+00	-7.461727118792902402e+00
-5.873851978720241895e+00	-5.229039615896200033e+00	-7.131486861151704382e+00
-6.040642226297782358e+00	-5.194053682075432832e+00	-6.820086249147729873e+00
-6.222953858305835695e+00	-5.184480059554577913e+00	-6.531147107743711544e+00
-6.420314533992556250e+00	-5.198992000507910660e+00	-6.267542732381676807e+00
-6.632298541437585904e+00	-5.236271137875956327e+00	-6.031396974582513337e+00
-6.858501055630936705e+00	-5.295050866576913151e+00	-5.824117995104070467e+00
-7.098509567340555826e+00	-5.374147826928790117e+00	-5.646459717982907911e+00
-7.351872640732702635e+00	-5.472482539948228641e+00	-5.498603091861981262e+00
-7.618066081257174993e+00	-5.589090454532585461e+00	-5.380249218569454150e+00
-7.896456564480711648e+00	-5.723124724302184774e+00	-5.290717065899952054e+00
-8.186262798263815199e+00	-5.873851978720241895e+00	-5.229039615896200033e+00
-8.486514372703519271e+00	-6.040642226297782358e+00	-5.194053682075432832e+00
-8.796008603325329744e+00	-6.222953858305835695e+00	-5.184480059554577913e+00
-9.113265902434118715e+00	-6.420314533992556250e+00	-5.198992000507910660e+00
-9.436484530410552907e+00	-6.632298541437585904e+00	-5.236271137875956327e+00
-9.763495990358107335e+00	-6.858501055630936705e+00	-5.295050866576913151e+00
-1.009172283896802647e+01	-7.098509567340555826e+00	-5.374147826928790117e+00
-1.041814128929106609e+01	-7.351872640732702635e+00	-5.472482539948228641e+00
-1.073925166073522242e+01	-7.618066081257174993e+00	-5.589090454532585461e+00
-1.105106045396212089e+01	-7.896456564480711648e+00	-5.723124724302184774e+00
-1.134907853572858194e+01	-8.186262798263815199e+00	-5.873851978720241895e+00
-1.162834052394318007e+01	-8.486514372703519271e+00	-6.040642226297782358e+00
-1.188345084548094732e+01	-8.796008603325329744e+00	-6.222953858305835695e+00
-1.210866194393884321e+01	-9.113265902434118715e+00	-6.420314533992556250e+00
-1.229798955953788386e+01	-9.436484530410552907e+00	-6.632298541437585904e+00
-1.244536869630109877e+01	-9.763495990358107335e+00	-6.858501055630936705e+00
-1.254485165954392301e+01	-1.009172283896802647e+01	-7.098509567340555826e+00
-1.259084628105701853e+01	-1.041814128929106609e+01	-7.351872640732702635e+00
-1.257838816350376021e+01	-1.073925166073522242e+01	-7.618066081257174993e+00
-1.250343566755976532e+01	-1.105106045396212089e+01	-7.896456564480711648e+00
-1.236317087142281856e+01	-1.134907853572858194e+01	-8.186262798263815199e+00
-1.215628454959682792e+01	-1.162834052394318007e+01	-8.486514372703519271e+00
-1.188321927105200793e+01	-1.188345084548094732e+01	-8.796008603325329744e+00
-1.154634304817789214e+01	-1.210866194393884321e+01	-9.113265902434118715e+00
-1.115002754349782954e+01	-1.229798955953788386e+01	-9.436484530410552907e+00
-1.070061029467936109e+01	-1.244536869630109877e+01	-9.763495990358107335e+00
-1.020622978643233481e+01	-1.254485165954392301e+01	-1.009172283896802647e+01
-9.676534728547554920e+00	-1.259084628105701853e+01	-1.041814128929106609e+01
-9.122283024774617388e+00	-1.257838816350376021e+01	-1.073925166073522242e+01
-8.554859451132653447e+00	-1.250343566755976532e+01	-1.105106045396212089e+01
-7.985751618642117577e+00	-1.236317087142281856e+01	-1.134907853572858194e+01
-7.426029341396668926e+00	-1.215628454959682792e+01	-1.162834052394318007e+01
-6.885871915477581595e+00	-1.188321927105200793e+01	-1.188345084548094732e+01
-6.374181099272437478e+00	-1.154634304817789214e+01	-1.210866194393884321e+01
-5.898306055553501182e+00	-1.115002754349782954e+01	-1.229798955953788386e+01
-5.463892351582852136e+00	-1.070061029467936109e+01	-1.244536869630109877e+01
-5.074852838929178489e+00	-1.020622978643233481e+01	-1.254485165954392301e+01
-4.733446112573385989e+00	-9.676534728547554920e+00	-1.259084628105701853e+01
-4.440439816875136003e+00	-9.122283024774617388e+00	-1.257838816350376021e+01
-4.195331925629300684e+00	-8.554859451132653447e+00	-1.250343566755976532e+01
-3.996602998830526499e+00	-7.985751618642117577e+00	-1.236317087142281856e+01
-3.841975411220730052e+00	-7.426029341396668926e+00	-1.215628454959682792e+01
-3.728660470598234244e+00	-6.885871915477581595e+00	-1.188321927105200793e+01
-3.653580028698300453e+00	-6.374181099272437478e+00	-1.154634304817789214e+01
-3.613554693138695928e+00	-5.898306055553501182e+00	-1.115002754349782954e+01
-3.605455455524707808e+00	-5.463892351582852136e+00	-1.070061029467936109e+01
-3.626319156245898956e+00	-5.074852838929178489e+00	-1.020622978643233481e+01
-3.673430662988304451e+00	-4.733446112573385989e+00	-9.676534728547554920e+00
-3.744376067399254993e+00	-4.440439816875136003e+00	-9.122283024774617388e+00
-3.837071807841886617e+00	-4.195331925629300684e+00	-8.554859451132653447e+00
-3.949774632822657061e+00	-3.996602998830526499e+00	-7.985751618642117577e+00
-4.081076937974034813e+00	-3.841975411220730052e+00	-7.426029341396668926e+00
-4.229891409186298468e+00	-3.728660470598234244e+00	-6.885871915477581595e+00
-4.395428211109642547e+00	-3.653580028698300453e+00	-6.374181099272437478e+00
-4.577167258391622084e+00	-3.613554693138695928e+00	-5.898306055553501182e+00
-4.774827447917864731e+00	-3.605455455524707808e+00	-5.463892351582852136e+00
-4.988334140453130061e+00	-3.626319156245898956e+00	-5.074852838929178489e+00
-5.217785668987477976e+00	-3.673430662988304451e+00	-4.733446112573385989e+00
-5.463419217804641903e+00	-3.744376067399254993e+00	-4.440439816875136003e+00
-5.725576054106473300e+00	-3.837071807841886617e+00	-4.195331925629300684e+00
-6.004665793941072138e+00	-3.949774632822657061e+00	-3.996602998830526499e+00
-6.301129137250563339e+00	-4.081076937974034813e+00	-3.841975411220730052e+00
-6.615398305866395212e+00	-4.229891409186298468e+00	-3.728660470598234244e+00
-6.947854259012157030e+00	-4.395428211109642547e+00	-3.653580028698300453e+00
-7.298779643167168096e+00	-4.577167258391622084e+00	-3.613554693138695928e+00
-7.668306361963953321e+00	-4.774827447917864731e+00	-3.605455455524707808e+00
-8.056356638369489787e+00	-4.988334140453130061e+00	-3.626319156245898956e+00
-8.462576504472721695e+00	-5.217785668987477976e+00	-3.673430662988304451e+00
-8.886260821296845691e+00	-5.463419217804641903e+00	-3.744376067399254993e+00
-9.326269239616745921e+00	-5.725576054106473300e+00	-3.837071807841886617e+00
-9.780933010753301460e+00	-6.004665793941072138e+00	-3.949774632822657061e+00
-1.024795330170191399e+01	-6.301129137250563339e+00	-4.081076937974034813e+00
-1.072429272712793313e+01	-6.615398305866395212e+00	-4.229891409186298468e+00
-1.120606324863003422e+01	-6.947854259012157030e+00	-4.395428211109642547e+00
-1.168841546667926679e+01	-7.298779643167168096e+00	-4.577167258391622084e+00
-1.216543667280662788e+01	-7.668306361963953321e+00	-4.774827447917864731e+00
-1.263006781468597772e+01	-8.056356638369489787e+00	-4.988334140453130061e+00
-1.307405263944908214e+01	-8.462576504472721695e+00	-5.217785668987477976e+00
-1.348793546888831330e+01	-8.886260821296845691e+00	-5.463419217804641903e+00
-1.386112688600902487e+01	-9.326269239616745921e+00	-5.725576054106473300e+00
-1.418205840963258701e+01	-9.780933010753301460e+00	-6.004665793941072138e+00
-1.443844709466669940e+01	-1.024795330170191399e+01	-6.301129137250563339e+00
-1.461768781491316460e+01	-1.072429272712793313e+01	-6.615398305866395212e+00
-1.470738359866865430e+01	-1.120606324863003422e+01	-6.947854259012157030e+00
-1.469601183886398843e+01	-1.168841546667926679e+01	-7.298779643167168096e+00
-1.457370614819923915e+01	-1.216543667280662788e+01	-7.668306361963953321e+00
-1.433311085805228657e+01	-1.263006781468597772e+01	-8.056356638369489787e+00
-1.397024006387341544e+01	-1.307405263944908214e+01	-8.462576504472721695e+00
-1.348524996874271942e+01	-1.348793546888831330e+01	-8.886260821296845691e+00
-1.288301796560409862e+01	-1.386112688600902487e+01	-9.326269239616745921e+00
-1.217342094764688198e+01	-1.418205840963258701e+01	-9.780933010753301460e+00
-1.137122409151639246e+01	-1.443844709466669940e+01	-1.024795330170191399e+01
-1.049553171663932716e+01	-1.461768781491316460e+01	-1.072429272712793313e+01
-9.568810247599733643e+00	-1.470738359866865430e+01	-1.120606324863003422e+01
-8.615560154103032886e+00	-1.469601183886398843e+01	-1.168841546667926679e+01
-7.660774764073908116e+00	-1.457370614819923915e+01	-1.216543667280662788e+01
-6.728363902224366200e+00	-1.433311085805228657e+01	-1.263006781468597772e+01
-5.839728270568067536e+00	-1.397024006387341544e+01	-1.307405263944908214e+01
-5.012643374264634133e+00	-1.348524996874271942e+01	-1.348793546888831330e+01
-4.260556207211720015e+00	-1.288301796560409862e+01	-1.386112688600902487e+01
-3.592327943201390372e+00	-1.217342094764688198e+01	-1.418205840963258701e+01
-3.012388322090207016e+00	-1.137122409151639246e+01	-1.443844709466669940e+01
-2.521216357920167628e+00	-1.049553171663932716e+01	-1.461768781491316460e+01
-2.116035021400827887e+00	-9.568810247599733643e+00	-1.470738359866865430e+01
-1.791604842875690551e+00	-8.615560154103032886e+00	-1.469601183886398843e+01
-1.541017403103503103e+00	-7.660774764073908116e+00	-1.457370614819923915e+01
-1.356416209599465850e+00	-6.728363902224366200e+00	-1.433311085805228657e+01
-1.229601536900656100e+00	-5.839728270568067536e+00	-1.397024006387341544e+01
-1.152501619661949306e+00	-5.012643374264634133e+00	-1.348524996874271942e+01
-1.117512046649602020e+00	-4.260556207211720015e+00	-1.288301796560409862e+01
-1.117717606562519839e+00	-3.592327943201390372e+00	-1.217342094764688198e+01
-1.147017038306427095e+00	-3.012388322090207016e+00	-1.137122409151639246e+01
-1.200172713538617320e+00	-2.521216357920167628e+00	-1.049553171663932716e+01
-1.272805894488840517e+00	-2.116035021400827887e+00	-9.568810247599733643e+00
-1.361355268302380628e+00	-1.791604842875690551e+00	-8.615560154103032886e+00
-1.463012970559899317e+00	-1.541017403103503103e+00	-7.660774764073908116e+00
-1.575648905495448560e+00	-1.356416209599465850e+00	-6.728363902224366200e+00
-1.697731178968726162e+00	-1.229601536900656100e+00	-5.839728270568067536e+00
-1.828248007248397533e+00	-1.152501619661949306e+00	-5.012643374264634133e+00
-1.966634551902447958e+00	-1.117512046649602020e+00	-4.260556207211720015e+00
-2.112706697839387360e+00	-1.117717606562519839e+00	-3.592327943201390372e+00
-2.266602753620763799e+00	-1.147017038306427095e+00	-3.012388322090207016e+00
-2.428733325106211538e+00	-1.200172713538617320e+00	-2.521216357920167628e+00
-2.599739119184306002e+00	-1.272805894488840517e+00	-2.116035021400827887e+00
-2.780456110671795322e+00	-1.361355268302380628e+00	-1.791604842875690551e+00
-2.971887302230407979e+00	-1.463012970559899317e+00	-1.541017403103503103e+00
-3.175180185321982762e+00	-1.575648905495448560e+00	-1.356416209599465850e+00
-3.391608939698544489e+00	-1.697731178968726162e+00	-1.229601536900656100e+00
-3.622560366391058384e+00	-1.828248007248397533e+00	-1.152501619661949306e+00
-3.869522516270845980e+00	-1.966634551902447958e+00	-1.117512046649602020e+00
-4.134074938177241698e+00	-2.112706697839387360e+00	-1.117717606562519839e+00
-4.417879414908377100e+00	-2.266602753620763799e+00	-1.147017038306427095e+00
-4.722669971236640230e+00	-2.428733325106211538e+00	-1.200172713538617320e+00
-5.050240815784958315e+00	-2.599739119184306002e+00	-1.272805894488840517e+00
-5.402430709147608034e+00	-2.780456110671795322e+00	-1.361355268302380628e+00
-5.781102026002639782e+00	-2.971887302230407979e+00	-1.463012970559899317e+00
-6.188112492450782653e+00	-3.175180185321982762e+00	-1.575648905495448560e+00
-6.625277227172696293e+00	-3.391608939698544489e+00	-1.697731178968726162e+00
-7.094318296302576599e+00	-3.622560366391058384e+00	-1.828248007248397533e+00
-7.596798514655280776e+00	-3.869522516270845980e+00	-1.966634551902447958e+00
-8.134035709691445959e+00	-4.134074938177241698e+00	-2.112706697839387360e+00
-8.706993147888574924e+00	-4.417879414908377100e+00	-2.266602753620763799e+00
-9.316141373141407556e+00	-4.722669971236640230e+00	-2.428733325106211538e+00
-9.961286432205165298e+00	-5.050240815784958315e+00	-2.599739119184306002e+00
-1.064135953007103907e+01	-5.402430709147608034e+00	-2.780456110671795322e+00
-1.135416381367585181e+01	-5.781102026002639782e+00	-2.971887302230407979e+00
-1.209607556965180386e+01	-6.188112492450782653e+00	-3.175180185321982762e+00
-1.286170010113761819e+01	-6.625277227172696293e+00	-3.391608939698544489e+00
-1.364348749984271691e+01	-7.094318296302576599e+00	-3.622560366391058384e+00
-1.443132112532986433e+01	-7.596798514655280776e+00	-3.869522516270845980e+00
-1.521210252628882209e+01	-8.134035709691445959e+00	-4.134074938177241698e+00
-1.596937130417058626e+01	-8.706993147888574924e+00	-4.417879414908377100e+00
-1.668301706397521400e+01	-9.316141373141407556e+00	-4.722669971236640230e+00
-1.732916218921865337e+01	-9.961286432205165298e+00	-5.050240815784958315e+00
-1.788031615631840054e+01	-1.064135953007103907e+01	-5.402430709147608034e+00
-1.830591952116945720e+01	-1.135416381367585181e+01	-5.781102026002639782e+00
-1.857340064174577066e+01	-1.209607556965180386e+01	-6.188112492450782653e+00
-1.864984979583957525e+01	-1.286170010113761819e+01	-6.625277227172696293e+00
-1.850436128880694753e+01	-1.364348749984271691e+01	-7.094318296302576599e+00
-1.811099429671708805e+01	-1.443132112532986433e+01	-7.596798514655280776e+00
-1.745215594597836883e+01	-1.521210252628882209e+01	-8.134035709691445959e+00
-1.652203050165174503e+01	-1.596937130417058626e+01	-8.706993147888574924e+00
-1.532950491864610676e+01	-1.668301706397521400e+01	-9.316141373141407556e+00
-1.389993497640170084e+01	-1.732916218921865337e+01	-9.961286432205165298e+00
-1.227512901251299837e+01	-1.788031615631840054e+01	-1.064135953007103907e+01
-1.051114966421075714e+01	-1.830591952116945720e+01	-1.135416381367585181e+01
-8.673943215128607775e+00	-1.857340064174577066e+01	-1.209607556965180386e+01
-6.833314606870493080e+00	-1.864984979583957525e+01	-1.286170010113761819e+01
-5.056216673388480132e+00	-1.850436128880694753e+01	-1.364348749984271691e+01
-3.400543910835993611e+00	-1.811099429671708805e+01	-1.443132112532986433e+01
-1.910512235093340339e+00	-1.745215594597836883e+01	-1.521210252628882209e+01
-6.142938253329299769e-01	-1.652203050165174503e+01	-1.596937130417058626e+01
4.759889982302376588e-01	-1.532950491864610676e+01	-1.668301706397521400e+01
1.362323754639157336e+00	-1.389993497640170084e+01	-1.732916218921865337e+01
2.057647411867524312e+00	-1.227512901251299837e+01	-1.788031615631840054e+01
2.582250214113149145e+00	-1.051114966421075714e+01	-1.830591952116945720e+01
2.960384950565674966e+00	-8.673943215128607775e+00	-1.857340064174577066e+01
3.217481108680233959e+00	-6.833314606870493080e+00	-1.864984979583957525e+01
3.378121935599816883e+00	-5.056216673388480132e+00	-1.850436128880694753e+01
3.464761626483058077e+00	-3.400543910835993611e+00	-1.811099429671708805e+01
3.497057162329459512e+00	-1.910512235093340339e+00	-1.745215594597836883e+01
3.491653242981377581e+00	-6.142938253329299769e-01	-1.652203050165174503e+01
3.462266234902335427e+00	4.759889982302376588e-01	-1.532950491864610676e+01
3.419941846936695562e+00	1.362323754639157336e+00	-1.389993497640170084e+01
3.373395532864896573e+00	2.057647411867524312e+00	-1.227512901251299837e+01
3.329375586221343664e+00	2.582250214113149145e+00	-1.051114966421075714e+01
3.293013043798771911e+00	2.960384950565674966e+00	-8.673943215128607775e+00
3.268139524439326760e+00	3.217481108680233959e+00	-6.833314606870493080e+00
3.257565143859045609e+00	3.378121935599816883e+00	-5.056216673388480132e+00
3.263315218426853459e+00	3.464761626483058077e+00	-3.400543910835993611e+00
3.286828032010146394e+00	3.497057162329459512e+00	-1.910512235093340339e+00
3.329117604251023543e+00	3.491653242981377581e+00	-6.142938253329299769e-01
3.390905947445431057e+00	3.462266234902335427e+00	4.759889982302376588e-01
3.472729239598588258e+00	3.419941846936695562e+00	1.362323754639157336e+00
3.575021980764045537e+00	3.373395532864896573e+00	2.057647411867524312e+00
3.698182712997640120e+00	3.329375586221343664e+00	2.582250214113149145e+00
3.842624362980587627e+00	3.293013043798771911e+00	2.960384950565674966e+00
4.008811753970048741e+00	3.268139524439326760e+00	3.217481108680233959e+00
4.197288346901498990e+00	3.257565143859045609e+00	3.378121935599816883e+00
4.408693812036432291e+00	3.263315218426853459e+00	3.464761626483058077e+00
4.643773598655416279e+00	3.286828032010146394e+00	3.497057162329459512e+00
4.903381254066506933e+00	3.329117604251023543e+00	3.491653242981377581e+00
5.188473836562363495e+00	3.390905947445431057e+00	3.462266234902335427e+00
5.500100361554369321e+00	3.472729239598588258e+00	3.419941846936695562e+00
5.839382807887394833e+00	3.575021980764045537e+00	3.373395532864896573e+00
6.207488785235909745e+00	3.698182712997640120e+00	3.329375586221343664e+00
6.605594518469396270e+00	3.842624362980587627e+00	3.293013043798771911e+00
7.034836339577124953e+00	4.008811753970048741e+00	3.268139524439326760e+00
7.496248396926676882e+00	4.197288346901498990e+00	3.257565143859045609e+00
7.990683809861875986e+00	4.408693812036432291e+00	3.263315218426853459e+00
8.518716043473361310e+00	4.643773598655416279e+00	3.286828032010146394e+00
9.080516905438306807e+00	4.903381254066506933e+00	3.329117604251023543e+00
9.675707357200050041e+00	5.188473836562363495e+00	3.390905947445431057e+00
1.030317741161965017e+01	5.500100361554369321e+00	3.472729239598588258e+00
1.096087194135110643e+01	5.839382807887394833e+00	3.575021980764045537e+00
1.164554049966162985e+01	6.207488785235909745e+00	3.698182712997640120e+00
1.235245159205812726e+01	6.605594518469396270e+00	3.842624362980587627e+00
1.307507564786978982e+01	7.034836339577124953e+00	4.008811753970048741e+00
1.380474670125516035e+01	7.496248396926676882e+00	4.197288346901498990e+00
1.453032097768479680e+01	7.990683809861875986e+00	4.408693812036432291e+00
1.523786155216879123e+01	8.518716043473361310e+00	4.643773598655416279e+00
1.591039202765577976e+01	9.080516905438306807e+00	4.903381254066506933e+00
1.652777815340642320e+01	9.675707357200050041e+00	5.188473836562363495e+00
1.706681275422506161e+01	1.030317741161965017e+01	5.500100361554369321e+00
1.750159297753820553e+01	1.096087194135110643e+01	5.839382807887394833e+00
1.780428439386204786e+01	1.164554049966162985e+01	6.207488785235909745e+00
1.794635658070011885e+01	1.235245159205812726e+01	6.605594518469396270e+00
1.790034090823849411e+01	1.307507564786978982e+01	7.034836339577124953e+00
1.764209564519664752e+01	1.380474670125516035e+01	7.496248396926676882e+00
1.715346324555780200e+01	1.453032097768479680e+01	7.990683809861875986e+00
1.642507669273538440e+01	1.523786155216879123e+01	8.518716043473361310e+00
1.545893787079746318e+01	1.591039202765577976e+01	9.080516905438306807e+00
1.427028939168833688e+01	1.652777815340642320e+01	9.675707357200050041e+00
1.288828113092890959e+01	1.706681275422506161e+01	1.030317741161965017e+01
1.135503782413108453e+01	1.750159297753820553e+01	1.096087194135110643e+01
9.722979757738960060e+00	1.780428439386204786e+01	1.164554049966162985e+01
8.050600026109064444e+00	1.794635658070011885e+01	1.235245159205812726e+01
6.397269562638596696e+00	1.790034090823849411e+01	1.307507564786978982e+01
4.817905089337694235e+00	1.764209564519664752e+01	1.380474670125516035e+01
3.358393462438491905e+00	1.715346324555780200e+01	1.453032097768479680e+01
2.052485986218139047e+00	1.642507669273538440e+01	1.523786155216879123e+01
9.205163961893620961e-01	1.545893787079746318e+01	1.591039202765577976e+01
-3.011877850968947001e-02	1.427028939168833688e+01	1.652777815340642320e+01
-8.031154397601227846e-01	1.288828113092890959e+01	1.706681275422506161e+01
-1.410624234402000132e+00	1.135503782413108453e+01	1.750159297753820553e+01
-1.870390818846376035e+00	9.722979757738960060e+00	1.780428439386204786e+01
-2.203118945662603689e+00	8.050600026109064444e+00	1.794635658070011885e+01
-2.430322604518033724e+00	6.397269562638596696e+00	1.790034090823849411e+01
-2.572764837886423628e+00	4.817905089337694235e+00	1.764209564519664752e+01
-2.649457766639262690e+00	3.358393462438491905e+00	1.715346324555780200e+01
-2.677129254740848285e+00	2.052485986218139047e+00	1.642507669273538440e+01
-2.670037535240659565e+00	9.205163961893620961e-01	1.545893787079746318e+01
-2.640020422701409242e+00	-3.011877850968947001e-02	1.427028939168833688e+01
-2.596685719894805899e+00	-8.031154397601227846e-01	1.288828113092890959e+01
-2.547673530047265711e+00	-1.410624234402000132e+00	1.135503782413108453e+01
-2.498943378887210631e+00	-1.870390818846376035e+00	9.722979757738960060e+00
-2.455056784204155296e+00	-2.203118945662603689e+00	8.050600026109064444e+00
-2.419438779218585633e+00	-2.430322604518033724e+00	6.397269562638596696e+00
-2.394610545582430916e+00	-2.572764837886423628e+00	4.817905089337694235e+00
-2.382390732641502140e+00	-2.649457766639262690e+00	3.358393462438491905e+00
-2.384066191828490222e+00	-2.677129254740848285e+00	2.052485986218139047e+00
-2.400534516213916891e+00	-2.670037535240659565e+00	9.205163961893620961e-01
-2.432421511629570876e+00	-2.640020422701409242e+00	-3.011877850968947001e-02
-2.480176920041601285e+00	-2.596685719894805899e+00	-8.031154397601227846e-01
-2.544151611527722068e+00	-2.547673530047265711e+00	-1.410624234402000132e+00
-2.624659205423929276e+00	-2.498943378887210631e+00	-1.870390818846376035e+00
-2.722024758501640385e+00	-2.455056784204155296e+00	-2.203118945662603689e+00
-2.836622814471025045e+00	-2.419438779218585633e+00	-2.430322604518033724e+00
-2.968906768072346658e+00	-2.394610545582430916e+00	-2.572764837886423628e+00
-3.119431169009023286e+00	-2.382390732641502140e+00	-2.649457766639262690e+00
-3.288868279268438499e+00	-2.384066191828490222e+00	-2.677129254740848285e+00
-3.478019901131741420e+00	-2.400534516213916891e+00	-2.670037535240659565e+00
-3.687825209031782681e+00	-2.432421511629570876e+00	-2.640020422701409242e+00
-3.919365041242963255e+00	-2.480176920041601285e+00	-2.596685719894805899e+00
-4.173862830577538929e+00	-2.544151611527722068e+00	-2.547673530047265711e+00
-4.452682068867619414e+00	-2.624659205423929276e+00	-2.498943378887210631e+00
-4.757319898781160461e+00	-2.722024758501640385e+00	-2.455056784204155296e+00
-5.089396097998153401e+00	-2.836622814471025045e+00	-2.419438779218585633e+00
-5.450636353518099497e+00	-2.968906768072346658e+00	-2.394610545582430916e+00
-5.842848305916905183e+00	-3.119431169009023286e+00	-2.382390732641502140e+00
-6.267888363108407468e+00	-3.288868279268438499e+00	-2.384066191828490222e+00
-6.727616730869736550e+00	-3.478019901131741420e+00	-2.400534516213916891e+00
-7.223837477784234906e+00	-3.687825209031782681e+00	-2.432421511629570876e+00
-7.758219748596571819e+00	-3.919365041242963255e+00	-2.480176920041601285e+00
-8.332195480346447525e+00	-4.173862830577538929e+00	-2.544151611527722068e+00
-8.946828202343173331e+00	-4.452682068867619414e+00	-2.624659205423929276e+00
-9.602646794058189883e+00	-4.757319898781160461e+00	-2.722024758501640385e+00
-1.029943757069557009e+01	-5.089396097998153401e+00	-2.836622814471025045e+00
-1.103598798180407492e+01	-5.450636353518099497e+00	-2.968906768072346658e+00
-1.180977587216322355e+01	-5.842848305916905183e+00	-3.119431169009023286e+00
-1.261660013910129585e+01	-6.267888363108407468e+00	-3.288868279268438499e+00
-1.345015237339525349e+01	-6.727616730869736550e+00	-3.478019901131741420e+00
-1.430153552526548744e+01	-7.223837477784234906e+00	-3.687825209031782681e+00
-1.515874578107935555e+01	-7.758219748596571819e+00	-3.919365041242963255e+00
-1.600614869757142600e+01	-8.332195480346447525e+00	-4.173862830577538929e+00
-1.682400102418687027e+01	-8.946828202343173331e+00	-4.452682068867619414e+00
-1.758809565499441518e+01	-9.602646794058189883e+00	-4.757319898781160461e+00
-1.826963742879567576e+01	-1.029943757069557009e+01	-5.089396097998153401e+00
-1.883548815634672380e+01	-1.103598798180407492e+01	-5.450636353518099497e+00
-1.924894268394266916e+01	-1.180977587216322355e+01	-5.842848305916905183e+00
-1.947120173537388155e+01	-1.261660013910129585e+01	-6.267888363108407468e+00
-1.946367500473711942e+01	-1.345015237339525349e+01	-6.727616730869736550e+00
-1.919116101921292028e+01	-1.430153552526548744e+01	-7.223837477784234906e+00
-1.862579489501667496e+01	-1.515874578107935555e+01	-7.758219748596571819e+00
-1.775143308567316680e+01	-1.600614869757142600e+01	-8.332195480346447525e+00
-1.656788610585092769e+01	-1.682400102418687027e+01	-8.946828202343173331e+00
-1.509418439917863708e+01	-1.758809565499441518e+01	-9.602646794058189883e+00
-1.336996994393028437e+01	-1.826963742879567576e+01	-1.029943757069557009e+01
-1.145425059804442114e+01	-1.883548815634672380e+01	-1.103598798180407492e+01
-9.421188196951835181e+00	-1.924894268394266916e+01	-1.180977587216322355e+01
-7.353259079010869392e+00	-1.947120173537388155e+01	-1.261660013910129585e+01
-5.332841331973060761e+00	-1.946367500473711942e+01	-1.345015237339525349e+01
-3.433782597491572997e+00	-1.919116101921292028e+01	-1.430153552526548744e+01
-1.714563428170315706e+00	-1.862579489501667496e+01	-1.515874578107935555e+01
-2.142401045581308061e-01	-1.775143308567316680e+01	-1.600614869757142600e+01
1.048412047288349358e+00	-1.656788610585092769e+01	-1.682400102418687027e+01
2.072931371453926808e+00	-1.509418439917863708e+01	-1.758809565499441518e+01
2.873308494928836332e+00	-1.336996994393028437e+01	-1.826963742879567576e+01
3.473337868047818411e+00	-1.145425059804442114e+01	-1.883548815634672380e+01
3.902133365744298477e+00	-9.421188196951835181e+00	-1.924894268394266916e+01
4.190421072680194037e+00	-7.353259079010869392e+00	-1.947120173537388155e+01
4.367863395911310676e+00	-5.332841331973060761e+00	-1.946367500473711942e+01
4.461393797598784516e+00	-3.433782597491572997e+00	-1.919116101921292028e+01
4.494385113345432892e+00	-1.714563428170315706e+00	-1.862579489501667496e+01
4.486420907721060836e+00	-2.142401045581308061e-01	-1.775143308567316680e+01
4.453452358069081463e+00	1.048412047288349358e+00	-1.656788610585092769e+01
4.408167543157586188e+00	2.072931371453926808e+00	-1.509418439917863708e+01
4.360451156567728859e+00	2.873308494928836332e+00	-1.336996994393028437e+01
4.317857458228509415e+00	3.473337868047818411e+00	-1.145425059804442114e+01
4.286053041393461882e+00	3.902133365744298477e+00	-9.421188196951835181e+00
4.269208836135049090e+00	4.190421072680194037e+00	-7.353259079010869392e+00
4.270334834322706108e+00	4.367863395911310676e+00	-5.332841331973060761e+00
4.291558850790781143e+00	4.461393797598784516e+00	-3.433782597491572997e+00
4.334354431885264702e+00	4.494385113345432892e+00	-1.714563428170315706e+00
4.399724417154246225e+00	4.486420907721060836e+00	-2.142401045581308061e-01
4.488346744572791813e+00	4.453452358069081463e+00	1.048412047288349358e+00
4.600688537648572662e+00	4.408167543157586188e+00	2.072931371453926808e+00
4.737093707886415928e+00	4.360451156567728859e+00	2.873308494928836332e+00
4.897848448497942542e+00	4.317857458228509415e+00	3.473337868047818411e+00
5.083228176768765039e+00	4.286053041393461882e+00	3.902133365744298477e+00
5.293528735951170461e+00	4.269208836135049090e+00	4.190421072680194037e+00
5.529083996537859313e+00	4.270334834322706108e+00	4.367863395911310676e+00
5.790271392572542197e+00	4.291558850790781143e+00	4.461393797598784516e+00
6.077506379169889783e+00	4.334354431885264702e+00	4.494385113345432892e+00
6.391226291657919667e+00	4.399724417154246225e+00	4.486420907721060836e+00
6.731863617090600549e+00	4.488346744572791813e+00	4.453452358069081463e+00
7.099808252456544011e+00	4.600688537648572662e+00	4.408167543157586188e+00
7.495357924048206222e+00	4.737093707886415928e+00	4.360451156567728859e+00
7.918655590476222805e+00	4.897848448497942542e+00	4.317857458228509415e+00
8.369612369592241308e+00	5.083228176768765039e+00	4.286053041393461882e+00
8.847814352945896132e+00	5.293528735951170461e+00	4.269208836135049090e+00
9.352411654327619672e+00	5.529083996537859313e+00	4.270334834322706108e+00
9.881988258346433796e+00	5.790271392572542197e+00	4.291558850790781143e+00
1.043441179540955588e+01	6.077506379169889783e+00	4.334354431885264702e+00
1.100666340652374586e+01	6.391226291657919667e+00	4.399724417154246225e+00
1.159464954168586992e+01	6.731863617090600549e+00	4.488346744572791813e+00
1.219300005004269849e+01	7.099808252456544011e+00	4.600688537648572662e+00
1.279486046439200209e+01	7.495357924048206222e+00	4.737093707886415928e+00
1.339169112012708851e+01	7.918655590476222805e+00	4.897848448497942542e+00
1.397309174478555427e+01	8.369612369592241308e+00	5.083228176768765039e+00
1.452667727674659837e+01	8.847814352945896132e+00	5.293528735951170461e+00


==> fig/cross_mapping/lorenz_z.dat <==
9.957298533449999711e-01 1.021996499999999974e+00 1.050000000000000044e+00
9.710771155829037715e-01 9.957298533449999711e-01 1.021996499999999974e+00
9.480166773177750583e-01 9.710771155829037715e-01 9.957298533449999711e-01
9.266044260108650121e-01 9.480166773177750583e-01 9.710771155829037715e-01
9.069631931288273385e-01 9.266044260108650121e-01 9.480166773177750583e-01
8.892811544840695248e-01 9.069631931288273385e-01 9.266044260108650121e-01
8.738168062177478213e-01 8.892811544840695248e-01 9.069631931288273385e-01
8.609093718381644056e-01 8.738168062177478213e-01 8.892811544840695248e-01
8.509943063846091560e-01 8.609093718381644056e-01 8.738168062177478213e-01
8.446241354017525182e-01 8.509943063846091560e-01 8.609093718381644056e-01
8.424953124212676281e-01 8.446241354017525182e-01 8.509943063846091560e-01
8.454821706093947897e-01 8.424953124212676281e-01 8.446241354017525182e-01
8.546794285175415284e-01 8.454821706093947897e-01 8.424953124212676281e-01
8.714551173454392341e-01 8.546794285175415284e-01 8.454821706093947897e-01
8.975162483491410104e-01 8.714551173454392341e-01 8.546794285175415284e-01
9.349900461780605854e-01 8.975162483491410104e-01 8.714551173454392341e-01
9.865241400424157314e-01 9.349900461780605854e-01 8.975162483491410104e-01
1.055409720004546248e+00 9.865241400424157314e-01 9.349900461780605854e-01
1.145732300850042407e+00 1.055409720004546248e+00 9.865241400424157314e-01
1.262555329708785257e+00 1.145732300850042407e+00 1.055409720004546248e+00
1.412142314178434166e+00 1.262555329708785257e+00 1.145732300850042407e+00
1.602223244505504463e+00 1.412142314178434166e+00 1.262555329708785257e+00
1.842310524724011689e+00 1.602223244505504463e+00 1.412142314178434166e+00
2.144067920671338001e+00 1.842310524724011689e+00 1.602223244505504463e+00
2.521732420805000707e+00 2.144067920671338001e+00 1.842310524724011689e+00
2.992582261168098778e+00 2.521732420805000707e+00 2.144067920671338001e+00
3.577433064387685935e+00 2.992582261168098778e+00 2.521732420805000707e+00
4.301125841923466808e+00 3.577433064387685935e+00 2.992582261168098778e+00
5.192942592255154644e+00 4.301125841923466808e+00 3.577433064387685935e+00
6.286843942633566051e+00 5.192942592255154644e+00 4.301125841923466808e+00
7.621365321519736113e+00 6.286843942633566051e+00 5.192942592255154644e+00
9.238931607898074105e+00 7.621365321519736113e+00 6.286843942633566051e+00
1.118425767182749553e+01 9.238931607898074105e+00 7.621365321519736113e+00
1.350140615530914445e+01 1.118425767182749553e+01 9.238931607898074105e+00
1.622900500414382918e+01 1.350140615530914445e+01 1.118425767182749553e+01
1.939314571845718405e+01 1.622900500414382918e+01 1.350140615530914445e+01
2.299768815268629751e+01 1.939314571845718405e+01 1.622900500414382918e+01
2.701222481525780950e+01 2.299768815268629751e+01 1.939314571845718405e+01
3.135894393439173200e+01 2.701222481525780950e+01 2.299768815268629751e+01
3.590111513881675620e+01 3.135894393439173200e+01 2.701222481525780950e+01
4.043766455899326218e+01 3.590111513881675620e+01 3.135894393439173200e+01
4.470957056924544304e+01 4.043766455899326218e+01 3.590111513881675620e+01
4.842329536239555665e+01 4.470957056924544304e+01 4.043766455899326218e+01
5.129273263702855701e+01 4.842329536239555665e+01 4.470957056924544304e+01
5.309381901463081732e+01 5.129273263702855701e+01 4.842329536239555665e+01
5.371726601619621988e+01 5.309381901463081732e+01 5.129273263702855701e+01
5.320002056886948338e+01 5.371726601619621988e+01 5.309381901463081732e+01
5.172046771544162880e+01 5.320002056886948338e+01 5.371726601619621988e+01
4.955647821410816789e+01 5.172046771544162880e+01 5.320002056886948338e+01
4.702184328489332188e+01 4.955647821410816789e+01 5.172046771544162880e+01
4.440483540317487154e+01 4.702184328489332188e+01 4.955647821410816789e+01
4.192775848845797526e+01 4.440483540317487154e+01 4.702184328489332188e+01
3.973337613477085029e+01 4.192775848845797526e+01 4.440483540317487154e+01
3.789241416404563267e+01 3.973337613477085029e+01 4.192775848845797526e+01
3.642156353664052659e+01 3.789241416404563267e+01 3.973337613477085029e+01
3.530291331988992454e+01 3.642156353664052659e+01 3.789241416404563267e+01
3.449979904096844763e+01 3.530291331988992454e+01 3.642156353664052659e+01
3.396763296177596203e+01 3.449979904096844763e+01 3.530291331988992454e+01
3.366030747600196094e+01 3.396763296177596203e+01 3.449979904096844763e+01
3.353345416573394999e+01 3.366030747600196094e+01 3.396763296177596203e+01
3.354579428834843213e+01 3.353345416573394999e+01 3.366030747600196094e+01
3.365950307828600785e+01 3.354579428834843213e+01 3.353345416573394999e+01
3.384017862872827465e+01 3.365950307828600785e+01 3.354579428834843213e+01
3.405674542601612842e+01 3.384017862872827465e+01 3.365950307828600785e+01
3.428144346346400795e+01 3.405674542601612842e+01 3.384017862872827465e+01
3.448994012936955755e+01 3.428144346346400795e+01 3.405674542601612842e+01
3.466153485488564456e+01 3.448994012936955755e+01 3.428144346346400795e+01
3.477939182087122560e+01 3.466153485488564456e+01 3.448994012936955755e+01
3.483072505338889613e+01 3.477939182087122560e+01 3.466153485488564456e+01
3.480686728108397432e+01 3.483072505338889613e+01 3.477939182087122560e+01
3.470317419376188184e+01 3.480686728108397432e+01 3.483072505338889613e+01
3.451874401458753994e+01 3.470317419376188184e+01 3.480686728108397432e+01
3.425596269981928543e+01 3.451874401458753994e+01 3.470317419376188184e+01
3.391991175044329765e+01 3.425596269981928543e+01 3.451874401458753994e+01
3.351769385472789509e+01 3.391991175044329765e+01 3.425596269981928543e+01
3.305773884335064849e+01 3.351769385472789509e+01 3.391991175044329765e+01
3.254914879436817898e+01 3.305773884335064849e+01 3.351769385472789509e+01
3.200112892141223142e+01 3.254914879436817898e+01 3.305773884335064849e+01
3.142253383226879393e+01 3.200112892141223142e+01 3.254914879436817898e+01
3.082154080777485206e+01 3.142253383226879393e+01 3.200112892141223142e+01
3.020544614407600648e+01 3.082154080777485206e+01 3.142253383226879393e+01
2.958056927516809864e+01 3.020544614407600648e+01 3.082154080777485206e+01
2.895224295569787643e+01 2.958056927516809864e+01 3.020544614407600648e+01
2.832486578174730951e+01 2.895224295569787643e+01 2.958056927516809864e+01
2.770199468143051647e+01 2.832486578174730951e+01 2.895224295569787643e+01
2.708645844254867896e+01 2.770199468143051647e+01 2.832486578174730951e+01
2.648047770138614609e+01 2.708645844254867896e+01 2.770199468143051647e+01
2.588578121674364851e+01 2.648047770138614609e+01 2.708645844254867896e+01
2.530371214232161847e+01 2.588578121674364851e+01 2.648047770138614609e+01
2.473532112052184573e+01 2.530371214232161847e+01 2.588578121674364851e+01
2.418144529484682792e+01 2.473532112052184573e+01 2.530371214232161847e+01
2.364277385111183349e+01 2.418144529484682792e+01 2.473532112052184573e+01
2.311990158916498572e+01 2.364277385111183349e+01 2.418144529484682792e+01
2.261337245360015658e+01 2.311990158916498572e+01 2.364277385111183349e+01
2.212371505955449535e+01 2.261337245360015658e+01 2.311990158916498572e+01
2.165147215827451177e+01 2.212371505955449535e+01 2.261337245360015658e+01
2.119722578750723230e+01 2.165147215827451177e+01 2.212371505955449535e+01
2.076161960712035182e+01 2.119722578750723230e+01 2.165147215827451177e+01
2.034537967077362097e+01 2.076161960712035182e+01 2.119722578750723230e+01
1.994933465219822821e+01 2.034537967077362097e+01 2.076161960712035182e+01
1.957443633896147617e+01 1.994933465219822821e+01 2.034537967077362097e+01
1.922178102777516884e+01 1.957443633896147617e+01 1.994933465219822821e+01
1.889263229767141539e+01 1.922178102777516884e+01 1.957443633896147617e+01
1.858844549085446829e+01 1.889263229767141539e+01 1.922178102777516884e+01
1.831089408292499954e+01 1.858844549085446829e+01 1.889263229767141539e+01
1.806189795918564300e+01 1.831089408292499954e+01 1.858844549085446829e+01
1.784365341416454243e+01 1.806189795918564300e+01 1.831089408292499954e+01
1.765866443694961063e+01 1.784365341416454243e+01 1.806189795918564300e+01
1.750977451201576329e+01 1.765866443694961063e+01 1.784365341416454243e+01
1.740019772736430426e+01 1.750977451201576329e+01 1.765866443694961063e+01
1.733354740946937156e+01 1.740019772736430426e+01 1.750977451201576329e+01
1.731385976645492519e+01 1.733354740946937156e+01 1.740019772736430426e+01
1.734560908666837520e+01 1.731385976645492519e+01 1.733354740946937156e+01
1.743370988471773231e+01 1.734560908666837520e+01 1.731385976645492519e+01
1.758350000057128426e+01 1.743370988471773231e+01 1.734560908666837520e+01
1.780069705618824827e+01 1.758350000057128426e+01 1.743370988471773231e+01
1.809131892162208999e+01 1.780069705618824827e+01 1.758350000057128426e+01
1.846155707522382983e+01 1.809131892162208999e+01 1.780069705618824827e+01
1.891759020493485011e+01 1.846155707522382983e+01 1.809131892162208999e+01
1.946532448232230905e+01 1.891759020493485011e+01 1.846155707522382983e+01
2.011004722870346484e+01 1.946532448232230905e+01 1.891759020493485011e+01
2.085598297873558238e+01 2.011004722870346484e+01 1.946532448232230905e+01
2.170574623094183409e+01 2.085598297873558238e+01 2.011004722870346484e+01
2.265969457864346026e+01 2.170574623094183409e+01 2.085598297873558238e+01
2.371520048153382376e+01 2.265969457864346026e+01 2.170574623094183409e+01
2.486588026287412845e+01 2.371520048153382376e+01 2.265969457864346026e+01
2.610084458324176637e+01 2.486588026287412845e+01 2.371520048153382376e+01
2.740406349396103280e+01 2.610084458324176637e+01 2.486588026287412845e+01
2.875396658405797368e+01 2.740406349396103280e+01 2.610084458324176637e+01
3.012341718871587659e+01 2.875396658405797368e+01 2.740406349396103280e+01
3.148019913780771617e+01 3.012341718871587659e+01 2.875396658405797368e+01
3.278812445416400578e+01 3.148019913780771617e+01 3.012341718871587659e+01
3.400880304820697120e+01 3.278812445416400578e+01 3.148019913780771617e+01
3.510401094513762388e+01 3.400880304820697120e+01 3.278812445416400578e+01
3.603846468600959696e+01 3.510401094513762388e+01 3.400880304820697120e+01
3.678268348123470588e+01 3.603846468600959696e+01 3.510401094513762388e+01
3.731553508603243330e+01 3.678268348123470588e+01 3.603846468600959696e+01
3.762605306924698567e+01 3.731553508603243330e+01 3.678268348123470588e+01
3.771420255763326423e+01 3.762605306924698567e+01 3.731553508603243330e+01
3.759044922582885562e+01 3.771420255763326423e+01 3.762605306924698567e+01
3.727421027211808990e+01 3.759044922582885562e+01 3.771420255763326423e+01
3.679147412460176270e+01 3.727421027211808990e+01 3.759044922582885562e+01
3.617200867327088076e+01 3.679147412460176270e+01 3.727421027211808990e+01
3.544660357259655825e+01 3.617200867327088076e+01 3.679147412460176270e+01
3.464471597628124755e+01 3.544660357259655825e+01 3.617200867327088076e+01
3.379274773565420986e+01 3.464471597628124755e+01 3.544660357259655825e+01
3.291302515003979323e+01 3.379274773565420986e+01 3.464471597628124755e+01
3.202342200823218121e+01 3.291302515003979323e+01 3.379274773565420986e+01
3.113748569331557547e+01 3.202342200823218121e+01 3.291302515003979323e+01
3.026489673291814597e+01 3.113748569331557547e+01 3.202342200823218121e+01
2.941210253604696234e+01 3.026489673291814597e+01 3.113748569331557547e+01
2.858299913496825440e+01 2.941210253604696234e+01 3.026489673291814597e+01
2.777957515199689453e+01 2.858299913496825440e+01 2.941210253604696234e+01
2.700246949155981824e+01 2.777957515199689453e+01 2.858299913496825440e+01
2.625142325343359317e+01 2.700246949155981824e+01 2.777957515199689453e+01
2.552562590778644491e+01 2.625142325343359317e+01 2.700246949155981824e+01
2.482396701712483278e+01 2.552562590778644491e+01 2.625142325343359317e+01
2.414520981217461681e+01 2.482396701712483278e+01 2.552562590778644491e+01
2.348810385435256265e+01 2.414520981217461681e+01 2.482396701712483278e+01
2.285145259786825989e+01 2.348810385435256265e+01 2.414520981217461681e+01
2.223414915632246647e+01 2.285145259786825989e+01 2.348810385435256265e+01
2.163519078609492752e+01 2.223414915632246647e+01 2.285145259786825989e+01
2.105367997670090574e+01 2.163519078609492752e+01 2.223414915632246647e+01
2.048881780118756168e+01 2.105367997670090574e+01 2.163519078609492752e+01
1.993989339234632396e+01 2.048881780118756168e+01 2.105367997670090574e+01
1.940627205414482148e+01 1.993989339234632396e+01 2.048881780118756168e+01
1.888738353357316413e+01 1.940627205414482148e+01 1.993989339234632396e+01
1.838271129416987293e+01 1.888738353357316413e+01 1.940627205414482148e+01
1.789178317866966950e+01 1.838271129416987293e+01 1.888738353357316413e+01
1.741416356318374881e+01 1.789178317866966950e+01 1.838271129416987293e+01
1.694944693914479217e+01 1.741416356318374881e+01 1.789178317866966950e+01
1.649725277331136297e+01 1.694944693914479217e+01 1.741416356318374881e+01
1.605722146183764565e+01 1.649725277331136297e+01 1.694944693914479217e+01
1.562901119142435213e+01 1.605722146183764565e+01 1.649725277331136297e+01
1.521229553495562214e+01 1.562901119142435213e+01 1.605722146183764565e+01
1.480676163168132220e+01 1.521229553495562214e+01 1.562901119142435213e+01
1.441210882726652898e+01 1.480676163168132220e+01 1.521229553495562214e+01
1.402804767363500993e+01 1.441210882726652898e+01 1.480676163168132220e+01
1.365429921080859721e+01 1.402804767363500993e+01 1.441210882726652898e+01
1.329059447222902612e+01 1.365429921080859721e+01 1.402804767363500993e+01
1.293667417129059594e+01 1.329059447222902612e+01 1.365429921080859721e+01
1.259228854029480793e+01 1.293667417129059594e+01 1.329059447222902612e+01
1.225719730420857978e+01 1.259228854029480793e+01 1.293667417129059594e+01
1.193116978097028991e+01 1.225719730420857978e+01 1.259228854029480793e+01
1.161398510814699137e+01 1.193116978097028991e+01 1.225719730420857978e+01
1.130543260297869423e+01 1.161398510814699137e+01 1.193116978097028991e+01
1.100531226969344978e+01 1.130543260297869423e+01 1.161398510814699137e+01
1.071343547485122905e+01 1.100531226969344978e+01 1.130543260297869423e+01
1.042962581876633976e+01 1.071343547485122905e+01 1.100531226969344978e+01
1.015372023915336186e+01 1.042962581876633976e+01 1.071343547485122905e+01
9.885570392438072673e+00 1.015372023915336186e+01 1.042962581876633976e+01
9.625044369100201891e+00 9.885570392438072673e+00 1.015372023915336186e+01
9.372028812446030699e+00 9.625044369100201891e+00 9.885570392438072673e+00
9.126431525892440888e+00 9.372028812446030699e+00 9.625044369100201891e+00
8.888184672818290721e+00 9.126431525892440888e+00 9.372028812446030699e+00
8.657248696057658677e+00 8.888184672818290721e+00 9.126431525892440888e+00
8.433617112067063104e+00 8.657248696057658677e+00 8.888184672818290721e+00
8.217322368758138040e+00 8.433617112067063104e+00 8.657248696057658677e+00
8.008442997207517067e+00 8.217322368758138040e+00 8.433617112067063104e+00
7.807112337420260673e+00 8.008442997207517067e+00 8.217322368758138040e+00
7.613529178763014826e+00 7.807112337420260673e+00 8.008442997207517067e+00
7.427970728592057092e+00 7.613529178763014826e+00 7.807112337420260673e+00
7.250808410232810530e+00 7.427970728592057092e+00 7.613529178763014826e+00
7.082527096299303437e+00 7.250808410232810530e+00 7.427970728592057092e+00
6.923748507988298329e+00 7.082527096299303437e+00 7.250808410232810530e+00
6.775259658016368647e+00 6.923748507988298329e+00 7.082527096299303437e+00
6.638047386505063763e+00 6.775259658016368647e+00 6.923748507988298329e+00
6.513340236685328577e+00 6.638047386505063763e+00 6.775259658016368647e+00
6.402659140358984757e+00 6.513340236685328577e+00 6.638047386505063763e+00
6.307878628074377048e+00 6.402659140358984757e+00 6.513340236685328577e+00
6.231300537171431841e+00 6.307878628074377048e+00 6.402659140358984757e+00
6.175742445033704620e+00 6.231300537171431841e+00 6.307878628074377048e+00
6.144643274675614997e+00 6.175742445033704620e+00 6.231300537171431841e+00
6.142188654659837432e+00 6.144643274675614997e+00 6.175742445033704620e+00
6.173458584566847485e+00 6.142188654659837432e+00 6.144643274675614997e+00
6.244599635822895678e+00 6.173458584566847485e+00 6.142188654659837432e+00
6.363023117052319932e+00 6.244599635822895678e+00 6.173458584566847485e+00
6.537629075676801627e+00 6.363023117052319932e+00 6.244599635822895678e+00
6.779053294965243559e+00 6.537629075676801627e+00 6.363023117052319932e+00
7.099930023056123751e+00 6.779053294965243559e+00 6.537629075676801627e+00
7.515156291348937145e+00 7.099930023056123751e+00 6.779053294965243559e+00
8.042133388456267795e+00 7.515156291348937145e+00 7.099930023056123751e+00
8.700946214968174885e+00 8.042133388456267795e+00 7.515156291348937145e+00
9.514420660487513004e+00 8.700946214968174885e+00 8.042133388456267795e+00
1.050797188543046801e+01 9.514420660487513004e+00 8.700946214968174885e+00
1.170912242915345836e+01 1.050797188543046801e+01 9.514420660487513004e+00
1.314653044170578688e+01 1.170912242915345836e+01 1.050797188543046801e+01
1.484833102546726025e+01 1.314653044170578688e+01 1.170912242915345836e+01
1.683957025929326079e+01 1.484833102546726025e+01 1.314653044170578688e+01
1.913852430687251882e+01 1.683957025929326079e+01 1.484833102546726025e+01
2.175177958615721607e+01 1.913852430687251882e+01 1.683957025929326079e+01
2.466814967131742264e+01 2.175177958615721607e+01 1.913852430687251882e+01
2.785186641821890774e+01 2.466814967131742264e+01 2.175177958615721607e+01
3.123602715265995400e+01 2.785186641821890774e+01 2.466814967131742264e+01
3.471795432015287020e+01 3.123602715265995400e+01 2.785186641821890774e+01
3.815874289982335199e+01 3.471795432015287020e+01 3.123602715265995400e+01
4.138947472707170050e+01 3.815874289982335199e+01 3.471795432015287020e+01
4.422588678712196497e+01 4.138947472707170050e+01 3.815874289982335199e+01
4.649131691678641687e+01 4.422588678712196497e+01 4.138947472707170050e+01
4.804464837397806320e+01 4.649131691678641687e+01 4.422588678712196497e+01
4.880674602044324928e+01 4.804464837397806320e+01 4.649131691678641687e+01
4.877730659250217826e+01 4.880674602044324928e+01 4.804464837397806320e+01
4.803576591549271768e+01 4.877730659250217826e+01 4.880674602044324928e+01
4.672498811987607326e+01 4.803576591549271768e+01 4.877730659250217826e+01
4.502272599987375656e+01 4.672498811987607326e+01 4.803576591549271768e+01
4.310995719579687346e+01 4.502272599987375656e+01 4.672498811987607326e+01
4.114504305553486319e+01 4.310995719579687346e+01 4.502272599987375656e+01
3.924884129235644536e+01 4.114504305553486319e+01 4.310995719579687346e+01
3.750105425140642268e+01 3.924884129235644536e+01 4.114504305553486319e+01
3.594471264755077300e+01 3.750105425140642268e+01 3.924884129235644536e+01
3.459467704513332365e+01 3.594471264755077300e+01 3.750105425140642268e+01
3.344678672146574883e+01 3.459467704513332365e+01 3.594471264755077300e+01
3.248569100841631041e+01 3.344678672146574883e+01 3.459467704513332365e+01
3.169064598360734664e+01 3.248569100841631041e+01 3.344678672146574883e+01
3.103933815108737804e+01 3.169064598360734664e+01 3.248569100841631041e+01
3.051013968213916527e+01 3.103933815108737804e+01 3.169064598360734664e+01
3.008326382679630839e+01 3.051013968213916527e+01 3.103933815108737804e+01
2.974122114622550939e+01 3.008326382679630839e+01 3.051013968213916527e+01
2.946887111500510770e+01 2.974122114622550939e+01 3.008326382679630839e+01
2.925326505783736408e+01 2.946887111500510770e+01 2.974122114622550939e+01
2.908340074889678561e+01 2.925326505783736408e+01 2.946887111500510770e+01
2.894995696444212996e+01 2.908340074889678561e+01 2.925326505783736408e+01
2.884504311321696335e+01 2.894995696444212996e+01 2.908340074889678561e+01
2.876197923790000388e+01 2.884504311321696335e+01 2.894995696444212996e+01
2.869511056512861558e+01 2.876197923790000388e+01 2.884504311321696335e+01
2.863965504260638184e+01 2.869511056512861558e+01 2.876197923790000388e+01
2.859157971859821856e+01 2.863965504260638184e+01 2.869511056512861558e+01
2.854750099592036250e+01 2.859157971859821856e+01 2.863965504260638184e+01
2.850460389001807826e+01 2.854750099592036250e+01 2.859157971859821856e+01
2.846057595344501934e+01 2.850460389001807826e+01 2.854750099592036250e+01
2.841355222701233174e+01 2.846057595344501934e+01 2.850460389001807826e+01
2.836206829753484016e+01 2.841355222701233174e+01 2.846057595344501934e+01
2.830501921174987601e+01 2.836206829753484016e+01 2.841355222701233174e+01
2.824162258338446208e+01 2.830501921174987601e+01 2.836206829753484016e+01
2.817138472430616858e+01 2.824162258338446208e+01 2.830501921174987601e+01
2.809406903095153751e+01 2.817138472430616858e+01 2.824162258338446208e+01
2.800966616913023799e+01 2.809406903095153751e+01 2.817138472430616858e+01
2.791836583210223566e+01 2.800966616913023799e+01 2.809406903095153751e+01
2.782053000830247314e+01 2.791836583210223566e+01 2.800966616913023799e+01
2.771666779680973036e+01 2.782053000830247314e+01 2.791836583210223566e+01
2.760741186146511339e+01 2.771666779680973036e+01 2.782053000830247314e+01
2.749349662912754511e+01 2.760741186146511339e+01 2.771666779680973036e+01
2.737573832403889185e+01 2.749349662912754511e+01 2.760741186146511339e+01
2.725501689787328630e+01 2.737573832403889185e+01 2.749349662912754511e+01
2.713225987176888410e+01 2.725501689787328630e+01 2.737573832403889185e+01
2.700842805908822086e+01 2.713225987176888410e+01 2.725501689787328630e+01
2.688450309094367796e+01 2.700842805908822086e+01 2.713225987176888410e+01
2.676147662431934293e+01 2.688450309094367796e+01 2.700842805908822086e+01
2.664034107724922151e+01 2.676147662431934293e+01 2.688450309094367796e+01
2.652208170816526334e+01 2.664034107724922151e+01 2.676147662431934293e+01
2.640766983749437813e+01 2.652208170816526334e+01 2.664034107724922151e+01
2.629805699849522682e+01 2.640766983749437813e+01 2.652208170816526334e+01
2.619416980040133680e+01 2.629805699849522682e+01 2.640766983749437813e+01
2.609690528919316321e+01 2.619416980040133680e+01 2.629805699849522682e+01
2.600712659874531596e+01 2.609690528919316321e+01 2.619416980040133680e+01
2.592565869677761370e+01 2.600712659874531596e+01 2.609690528919316321e+01
2.585328404526450541e+01 2.592565869677761370e+01 2.600712659874531596e+01
2.579073801325568382e+01 2.585328404526450541e+01 2.592565869677761370e+01
2.573870390122183238e+01 2.579073801325568382e+01 2.585328404526450541e+01
2.569780746010312100e+01 2.573870390122183238e+01 2.579073801325568382e+01
2.566861081545748391e+01 2.569780746010312100e+01 2.573870390122183238e+01
2.565160573789129828e+01 2.566861081545748391e+01 2.569780746010312100e+01
2.564720623579966841e+01 2.565160573789129828e+01 2.566861081545748391e+01
2.565574048583128075e+01 2.564720623579966841e+01 2.565160573789129828e+01
2.567744216079352171e+01 2.565574048583128075e+01 2.564720623579966841e+01
2.571244126406086039e+01 2.567744216079352171e+01 2.565574048583128075e+01
2.576075463371093477e+01 2.571244126406086039e+01 2.567744216079352171e+01
2.582227633785133847e+01 2.576075463371093477e+01 2.571244126406086039e+01
2.589676824354019757e+01 2.582227633785133847e+01 2.576075463371093477e+01
2.598385110321267533e+01 2.589676824354019757e+01 2.582227633785133847e+01
2.608299656162817826e+01 2.598385110321267533e+01 2.589676824354019757e+01
2.619352053920190571e+01 2.608299656162817826e+01 2.598385110321267533e+01
2.631457848951097844e+01 2.619352053920190571e+01 2.608299656162817826e+01
2.644516305443840309e+01 2.631457848951097844e+01 2.619352053920190571e+01
2.658410464413060481e+01 2.644516305443840309e+01 2.631457848951097844e+01
2.673007544504496735e+01 2.658410464413060481e+01 2.644516305443840309e+01
2.688159730283012649e+01 2.673007544504496735e+01 2.658410464413060481e+01
2.703705383391086059e+01 2.688159730283012649e+01 2.673007544504496735e+01
2.719470698881844228e+01 2.703705383391086059e+01 2.688159730283012649e+01
2.735271812271832204e+01 2.719470698881844228e+01 2.703705383391086059e+01
2.750917342889326989e+01 2.735271812271832204e+01 2.719470698881844228e+01
2.766211336762142992e+01 2.750917342889326989e+01 2.735271812271832204e+01
2.780956548825474428e+01 2.766211336762142992e+01 2.750917342889326989e+01
2.794957981201324415e+01 2.780956548825474428e+01 2.766211336762142992e+01
2.808026573505981105e+01 2.794957981201324415e+01 2.780956548825474428e+01
2.819982924460762419e+01 2.808026573505981105e+01 2.794957981201324415e+01
2.830660913280951263e+01 2.819982924460762419e+01 2.808026573505981105e+01
2.839911085839882077e+01 2.830660913280951263e+01 2.819982924460762419e+01
2.847603675361768083e+01 2.839911085839882077e+01 2.830660913280951263e+01
2.853631140608936789e+01 2.847603675361768083e+01 2.839911085839882077e+01
2.857910125636061593e+01 2.853631140608936789e+01 2.847603675361768083e+01
2.860382772847358268e+01 2.857910125636061593e+01 2.853631140608936789e+01
2.861017353302794675e+01 2.860382772847358268e+01 2.857910125636061593e+01
2.859808212494808544e+01 2.861017353302794675e+01 2.860382772847358268e+01
2.856775063473520149e+01 2.859808212494808544e+01 2.861017353302794675e+01
2.851961689646713438e+01 2.856775063473520149e+01 2.859808212494808544e+01
2.845434144610637617e+01 2.851961689646713438e+01 2.856775063473520149e+01
2.837278554374917050e+01 2.845434144610637617e+01 2.851961689646713438e+01
2.827598637471255216e+01 2.837278554374917050e+01 2.845434144610637617e+01
2.816513060604851049e+01 2.827598637471255216e+01 2.837278554374917050e+01
2.804152742360873063e+01 2.816513060604851049e+01 2.827598637471255216e+01
2.790658206228877702e+01 2.804152742360873063e+01 2.816513060604851049e+01
2.776177068442403240e+01 2.790658206228877702e+01 2.804152742360873063e+01
2.760861727594079440e+01 2.776177068442403240e+01 2.790658206228877702e+01
2.744867303380812373e+01 2.760861727594079440e+01 2.776177068442403240e+01
2.728349852656595687e+01 2.744867303380812373e+01 2.760861727594079440e+01
2.711464873406402276e+01 2.728349852656595687e+01 2.744867303380812373e+01
2.694366092121872924e+01 2.711464873406402276e+01 2.728349852656595687e+01
2.677204517810016426e+01 2.694366092121872924e+01 2.711464873406402276e+01
2.660127736624188444e+01 2.677204517810016426e+01 2.694366092121872924e+01
2.643279414733790844e+01 2.660127736624188444e+01 2.677204517810016426e+01
2.626798973220661182e+01 2.643279414733790844e+01 2.660127736624188444e+01
2.610821397071438810e+01 2.626798973220661182e+01 2.643279414733790844e+01
2.595477140249737857e+01 2.610821397071438810e+01 2.626798973220661182e+01
2.580892089915787224e+01 2.595477140249737857e+01 2.610821397071438810e+01
2.567187554702242380e+01 2.580892089915787224e+01 2.595477140249737857e+01
2.554480244217830531e+01 2.567187554702242380e+01 2.580892089915787224e+01
2.542882209389293990e+01 2.554480244217830531e+01 2.567187554702242380e+01
2.532500715713024775e+01 2.542882209389293990e+01 2.554480244217830531e+01
2.523438023905889338e+01 2.532500715713024775e+01 2.542882209389293990e+01
2.515791054836450513e+01 2.523438023905889338e+01 2.532500715713024775e+01
2.509650918071147174e+01 2.515791054836450513e+01 2.523438023905889338e+01
2.505102286034101411e+01 2.509650918071147174e+01 2.515791054836450513e+01
2.502222598852801383e+01 2.505102286034101411e+01 2.509650918071147174e+01
2.501081088681049280e+01 2.502222598852801383e+01 2.505102286034101411e+01
2.501737616914582674e+01 2.501081088681049280e+01 2.502222598852801383e+01
2.504241323508981054e+01 2.501737616914582674e+01 2.501081088681049280e+01
2.508629094823536931e+01 2.504241323508981054e+01 2.501737616914582674e+01
2.514923865255251556e+01 2.508629094823536931e+01 2.504241323508981054e+01
2.523132778523131492e+01 2.514923865255251556e+01 2.508629094823536931e+01
2.533245246824996499e+01 2.523132778523131492e+01 2.514923865255251556e+01
2.545230960061769565e+01 2.533245246824996499e+01 2.523132778523131492e+01
2.559037912536452453e+01 2.545230960061769565e+01 2.533245246824996499e+01
2.574590530351388296e+01 2.559037912536452453e+01 2.545230960061769565e+01
2.591787998210388722e+01 2.574590530351388296e+01 2.559037912536452453e+01
2.610502898223847623e+01 2.591787998210388722e+01 2.574590530351388296e+01
2.630580284051497486e+01 2.610502898223847623e+01 2.591787998210388722e+01
2.651837319490427802e+01 2.630580284051497486e+01 2.610502898223847623e+01
2.674063609490799465e+01 2.651837319490427802e+01 2.630580284051497486e+01
2.697022341681475410e+01 2.674063609490799465e+01 2.651837319490427802e+01
2.720452336241019253e+01 2.697022341681475410e+01 2.674063609490799465e+01
2.744071070386690891e+01 2.720452336241019253e+01 2.697022341681475410e+01
2.767578700823548843e+01 2.744071070386690891e+01 2.720452336241019253e+01
2.790663054351468730e+01 2.767578700823548843e+01 2.744071070386690891e+01
2.813005496028665320e+01 2.790663054351468730e+01 2.767578700823548843e+01
2.834287519844871994e+01 2.813005496028665320e+01 2.790663054351468730e+01
2.854197844056929512e+01 2.834287519844871994e+01 2.813005496028665320e+01
2.872439738344463578e+01 2.854197844056929512e+01 2.834287519844871994e+01
2.888738269130956127e+01 2.872439738344463578e+01 2.854197844056929512e+01
2.902847128549608868e+01 2.888738269130956127e+01 2.872439738344463578e+01
2.914554715868621315e+01 2.902847128549608868e+01 2.888738269130956127e+01
2.923689169666302945e+01 2.914554715868621315e+01 2.902847128549608868e+01
2.930122103737075889e+01 2.923689169666302945e+01 2.914554715868621315e+01
2.933770875671848088e+01 2.930122103737075889e+01 2.923689169666302945e+01
2.934599307652601041e+01 2.933770875671848088e+01 2.930122103737075889e+01
2.932616875680647084e+01 2.934599307652601041e+01 2.933770875671848088e+01
2.927876476883887591e+01 2.932616875680647084e+01 2.934599307652601041e+01
2.920470965873441926e+01 2.927876476883887591e+01 2.932616875680647084e+01
2.910528713180205784e+01 2.920470965873441926e+01 2.927876476883887591e+01
2.898208477010129158e+01 2.910528713180205784e+01 2.920470965873441926e+01
2.883693892347988808e+01 2.898208477010129158e+01 2.910528713180205784e+01
2.867187870215363787e+01 2.883693892347988808e+01 2.898208477010129158e+01
2.848907168519202315e+01 2.867187870215363787e+01 2.883693892347988808e+01
2.829077349941045938e+01 2.848907168519202315e+01 2.867187870215363787e+01
2.807928287961194158e+01 2.829077349941045938e+01 2.848907168519202315e+01
2.785690325461495220e+01 2.807928287961194158e+01 2.829077349941045938e+01
2.762591136599316499e+01 2.785690325461495220e+01 2.807928287961194158e+01
2.738853295661889931e+01 2.762591136599316499e+01 2.785690325461495220e+01
2.714692518767068918e+01 2.738853295661889931e+01 2.762591136599316499e+01
2.690316516518038625e+01 2.714692518767068918e+01 2.738853295661889931e+01
2.665924377798869216e+01 2.690316516518038625e+01 2.714692518767068918e+01
2.641706395703591781e+01 2.665924377798869216e+01 2.690316516518038625e+01
2.617844244492849626e+01 2.641706395703591781e+01 2.665924377798869216e+01
2.594511419629448312e+01 2.617844244492849626e+01 2.641706395703591781e+01
2.571873859553160813e+01 2.594511419629448312e+01 2.617844244492849626e+01
2.550090676314507832e+01 2.571873859553160813e+01 2.594511419629448312e+01
2.529314931191542470e+01 2.550090676314507832e+01 2.571873859553160813e+01
2.509694399986812741e+01 2.529314931191542470e+01 2.550090676314507832e+01
2.491372280186588384e+01 2.509694399986812741e+01 2.529314931191542470e+01
2.474487798187065124e+01 2.491372280186588384e+01 2.509694399986812741e+01
2.459176679213774719e+01 2.474487798187065124e+01 2.491372280186588384e+01
2.445571445429084889e+01 2.459176679213774719e+01 2.474487798187065124e+01
2.433801509232026561e+01 2.445571445429084889e+01 2.459176679213774719e+01
2.423993029212147832e+01 2.433801509232026561e+01 2.445571445429084889e+01
2.416268496025696066e+01 2.423993029212147832e+01 2.433801509232026561e+01
2.410746015102882112e+01 2.416268496025696066e+01 2.423993029212147832e+01
2.407538253135431106e+01 2.410746015102882112e+01 2.416268496025696066e+01
2.406751016383476482e+01 2.407538253135431106e+01 2.410746015102882112e+01
2.408481431713962451e+01 2.406751016383476482e+01 2.407538253135431106e+01
2.412815706752170897e+01 2.408481431713962451e+01 2.406751016383476482e+01
2.419826454468137555e+01 2.412815706752170897e+01 2.408481431713962451e+01
2.429569580827604014e+01 2.419826454468137555e+01 2.412815706752170897e+01
2.442080752665979304e+01 2.429569580827604014e+01 2.419826454468137555e+01
2.457371487400652299e+01 2.442080752665979304e+01 2.429569580827604014e+01
2.475424936999865011e+01 2.457371487400652299e+01 2.442080752665979304e+01
2.496191475718973152e+01 2.475424936999865011e+01 2.457371487400652299e+01
2.519584243746358965e+01 2.496191475718973152e+01 2.475424936999865011e+01
2.545474845387492735e+01 2.519584243746358965e+01 2.496191475718973152e+01
2.573689447915747408e+01 2.545474845387492735e+01 2.519584243746358965e+01
2.604005571575374134e+01 2.573689447915747408e+01 2.545474845387492735e+01
2.636149896933848780e+01 2.604005571575374134e+01 2.573689447915747408e+01
2.669797436182796346e+01 2.636149896933848780e+01 2.604005571575374134e+01
2.704572412719252128e+01 2.669797436182796346e+01 2.636149896933848780e+01
2.740051161158280379e+01 2.704572412719252128e+01 2.669797436182796346e+01
2.775767291864424280e+01 2.740051161158280379e+01 2.704572412719252128e+01
2.811219256878020545e+01 2.775767291864424280e+01 2.740051161158280379e+01
2.845880308712352047e+01 2.811219256878020545e+01 2.775767291864424280e+01
2.879210666407749741e+01 2.845880308712352047e+01 2.811219256878020545e+01
2.910671507219064580e+01 2.879210666407749741e+01 2.845880308712352047e+01
2.939740206178739257e+01 2.910671507219064580e+01 2.879210666407749741e+01
2.965926072818479398e+01 2.939740206178739257e+01 2.910671507219064580e+01
2.988785709482910491e+01 2.965926072818479398e+01 2.939740206178739257e+01
3.007937061545293034e+01 2.988785709482910491e+01 2.965926072818479398e+01
3.023071262337235865e+01 3.007937061545293034e+01 2.988785709482910491e+01
3.033961500000134492e+01 3.023071262337235865e+01 3.007937061545293034e+01
3.040468341996883694e+01 3.033961500000134492e+01 3.023071262337235865e+01
3.042541224844677572e+01 3.040468341996883694e+01 3.033961500000134492e+01
3.040216120429934676e+01 3.042541224844677572e+01 3.040468341996883694e+01
3.033609689202406656e+01 3.040216120429934676e+01 3.042541224844677572e+01
3.022910488514544980e+01 3.033609689202406656e+01 3.040216120429934676e+01
3.008367992196397367e+01 3.022910488514544980e+01 3.033609689202406656e+01
2.990280277568755096e+01 3.008367992196397367e+01 3.022910488514544980e+01
2.968981244717906520e+01 2.990280277568755096e+01 3.008367992196397367e+01
2.944828159334808859e+01 2.968981244717906520e+01 2.990280277568755096e+01
2.918190174166742779e+01 2.944828159334808859e+01 2.968981244717906520e+01
2.889438310072543814e+01 2.918190174166742779e+01 2.944828159334808859e+01
2.858937191458552363e+01 2.889438310072543814e+01 2.918190174166742779e+01
2.827038654808002605e+01 2.858937191458552363e+01 2.889438310072543814e+01
2.794077199438069314e+01 2.827038654808002605e+01 2.858937191458552363e+01
2.760367135875255329e+01 2.794077199438069314e+01 2.827038654808002605e+01
2.726201212083995173e+01 2.760367135875255329e+01 2.794077199438069314e+01
2.691850458720524841e+01 2.726201212083995173e+01 2.760367135875255329e+01
2.657564985660567558e+01 2.691850458720524841e+01 2.726201212083995173e+01
2.623575475633873211e+01 2.657564985660567558e+01 2.691850458720524841e+01
2.590095149054909740e+01 2.623575475633873211e+01 2.657564985660567558e+01
2.557322010049705341e+01 2.590095149054909740e+01 2.623575475633873211e+01
2.525441221610808284e+01 2.557322010049705341e+01 2.590095149054909740e+01
2.494627493698849108e+01 2.525441221610808284e+01 2.557322010049705341e+01
2.465047399361723990e+01 2.494627493698849108e+01 2.525441221610808284e+01
2.436861559205985373e+01 2.465047399361723990e+01 2.494627493698849108e+01
2.410226653401839059e+01 2.436861559205985373e+01 2.465047399361723990e+01
2.385297233031091935e+01 2.410226653401839059e+01 2.436861559205985373e+01
2.362227309562817013e+01 2.385297233031091935e+01 2.410226653401839059e+01
2.341171703303930585e+01 2.362227309562817013e+01 2.385297233031091935e+01
2.322287129603014932e+01 2.341171703303930585e+01 2.362227309562817013e+01
2.305732996137060198e+01 2.322287129603014932e+01 2.341171703303930585e+01
2.291671876479773928e+01 2.305732996137060198e+01 2.322287129603014932e+01
2.280269614994960037e+01 2.291671876479773928e+01 2.305732996137060198e+01
2.271695006582627485e+01 2.280269614994960037e+01 2.291671876479773928e+01
2.266118982664291437e+01 2.271695006582627485e+01 2.280269614994960037e+01
2.263713222917745327e+01 2.266118982664291437e+01 2.271695006582627485e+01
2.264648101799274826e+01 2.263713222917745327e+01 2.266118982664291437e+01
2.269089871307241424e+01 2.264648101799274826e+01 2.263713222917745327e+01
2.277196978664516180e+01 2.269089871307241424e+01 2.264648101799274826e+01
2.289115422049011173e+01 2.277196978664516180e+01 2.269089871307241424e+01
2.304973062122215666e+01 2.289115422049011173e+01 2.277196978664516180e+01
2.324872835294038254e+01 2.304973062122215666e+01 2.289115422049011173e+01
2.348884860089656357e+01 2.324872835294038254e+01 2.304973062122215666e+01
2.377037494233716330e+01 2.348884860089656357e+01 2.324872835294038254e+01
2.409307490048131584e+01 2.377037494233716330e+01 2.348884860089656357e+01
2.445609510856235858e+01 2.409307490048131584e+01 2.377037494233716330e+01
2.485785410039102672e+01 2.445609510856235858e+01 2.409307490048131584e+01
2.529593831970915474e+01 2.485785410039102672e+01 2.445609510856235858e+01
2.576700859699209190e+01 2.529593831970915474e+01 2.485785410039102672e+01
2.626672590897706172e+01 2.576700859699209190e+01 2.529593831970915474e+01
2.678970647373034453e+01 2.626672590897706172e+01 2.576700859699209190e+01
2.732951684246986801e+01 2.678970647373034453e+01 2.626672590897706172e+01
2.787871929447587860e+01 2.732951684246986801e+01 2.678970647373034453e+01
2.842897620426593619e+01 2.787871929447587860e+01 2.732951684246986801e+01
2.897121889885321977e+01 2.842897620426593619e+01 2.787871929447587860e+01
2.949588179968590751e+01 2.897121889885321977e+01 2.842897620426593619e+01
2.999319655125295014e+01 2.949588179968590751e+01 2.897121889885321977e+01
3.045353389782773235e+01 2.999319655125295014e+01 2.949588179968590751e+01
3.086777412363691298e+01 3.045353389782773235e+01 2.999319655125295014e+01
3.122768100197291119e+01 3.086777412363691298e+01 3.045353389782773235e+01
3.152625055550090849e+01 3.122768100197291119e+01 3.086777412363691298e+01
3.175800548850723004e+01 3.152625055550090849e+01 3.122768100197291119e+01
3.191920945097621498e+01 3.175800548850723004e+01 3.152625055550090849e+01
3.200798223187516101e+01 3.191920945097621498e+01 3.175800548850723004e+01
3.202430673942103567e+01 3.200798223187516101e+01 3.191920945097621498e+01
3.196992978803878671e+01 3.202430673942103567e+01 3.200798223187516101e+01
3.184816952642609067e+01 3.196992978803878671e+01 3.202430673942103567e+01
3.166365111386287978e+01 3.184816952642609067e+01 3.196992978803878671e+01
3.142199771724704505e+01 3.166365111386287978e+01 3.184816952642609067e+01
3.112950548174536181e+01 3.142199771724704505e+01 3.166365111386287978e+01
3.079282900461024042e+01 3.112950548174536181e+01 3.142199771724704505e+01
3.041869883200646996e+01 3.079282900461024042e+01 3.112950548174536181e+01
3.001368579645907886e+01 3.041869883200646996e+01 3.079282900461024042e+01
2.958401988245084269e+01 3.001368579645907886e+01 3.041869883200646996e+01
2.913546482310184160e+01 2.958401988245084269e+01 3.001368579645907886e+01
2.867324451298985366e+01 2.913546482310184160e+01 2.958401988245084269e+01
2.820201389585852425e+01 2.867324451298985366e+01 2.913546482310184160e+01
2.772586523055837660e+01 2.820201389585852425e+01 2.867324451298985366e+01
2.724836029362204926e+01 2.772586523055837660e+01 2.820201389585852425e+01
2.677257976107725668e+01 2.724836029362204926e+01 2.772586523055837660e+01
2.630118232497309805e+01 2.677257976107725668e+01 2.724836029362204926e+01
2.583646769126586307e+01 2.630118232497309805e+01 2.677257976107725668e+01
2.538043920991319879e+01 2.583646769126586307e+01 2.630118232497309805e+01
2.493486333237383690e+01 2.538043920991319879e+01 2.583646769126586307e+01
2.450132428503734872e+01 2.493486333237383690e+01 2.538043920991319879e+01
2.408127326069524798e+01 2.450132428503734872e+01 2.493486333237383690e+01
2.367607207682470971e+01 2.408127326069524798e+01 2.450132428503734872e+01
2.328703166516624989e+01 2.367607207682470971e+01 2.408127326069524798e+01
2.291544598698121504e+01 2.328703166516624989e+01 2.367607207682470971e+01
2.256262205739256288e+01 2.291544598698121504e+01 2.328703166516624989e+01
2.222990674958743895e+01 2.256262205739256288e+01 2.291544598698121504e+01
2.191871096647362549e+01 2.222990674958743895e+01 2.256262205739256288e+01
2.163053163603664331e+01 2.191871096647362549e+01 2.222990674958743895e+01
2.136697182151369390e+01 2.163053163603664331e+01 2.191871096647362549e+01
2.112975904615879230e+01 2.136697182151369390e+01 2.163053163603664331e+01
2.092076171703904564e+01 2.112975904615879230e+01 2.136697182151369390e+01
2.074200329130876597e+01 2.092076171703904564e+01 2.112975904615879230e+01
2.059567355765170760e+01 2.074200329130876597e+01 2.092076171703904564e+01
2.048413609999126450e+01 2.059567355765170760e+01 2.074200329130876597e+01
2.040993066572125869e+01 2.048413609999126450e+01 2.059567355765170760e+01
2.037576877475389736e+01 2.040993066572125869e+01 2.048413609999126450e+01
2.038452048175828324e+01 2.037576877475389736e+01 2.040993066572125869e+01
2.043918975332254817e+01 2.038452048175828324e+01 2.037576877475389736e+01
2.054287546773212014e+01 2.043918975332254817e+01 2.038452048175828324e+01
2.069871462784121263e+01 2.054287546773212014e+01 2.043918975332254817e+01
2.090980405981585477e+01 2.069871462784121263e+01 2.054287546773212014e+01
2.117909674322545044e+01 2.090980405981585477e+01 2.069871462784121263e+01
2.150926910489575050e+01 2.117909674322545044e+01 2.090980405981585477e+01
2.190255626876913198e+01 2.150926910489575050e+01 2.117909674322545044e+01
2.236055357617671291e+01 2.190255626876913198e+01 2.150926910489575050e+01
2.288398488149505283e+01 2.236055357617671291e+01 2.190255626876913198e+01
2.347244138065749297e+01 2.288398488149505283e+01 2.236055357617671291e+01
2.412409917600265175e+01 2.347244138065749297e+01 2.288398488149505283e+01
2.483542941745836075e+01 2.412409917600265175e+01 2.347244138065749297e+01
2.560092145544868814e+01 2.483542941745836075e+01 2.412409917600265175e+01
2.641284643095857021e+01 2.560092145544868814e+01 2.483542941745836075e+01
2.726109512777541610e+01 2.641284643095857021e+01 2.560092145544868814e+01
2.813312828496291118e+01 2.726109512777541610e+01 2.641284643095857021e+01
2.901407811204628828e+01 2.813312828496291118e+01 2.726109512777541610e+01
2.988703455507268103e+01 2.901407811204628828e+01 2.813312828496291118e+01
3.073353737347351355e+01 2.988703455507268103e+01 2.901407811204628828e+01
3.153427474174110756e+01 3.073353737347351355e+01 2.988703455507268103e+01
3.226996199164324963e+01 3.153427474174110756e+01 3.073353737347351355e+01
3.292234350963033052e+01 3.226996199164324963e+01 3.153427474174110756e+01
3.347523205827793191e+01 3.292234350963033052e+01 3.226996199164324963e+01
3.391547956561824861e+01 3.347523205827793191e+01 3.292234350963033052e+01
3.423376809935696485e+01 3.391547956561824861e+01 3.347523205827793191e+01
3.442512334668790430e+01 3.423376809935696485e+01 3.391547956561824861e+01
3.448908531860117677e+01 3.442512334668790430e+01 3.423376809935696485e+01
3.442951712395731789e+01 3.448908531860117677e+01 3.442512334668790430e+01
3.425408338329615532e+01 3.442951712395731789e+01 3.448908531860117677e+01
3.397347440535746443e+01 3.425408338329615532e+01 3.442951712395731789e+01
3.360048139650101007e+01 3.397347440535746443e+01 3.425408338329615532e+01
3.314903672071137208e+01 3.360048139650101007e+01 3.397347440535746443e+01
3.263332199973034164e+01 3.314903672071137208e+01 3.360048139650101007e+01
3.206702077104932158e+01 3.263332199973034164e+01 3.314903672071137208e+01
3.146275921840373613e+01 3.206702077104932158e+01 3.263332199973034164e+01
3.083174589407363086e+01 3.146275921840373613e+01 3.206702077104932158e+01
3.018359512778794596e+01 3.083174589407363086e+01 3.146275921840373613e+01
2.952630183771211492e+01 3.018359512778794596e+01 3.083174589407363086e+01
2.886632787396988675e+01 2.952630183771211492e+01 3.018359512778794596e+01
2.820876010395872058e+01 2.886632787396988675e+01 2.952630183771211492e+01
2.755750561755309747e+01 2.820876010395872058e+01 2.886632787396988675e+01
2.691549712944907213e+01 2.755750561755309747e+01 2.820876010395872058e+01
2.628488985464674244e+01 2.691549712944907213e+01 2.755750561755309747e+01
2.566723851122179312e+01 2.628488985464674244e+01 2.691549712944907213e+01
2.506364900193239009e+01 2.566723851122179312e+01 2.628488985464674244e+01
2.447490357778092118e+01 2.506364900193239009e+01 2.566723851122179312e+01
2.390156103441801960e+01 2.447490357778092118e+01 2.506364900193239009e+01
2.334403502621832871e+01 2.390156103441801960e+01 2.447490357778092118e+01
2.280265422968374978e+01 2.334403502621832871e+01 2.390156103441801960e+01
2.227770814604364702e+01 2.280265422968374978e+01 2.334403502621832871e+01
2.176948204339122839e+01 2.227770814604364702e+01 2.280265422968374978e+01
2.127828407825900925e+01 2.176948204339122839e+01 2.227770814604364702e+01
2.080446712417622734e+01 2.127828407825900925e+01 2.176948204339122839e+01
2.034844734301901070e+01 2.080446712417622734e+01 2.127828407825900925e+01
1.991072110223433000e+01 2.034844734301901070e+01 2.080446712417622734e+01
1.949188148231190354e+01 1.991072110223433000e+01 2.034844734301901070e+01
1.909263533439207805e+01 1.949188148231190354e+01 1.991072110223433000e+01
1.871382162916668079e+01 1.909263533439207805e+01 1.949188148231190354e+01
1.835643167220981908e+01 1.871382162916668079e+01 1.909263533439207805e+01
1.802163163237434063e+01 1.835643167220981908e+01 1.871382162916668079e+01
1.771078772275841473e+01 1.802163163237434063e+01 1.835643167220981908e+01
1.742549427118292016e+01 1.771078772275841473e+01 1.802163163237434063e+01
1.716760480135643263e+01 1.742549427118292016e+01 1.771078772275841473e+01
1.693926609748576695e+01 1.716760480135643263e+01 1.742549427118292016e+01
1.674295502190237173e+01 1.693926609748576695e+01 1.716760480135643263e+01
1.658151757146562844e+01 1.674295502190237173e+01 1.693926609748576695e+01
1.645820926346197766e+01 1.658151757146562844e+01 1.674295502190237173e+01
1.637673539935213896e+01 1.645820926346197766e+01 1.658151757146562844e+01
1.634128902340262002e+01 1.637673539935213896e+01 1.645820926346197766e+01
1.635658342701198364e+01 1.634128902340262002e+01 1.637673539935213896e+01
1.642787480144794188e+01 1.635658342701198364e+01 1.634128902340262002e+01
1.656096907055916745e+01 1.642787480144794188e+01 1.635658342701198364e+01
1.676220501738212221e+01 1.656096907055916745e+01 1.642787480144794188e+01
1.703840356824218105e+01 1.676220501738212221e+01 1.656096907055916745e+01
1.739677059562221473e+01 1.703840356824218105e+01 1.676220501738212221e+01
1.784473803641497724e+01 1.739677059562221473e+01 1.703840356824218105e+01
1.838972584955279643e+01 1.784473803641497724e+01 1.739677059562221473e+01
1.903880594212909827e+01 1.838972584955279643e+01 1.784473803641497724e+01
1.979824956088993559e+01 1.903880594212909827e+01 1.838972584955279643e+01
2.067294300739335000e+01 1.979824956088993559e+01 1.903880594212909827e+01
2.166566445287674014e+01 2.067294300739335000e+01 1.979824956088993559e+01
2.277622885795058494e+01 2.166566445287674014e+01 2.067294300739335000e+01
2.400053014142856256e+01 2.277622885795058494e+01 2.166566445287674014e+01
2.532954058893410121e+01 2.400053014142856256e+01 2.277622885795058494e+01
2.674836605298223446e+01 2.532954058893410121e+01 2.400053014142856256e+01
2.823549774079560848e+01 2.674836605298223446e+01 2.532954058893410121e+01
2.976243905360781028e+01 2.823549774079560848e+01 2.674836605298223446e+01
3.129390607103864141e+01 2.976243905360781028e+01 2.823549774079560848e+01
3.278878643652691238e+01 3.129390607103864141e+01 2.976243905360781028e+01
3.420197763359011844e+01 3.278878643652691238e+01 3.129390607103864141e+01
3.548710343229338093e+01 3.420197763359011844e+01 3.278878643652691238e+01
3.659993425011922596e+01 3.548710343229338093e+01 3.420197763359011844e+01
3.750214377163672452e+01 3.659993425011922596e+01 3.548710343229338093e+01
3.816487294970246325e+01 3.750214377163672452e+01 3.659993425011922596e+01
3.857150532593162495e+01 3.816487294970246325e+01 3.750214377163672452e+01
3.871913155792992711e+01 3.857150532593162495e+01 3.816487294970246325e+01
3.861840205972072226e+01 3.871913155792992711e+01 3.857150532593162495e+01
3.829178584730649249e+01 3.861840205972072226e+01 3.871913155792992711e+01
3.777057869368444898e+01 3.829178584730649249e+01 3.861840205972072226e+01
3.709123436943468732e+01 3.777057869368444898e+01 3.829178584730649249e+01
3.629166380816466386e+01 3.709123436943468732e+01 3.777057869368444898e+01
3.540805427318689169e+01 3.629166380816466386e+01 3.709123436943468732e+01
3.447255642173425372e+01 3.540805427318689169e+01 3.629166380816466386e+01
3.351195085919692929e+01 3.447255642173425372e+01 3.540805427318689169e+01
3.254720778574561990e+01 3.351195085919692929e+01 3.447255642173425372e+01
3.159373229943875927e+01 3.254720778574561990e+01 3.351195085919692929e+01
3.066204753155578189e+01 3.159373229943875927e+01 3.254720778574561990e+01
2.975868815973375092e+01 3.066204753155578189e+01 3.159373229943875927e+01
2.888712998671084620e+01 2.975868815973375092e+01 3.066204753155578189e+01
2.804864279571558328e+01 2.888712998671084620e+01 2.975868815973375092e+01
2.724300798919712108e+01 2.804864279571558328e+01 2.888712998671084620e+01
2.646908273913424736e+01 2.724300798919712108e+01 2.804864279571558328e+01
2.572521786751779871e+01 2.646908273913424736e+01 2.724300798919712108e+01
2.500955001554257251e+01 2.572521786751779871e+01 2.646908273913424736e+01
2.432019343721478322e+01 2.500955001554257251e+01 2.572521786751779871e+01
2.365535628808283519e+01 2.432019343721478322e+01 2.500955001554257251e+01
2.301340311108513248e+01 2.365535628808283519e+01 2.432019343721478322e+01
2.239288104535944512e+01 2.301340311108513248e+01 2.365535628808283519e+01
2.179252310101920642e+01 2.239288104535944512e+01 2.301340311108513248e+01
2.121123815883388275e+01 2.179252310101920642e+01 2.239288104535944512e+01
2.064809435865713283e+01 2.121123815883388275e+01 2.179252310101920642e+01
2.010230024462317289e+01 2.064809435865713283e+01 2.121123815883388275e+01
1.957318635977051002e+01 2.010230024462317289e+01 2.064809435865713283e+01
1.906018881549442767e+01 1.957318635977051002e+01 2.010230024462317289e+01
1.856283558707868409e+01 1.906018881549442767e+01 1.957318635977051002e+01
1.808073580300522920e+01 1.856283558707868409e+01 1.906018881549442767e+01
1.761357201851427945e+01 1.808073580300522920e+01 1.856283558707868409e+01
1.716109532754577671e+01 1.761357201851427945e+01 1.808073580300522920e+01
1.672312312321749772e+01 1.716109532754577671e+01 1.761357201851427945e+01
1.629953933089795726e+01 1.672312312321749772e+01 1.716109532754577671e+01
1.589029698623214770e+01 1.629953933089795726e+01 1.672312312321749772e+01
1.549542309795062422e+01 1.589029698623214770e+01 1.629953933089795726e+01
1.511502581265911260e+01 1.549542309795062422e+01 1.589029698623214770e+01
1.474930398089056816e+01 1.511502581265911260e+01 1.549542309795062422e+01
1.439855930800384343e+01 1.474930398089056816e+01 1.511502581265911260e+01
1.406321135912089204e+01 1.439855930800384343e+01 1.474930398089056816e+01
1.374381577404587240e+01 1.406321135912089204e+01 1.439855930800384343e+01
1.344108613590987922e+01 1.374381577404587240e+01 1.406321135912089204e+01
1.315592002548987693e+01 1.344108613590987922e+01 1.374381577404587240e+01
1.288942987992392908e+01 1.315592002548987693e+01 1.344108613590987922e+01
1.264297935610150780e+01 1.288942987992392908e+01 1.315592002548987693e+01
1.241822596863508110e+01 1.264297935610150780e+01 1.288942987992392908e+01
1.221717081906869140e+01 1.241822596863508110e+01 1.264297935610150780e+01
1.204221623989262291e+01 1.221717081906869140e+01 1.241822596863508110e+01
1.189623211865783325e+01 1.204221623989262291e+01 1.221717081906869140e+01
1.178263150712102814e+01 1.189623211865783325e+01 1.204221623989262291e+01
1.170545580540060193e+01 1.178263150712102814e+01 1.189623211865783325e+01
1.166946926845844956e+01 1.170545580540060193e+01 1.178263150712102814e+01
1.168026171220814469e+01 1.166946926845844956e+01 1.170545580540060193e+01
1.174435696678260754e+01 1.168026171220814469e+01 1.166946926845844956e+01
1.186932266431434080e+01 1.174435696678260754e+01 1.168026171220814469e+01
1.206387414669447544e+01 1.186932266431434080e+01 1.174435696678260754e+01
1.233796138824795108e+01 1.206387414669447544e+01 1.186932266431434080e+01
1.270282258611886483e+01 1.233796138824795108e+01 1.206387414669447544e+01
1.317098124410240345e+01 1.270282258611886483e+01 1.233796138824795108e+01
1.375615504886211404e+01 1.317098124410240345e+01 1.270282258611886483e+01
1.447303476934759736e+01 1.375615504886211404e+01 1.317098124410240345e+01
1.533688047974536595e+01 1.447303476934759736e+01 1.375615504886211404e+01
1.636287217516483850e+01 1.533688047974536595e+01 1.447303476934759736e+01
1.756514523811003414e+01 1.636287217516483850e+01 1.533688047974536595e+01
1.895544303139093500e+01 1.756514523811003414e+01 1.636287217516483850e+01
2.054133623747425830e+01 1.895544303139093500e+01 1.756514523811003414e+01
2.232400071422344823e+01 2.054133623747425830e+01 1.895544303139093500e+01
2.429562278527205876e+01 2.232400071422344823e+01 2.054133623747425830e+01
2.643662082282381220e+01 2.429562278527205876e+01 2.232400071422344823e+01
2.871303390771594266e+01 2.643662082282381220e+01 2.429562278527205876e+01
3.107461377089486021e+01 2.871303390771594266e+01 2.643662082282381220e+01
3.345431912017352971e+01 3.107461377089486021e+01 2.871303390771594266e+01
3.576997366123283939e+01 3.345431912017352971e+01 3.107461377089486021e+01
3.792871077628982590e+01 3.576997366123283939e+01 3.345431912017352971e+01
3.983440336830140183e+01 3.792871077628982590e+01 3.576997366123283939e+01
4.139755796128812904e+01 3.983440336830140183e+01 3.792871077628982590e+01
4.254627235727165413e+01 4.139755796128812904e+01 3.983440336830140183e+01
4.323611467379025441e+01 4.254627235727165413e+01 4.139755796128812904e+01
4.345655917646308808e+01 4.323611467379025441e+01 4.254627235727165413e+01
4.323218090961902504e+01 4.345655917646308808e+01 4.323611467379025441e+01
4.261811290622002701e+01 4.323218090961902504e+01 4.345655917646308808e+01
4.169086108750508401e+01 4.261811290622002701e+01 4.323218090961902504e+01
4.053680167824073521e+01 4.169086108750508401e+01 4.261811290622002701e+01
3.924105633259269865e+01 4.053680167824073521e+01 4.169086108750508401e+01
3.787888859371399519e+01 3.924105633259269865e+01 4.053680167824073521e+01
3.651066008010221253e+01 3.787888859371399519e+01 3.924105633259269865e+01
3.518025970669943803e+01 3.651066008010221253e+01 3.787888859371399519e+01
3.391616897820856025e+01 3.518025970669943803e+01 3.651066008010221253e+01
3.273406560719963210e+01 3.391616897820856025e+01 3.518025970669943803e+01
3.163998478079080812e+01 3.273406560719963210e+01 3.391616897820856025e+01
3.063335631827493799e+01 3.163998478079080812e+01 3.273406560719963210e+01
2.970955196399986775e+01 3.063335631827493799e+01 3.163998478079080812e+01
2.886182135932877202e+01 2.970955196399986775e+01 3.063335631827493799e+01
2.808264552052039420e+01 2.886182135932877202e+01 2.970955196399986775e+01
2.736460784195482887e+01 2.808264552052039420e+01 2.886182135932877202e+01
2.670090142633010188e+01 2.736460784195482887e+01 2.808264552052039420e+01
2.608558209004917217e+01 2.670090142633010188e+01 2.736460784195482887e+01
2.551365549905096586e+01 2.608558209004917217e+01 2.670090142633010188e+01
2.498106421455280568e+01 2.551365549905096586e+01 2.608558209004917217e+01
2.448462050861003902e+01 2.498106421455280568e+01 2.551365549905096586e+01
2.402191513240614640e+01 2.448462050861003902e+01 2.498106421455280568e+01
2.359122072850784591e+01 2.402191513240614640e+01 2.448462050861003902e+01
2.319140058999107623e+01 2.359122072850784591e+01 2.402191513240614640e+01
2.282182816114115553e+01 2.319140058999107623e+01 2.359122072850784591e+01
2.248231929746449609e+01 2.282182816114115553e+01 2.319140058999107623e+01
2.217307725400707952e+01 2.248231929746449609e+01 2.282182816114115553e+01
2.189464919718205493e+01 2.217307725400707952e+01 2.248231929746449609e+01
2.164789241067128600e+01 2.189464919718205493e+01 2.217307725400707952e+01
2.143394806392329244e+01 2.164789241067128600e+01 2.189464919718205493e+01
2.125422027920393475e+01 2.143394806392329244e+01 2.164789241067128600e+01
2.111035816974981927e+01 2.125422027920393475e+01 2.143394806392329244e+01
2.100423846454554067e+01 2.111035816974981927e+01 2.125422027920393475e+01
2.093794624877508426e+01 2.100423846454554067e+01 2.111035816974981927e+01
2.091375121751729793e+01 2.093794624877508426e+01 2.100423846454554067e+01
2.093407666484061380e+01 2.091375121751729793e+01 2.093794624877508426e+01
2.100145822769875892e+01 2.093407666484061380e+01 2.091375121751729793e+01
2.111848920687997833e+01 2.100145822769875892e+01 2.093407666484061380e+01
2.128774914723413403e+01 2.111848920687997833e+01 2.100145822769875892e+01
2.151171234950613353e+01 2.128774914723413403e+01 2.111848920687997833e+01
2.179263320343685351e+01 2.151171234950613353e+01 2.128774914723413403e+01
2.213240579828078225e+01 2.179263320343685351e+01 2.151171234950613353e+01
2.253239632601275133e+01 2.213240579828078225e+01 2.179263320343685351e+01
2.299324849910776436e+01 2.253239632601275133e+01 2.213240579828078225e+01
2.351466470458999325e+01 2.299324849910776436e+01 2.253239632601275133e+01
2.409516901137493505e+01 2.351466470458999325e+01 2.299324849910776436e+01
2.473186244752801599e+01 2.409516901137493505e+01 2.351466470458999325e+01
2.542018601811172474e+01 2.473186244752801599e+01 2.409516901137493505e+01
2.615371236157897528e+01 2.542018601811172474e+01 2.473186244752801599e+01
2.692399206603373329e+01 2.615371236157897528e+01 2.542018601811172474e+01
2.772048448378489383e+01 2.692399206603373329e+01 2.615371236157897528e+01
2.853060410890660492e+01 2.772048448378489383e+01 2.692399206603373329e+01
2.933991080578153543e+01 2.853060410890660492e+01 2.772048448378489383e+01
3.013246414971242260e+01 2.933991080578153543e+01 2.853060410890660492e+01
3.089134820286745153e+01 3.013246414971242260e+01 2.933991080578153543e+01
3.159935360516634617e+01 3.089134820286745153e+01 3.013246414971242260e+01
3.223978077534364672e+01 3.159935360516634617e+01 3.089134820286745153e+01
3.279730472766092930e+01 3.223978077534364672e+01 3.159935360516634617e+01
3.325882315493422681e+01 3.279730472766092930e+01 3.223978077534364672e+01
3.361419993099590187e+01 3.325882315493422681e+01 3.279730472766092930e+01
3.385681989690003491e+01 3.361419993099590187e+01 3.325882315493422681e+01
3.398388909057734253e+01 3.385681989690003491e+01 3.361419993099590187e+01
3.399644544073001384e+01 3.398388909057734253e+01 3.385681989690003491e+01
3.389908301448220129e+01 3.399644544073001384e+01 3.398388909057734253e+01
3.369943068235296124e+01 3.389908301448220129e+01 3.399644544073001384e+01
3.340745592643303041e+01 3.369943068235296124e+01 3.389908301448220129e+01
3.303468089187046530e+01 3.340745592643303041e+01 3.369943068235296124e+01
3.259339860759435936e+01 3.303468089187046530e+01 3.340745592643303041e+01
3.209596430765802211e+01 3.259339860759435936e+01 3.303468089187046530e+01
3.155421455349435078e+01 3.209596430765802211e+01 3.259339860759435936e+01
3.097904117220768683e+01 3.155421455349435078e+01 3.209596430765802211e+01
3.038012317371838478e+01 3.097904117220768683e+01 3.155421455349435078e+01
2.976580141461620599e+01 3.038012317371838478e+01 3.097904117220768683e+01
2.914306939728967549e+01 2.976580141461620599e+01 3.038012317371838478e+01
2.851764898326518960e+01 2.914306939728967549e+01 2.976580141461620599e+01
2.789412054558048126e+01 2.851764898326518960e+01 2.914306939728967549e+01
2.727608130376550832e+01 2.789412054558048126e+01 2.851764898326518960e+01
2.666631147475253982e+01 2.727608130376550832e+01 2.789412054558048126e+01
2.606693402881667154e+01 2.666631147475253982e+01 2.727608130376550832e+01
2.547955935489409640e+01 2.606693402881667154e+01 2.666631147475253982e+01
2.490541056211450410e+01 2.547955935489409640e+01 2.606693402881667154e+01
2.434542836187798898e+01 2.490541056211450410e+01 2.547955935489409640e+01
2.380035658760089134e+01 2.434542836187798898e+01 2.490541056211450410e+01
2.327081062222950791e+01 2.380035658760089134e+01 2.434542836187798898e+01
2.275733154986250284e+01 2.327081062222950791e+01 2.380035658760089134e+01
2.226042894299350294e+01 2.275733154986250284e+01 2.327081062222950791e+01
2.178061501757505170e+01 2.226042894299350294e+01 2.275733154986250284e+01
2.131843256613592885e+01 2.178061501757505170e+01 2.226042894299350294e+01
2.087447870494880320e+01 2.131843256613592885e+01 2.178061501757505170e+01
2.044942610109873016e+01 2.087447870494880320e+01 2.131843256613592885e+01
2.004404300987912535e+01 2.044942610109873016e+01 2.087447870494880320e+01
1.965921316471441926e+01 2.004404300987912535e+01 2.044942610109873016e+01
1.929595632117477422e+01 1.965921316471441926e+01 2.004404300987912535e+01
1.895545005638816249e+01 1.929595632117477422e+01 1.965921316471441926e+01
1.863905325341206520e+01 1.895545005638816249e+01 1.929595632117477422e+01
1.834833154217623630e+01 1.863905325341206520e+01 1.895545005638816249e+01
1.808508480769663151e+01 1.834833154217623630e+01 1.863905325341206520e+01
1.785137669378948289e+01 1.808508480769663151e+01 1.834833154217623630e+01
1.764956580579394796e+01 1.785137669378948289e+01 1.808508480769663151e+01
1.748233802561027517e+01 1.764956580579394796e+01 1.785137669378948289e+01
1.735273897047170522e+01 1.748233802561027517e+01 1.764956580579394796e+01
1.726420512396787288e+01 1.735273897047170522e+01 1.748233802561027517e+01
1.722059151199147919e+01 1.726420512396787288e+01 1.735273897047170522e+01
1.722619295462271083e+01 1.722059151199147919e+01 1.726420512396787288e+01
1.728575486726652954e+01 1.722619295462271083e+01 1.722059151199147919e+01
1.740446828946797808e+01 1.728575486726652954e+01 1.722619295462271083e+01
1.758794228628507028e+01 1.740446828946797808e+01 1.728575486726652954e+01
1.784214512937890262e+01 1.758794228628507028e+01 1.740446828946797808e+01
1.817330381695271413e+01 1.784214512937890262e+01 1.758794228628507028e+01
1.858774971821765476e+01 1.817330381695271413e+01 1.784214512937890262e+01
1.909169674443256426e+01 1.858774971821765476e+01 1.817330381695271413e+01
1.969093794384030360e+01 1.909169674443256426e+01 1.858774971821765476e+01
2.039044749326994221e+01 1.969093794384030360e+01 1.909169674443256426e+01
2.119387864345158690e+01 2.039044749326994221e+01 1.969093794384030360e+01
2.210295538630784407e+01 2.119387864345158690e+01 2.039044749326994221e+01
2.311676762380126604e+01 2.210295538630784407e+01 2.119387864345158690e+01
2.423099737426971245e+01 2.311676762380126604e+01 2.210295538630784407e+01
2.543712729185281773e+01 2.423099737426971245e+01 2.311676762380126604e+01
2.672171134803441106e+01 2.543712729185281773e+01 2.423099737426971245e+01
2.806581759423506384e+01 2.672171134803441106e+01 2.543712729185281773e+01
2.944477828774942552e+01 2.806581759423506384e+01 2.672171134803441106e+01
3.082839413573176657e+01 2.944477828774942552e+01 2.806581759423506384e+01
3.218172587497758030e+01 3.082839413573176657e+01 2.944477828774942552e+01
3.346655756860854325e+01 3.218172587497758030e+01 3.082839413573176657e+01
3.464352695850119801e+01 3.346655756860854325e+01 3.218172587497758030e+01
3.567479485438627052e+01 3.464352695850119801e+01 3.346655756860854325e+01
3.652698852936925533e+01 3.567479485438627052e+01 3.464352695850119801e+01
3.717403818059268872e+01 3.652698852936925533e+01 3.567479485438627052e+01
3.759947162262966458e+01 3.717403818059268872e+01 3.652698852936925533e+01
3.779777284727510533e+01 3.759947162262966458e+01 3.717403818059268872e+01
3.777455217024673573e+01 3.779777284727510533e+01 3.759947162262966458e+01
3.754549198699493928e+01 3.777455217024673573e+01 3.779777284727510533e+01
3.713426547234674047e+01 3.754549198699493928e+01 3.777455217024673573e+01
3.656980889145500413e+01 3.713426547234674047e+01 3.754549198699493928e+01
3.588341131315496568e+01 3.656980889145500413e+01 3.713426547234674047e+01
3.510605440154610335e+01 3.588341131315496568e+01 3.656980889145500413e+01
3.426631410090651997e+01 3.510605440154610335e+01 3.588341131315496568e+01
3.338897382121695045e+01 3.426631410090651997e+01 3.510605440154610335e+01
3.249434543732266434e+01 3.338897382121695045e+01 3.426631410090651997e+01
3.159818445667680820e+01 3.249434543732266434e+01 3.338897382121695045e+01
3.071203104239207704e+01 3.159818445667680820e+01 3.249434543732266434e+01
2.984380246997327291e+01 3.071203104239207704e+01 3.159818445667680820e+01
2.899848856943559028e+01 2.984380246997327291e+01 3.071203104239207704e+01
2.817884212687200929e+01 2.899848856943559028e+01 2.984380246997327291e+01
2.738599755554246684e+01 2.817884212687200929e+01 2.899848856943559028e+01
2.661998558240973622e+01 2.738599755554246684e+01 2.817884212687200929e+01
2.588013636181500843e+01 2.661998558240973622e+01 2.738599755554246684e+01
2.516537867574743004e+01 2.588013636181500843e+01 2.661998558240973622e+01
2.447445061992228688e+01 2.516537867574743004e+01 2.588013636181500843e+01
2.380603970207803854e+01 2.447445061992228688e+01 2.516537867574743004e+01
2.315886963426614642e+01 2.380603970207803854e+01 2.447445061992228688e+01
2.253174882710976235e+01 2.315886963426614642e+01 2.380603970207803854e+01
2.192359272410872606e+01 2.253174882710976235e+01 2.315886963426614642e+01
2.133342926367315684e+01 2.192359272410872606e+01 2.253174882710976235e+01
2.076039424169207237e+01 2.133342926367315684e+01 2.192359272410872606e+01
2.020372129019945362e+01 2.076039424169207237e+01 2.133342926367315684e+01
1.966272959687965027e+01 2.020372129019945362e+01 2.076039424169207237e+01
1.913681131652363732e+01 1.966272959687965027e+01 2.020372129019945362e+01
1.862541979665168057e+01 1.913681131652363732e+01 1.966272959687965027e+01
1.812805917973382108e+01 1.862541979665168057e+01 1.913681131652363732e+01
1.764427558525642681e+01 1.812805917973382108e+01 1.862541979665168057e+01
1.717364985914942110e+01 1.764427558525642681e+01 1.812805917973382108e+01
1.671579176080544116e+01 1.717364985914942110e+01 1.764427558525642681e+01
1.627033540525149036e+01 1.671579176080544116e+01 1.717364985914942110e+01
1.583693576554768079e+01 1.627033540525149036e+01 1.671579176080544116e+01
1.541526605123617344e+01 1.583693576554768079e+01 1.627033540525149036e+01
1.500501580137504298e+01 1.541526605123617344e+01 1.583693576554768079e+01
1.460588955823764401e+01 1.500501580137504298e+01 1.541526605123617344e+01
1.421760601592357531e+01 1.460588955823764401e+01 1.500501580137504298e+01
1.383989756467085108e+01 1.421760601592357531e+01 1.460588955823764401e+01
1.347251017562195763e+01 1.383989756467085108e+01 1.421760601592357531e+01
1.311520359201696273e+01 1.347251017562195763e+01 1.383989756467085108e+01
1.276775181156842187e+01 1.311520359201696273e+01 1.347251017562195763e+01
1.242994386167155874e+01 1.276775181156842187e+01 1.311520359201696273e+01
1.210158488479786776e+01 1.242994386167155874e+01 1.276775181156842187e+01
1.178249756664025405e+01 1.210158488479786776e+01 1.242994386167155874e+01
1.147252395507088707e+01 1.178249756664025405e+01 1.210158488479786776e+01
1.117152773449787340e+01 1.147252395507088707e+01 1.178249756664025405e+01
1.087939703854254603e+01 1.117152773449787340e+01 1.147252395507088707e+01
1.059604790492309334e+01 1.087939703854254603e+01 1.117152773449787340e+01
1.032142850090337305e+01 1.059604790492309334e+01 1.087939703854254603e+01
1.005552427661891990e+01 1.032142850090337305e+01 1.059604790492309334e+01
9.798364238114750435e+00 1.005552427661891990e+01 1.032142850090337305e+01
9.550028573255689324e+00 9.798364238114750435e+00 1.005552427661891990e+01
9.310657913200698133e+00 9.550028573255689324e+00 9.798364238114750435e+00
9.080464571450628242e+00 9.310657913200698133e+00 9.550028573255689324e+00
8.859746173347105014e+00 9.080464571450628242e+00 9.310657913200698133e+00
8.648902173236889368e+00 8.859746173347105014e+00 9.080464571450628242e+00
8.448453856327468259e+00 8.648902173236889368e+00 8.859746173347105014e+00
8.259068539508527707e+00 8.448453856327468259e+00 8.648902173236889368e+00
8.081588821785629762e+00 8.259068539508527707e+00 8.448453856327468259e+00
7.917067891484059317e+00 8.081588821785629762e+00 8.259068539508527707e+00
7.766812073754645773e+00 7.917067891484059317e+00 8.081588821785629762e+00
7.632431995595507779e+00 7.766812073754645773e+00 7.917067891484059317e+00
7.515903950263663980e+00 7.632431995595507779e+00 7.766812073754645773e+00
7.419643246223955657e+00 7.515903950263663980e+00 7.632431995595507779e+00
7.346591505934529920e+00 7.419643246223955657e+00 7.515903950263663980e+00
7.300320000836296508e+00 7.346591505934529920e+00 7.419643246223955657e+00
7.285151113770734987e+00 7.300320000836296508e+00 7.346591505934529920e+00
7.306299820687268465e+00 7.285151113770734987e+00 7.300320000836296508e+00
7.370036547769032609e+00 7.306299820687268465e+00 7.285151113770734987e+00
7.483871694222841597e+00 7.370036547769032609e+00 7.306299820687268465e+00
7.656760237546113679e+00 7.483871694222841597e+00 7.370036547769032609e+00
7.899321770483717309e+00 7.656760237546113679e+00 7.483871694222841597e+00
8.224066535423188995e+00 7.899321770483717309e+00 7.656760237546113679e+00
8.645610847882613470e+00 8.224066535423188995e+00 7.899321770483717309e+00
9.180854914821935608e+00 8.645610847882613470e+00 8.224066535423188995e+00
9.849081550445742295e+00 9.180854914821935608e+00 8.645610847882613470e+00
1.067191485366819315e+01 9.849081550445742295e+00 9.180854914821935608e+00
1.167305316949610194e+01 1.067191485366819315e+01 9.849081550445742295e+00
1.287766136653564075e+01 1.167305316949610194e+01 1.067191485366819315e+01
1.431127662470585626e+01 1.287766136653564075e+01 1.167305316949610194e+01
1.599805646259497038e+01 1.431127662470585626e+01 1.287766136653564075e+01
1.795819065567381401e+01 1.599805646259497038e+01 1.431127662470585626e+01
2.020433126924126555e+01 1.795819065567381401e+01 1.599805646259497038e+01
2.273699753566508264e+01 2.020433126924126555e+01 1.795819065567381401e+01
2.553912063621240591e+01 2.273699753566508264e+01 2.020433126924126555e+01
2.857023717846175970e+01 2.553912063621240591e+01 2.273699753566508264e+01
3.176131738473633348e+01 2.857023717846175970e+01 2.553912063621240591e+01
3.501175202676351006e+01 3.176131738473633348e+01 2.857023717846175970e+01
3.819043526014881706e+01 3.501175202676351006e+01 3.176131738473633348e+01
4.114285833725030983e+01 3.819043526014881706e+01 3.501175202676351006e+01
4.370531119648694585e+01 4.114285833725030983e+01 3.819043526014881706e+01
4.572547270462519009e+01 4.370531119648694585e+01 4.114285833725030983e+01
4.708611739520906525e+01 4.572547270462519009e+01 4.370531119648694585e+01
4.772630788472143593e+01 4.708611739520906525e+01 4.572547270462519009e+01
4.765366528175702143e+01 4.772630788472143593e+01 4.708611739520906525e+01
4.694317134080119303e+01 4.765366528175702143e+01 4.772630788472143593e+01
4.572220244089630370e+01 4.694317134080119303e+01 4.765366528175702143e+01
4.414627727856662176e+01 4.572220244089630370e+01 4.694317134080119303e+01
4.237286761380829603e+01 4.414627727856662176e+01 4.572220244089630370e+01
4.054021038210451877e+01 4.237286761380829603e+01 4.414627727856662176e+01
3.875500851067560149e+01 4.054021038210451877e+01 4.237286761380829603e+01
3.708919228619735264e+01 3.875500851067560149e+01 4.054021038210451877e+01
3.558333117209974006e+01 3.708919228619735264e+01 3.875500851067560149e+01
3.425347141755707980e+01 3.558333117209974006e+01 3.708919228619735264e+01
3.309869799870486418e+01 3.425347141755707980e+01 3.558333117209974006e+01
3.210777663679652960e+01 3.309869799870486418e+01 3.425347141755707980e+01
3.126420905023535468e+01 3.210777663679652960e+01 3.309869799870486418e+01
3.054967581370752328e+01 3.126420905023535468e+01 3.210777663679652960e+01
2.994614874003571359e+01 3.054967581370752328e+01 3.126420905023535468e+01
2.943703567218141615e+01 2.994614874003571359e+01 3.054967581370752328e+01
2.900768520850683529e+01 2.943703567218141615e+01 2.994614874003571359e+01
2.864550268377971065e+01 2.900768520850683529e+01 2.943703567218141615e+01
2.833985155704986880e+01 2.864550268377971065e+01 2.900768520850683529e+01
2.808185191521936730e+01 2.833985155704986880e+01 2.864550268377971065e+01
2.786414293637425388e+01 2.808185191521936730e+01 2.833985155704986880e+01
2.768064636712473359e+01 2.786414293637425388e+01 2.808185191521936730e+01
2.752634946927783588e+01 2.768064636712473359e+01 2.786414293637425388e+01
2.739711491819403477e+01 2.752634946927783588e+01 2.768064636712473359e+01
2.728951905545200418e+01 2.739711491819403477e+01 2.752634946927783588e+01
2.720071680891463473e+01 2.728951905545200418e+01 2.739711491819403477e+01
2.712833024837877716e+01 2.720071680891463473e+01 2.728951905545200418e+01
2.707035736605036647e+01 2.712833024837877716e+01 2.720071680891463473e+01
2.702509778989632849e+01 2.707035736605036647e+01 2.712833024837877716e+01
2.699109248345368428e+01 2.702509778989632849e+01 2.707035736605036647e+01
2.696707490778600302e+01 2.699109248345368428e+01 2.702509778989632849e+01
2.695193154166280181e+01 2.696707490778600302e+01 2.699109248345368428e+01
2.694467003774023084e+01 2.695193154166280181e+01 2.696707490778600302e+01
2.694439362150329842e+01 2.694467003774023084e+01 2.695193154166280181e+01
2.695028061401890795e+01 2.694439362150329842e+01 2.694467003774023084e+01
2.696156818301782110e+01 2.695028061401890795e+01 2.694439362150329842e+01
2.697753960574126708e+01 2.696156818301782110e+01 2.695028061401890795e+01
2.699751446819531608e+01 2.697753960574126708e+01 2.696156818301782110e+01
2.702084133547196743e+01 2.699751446819531608e+01 2.697753960574126708e+01
2.704689251243788561e+01 2.702084133547196743e+01 2.699751446819531608e+01
2.707506057837233371e+01 2.704689251243788561e+01 2.702084133547196743e+01
2.710475642729296553e+01 2.707506057837233371e+01 2.704689251243788561e+01
2.713540858129270461e+01 2.710475642729296553e+01 2.707506057837233371e+01
2.716646357019081393e+01 2.713540858129270461e+01 2.710475642729296553e+01
2.719738718965733426e+01 2.716646357019081393e+01 2.713540858129270461e+01
2.722766646377833410e+01 2.719738718965733426e+01 2.716646357019081393e+01
2.725681214852280476e+01 2.722766646377833410e+01 2.719738718965733426e+01
2.728436162118675412e+01 2.725681214852280476e+01 2.722766646377833410e+01
2.730988200879410854e+01 2.728436162118675412e+01 2.725681214852280476e+01
2.733297341654852275e+01 2.730988200879410854e+01 2.728436162118675412e+01
2.735327212643990791e+01 2.733297341654852275e+01 2.730988200879410854e+01
2.737045364647402224e+01 2.735327212643990791e+01 2.733297341654852275e+01
2.738423550295630449e+01 2.737045364647402224e+01 2.735327212643990791e+01
2.739437968186484440e+01 2.738423550295630449e+01 2.737045364647402224e+01
2.740069464045146219e+01 2.739437968186484440e+01 2.738423550295630449e+01
2.740303682651806483e+01 2.740069464045146219e+01 2.739437968186484440e+01
2.740131165990622719e+01 2.740303682651806483e+01 2.740069464045146219e+01
2.739547394810286463e+01 2.740131165990622719e+01 2.740303682651806483e+01
2.738552772494794851e+01 2.739547394810286463e+01 2.740131165990622719e+01
2.737152551766950381e+01 2.738552772494794851e+01 2.739547394810286463e+01
2.735356706233786994e+01 2.737152551766950381e+01 2.738552772494794851e+01
2.733179750086404525e+01 2.735356706233786994e+01 2.737152551766950381e+01
2.730640510350006878e+01 2.733179750086404525e+01 2.735356706233786994e+01
2.727761856918196415e+01 2.730640510350006878e+01 2.733179750086404525e+01
2.724570396186125265e+01 2.727761856918196415e+01 2.730640510350006878e+01
2.721096134419916979e+01 2.724570396186125265e+01 2.727761856918196415e+01
2.717372117076528326e+01 2.721096134419916979e+01 2.724570396186125265e+01
2.713434050140954312e+01 2.717372117076528326e+01 2.721096134419916979e+01
2.709319909206639920e+01 2.713434050140954312e+01 2.717372117076528326e+01
2.705069541526380306e+01 2.709319909206639920e+01 2.713434050140954312e+01
2.700724265644601374e+01 2.705069541526380306e+01 2.709319909206639920e+01
2.696326472528630092e+01 2.700724265644601374e+01 2.705069541526380306e+01
2.691919231386400213e+01 2.696326472528630092e+01 2.700724265644601374e+01
2.687545902628374606e+01 2.691919231386400213e+01 2.696326472528630092e+01
2.683249759735713269e+01 2.687545902628374606e+01 2.691919231386400213e+01
2.679073621163492191e+01 2.683249759735713269e+01 2.687545902628374606e+01
2.675059492860412647e+01 2.679073621163492191e+01 2.683249759735713269e+01
2.671248221542836632e+01 2.675059492860412647e+01 2.679073621163492191e+01
2.667679158533879402e+01 2.671248221542836632e+01 2.675059492860412647e+01
2.664389833775501870e+01 2.667679158533879402e+01 2.671248221542836632e+01
2.661415639546524403e+01 2.664389833775501870e+01 2.667679158533879402e+01
2.658789523471739713e+01 2.661415639546524403e+01 2.664389833775501870e+01
2.656541690582900728e+01 2.658789523471739713e+01 2.661415639546524403e+01
2.654699314484193451e+01 2.656541690582900728e+01 2.658789523471739713e+01
2.653286258072925818e+01 2.654699314484193451e+01 2.656541690582900728e+01
2.652322804757777419e+01 2.653286258072925818e+01 2.654699314484193451e+01
2.651825401686449979e+01 2.652322804757777419e+01 2.653286258072925818e+01
2.651806417123388826e+01 2.651825401686449979e+01 2.652322804757777419e+01
2.652273914784716169e+01 2.651806417123388826e+01 2.651825401686449979e+01
2.653231448616671884e+01 2.652273914784716169e+01 2.651806417123388826e+01
2.654677882167369418e+01 2.653231448616671884e+01 2.652273914784716169e+01
2.656607237317940573e+01 2.654677882167369418e+01 2.653231448616671884e+01
2.659008577673585449e+01 2.656607237317940573e+01 2.654677882167369418e+01
2.661865932330777085e+01 2.659008577673585449e+01 2.656607237317940573e+01
2.665158265995658127e+01 2.661865932330777085e+01 2.659008577673585449e+01
2.668859501492428876e+01 2.665158265995658127e+01 2.661865932330777085e+01
2.672938600533152353e+01 2.668859501492428876e+01 2.665158265995658127e+01
2.677359708190082443e+01 2.672938600533152353e+01 2.668859501492428876e+01
2.682082365793431578e+01 2.677359708190082443e+01 2.672938600533152353e+01
2.687061795956275390e+01 2.682082365793431578e+01 2.677359708190082443e+01
2.692249262101411134e+01 2.687061795956275390e+01 2.682082365793431578e+01
2.697592503245017426e+01 2.692249262101411134e+01 2.687061795956275390e+01
2.703036242908743958e+01 2.697592503245017426e+01 2.692249262101411134e+01
2.708522768933729807e+01 2.703036242908743958e+01 2.697592503245017426e+01
2.713992578724066007e+01 2.708522768933729807e+01 2.703036242908743958e+01
2.719385082137840826e+01 2.713992578724066007e+01 2.708522768933729807e+01
2.724639351970264656e+01 2.719385082137840826e+01 2.713992578724066007e+01
2.729694909844898731e+01 2.724639351970264656e+01 2.719385082137840826e+01
2.734492533459530250e+01 2.729694909844898731e+01 2.724639351970264656e+01
2.738975069634024706e+01 2.734492533459530250e+01 2.729694909844898731e+01
2.743088236579401595e+01 2.738975069634024706e+01 2.734492533459530250e+01
2.746781398333041935e+01 2.743088236579401595e+01 2.738975069634024706e+01
2.750008294441444079e+01 2.746781398333041935e+01 2.743088236579401595e+01
2.752727708744889767e+01 2.750008294441444079e+01 2.746781398333041935e+01
2.754904062518011898e+01 2.752727708744889767e+01 2.750008294441444079e+01
2.756507919200054246e+01 2.754904062518011898e+01 2.752727708744889767e+01
2.757516390426887654e+01 2.756507919200054246e+01 2.754904062518011898e+01
2.757913435941171443e+01 2.757516390426887654e+01 2.756507919200054246e+01
2.757690053071267755e+01 2.757913435941171443e+01 2.757516390426887654e+01
2.756844354682919018e+01 2.757690053071267755e+01 2.757913435941171443e+01
2.755381537665287794e+01 2.756844354682919018e+01 2.757690053071267755e+01
2.753313746966131603e+01 2.755381537665287794e+01 2.756844354682919018e+01
2.750659842807270650e+01 2.753313746966131603e+01 2.755381537665287794e+01
2.747445080883395363e+01 2.750659842807270650e+01 2.753313746966131603e+01
2.743700716997524225e+01 2.747445080883395363e+01 2.750659842807270650e+01
2.739463548671936621e+01 2.743700716997524225e+01 2.747445080883395363e+01
2.734775406785465890e+01 2.739463548671936621e+01 2.743700716997524225e+01
2.729682610250173980e+01 2.734775406785465890e+01 2.739463548671936621e+01
2.724235396204010229e+01 2.729682610250173980e+01 2.734775406785465890e+01
2.718487337234236989e+01 2.724235396204010229e+01 2.729682610250173980e+01
2.712494755847156469e+01 2.718487337234236989e+01 2.724235396204010229e+01
2.706316144858711681e+01 2.712494755847156469e+01 2.718487337234236989e+01
2.700011600694564251e+01 2.706316144858711681e+01 2.712494755847156469e+01
2.693642274849262463e+01 2.700011600694564251e+01 2.706316144858711681e+01
2.687269847044940008e+01 2.693642274849262463e+01 2.700011600694564251e+01
2.680956022021197782e+01 2.687269847044940008e+01 2.693642274849262463e+01
2.674762050436272176e+01 2.680956022021197782e+01 2.687269847044940008e+01
2.668748273107932434e+01 2.674762050436272176e+01 2.680956022021197782e+01
2.662973686800132711e+01 2.668748273107932434e+01 2.674762050436272176e+01
2.657495528985717925e+01 2.662973686800132711e+01 2.668748273107932434e+01
2.652368878493981796e+01 2.657495528985717925e+01 2.662973686800132711e+01
2.647646268684400184e+01 2.652368878493981796e+01 2.657495528985717925e+01
2.643377309768452221e+01 2.647646268684400184e+01 2.652368878493981796e+01
2.639608317120204717e+01 2.643377309768452221e+01 2.647646268684400184e+01
2.636381942860808891e+01 2.639608317120204717e+01 2.643377309768452221e+01
2.633736808658025552e+01 2.636381942860808891e+01 2.639608317120204717e+01
2.631707138533682055e+01 2.633736808658025552e+01 2.636381942860808891e+01
2.630322391502293655e+01 2.631707138533682055e+01 2.633736808658025552e+01
2.629606895053209925e+01 2.630322391502293655e+01 2.631707138533682055e+01
2.629579481813368602e+01 2.629606895053209925e+01 2.630322391502293655e+01
2.630253133159916601e+01 2.629579481813368602e+01 2.629606895053209925e+01
2.631634635056957450e+01 2.630253133159916601e+01 2.629579481813368602e+01
2.633724252925871312e+01 2.631634635056957450e+01 2.630253133159916601e+01
2.636515433872120084e+01 2.633724252925871312e+01 2.631634635056957450e+01
2.639994546021164012e+01 2.636515433872120084e+01 2.633724252925871312e+01
2.644140665989837302e+01 2.639994546021164012e+01 2.636515433872120084e+01
2.648925426555697626e+01 2.644140665989837302e+01 2.639994546021164012e+01
2.654312937296602826e+01 2.648925426555697626e+01 2.644140665989837302e+01
2.660259791263396068e+01 2.654312937296602826e+01 2.648925426555697626e+01
2.666715170528486922e+01 2.660259791263396068e+01 2.654312937296602826e+01
2.673621062638182266e+01 2.666715170528486922e+01 2.660259791263396068e+01
2.680912598517900847e+01 2.673621062638182266e+01 2.666715170528486922e+01
2.688518520191634664e+01 2.680912598517900847e+01 2.673621062638182266e+01
2.696361783767527243e+01 2.688518520191634664e+01 2.680912598517900847e+01
2.704360299538407375e+01 2.696361783767527243e+01 2.688518520191634664e+01
2.712427806825363419e+01 2.704360299538407375e+01 2.696361783767527243e+01
2.720474876481612725e+01 2.712427806825363419e+01 2.704360299538407375e+01
2.728410028952840705e+01 2.720474876481612725e+01 2.712427806825363419e+01
2.736140950686771944e+01 2.728410028952840705e+01 2.720474876481612725e+01
2.743575786765568836e+01 2.736140950686771944e+01 2.728410028952840705e+01
2.750624483190302527e+01 2.743575786765568836e+01 2.736140950686771944e+01
2.757200148572520604e+01 2.750624483190302527e+01 2.743575786765568836e+01
2.763220402360978767e+01 2.757200148572520604e+01 2.750624483190302527e+01
2.768608675386642304e+01 2.763220402360978767e+01 2.757200148572520604e+01
2.773295428614980551e+01 2.768608675386642304e+01 2.763220402360978767e+01
2.777219257634532568e+01 2.773295428614980551e+01 2.768608675386642304e+01
2.780327853568613961e+01 2.777219257634532568e+01 2.773295428614980551e+01
2.782578795652072046e+01 2.780327853568613961e+01 2.777219257634532568e+01
2.783940156446043801e+01 2.782578795652072046e+01 2.780327853568613961e+01
2.784390907263266257e+01 2.783940156446043801e+01 2.782578795652072046e+01
2.783921118473649869e+01 2.784390907263266257e+01 2.783940156446043801e+01
2.782531956549313534e+01 2.783921118473649869e+01 2.784390907263266257e+01
2.780235486583500659e+01 2.782531956549313534e+01 2.783921118473649869e+01
2.777054295203276979e+01 2.780235486583500659e+01 2.782531956549313534e+01
2.773020953976492819e+01 2.777054295203276979e+01 2.780235486583500659e+01
2.768177347356468587e+01 2.773020953976492819e+01 2.777054295203276979e+01
2.762573891776677470e+01 2.768177347356468587e+01 2.773020953976492819e+01
2.756268673665606528e+01 2.762573891776677470e+01 2.768177347356468587e+01
2.749326533956701013e+01 2.756268673665606528e+01 2.762573891776677470e+01
2.741818125258327044e+01 2.749326533956701013e+01 2.756268673665606528e+01
2.733818965424204706e+01 2.741818125258327044e+01 2.749326533956701013e+01
2.725408508065174829e+01 2.733818965424204706e+01 2.741818125258327044e+01
2.716669246824427120e+01 2.725408508065174829e+01 2.733818965424204706e+01
2.707685866252058915e+01 2.716669246824427120e+01 2.725408508065174829e+01
2.698544448091206149e+01 2.707685866252058915e+01 2.716669246824427120e+01
2.689331737923316012e+01 2.698544448091206149e+01 2.707685866252058915e+01
2.680134473569656350e+01 2.689331737923316012e+01 2.698544448091206149e+01
2.671038773521613052e+01 2.680134473569656350e+01 2.689331737923316012e+01
2.662129581043781812e+01 2.671038773521613052e+01 2.680134473569656350e+01
2.653490157494526258e+01 2.662129581043781812e+01 2.671038773521613052e+01
2.645201616841891123e+01 2.653490157494526258e+01 2.662129581043781812e+01
2.637342492299852736e+01 2.645201616841891123e+01 2.653490157494526258e+01
2.629988325438106855e+01 2.637342492299852736e+01 2.645201616841891123e+01
2.623211267988300222e+01 2.629988325438106855e+01 2.637342492299852736e+01
2.617079686840386898e+01 2.623211267988300222e+01 2.629988325438106855e+01
2.611657763357904827e+01 2.617079686840386898e+01 2.623211267988300222e+01
2.607005079110406243e+01 2.611657763357904827e+01 2.617079686840386898e+01
2.603176181402974976e+01 2.607005079110406243e+01 2.611657763357904827e+01
2.600220123562439056e+01 2.603176181402974976e+01 2.607005079110406243e+01
2.598179976809401026e+01 2.600220123562439056e+01 2.603176181402974976e+01
2.597092312699652439e+01 2.598179976809401026e+01 2.600220123562439056e+01
2.596986657552334421e+01 2.597092312699652439e+01 2.598179976809401026e+01
2.597884922984152922e+01 2.596986657552334421e+01 2.597092312699652439e+01
2.599800819616844905e+01 2.597884922984152922e+01 2.596986657552334421e+01
2.602739264179642475e+01 2.599800819616844905e+01 2.597884922984152922e+01
2.606695793527573457e+01 2.602739264179642475e+01 2.599800819616844905e+01
2.611656002449598191e+01 2.606695793527573457e+01 2.602739264179642475e+01
2.617595025424621014e+01 2.611656002449598191e+01 2.606695793527573457e+01
2.624477085540011956e+01 2.617595025424621014e+01 2.611656002449598191e+01
2.632255136423018982e+01 2.624477085540011956e+01 2.617595025424621014e+01
2.640870625025768348e+01 2.632255136423018982e+01 2.624477085540011956e+01
2.650253404201761143e+01 2.640870625025768348e+01 2.632255136423018982e+01
2.660321823958568643e+01 2.650253404201761143e+01 2.640870625025768348e+01
2.670983028819388494e+01 2.660321823958568643e+01 2.650253404201761143e+01
2.682133485659617733e+01 2.670983028819388494e+01 2.660321823958568643e+01
2.693659761548544651e+01 2.682133485659617733e+01 2.670983028819388494e+01
2.705439564455886980e+01 2.693659761548544651e+01 2.682133485659617733e+01
2.717343051232885642e+01 2.705439564455886980e+01 2.693659761548544651e+01
2.729234397246233357e+01 2.717343051232885642e+01 2.705439564455886980e+01
2.740973610787604287e+01 2.729234397246233357e+01 2.717343051232885642e+01
2.752418563420187780e+01 2.740973610787604287e+01 2.729234397246233357e+01
2.763427195420630866e+01 2.752418563420187780e+01 2.740973610787604287e+01
2.773859844205916758e+01 2.763427195420630866e+01 2.752418563420187780e+01
2.783581633933701838e+01 2.773859844205916758e+01 2.763427195420630866e+01
2.792464857153208868e+01 2.783581633933701838e+01 2.773859844205916758e+01
2.800391275191214291e+01 2.792464857153208868e+01 2.783581633933701838e+01
2.807254263438597164e+01 2.800391275191214291e+01 2.792464857153208868e+01
2.812960731163977357e+01 2.807254263438597164e+01 2.800391275191214291e+01
2.817432752927004458e+01 2.812960731163977357e+01 2.807254263438597164e+01
2.820608859773347632e+01 2.817432752927004458e+01 2.812960731163977357e+01
2.822444952529118467e+01 2.820608859773347632e+01 2.817432752927004458e+01
2.822914815768593755e+01 2.822444952529118467e+01 2.820608859773347632e+01
2.822010228311677693e+01 2.822914815768593755e+01 2.822444952529118467e+01
2.819740683237649748e+01 2.822010228311677693e+01 2.822914815768593755e+01
2.816132746229900974e+01 2.819740683237649748e+01 2.822010228311677693e+01
2.811229094582077792e+01 2.816132746229900974e+01 2.819740683237649748e+01
2.805087289619283197e+01 2.811229094582077792e+01 2.816132746229900974e+01
2.797778342130655105e+01 2.805087289619283197e+01 2.811229094582077792e+01
2.789385133501547287e+01 2.797778342130655105e+01 2.805087289619283197e+01
2.780000754711310762e+01 2.789385133501547287e+01 2.797778342130655105e+01
2.769726821626862545e+01 2.780000754711310762e+01 2.789385133501547287e+01
2.758671818670797293e+01 2.769726821626862545e+01 2.780000754711310762e+01
2.746949514692105510e+01 2.758671818670797293e+01 2.769726821626862545e+01
2.734677485472129277e+01 2.746949514692105510e+01 2.758671818670797293e+01
2.721975767478961927e+01 2.734677485472129277e+01 2.746949514692105510e+01
2.708965657870646027e+01 2.721975767478961927e+01 2.734677485472129277e+01
2.695768666844375616e+01 2.708965657870646027e+01 2.721975767478961927e+01
2.682505620593703100e+01 2.695768666844375616e+01 2.708965657870646027e+01
2.669295906581995581e+01 2.682505620593703100e+01 2.695768666844375616e+01
2.656256847651130926e+01 2.669295906581995581e+01 2.682505620593703100e+01
2.643503187635625551e+01 2.656256847651130926e+01 2.669295906581995581e+01
2.631146668541239109e+01 2.643503187635625551e+01 2.656256847651130926e+01
2.619295677821036250e+01 2.631146668541239109e+01 2.643503187635625551e+01
2.608054943665316827e+01 2.619295677821036250e+01 2.631146668541239109e+01
2.597525256338791166e+01 2.608054943665316827e+01 2.619295677821036250e+01
2.587803194289907438e+01 2.597525256338791166e+01 2.608054943665316827e+01
2.578980834893589247e+01 2.587803194289907438e+01 2.597525256338791166e+01
2.571145431176338292e+01 2.578980834893589247e+01 2.587803194289907438e+01
2.564379037657538873e+01 2.571145431176338292e+01 2.578980834893589247e+01
2.558758070507411730e+01 2.564379037657538873e+01 2.571145431176338292e+01
2.554352789590280182e+01 2.558758070507411730e+01 2.564379037657538873e+01
2.551226692681325048e+01 2.554352789590280182e+01 2.558758070507411730e+01
2.549435815287703377e+01 2.551226692681325048e+01 2.554352789590280182e+01
2.549027933155664272e+01 2.549435815287703377e+01 2.551226692681325048e+01
2.550041668790700200e+01 2.549027933155664272e+01 2.549435815287703377e+01
2.552505508233094744e+01 2.550041668790700200e+01 2.549027933155664272e+01
2.556436739965212723e+01 2.552505508233094744e+01 2.550041668790700200e+01
2.561840334184671164e+01 2.556436739965212723e+01 2.552505508233094744e+01
2.568707787702073375e+01 2.561840334184671164e+01 2.556436739965212723e+01
2.577015967274775932e+01 2.568707787702073375e+01 2.561840334184671164e+01
2.586725992030964250e+01 2.577015967274775932e+01 2.568707787702073375e+01
2.597782203418091740e+01 2.586725992030964250e+01 2.577015967274775932e+01
2.610111278349881658e+01 2.597782203418091740e+01 2.586725992030964250e+01
2.623621547327551440e+01 2.610111278349881658e+01 2.597782203418091740e+01
2.638202583567522552e+01 2.623621547327551440e+01 2.610111278349881658e+01
2.653725130799458398e+01 2.638202583567522552e+01 2.623621547327551440e+01
2.670041435604992586e+01 2.653725130799458398e+01 2.638202583567522552e+01
2.686986044204942203e+01 2.670041435604992586e+01 2.653725130799458398e+01
2.704377112878813705e+01 2.686986044204942203e+01 2.670041435604992586e+01
2.722018265383675839e+01 2.704377112878813705e+01 2.686986044204942203e+01
2.739701009871533799e+01 2.722018265383675839e+01 2.704377112878813705e+01
2.757207702398779503e+01 2.739701009871533799e+01 2.722018265383675839e+01
2.774315015230887838e+01 2.757207702398779503e+01 2.739701009871533799e+01
2.790797837377473201e+01 2.774315015230887838e+01 2.757207702398779503e+01
2.806433504254206923e+01 2.790797837377473201e+01 2.774315015230887838e+01
2.821006225531094458e+01 2.806433504254206923e+01 2.790797837377473201e+01
2.834311557713836294e+01 2.821006225531094458e+01 2.806433504254206923e+01
2.846160753310261882e+01 2.834311557713836294e+01 2.821006225531094458e+01
2.856384813609026097e+01 2.846160753310261882e+01 2.834311557713836294e+01
2.864838078449208325e+01 2.856384813609026097e+01 2.846160753310261882e+01
2.871401204204329716e+01 2.864838078449208325e+01 2.856384813609026097e+01
2.875983409734854490e+01 2.871401204204329716e+01 2.864838078449208325e+01
2.878523907354022171e+01 2.875983409734854490e+01 2.871401204204329716e+01
2.878992479023046158e+01 2.878523907354022171e+01 2.875983409734854490e+01
2.877389203513961036e+01 2.878992479023046158e+01 2.878523907354022171e+01
2.873743384378152044e+01 2.877389203513961036e+01 2.878992479023046158e+01
2.868111767661913092e+01 2.873743384378152044e+01 2.877389203513961036e+01
2.860576169455785944e+01 2.868111767661913092e+01 2.873743384378152044e+01
2.851240654519960316e+01 2.860576169455785944e+01 2.868111767661913092e+01
2.840228417467570665e+01 2.851240654519960316e+01 2.860576169455785944e+01
2.827678517507513334e+01 2.840228417467570665e+01 2.851240654519960316e+01
2.813742607734656431e+01 2.827678517507513334e+01 2.840228417467570665e+01
2.798581782337892676e+01 2.813742607734656431e+01 2.827678517507513334e+01
2.782363642239025481e+01 2.798581782337892676e+01 2.813742607734656431e+01
2.765259654055888916e+01 2.782363642239025481e+01 2.798581782337892676e+01
2.747442851211743786e+01 2.765259654055888916e+01 2.782363642239025481e+01
2.729085901421441562e+01 2.747442851211743786e+01 2.765259654055888916e+01
2.710359543100658541e+01 2.729085901421441562e+01 2.747442851211743786e+01
2.691431375351118405e+01 2.710359543100658541e+01 2.729085901421441562e+01
2.672464972442783804e+01 2.691431375351118405e+01 2.710359543100658541e+01
2.653619284083119112e+01 2.672464972442783804e+01 2.691431375351118405e+01
2.635048276851870952e+01 2.653619284083119112e+01 2.672464972442783804e+01
2.616900769400522719e+01 2.635048276851870952e+01 2.653619284083119112e+01
2.599320413684522890e+01 2.616900769400522719e+01 2.635048276851870952e+01
2.582445775921134157e+01 2.599320413684522890e+01 2.616900769400522719e+01
2.566410473511258061e+01 2.582445775921134157e+01 2.599320413684522890e+01
2.551343327294829422e+01 2.566410473511258061e+01 2.582445775921134157e+01
2.537368491813504789e+01 2.551343327294829422e+01 2.566410473511258061e+01
2.524605529447358876e+01 2.537368491813504789e+01 2.551343327294829422e+01
2.513169397214631573e+01 2.524605529447358876e+01 2.537368491813504789e+01
2.503170317629509967e+01 2.513169397214631573e+01 2.524605529447358876e+01
2.494713507357180404e+01 2.503170317629509967e+01 2.513169397214631573e+01
2.487898739629024547e+01 2.494713507357180404e+01 2.503170317629509967e+01
2.482819718698168643e+01 2.487898739629024547e+01 2.494713507357180404e+01
2.479563247301966555e+01 2.482819718698168643e+01 2.487898739629024547e+01
2.478208171477534805e+01 2.479563247301966555e+01 2.482819718698168643e+01
2.478824091508707284e+01 2.478208171477534805e+01 2.479563247301966555e+01
2.481469833645757816e+01 2.478824091508707284e+01 2.478208171477534805e+01
2.486191684906710009e+01 2.481469833645757816e+01 2.478824091508707284e+01
2.493021403079674059e+01 2.486191684906710009e+01 2.481469833645757816e+01
2.501974026261638429e+01 2.493021403079674059e+01 2.486191684906710009e+01
2.513045521023436990e+01 2.501974026261638429e+01 2.493021403079674059e+01
2.526210325522612621e+01 2.513045521023436990e+01 2.501974026261638429e+01
2.541418863268377493e+01 2.526210325522612621e+01 2.513045521023436990e+01
2.558595124105685414e+01 2.541418863268377493e+01 2.526210325522612621e+01
2.577634430245986508e+01 2.558595124105685414e+01 2.541418863268377493e+01
2.598401525286552527e+01 2.577634430245986508e+01 2.558595124105685414e+01
2.620729141113318406e+01 2.598401525286552527e+01 2.577634430245986508e+01
2.644417208938702402e+01 2.620729141113318406e+01 2.598401525286552527e+01
2.669232883762668962e+01 2.644417208938702402e+01 2.620729141113318406e+01
2.694911543481990179e+01 2.669232883762668962e+01 2.644417208938702402e+01
2.721158902205877794e+01 2.694911543481990179e+01 2.669232883762668962e+01
2.747654340264982054e+01 2.721158902205877794e+01 2.694911543481990179e+01
2.774055500305694721e+01 2.747654340264982054e+01 2.721158902205877794e+01
2.800004130771977273e+01 2.774055500305694721e+01 2.747654340264982054e+01
2.825133078034865974e+01 2.800004130771977273e+01 2.774055500305694721e+01
2.849074241645690009e+01 2.825133078034865974e+01 2.800004130771977273e+01
2.871467220885357818e+01 2.849074241645690009e+01 2.825133078034865974e+01
2.891968303657027661e+01 2.871467220885357818e+01 2.849074241645690009e+01
2.910259390072414831e+01 2.891968303657027661e+01 2.871467220885357818e+01
2.926056411377575373e+01 2.910259390072414831e+01 2.891968303657027661e+01
2.939116806654707403e+01 2.926056411377575373e+01 2.910259390072414831e+01
2.949245658186917751e+01 2.939116806654707403e+01 2.926056411377575373e+01
2.956300160409819711e+01 2.949245658186917751e+01 2.939116806654707403e+01
2.960192201402009715e+01 2.956300160409819711e+01 2.949245658186917751e+01
2.960888960236471945e+01 2.960192201402009715e+01 2.956300160409819711e+01
2.958411555726098641e+01 2.960888960236471945e+01 2.960192201402009715e+01
2.952831908548545314e+01 2.958411555726098641e+01 2.960888960236471945e+01
2.944268086707704413e+01 2.952831908548545314e+01 2.958411555726098641e+01
2.932878483761615840e+01 2.944268086707704413e+01 2.952831908548545314e+01
2.918855224216066446e+01 2.932878483761615840e+01 2.944268086707704413e+01
2.902417199538201587e+01 2.918855224216066446e+01 2.932878483761615840e+01
2.883803114345861829e+01 2.902417199538201587e+01 2.918855224216066446e+01
2.863264871907074394e+01 2.883803114345861829e+01 2.902417199538201587e+01
2.841061559704472117e+01 2.863264871907074394e+01 2.883803114345861829e+01
2.817454218708956049e+01 2.841061559704472117e+01 2.863264871907074394e+01
2.792701502734164976e+01 2.817454218708956049e+01 2.841061559704472117e+01
2.767056263744373013e+01 2.792701502734164976e+01 2.817454218708956049e+01
2.740763040034343234e+01 2.767056263744373013e+01 2.792701502734164976e+01
2.714056379293438681e+01 2.740763040034343234e+01 2.767056263744373013e+01
2.687159898181277384e+01 2.714056379293438681e+01 2.740763040034343234e+01
2.660285963075878612e+01 2.687159898181277384e+01 2.714056379293438681e+01
2.633635870969411030e+01 2.660285963075878612e+01 2.687159898181277384e+01
2.607400412428782488e+01 2.633635870969411030e+01 2.660285963075878612e+01
2.581760707373821262e+01 2.607400412428782488e+01 2.633635870969411030e+01
2.556889216648394125e+01 2.581760707373821262e+01 2.607400412428782488e+01
2.532950845877109103e+01 2.556889216648394125e+01 2.581760707373821262e+01
2.510104071311862128e+01 2.532950845877109103e+01 2.556889216648394125e+01
2.488502029168028784e+01 2.510104071311862128e+01 2.532950845877109103e+01
2.468293519656239354e+01 2.488502029168028784e+01 2.510104071311862128e+01
2.449623884218288339e+01 2.468293519656239354e+01 2.488502029168028784e+01
2.432635719336875013e+01 2.449623884218288339e+01 2.468293519656239354e+01
2.417469392872346035e+01 2.432635719336875013e+01 2.449623884218288339e+01
2.404263329492222212e+01 2.417469392872346035e+01 2.432635719336875013e+01
2.393154030811373545e+01 2.404263329492222212e+01 2.417469392872346035e+01
2.384275793845133151e+01 2.393154030811373545e+01 2.404263329492222212e+01
2.377760088865213817e+01 2.384275793845133151e+01 2.393154030811373545e+01
2.373734555395752466e+01 2.377760088865213817e+01 2.384275793845133151e+01
2.372321573652260440e+01 2.373734555395752466e+01 2.377760088865213817e+01
2.373636369086906583e+01 2.372321573652260440e+01 2.373734555395752466e+01
2.377784610867941950e+01 2.373636369086906583e+01 2.372321573652260440e+01
2.384859472228261623e+01 2.377784610867941950e+01 2.373636369086906583e+01
2.394938132913017625e+01 2.384859472228261623e+01 2.377784610867941950e+01
2.408077722730001824e+01 2.394938132913017625e+01 2.384859472228261623e+01
2.424310731688878917e+01 2.408077722730001824e+01 2.394938132913017625e+01
2.443639947407116964e+01 2.424310731688878917e+01 2.408077722730001824e+01
2.466033024897830472e+01 2.443639947407116964e+01 2.424310731688878917e+01
2.491416847304239113e+01 2.466033024897830472e+01 2.443639947407116964e+01
2.519671897242946201e+01 2.491416847304239113e+01 2.466033024897830472e+01
2.550626924285039010e+01 2.519671897242946201e+01 2.491416847304239113e+01
2.584054260001141756e+01 2.550626924285039010e+01 2.519671897242946201e+01
2.619666191108854036e+01 2.584054260001141756e+01 2.550626924285039010e+01
2.657112844731785373e+01 2.619666191108854036e+01 2.584054260001141756e+01
2.695982057132664877e+01 2.657112844731785373e+01 2.619666191108854036e+01
2.735801677358899298e+01 2.695982057132664877e+01 2.657112844731785373e+01
2.776044689714612446e+01 2.735801677358899298e+01 2.695982057132664877e+01
2.816137416431506679e+01 2.776044689714612446e+01 2.735801677358899298e+01
2.855470882255855258e+01 2.816137416431506679e+01 2.776044689714612446e+01
2.893415191486378291e+01 2.855470882255855258e+01 2.816137416431506679e+01
2.929336500274482802e+01 2.893415191486378291e+01 2.855470882255855258e+01
2.962615887512669488e+01 2.929336500274482802e+01 2.893415191486378291e+01
2.992669169403097840e+01 2.962615887512669488e+01 2.929336500274482802e+01
3.018966503247805733e+01 2.992669169403097840e+01 2.962615887512669488e+01
3.041050521113944427e+01 3.018966503247805733e+01 2.992669169403097840e+01
3.058551751285053655e+01 3.041050521113944427e+01 3.018966503247805733e+01
3.071200237065361449e+01 3.058551751285053655e+01 3.041050521113944427e+01
3.078832540935308870e+01 3.071200237065361449e+01 3.058551751285053655e+01
3.081393698784147617e+01 3.078832540935308870e+01 3.071200237065361449e+01
3.078934118120695729e+01 3.081393698784147617e+01 3.078832540935308870e+01
3.071601840145621765e+01 3.078934118120695729e+01 3.081393698784147617e+01
3.059630953009763843e+01 3.071601840145621765e+01 3.078934118120695729e+01
3.043327207610898810e+01 3.059630953009763843e+01 3.071601840145621765e+01
3.023052021282892099e+01 3.043327207610898810e+01 3.059630953009763843e+01
2.999206053921228587e+01 3.023052021282892099e+01 3.043327207610898810e+01
2.972213421287909085e+01 2.999206053921228587e+01 3.023052021282892099e+01
2.942507402608779188e+01 2.972213421287909085e+01 2.999206053921228587e+01
2.910518243044346676e+01 2.942507402608779188e+01 2.972213421287909085e+01
2.876663385047703869e+01 2.910518243044346676e+01 2.942507402608779188e+01
2.841340218517062866e+01 2.876663385047703869e+01 2.910518243044346676e+01
2.804921240365540314e+01 2.841340218517062866e+01 2.876663385047703869e+01
2.767751370849167003e+01 2.804921240365540314e+01 2.841340218517062866e+01
2.730147087908921577e+01 2.767751370849167003e+01 2.804921240365540314e+01
2.692397005659370990e+01 2.730147087908921577e+01 2.767751370849167003e+01
2.654763528366450842e+01 2.692397005659370990e+01 2.730147087908921577e+01
2.617485244571986414e+01 2.654763528366450842e+01 2.692397005659370990e+01
2.580779775750003679e+01 2.617485244571986414e+01 2.654763528366450842e+01
2.544846850194240417e+01 2.580779775750003679e+01 2.617485244571986414e+01
2.509871428372576574e+01 2.544846850194240417e+01 2.580779775750003679e+01
2.476026755868821283e+01 2.509871428372576574e+01 2.544846850194240417e+01
2.443477261560008529e+01 2.476026755868821283e+01 2.509871428372576574e+01
2.412381250819536049e+01 2.443477261560008529e+01 2.476026755868821283e+01
2.382893366420744385e+01 2.412381250819536049e+01 2.443477261560008529e+01
2.355166804261504865e+01 2.382893366420744385e+01 2.412381250819536049e+01
2.329355278184060651e+01 2.355166804261504865e+01 2.382893366420744385e+01
2.305614729240482674e+01 2.329355278184060651e+01 2.355166804261504865e+01
2.284104770878237645e+01 2.305614729240482674e+01 2.329355278184060651e+01
2.264989853652557628e+01 2.284104770878237645e+01 2.305614729240482674e+01
2.248440121993579410e+01 2.264989853652557628e+01 2.284104770878237645e+01
2.234631921901019069e+01 2.248440121993579410e+01 2.264989853652557628e+01
2.223747902761114048e+01 2.234631921901019069e+01 2.248440121993579410e+01
2.215976639343606891e+01 2.223747902761114048e+01 2.234631921901019069e+01
2.211511682126146283e+01 2.215976639343606891e+01 2.223747902761114048e+01
2.210549926345634120e+01 2.211511682126146283e+01 2.215976639343606891e+01
2.213289173920475861e+01 2.210549926345634120e+01 2.211511682126146283e+01
2.219924749499714167e+01 2.213289173920475861e+01 2.210549926345634120e+01
2.230645024944126575e+01 2.219924749499714167e+01 2.213289173920475861e+01
2.245625708917692620e+01 2.230645024944126575e+01 2.219924749499714167e+01
2.265022774233590752e+01 2.245625708917692620e+01 2.230645024944126575e+01
2.288963930256302959e+01 2.265022774233590752e+01 2.245625708917692620e+01
2.317538606705394599e+01 2.288963930256302959e+01 2.265022774233590752e+01
2.350786504417680334e+01 2.317538606705394599e+01 2.288963930256302959e+01
2.388684892987876651e+01 2.350786504417680334e+01 2.317538606705394599e+01
2.431134997579157186e+01 2.388684892987876651e+01 2.350786504417680334e+01
2.477948016484910809e+01 2.431134997579157186e+01 2.388684892987876651e+01
2.528831539978932597e+01 2.477948016484910809e+01 2.431134997579157186e+01
2.583377383835293628e+01 2.528831539978932597e+01 2.477948016484910809e+01
2.641052081325999978e+01 2.583377383835293628e+01 2.528831539978932597e+01
2.701191457828783982e+01 2.641052081325999978e+01 2.583377383835293628e+01
2.763000794657701675e+01 2.701191457828783982e+01 2.641052081325999978e+01
2.825562020157761722e+01 2.763000794657701675e+01 2.701191457828783982e+01
2.887849096446448982e+01 2.825562020157761722e+01 2.763000794657701675e+01
2.948752265215857449e+01 2.887849096446448982e+01 2.825562020157761722e+01
3.007111072477635005e+01 2.948752265215857449e+01 2.887849096446448982e+01
3.061755152141519787e+01 3.007111072477635005e+01 2.948752265215857449e+01
3.111550707953709249e+01 3.061755152141519787e+01 3.007111072477635005e+01
3.155449639933944894e+01 3.111550707953709249e+01 3.061755152141519787e+01
3.192537495361224842e+01 3.155449639933944894e+01 3.111550707953709249e+01
3.222076064683916030e+01 3.192537495361224842e+01 3.155449639933944894e+01
3.243536622913507728e+01 3.222076064683916030e+01 3.192537495361224842e+01
3.256620581689175964e+01 3.243536622913507728e+01 3.222076064683916030e+01
3.261265594882375751e+01 3.256620581689175964e+01 3.243536622913507728e+01
3.257636765511416144e+01 3.261265594882375751e+01 3.256620581689175964e+01
3.246104268186075359e+01 3.257636765511416144e+01 3.261265594882375751e+01
3.227210144185207952e+01 3.246104268186075359e+01 3.257636765511416144e+01
3.201628009479166082e+01 3.227210144185207952e+01 3.246104268186075359e+01
3.170119807245128030e+01 3.201628009479166082e+01 3.227210144185207952e+01
3.133493531306463353e+01 3.170119807245128030e+01 3.201628009479166082e+01
3.092565156870984922e+01 3.133493531306463353e+01 3.170119807245128030e+01
3.048127026245666826e+01 3.092565156870984922e+01 3.133493531306463353e+01
3.000923857562919395e+01 3.048127026245666826e+01 3.092565156870984922e+01
2.951636554621396513e+01 3.000923857562919395e+01 3.048127026245666826e+01
2.900873218338491455e+01 2.951636554621396513e+01 3.000923857562919395e+01
2.849166250062485517e+01 2.900873218338491455e+01 2.951636554621396513e+01
2.796974189955988166e+01 2.849166250062485517e+01 2.900873218338491455e+01
2.744686905270548749e+01 2.796974189955988166e+01 2.849166250062485517e+01
2.692632869702276821e+01 2.744686905270548749e+01 2.796974189955988166e+01
2.641087490643770863e+01 2.692632869702276821e+01 2.744686905270548749e+01
2.590281690453220165e+01 2.641087490643770863e+01 2.692632869702276821e+01
2.540410190500757892e+01 2.590281690453220165e+01 2.641087490643770863e+01
2.491639158072186433e+01 2.540410190500757892e+01 2.590281690453220165e+01
2.444113044802859847e+01 2.491639158072186433e+01 2.540410190500757892e+01
2.397960569368957451e+01 2.444113044802859847e+01 2.491639158072186433e+01
2.353299880814045153e+01 2.397960569368957451e+01 2.444113044802859847e+01
2.310242989204972019e+01 2.353299880814045153e+01 2.397960569368957451e+01
2.268899575147978354e+01 2.310242989204972019e+01 2.353299880814045153e+01
2.229380296363331126e+01 2.268899575147978354e+01 2.310242989204972019e+01
2.191799704097826762e+01 2.229380296363331126e+01 2.268899575147978354e+01
2.156278869274044752e+01 2.191799704097826762e+01 2.229380296363331126e+01
2.122947801143432756e+01 2.156278869274044752e+01 2.191799704097826762e+01
2.091947721805185623e+01 2.122947801143432756e+01 2.156278869274044752e+01
2.063433239252630358e+01 2.091947721805185623e+01 2.122947801143432756e+01
2.037574439820268779e+01 2.063433239252630358e+01 2.091947721805185623e+01
2.014558897663064840e+01 2.037574439820268779e+01 2.063433239252630358e+01
1.994593573433693479e+01 2.014558897663064840e+01 2.037574439820268779e+01
1.977906545592187371e+01 1.994593573433693479e+01 2.014558897663064840e+01
1.964748484598125344e+01 1.977906545592187371e+01 1.994593573433693479e+01
1.955393741394859930e+01 1.964748484598125344e+01 1.977906545592187371e+01
1.950140876042922145e+01 1.955393741394859930e+01 1.964748484598125344e+01
1.949312399415350683e+01 1.950140876042922145e+01 1.955393741394859930e+01
1.953253440550444608e+01 1.949312399415350683e+01 1.950140876042922145e+01
1.962328985743700116e+01 1.953253440550444608e+01 1.949312399415350683e+01
1.976919265707918427e+01 1.962328985743700116e+01 1.953253440550444608e+01
1.997412799685819351e+01 1.976919265707918427e+01 1.962328985743700116e+01
2.024196549380687671e+01 1.997412799685819351e+01 1.976919265707918427e+01
2.057642604744566839e+01 2.024196549380687671e+01 1.997412799685819351e+01
2.098090837446504864e+01 2.057642604744566839e+01 2.024196549380687671e+01
2.145827041889679876e+01 2.098090837446504864e+01 2.057642604744566839e+01
2.201056269482899097e+01 2.145827041889679876e+01 2.098090837446504864e+01
2.263871384789960572e+01 2.201056269482899097e+01 2.145827041889679876e+01
2.334217366375613878e+01 2.263871384789960572e+01 2.201056269482899097e+01
2.411852565064191367e+01 2.334217366375613878e+01 2.263871384789960572e+01
2.496309019337548207e+01 2.411852565064191367e+01 2.334217366375613878e+01
2.586854972549538090e+01 2.496309019337548207e+01 2.411852565064191367e+01
2.682463840063376637e+01 2.586854972549538090e+01 2.496309019337548207e+01
2.781794859963013167e+01 2.682463840063376637e+01 2.586854972549538090e+01
2.883191270773866677e+01 2.781794859963013167e+01 2.682463840063376637e+01
2.984701773574395745e+01 2.883191270773866677e+01 2.781794859963013167e+01
3.084129926712725123e+01 2.984701773574395745e+01 2.883191270773866677e+01
3.179113750487272227e+01 3.084129926712725123e+01 2.984701773574395745e+01
3.267234163286978799e+01 3.179113750487272227e+01 3.084129926712725123e+01
3.346146245562673016e+01 3.267234163286978799e+01 3.179113750487272227e+01
3.413722453070083418e+01 3.346146245562673016e+01 3.267234163286978799e+01
3.468192840490807072e+01 3.413722453070083418e+01 3.346146245562673016e+01
3.508265298282673683e+01 3.468192840490807072e+01 3.413722453070083418e+01
3.533209698701676871e+01 3.508265298282673683e+01 3.468192840490807072e+01
3.542894010010136441e+01 3.533209698701676871e+01 3.508265298282673683e+01
3.537767304761022302e+01 3.542894010010136441e+01 3.533209698701676871e+01
3.518792746721987186e+01 3.537767304761022302e+01 3.542894010010136441e+01
3.487341210668681413e+01 3.518792746721987186e+01 3.537767304761022302e+01
3.445061416347433436e+01 3.487341210668681413e+01 3.518792746721987186e+01
3.393744286911583430e+01 3.445061416347433436e+01 3.487341210668681413e+01
3.335197615628338497e+01 3.393744286911583430e+01 3.445061416347433436e+01
3.271142898317390291e+01 3.335197615628338497e+01 3.393744286911583430e+01
3.203140735695770758e+01 3.271142898317390291e+01 3.335197615628338497e+01
3.132545917459549401e+01 3.203140735695770758e+01 3.271142898317390291e+01
3.060489176426487035e+01 3.132545917459549401e+01 3.203140735695770758e+01
2.987880104594236741e+01 3.060489176426487035e+01 3.132545917459549401e+01
2.915424811467329391e+01 2.987880104594236741e+01 3.060489176426487035e+01
2.843652215420733143e+01 2.915424811467329391e+01 2.987880104594236741e+01
2.772943910850204574e+01 2.843652215420733143e+01 2.915424811467329391e+01
2.703563905095247222e+01 2.772943910850204574e+01 2.843652215420733143e+01
2.635685846597132098e+01 2.703563905095247222e+01 2.772943910850204574e+01
2.569416482721901929e+01 2.635685846597132098e+01 2.703563905095247222e+01
2.504814919334808820e+01 2.569416482721901929e+01 2.635685846597132098e+01
2.441907808528119617e+01 2.504814919334808820e+01 2.569416482721901929e+01
2.380700910906139001e+01 2.441907808528119617e+01 2.504814919334808820e+01
2.321187623896398122e+01 2.380700910906139001e+01 2.441907808528119617e+01
2.263355095016255092e+01 2.321187623896398122e+01 2.380700910906139001e+01
2.207188496219117013e+01 2.263355095016255092e+01 2.321187623896398122e+01
2.152673957425549744e+01 2.207188496219117013e+01 2.263355095016255092e+01
2.099800567726661171e+01 2.152673957425549744e+01 2.207188496219117013e+01
2.048561765916254629e+01 2.099800567726661171e+01 2.152673957425549744e+01
1.998956365604430729e+01 2.048561765916254629e+01 2.099800567726661171e+01
1.950989397296987704e+01 1.998956365604430729e+01 2.048561765916254629e+01
1.904672900811435454e+01 1.950989397296987704e+01 1.998956365604430729e+01
1.860026765027128448e+01 1.904672900811435454e+01 1.950989397296987704e+01
1.817079686322823662e+01 1.860026765027128448e+01 1.904672900811435454e+01
1.775870300046828376e+01 1.817079686322823662e+01 1.860026765027128448e+01
1.736448529000510987e+01 1.775870300046828376e+01 1.817079686322823662e+01
1.698877187429506108e+01 1.736448529000510987e+01 1.775870300046828376e+01
1.663233876893886887e+01 1.698877187429506108e+01 1.736448529000510987e+01
1.629613210328017914e+01 1.663233876893886887e+01 1.698877187429506108e+01
1.598129401440348474e+01 1.629613210328017914e+01 1.663233876893886887e+01
1.568919257220457553e+01 1.598129401440348474e+01 1.629613210328017914e+01
1.542145610516232423e+01 1.568919257220457553e+01 1.598129401440348474e+01
1.518001226010453308e+01 1.542145610516232423e+01 1.568919257220457553e+01
1.496713204696215449e+01 1.518001226010453308e+01 1.542145610516232423e+01
1.478547896826364827e+01 1.496713204696215449e+01 1.518001226010453308e+01
1.463816308270050115e+01 1.478547896826364827e+01 1.496713204696215449e+01
1.452879946288464730e+01 1.463816308270050115e+01 1.478547896826364827e+01
1.446156992826678156e+01 1.452879946288464730e+01 1.463816308270050115e+01
1.444128610053192396e+01 1.446156992826678156e+01 1.452879946288464730e+01
1.447345066174431416e+01 1.444128610053192396e+01 1.446156992826678156e+01
1.456431210301732371e+01 1.447345066174431416e+01 1.444128610053192396e+01
1.472090613342809995e+01 1.456431210301732371e+01 1.447345066174431416e+01
1.495107417912612036e+01 1.472090613342809995e+01 1.456431210301732371e+01
1.526344597202717601e+01 1.495107417912612036e+01 1.472090613342809995e+01
1.566736910418787332e+01 1.526344597202717601e+01 1.495107417912612036e+01
1.617276373710751614e+01 1.566736910418787332e+01 1.526344597202717601e+01
1.678987576032737650e+01 1.617276373710751614e+01 1.566736910418787332e+01
1.752889730338601026e+01 1.678987576032737650e+01 1.617276373710751614e+01
1.839942085086909174e+01 1.752889730338601026e+01 1.678987576032737650e+01
1.940969421114350979e+01 1.839942085086909174e+01 1.752889730338601026e+01
2.056565096948060756e+01 1.940969421114350979e+01 1.839942085086909174e+01
2.186970829691225049e+01 2.056565096948060756e+01 1.940969421114350979e+01
2.331935493097565271e+01 2.186970829691225049e+01 2.056565096948060756e+01
2.490560001505908971e+01 2.331935493097565271e+01 2.186970829691225049e+01
2.661141906686673764e+01 2.490560001505908971e+01 2.331935493097565271e+01
2.841041229111223743e+01 2.661141906686673764e+01 2.490560001505908971e+01
3.026597006592647077e+01 2.841041229111223743e+01 2.661141906686673764e+01
3.213129723987167097e+01 3.026597006592647077e+01 2.841041229111223743e+01
3.395064823173862578e+01 3.213129723987167097e+01 3.026597006592647077e+01
3.566203168863821560e+01 3.395064823173862578e+01 3.213129723987167097e+01
3.720143081570311949e+01 3.566203168863821560e+01 3.395064823173862578e+01
3.850826022591768094e+01 3.720143081570311949e+01 3.566203168863821560e+01
3.953140096017276761e+01 3.850826022591768094e+01 3.720143081570311949e+01
4.023483525478872025e+01 3.953140096017276761e+01 3.850826022591768094e+01
4.060178040155926027e+01 4.023483525478872025e+01 3.953140096017276761e+01
4.063640078427578572e+01 4.060178040155926027e+01 4.023483525478872025e+01
4.036266126397278242e+01 4.063640078427578572e+01 4.060178040155926027e+01
3.982054357924647547e+01 4.036266126397278242e+01 4.063640078427578572e+01
3.906045784750941152e+01 3.982054357924647547e+01 4.036266126397278242e+01
3.813702928569873052e+01 3.906045784750941152e+01 3.982054357924647547e+01
3.710342420839744904e+01 3.813702928569873052e+01 3.906045784750941152e+01
3.600705201222071850e+01 3.710342420839744904e+01 3.813702928569873052e+01
3.488700472832336175e+01 3.600705201222071850e+01 3.710342420839744904e+01
3.377315400026705561e+01 3.488700472832336175e+01 3.600705201222071850e+01
3.268653590440156620e+01 3.377315400026705561e+01 3.488700472832336175e+01
3.164054594566504264e+01 3.268653590440156620e+01 3.377315400026705561e+01
3.064250071677210840e+01 3.164054594566504264e+01 3.268653590440156620e+01
2.969523326246384087e+01 3.064250071677210840e+01 3.164054594566504264e+01
2.879851743961624777e+01 2.969523326246384087e+01 3.064250071677210840e+01
2.795022619120875618e+01 2.879851743961624777e+01 2.969523326246384087e+01
2.714720551776800406e+01 2.795022619120875618e+01 2.879851743961624777e+01
2.638589066724760812e+01 2.714720551776800406e+01 2.795022619120875618e+01
2.566271111030505025e+01 2.638589066724760812e+01 2.714720551776800406e+01
2.497433494704959855e+01 2.566271111030505025e+01 2.638589066724760812e+01
2.431779877812446600e+01 2.497433494704959855e+01 2.566271111030505025e+01
2.369056080373878359e+01 2.431779877812446600e+01 2.497433494704959855e+01
2.309050599812730908e+01 2.369056080373878359e+01 2.431779877812446600e+01
2.251592417468185658e+01 2.309050599812730908e+01 2.369056080373878359e+01
2.196547520496034167e+01 2.251592417468185658e+01 2.309050599812730908e+01
2.143815065892919591e+01 2.196547520496034167e+01 2.251592417468185658e+01
2.093323752181290587e+01 2.143815065892919591e+01 2.196547520496034167e+01
2.045028715367566718e+01 2.093323752181290587e+01 2.143815065892919591e+01
1.998909102498648238e+01 2.045028715367566718e+01 2.093323752181290587e+01
1.954966375092694975e+01 1.998909102498648238e+01 2.045028715367566718e+01
1.913223336960650656e+01 1.954966375092694975e+01 1.998909102498648238e+01
1.873723851907935867e+01 1.913223336960650656e+01 1.954966375092694975e+01
1.836533205733861962e+01 1.873723851907935867e+01 1.913223336960650656e+01
1.801739066052260796e+01 1.836533205733861962e+01 1.873723851907935867e+01
1.769452997196725619e+01 1.801739066052260796e+01 1.836533205733861962e+01
1.739812491860636712e+01 1.769452997196725619e+01 1.801739066052260796e+01
1.712983483158647857e+01 1.739812491860636712e+01 1.769452997196725619e+01
1.689163298012932657e+01 1.712983483158647857e+01 1.739812491860636712e+01
1.668584002849878800e+01 1.689163298012932657e+01 1.712983483158647857e+01
1.651516073084854241e+01 1.668584002849878800e+01 1.689163298012932657e+01
1.638272285946111140e+01 1.651516073084854241e+01 1.668584002849878800e+01
1.629211688483892928e+01 1.638272285946111140e+01 1.651516073084854241e+01
1.624743425165988242e+01 1.629211688483892928e+01 1.638272285946111140e+01
1.625330117778561601e+01 1.624743425165988242e+01 1.629211688483892928e+01
1.631490369674983398e+01 1.625330117778561601e+01 1.624743425165988242e+01
1.643799812342616562e+01 1.631490369674983398e+01 1.625330117778561601e+01
1.662889921857755127e+01 1.643799812342616562e+01 1.631490369674983398e+01
1.689443606471245474e+01 1.662889921857755127e+01 1.643799812342616562e+01
1.724186310908195452e+01 1.689443606471245474e+01 1.662889921857755127e+01
1.767871114917567610e+01 1.724186310908195452e+01 1.689443606471245474e+01
1.821256056049995919e+01 1.767871114917567610e+01 1.724186310908195452e+01
1.885071735257656655e+01 1.821256056049995919e+01 1.767871114917567610e+01
1.959977254500653387e+01 1.885071735257656655e+01 1.821256056049995919e+01
2.046502809772444209e+01 1.959977254500653387e+01 1.885071735257656655e+01
2.144977978656901030e+01 2.046502809772444209e+01 1.959977254500653387e+01
2.255446081341182563e+01 2.144977978656901030e+01 2.046502809772444209e+01
2.377567133679827549e+01 2.255446081341182563e+01 2.144977978656901030e+01
2.510514957684278770e+01 2.377567133679827549e+01 2.255446081341182563e+01
2.652877909612850971e+01 2.510514957684278770e+01 2.377567133679827549e+01
2.802577074288570458e+01 2.652877909612850971e+01 2.510514957684278770e+01
2.956819875073866299e+01 2.802577074288570458e+01 2.652877909612850971e+01
3.112109583006782998e+01 2.956819875073866299e+01 2.802577074288570458e+01
3.264330489122675516e+01 3.112109583006782998e+01 2.956819875073866299e+01
3.408922798538030463e+01 3.264330489122675516e+01 3.112109583006782998e+01
3.541149525093501893e+01 3.408922798538030463e+01 3.264330489122675516e+01
3.656440279519680558e+01 3.541149525093501893e+01 3.408922798538030463e+01
3.750776660100840587e+01 3.656440279519680558e+01 3.541149525093501893e+01
3.821066204417021339e+01 3.750776660100840587e+01 3.656440279519680558e+01
3.865443053989297795e+01 3.821066204417021339e+01 3.750776660100840587e+01
3.883438992297196535e+01 3.865443053989297795e+01 3.821066204417021339e+01
3.875989712780306462e+01 3.883438992297196535e+01 3.865443053989297795e+01
3.845273685422385768e+01 3.875989712780306462e+01 3.883438992297196535e+01
3.794415513978478316e+01 3.845273685422385768e+01 3.875989712780306462e+01
3.727111489646492259e+01 3.794415513978478316e+01 3.845273685422385768e+01
3.647244603331942869e+01 3.727111489646492259e+01 3.794415513978478316e+01
3.558548323076946218e+01 3.647244603331942869e+01 3.727111489646492259e+01
3.464357946921769837e+01 3.558548323076946218e+01 3.647244603331942869e+01
3.367463558422983283e+01 3.464357946921769837e+01 3.558548323076946218e+01
3.270057230466201048e+01 3.367463558422983283e+01 3.464357946921769837e+01
3.173753613133168372e+01 3.270057230466201048e+01 3.367463558422983283e+01
3.079658113266281561e+01 3.173753613133168372e+01 3.270057230466201048e+01
2.988458582804108232e+01 3.079658113266281561e+01 3.173753613133168372e+01
2.900521836230630868e+01 2.988458582804108232e+01 3.079658113266281561e+01
2.815982773681930595e+01 2.900521836230630868e+01 2.988458582804108232e+01
2.734819667489831829e+01 2.815982773681930595e+01 2.900521836230630868e+01
2.656913492767382934e+01 2.734819667489831829e+01 2.815982773681930595e+01
2.582091944172481135e+01 2.656913492767382934e+01 2.734819667489831829e+01
2.510160241351831445e+01 2.582091944172481135e+01 2.656913492767382934e+01
2.440921363190920346e+01 2.510160241351831445e+01 2.582091944172481135e+01
2.374188320858906209e+01 2.440921363190920346e+01 2.510160241351831445e+01
2.309790754776270560e+01 2.374188320858906209e+01 2.440921363190920346e+01
2.247577704113329489e+01 2.309790754776270560e+01 2.374188320858906209e+01
2.187417957513234867e+01 2.247577704113329489e+01 2.309790754776270560e+01
2.129199005283607704e+01 2.187417957513234867e+01 2.247577704113329489e+01
2.072825297155845448e+01 2.129199005283607704e+01 2.187417957513234867e+01
2.018216267292989130e+01 2.072825297155845448e+01 2.129199005283607704e+01
1.965304411337804424e+01 2.018216267292989130e+01 2.072825297155845448e+01
1.914033577098548733e+01 1.965304411337804424e+01 2.018216267292989130e+01
1.864357548825281796e+01 1.914033577098548733e+01 1.965304411337804424e+01
1.816238954100558090e+01 1.864357548825281796e+01 1.914033577098548733e+01
1.769648493248082488e+01 1.816238954100558090e+01 1.864357548825281796e+01
1.724564476936487623e+01 1.769648493248082488e+01 1.816238954100558090e+01
1.680972653196736033e+01 1.724564476936487623e+01 1.769648493248082488e+01
1.638866306736706946e+01 1.680972653196736033e+01 1.724564476936487623e+01
1.598246618742022562e+01 1.638866306736706946e+01 1.680972653196736033e+01
1.559123282683511391e+01 1.598246618742022562e+01 1.638866306736706946e+01
1.521515380017119412e+01 1.559123282683511391e+01 1.598246618742022562e+01
1.485452528495335400e+01 1.521515380017119412e+01 1.559123282683511391e+01
1.450976324815602325e+01 1.485452528495335400e+01 1.521515380017119412e+01
1.418142112368143692e+01 1.450976324815602325e+01 1.485452528495335400e+01
1.387021113827588081e+01 1.418142112368143692e+01 1.450976324815602325e+01
1.357702977150266932e+01 1.387021113827588081e+01 1.418142112368143692e+01
1.330298791981541662e+01 1.357702977150266932e+01 1.387021113827588081e+01
1.304944641149493201e+01 1.330298791981541662e+01 1.357702977150266932e+01
1.281805758141141993e+01 1.304944641149493201e+01 1.330298791981541662e+01
1.261081365126842968e+01 1.281805758141141993e+01 1.304944641149493201e+01
1.243010265530623926e+01 1.261081365126842968e+01 1.281805758141141993e+01
1.227877257835357838e+01 1.243010265530623926e+01 1.261081365126842968e+01
1.216020419644320860e+01 1.227877257835357838e+01 1.243010265530623926e+01
1.207839277886296614e+01 1.216020419644320860e+01 1.227877257835357838e+01
1.203803825389960380e+01 1.207839277886296614e+01 1.216020419644320860e+01
1.204464256326345861e+01 1.203803825389960380e+01 1.207839277886296614e+01
1.210461160667570368e+01 1.204464256326345861e+01 1.203803825389960380e+01
1.222535724821783809e+01 1.210461160667570368e+01 1.204464256326345861e+01
1.241539212411136184e+01 1.222535724821783809e+01 1.210461160667570368e+01
1.268440623296107894e+01 1.241539212411136184e+01 1.222535724821783809e+01
1.304330927152022923e+01 1.268440623296107894e+01 1.241539212411136184e+01
1.350421620728736016e+01 1.304330927152022923e+01 1.268440623296107894e+01
1.408034558445357831e+01 1.350421620728736016e+01 1.304330927152022923e+01
1.478579074591954878e+01 1.408034558445357831e+01 1.350421620728736016e+01
1.563511423072563211e+01 1.478579074591954878e+01 1.408034558445357831e+01
1.664270662124626554e+01 1.563511423072563211e+01 1.478579074591954878e+01
1.782184588187086405e+01 1.664270662124626554e+01 1.563511423072563211e+01
1.918339628811230924e+01 1.782184588187086405e+01 1.664270662124626554e+01
2.073410396490924867e+01 1.918339628811230924e+01 1.782184588187086405e+01
2.247448725455318908e+01 2.073410396490924867e+01 1.918339628811230924e+01
2.439639360918881295e+01 2.247448725455318908e+01 2.073410396490924867e+01
2.648040688022307165e+01 2.439639360918881295e+01 2.247448725455318908e+01
2.869343795802112140e+01 2.648040688022307165e+01 2.439639360918881295e+01
3.098699958438552216e+01 2.869343795802112140e+01 2.648040688022307165e+01
3.329680997270201459e+01 3.098699958438552216e+01 2.869343795802112140e+01
3.554441866025543106e+01 3.329680997270201459e+01 3.098699958438552216e+01
3.764141300068443030e+01 3.554441866025543106e+01 3.329680997270201459e+01
3.949637091309750048e+01 3.764141300068443030e+01 3.554441866025543106e+01
4.102407075909290057e+01 3.949637091309750048e+01 3.764141300068443030e+01
4.215567548028658251e+01 4.102407075909290057e+01 3.949637091309750048e+01
4.284794157339963050e+01 4.215567548028658251e+01 4.102407075909290057e+01
4.308930050317611204e+01 4.284794157339963050e+01 4.215567548028658251e+01
4.290115957510703737e+01 4.308930050317611204e+01 4.284794157339963050e+01
4.233392783368361023e+01 4.290115957510703737e+01 4.308930050317611204e+01
4.145870381994600962e+01 4.233392783368361023e+01 4.290115957510703737e+01
4.035669327655412530e+01 4.145870381994600962e+01 4.233392783368361023e+01
3.910880574631870843e+01 4.035669327655412530e+01 4.145870381994600962e+01
3.778743195615850681e+01 3.910880574631870843e+01 4.035669327655412530e+01
3.645143430972826337e+01 3.778743195615850681e+01 3.910880574631870843e+01
3.514435911238236088e+01 3.645143430972826337e+01 3.778743195615850681e+01
3.389516547629067844e+01 3.514435911238236088e+01 3.645143430972826337e+01
3.272048628667933201e+01 3.389516547629067844e+01 3.514435911238236088e+01
3.162750888109609093e+01 3.272048628667933201e+01 3.389516547629067844e+01
3.061681799062041875e+01 3.162750888109609093e+01 3.272048628667933201e+01
2.968482985553494657e+01 3.061681799062041875e+01 3.162750888109609093e+01
2.882567702586175074e+01 2.968482985553494657e+01 3.061681799062041875e+01
2.803255132090887614e+01 2.882567702586175074e+01 2.968482985553494657e+01
2.729858712860751524e+01 2.803255132090887614e+01 2.882567702586175074e+01
2.661739127817110528e+01 2.729858712860751524e+01 2.803255132090887614e+01
2.598332110570382270e+01 2.661739127817110528e+01 2.729858712860751524e+01
2.539159505441847031e+01 2.598332110570382270e+01 2.661739127817110528e+01
2.483829983324324786e+01 2.539159505441847031e+01 2.598332110570382270e+01
2.432033960673638262e+01 2.483829983324324786e+01 2.539159505441847031e+01
2.383535770892395433e+01 2.432033960673638262e+01 2.483829983324324786e+01
2.338165016972270749e+01 2.383535770892395433e+01 2.432033960673638262e+01
2.295808241818907192e+01 2.338165016972270749e+01 2.383535770892395433e+01
2.256401517567080006e+01 2.295808241818907192e+01 2.338165016972270749e+01
2.219924209256003422e+01 2.256401517567080006e+01 2.295808241818907192e+01
2.186393954691853025e+01 2.219924209256003422e+01 2.256401517567080006e+01
2.155862777428113830e+01 2.186393954691853025e+01 2.219924209256003422e+01
2.128414181453947407e+01 2.155862777428113830e+01 2.186393954691853025e+01
2.104161041653689779e+01 2.128414181453947407e+01 2.155862777428113830e+01
2.083244087697366709e+01 2.104161041653689779e+01 2.128414181453947407e+01
2.065830770182920517e+01 2.083244087697366709e+01 2.104161041653689779e+01
2.052114289671803249e+01 2.065830770182920517e+01 2.083244087697366709e+01
2.042312557440473597e+01 2.052114289671803249e+01 2.065830770182920517e+01
2.036666838924534773e+01 2.042312557440473597e+01 2.052114289671803249e+01
2.035439806102579041e+01 2.036666838924534773e+01 2.042312557440473597e+01
2.038912694001955828e+01 2.035439806102579041e+01 2.036666838924534773e+01
2.047381221166541820e+01 2.038912694001955828e+01 2.035439806102579041e+01
2.061149898173573547e+01 2.047381221166541820e+01 2.038912694001955828e+01
2.080524318254288474e+01 2.061149898173573547e+01 2.047381221166541820e+01
2.105801008707448219e+01 2.080524318254288474e+01 2.061149898173573547e+01
2.137254433384626040e+01 2.105801008707448219e+01 2.080524318254288474e+01
2.175120791022293432e+01 2.137254433384626040e+01 2.105801008707448219e+01
2.219578371027584751e+01 2.175120791022293432e+01 2.137254433384626040e+01
2.270724429299580294e+01 2.219578371027584751e+01 2.175120791022293432e+01
2.328548853428257814e+01 2.270724429299580294e+01 2.219578371027584751e+01
2.392905316083925271e+01 2.328548853428257814e+01 2.270724429299580294e+01
2.463481172797715857e+01 2.392905316083925271e+01 2.328548853428257814e+01
2.539768029666220528e+01 2.463481172797715857e+01 2.392905316083925271e+01
2.621035639580140852e+01 2.539768029666220528e+01 2.463481172797715857e+01
2.706312491532155562e+01 2.621035639580140852e+01 2.539768029666220528e+01
2.794376997251812611e+01 2.706312491532155562e+01 2.621035639580140852e+01
2.883763370248902191e+01 2.794376997251812611e+01 2.706312491532155562e+01
2.972785930156102552e+01 2.883763370248902191e+01 2.794376997251812611e+01
3.059584467885047587e+01 2.972785930156102552e+01 2.883763370248902191e+01
3.142191378624674769e+01 3.059584467885047587e+01 2.972785930156102552e+01
3.218618574274399435e+01 3.142191378624674769e+01 3.059584467885047587e+01
3.286959008827240325e+01 3.218618574274399435e+01 3.142191378624674769e+01
3.345494507649153348e+01 3.286959008827240325e+01 3.218618574274399435e+01
3.392799172992903323e+01 3.345494507649153348e+01 3.286959008827240325e+01
3.427826650150851862e+01 3.392799172992903323e+01 3.345494507649153348e+01
3.449970491414863005e+01 3.427826650150851862e+01 3.392799172992903323e+01
3.459089851077666822e+01 3.449970491414863005e+01 3.427826650150851862e+01
3.455497362914608317e+01 3.459089851077666822e+01 3.449970491414863005e+01
3.439911397652253555e+01 3.455497362914608317e+01 3.459089851077666822e+01
3.413379832856128360e+01 3.439911397652253555e+01 3.455497362914608317e+01
3.377185942908803895e+01 3.413379832856128360e+01 3.439911397652253555e+01
3.332748388034353582e+01 3.377185942908803895e+01 3.413379832856128360e+01
3.281526476508704349e+01 3.332748388034353582e+01 3.377185942908803895e+01
3.224939356816713598e+01 3.281526476508704349e+01 3.332748388034353582e+01
3.164304359095768149e+01 3.224939356816713598e+01 3.281526476508704349e+01
3.100796193372389098e+01 3.164304359095768149e+01 3.224939356816713598e+01
3.035425790906080579e+01 3.100796193372389098e+01 3.164304359095768149e+01
2.969035607296190094e+01 3.035425790906080579e+01 3.100796193372389098e+01
2.902307252042258057e+01 2.969035607296190094e+01 3.035425790906080579e+01
2.835777209042099756e+01 2.902307252042258057e+01 2.969035607296190094e+01
2.769856897953327035e+01 2.835777209042099756e+01 2.902307252042258057e+01
2.704854118720867007e+01 2.769856897953327035e+01 2.835777209042099756e+01
2.640993793266098066e+01 2.704854118720867007e+01 2.769856897953327035e+01
2.578436717239119602e+01 2.640993793266098066e+01 2.704854118720867007e+01
2.517295681555983933e+01 2.578436717239119602e+01 2.640993793266098066e+01
2.457648794846345908e+01 2.517295681555983933e+01 2.578436717239119602e+01
2.399550146121390526e+01 2.457648794846345908e+01 2.517295681555983933e+01
2.343038121873875923e+01 2.399550146121390526e+01 2.457648794846345908e+01
2.288141768439255230e+01 2.343038121873875923e+01 2.399550146121390526e+01
2.234885601291704660e+01 2.288141768439255230e+01 2.343038121873875923e+01
2.183293234519084081e+01 2.234885601291704660e+01 2.288141768439255230e+01
2.133390155612448069e+01 2.183293234519084081e+01 2.234885601291704660e+01
2.085205916192322917e+01 2.133390155612448069e+01 2.183293234519084081e+01
2.038775956537078571e+01 2.085205916192322917e+01 2.133390155612448069e+01
1.994143235159744521e+01 2.038775956537078571e+01 2.085205916192322917e+01
1.951359795990055090e+01 1.994143235159744521e+01 2.038775956537078571e+01
1.910488375105014924e+01 1.951359795990055090e+01 1.994143235159744521e+01
1.871604125602459945e+01 1.910488375105014924e+01 1.951359795990055090e+01
1.834796521818137194e+01 1.871604125602459945e+01 1.910488375105014924e+01
1.800171491117374600e+01 1.834796521818137194e+01 1.871604125602459945e+01
1.767853811338567382e+01 1.800171491117374600e+01 1.834796521818137194e+01
1.737989802984663967e+01 1.767853811338567382e+01 1.800171491117374600e+01
1.710750335751075113e+01 1.737989802984663967e+01 1.767853811338567382e+01
1.686334157119172517e+01 1.710750335751075113e+01 1.737989802984663967e+01
1.664971534485591320e+01 1.686334157119172517e+01 1.710750335751075113e+01
1.646928179251874269e+01 1.664971534485591320e+01 1.686334157119172517e+01
1.632509388621704360e+01 1.646928179251874269e+01 1.664971534485591320e+01
1.622064295136058121e+01 1.632509388621704360e+01 1.646928179251874269e+01
1.615990051186062004e+01 1.622064295136058121e+01 1.632509388621704360e+01
1.614735691243780380e+01 1.615990051186062004e+01 1.622064295136058121e+01
1.618805303290457687e+01 1.614735691243780380e+01 1.615990051186062004e+01
1.628759997884943189e+01 1.618805303290457687e+01 1.614735691243780380e+01
1.645217984406224687e+01 1.628759997884943189e+01 1.618805303290457687e+01
1.668851847571120928e+01 1.645217984406224687e+01 1.628759997884943189e+01
1.700381866600371694e+01 1.668851847571120928e+01 1.645217984406224687e+01
1.740563946138212259e+01 1.700381866600371694e+01 1.668851847571120928e+01
1.790170457595964493e+01 1.740563946138212259e+01 1.700381866600371694e+01
1.849962067552120359e+01 1.790170457595964493e+01 1.740563946138212259e+01
1.920648529514862091e+01 1.849962067552120359e+01 1.790170457595964493e+01
2.002836544908848282e+01 1.920648529514862091e+01 1.849962067552120359e+01
2.096963305204989325e+01 2.002836544908848282e+01 1.920648529514862091e+01
2.203215389490168974e+01 2.096963305204989325e+01 2.002836544908848282e+01
2.321434501446096021e+01 2.203215389490168974e+01 2.096963305204989325e+01
2.451014240022306723e+01 2.321434501446096021e+01 2.203215389490168974e+01
2.590795740317061302e+01 2.451014240022306723e+01 2.321434501446096021e+01
2.738974382958061682e+01 2.590795740317061302e+01 2.451014240022306723e+01
2.893034254030232333e+01 2.738974382958061682e+01 2.590795740317061302e+01
3.049730547826416682e+01 2.893034254030232333e+01 2.738974382958061682e+01
3.205141052983447025e+01 3.049730547826416682e+01 2.893034254030232333e+01
3.354804407518923171e+01 3.205141052983447025e+01 3.049730547826416682e+01
3.493953425753352349e+01 3.354804407518923171e+01 3.205141052983447025e+01
3.617836161622926738e+01 3.493953425753352349e+01 3.354804407518923171e+01
3.722097282101085369e+01 3.617836161622926738e+01 3.493953425753352349e+01
3.803172195799363209e+01 3.722097282101085369e+01 3.617836161622926738e+01
3.858632638987003105e+01 3.803172195799363209e+01 3.722097282101085369e+01
3.887421491145821761e+01 3.858632638987003105e+01 3.803172195799363209e+01
3.889929951356680249e+01 3.887421491145821761e+01 3.858632638987003105e+01
3.867899860373000109e+01 3.889929951356680249e+01 3.887421491145821761e+01
3.824170056335645285e+01 3.867899860373000109e+01 3.889929951356680249e+01
3.762317119118184650e+01 3.824170056335645285e+01 3.867899860373000109e+01
3.686257994846015862e+01 3.762317119118184650e+01 3.824170056335645285e+01
3.599880677287612230e+01 3.686257994846015862e+01 3.762317119118184650e+01
3.506752168640354483e+01 3.599880677287612230e+01 3.686257994846015862e+01
3.409928044994564544e+01 3.506752168640354483e+01 3.599880677287612230e+01
3.311863756215555554e+01 3.409928044994564544e+01 3.506752168640354483e+01
3.214410428240421425e+01 3.311863756215555554e+01 3.409928044994564544e+01
3.118869588981729279e+01 3.214410428240421425e+01 3.311863756215555554e+01
3.026080746900546359e+01 3.118869588981729279e+01 3.214410428240421425e+01
2.936520257561158331e+01 3.026080746900546359e+01 3.118869588981729279e+01
2.850396441885772703e+01 2.936520257561158331e+01 3.026080746900546359e+01
2.767732290739266787e+01 2.850396441885772703e+01 2.936520257561158331e+01
2.688432148832030677e+01 2.767732290739266787e+01 2.850396441885772703e+01
2.612332190087334638e+01 2.688432148832030677e+01 2.767732290739266787e+01
2.539236444922557467e+01 2.612332190087334638e+01 2.688432148832030677e+01
2.468940989004829945e+01 2.539236444922557467e+01 2.612332190087334638e+01
2.401249041477020185e+01 2.468940989004829945e+01 2.539236444922557467e+01
2.335979465292689738e+01 2.401249041477020185e+01 2.468940989004829945e+01
2.272970735110336093e+01 2.335979465292689738e+01 2.401249041477020185e+01
2.212081976187838706e+01 2.272970735110336093e+01 2.335979465292689738e+01
2.153192254464582334e+01 2.212081976187838706e+01 2.272970735110336093e+01
2.096198945226523236e+01 2.153192254464582334e+01 2.212081976187838706e+01
2.041015732333033839e+01 2.096198945226523236e+01 2.153192254464582334e+01
1.987570585917064747e+01 2.041015732333033839e+01 2.096198945226523236e+01
1.935803922231602670e+01 1.987570585917064747e+01 2.041015732333033839e+01
1.885667052157839407e+01 1.935803922231602670e+01 1.987570585917064747e+01
1.837120963021638431e+01 1.885667052157839407e+01 1.935803922231602670e+01
1.790135441868327959e+01 1.837120963021638431e+01 1.885667052157839407e+01
1.744688529394027299e+01 1.790135441868327959e+01 1.837120963021638431e+01
1.700766286440217812e+01 1.744688529394027299e+01 1.790135441868327959e+01
1.658362855087576904e+01 1.700766286440217812e+01 1.744688529394027299e+01
1.617480801003876323e+01 1.658362855087576904e+01 1.700766286440217812e+01
1.578131730868883409e+01 1.617480801003876323e+01 1.658362855087576904e+01
1.540337187194961288e+01 1.578131730868883409e+01 1.617480801003876323e+01
1.504129831959820507e+01 1.540337187194961288e+01 1.578131730868883409e+01
1.469554939762400281e+01 1.504129831959820507e+01 1.540337187194961288e+01
1.436672230481700652e+01 1.469554939762400281e+01 1.504129831959820507e+01
1.405558080511870855e+01 1.436672230481700652e+01 1.469554939762400281e+01
1.376308160394478541e+01 1.405558080511870855e+01 1.436672230481700652e+01
1.349040554791012170e+01 1.376308160394478541e+01 1.405558080511870855e+01
1.323899427752375502e+01 1.349040554791012170e+01 1.376308160394478541e+01
1.301059301349422448e+01 1.323899427752375502e+01 1.349040554791012170e+01
1.280730017675100285e+01 1.301059301349422448e+01 1.323899427752375502e+01
1.263162451119923624e+01 1.280730017675100285e+01 1.301059301349422448e+01
1.248655026883848684e+01 1.263162451119923624e+01 1.280730017675100285e+01
1.237561078957707217e+01 1.248655026883848684e+01 1.263162451119923624e+01
1.230297040755402271e+01 1.237561078957707217e+01 1.248655026883848684e+01
1.227351396650897009e+01 1.230297040755402271e+01 1.237561078957707217e+01
1.229294222799643777e+01 1.227351396650897009e+01 1.230297040755402271e+01
1.236786997744028760e+01 1.229294222799643777e+01 1.227351396650897009e+01
1.250592151081838210e+01 1.236786997744028760e+01 1.229294222799643777e+01
1.271581522469767656e+01 1.250592151081838210e+01 1.236786997744028760e+01
1.300742501979617138e+01 1.271581522469767656e+01 1.250592151081838210e+01
1.339180095640630341e+01 1.300742501979617138e+01 1.271581522469767656e+01
1.388112492628805761e+01 1.339180095640630341e+01 1.300742501979617138e+01
1.448856905268590012e+01 1.388112492628805761e+01 1.339180095640630341e+01
1.522801545120320554e+01 1.448856905268590012e+01 1.388112492628805761e+01
1.611358681260804815e+01 1.522801545120320554e+01 1.448856905268590012e+01
1.715892985990067388e+01 1.611358681260804815e+01 1.522801545120320554e+01
1.837619127700134314e+01 1.715892985990067388e+01 1.611358681260804815e+01
1.977463312239324011e+01 1.837619127700134314e+01 1.715892985990067388e+01
2.135885882550502757e+01 1.977463312239324011e+01 1.837619127700134314e+01
2.312666981282321998e+01 2.135885882550502757e+01 1.977463312239324011e+01
2.506665449705887383e+01 2.312666981282321998e+01 2.135885882550502757e+01
2.715572966114290665e+01 2.506665449705887383e+01 2.312666981282321998e+01
2.935700299282099834e+01 2.715572966114290665e+01 2.506665449705887383e+01
3.161848059155159163e+01 2.935700299282099834e+01 2.715572966114290665e+01
3.387325592614737957e+01 3.161848059155159163e+01 2.935700299282099834e+01
3.604181383149094842e+01 3.387325592614737957e+01 3.161848059155159163e+01
3.803688286890527337e+01 3.604181383149094842e+01 3.387325592614737957e+01
3.977081853686792812e+01 3.803688286890527337e+01 3.604181383149094842e+01
4.116482777196721088e+01 3.977081853686792812e+01 3.803688286890527337e+01
4.215860899968451037e+01 4.116482777196721088e+01 3.977081853686792812e+01
4.271845908569287786e+01 4.215860899968451037e+01 4.116482777196721088e+01
4.284189059629543550e+01 4.271845908569287786e+01 4.215860899968451037e+01
4.255746712664123521e+01 4.284189059629543550e+01 4.271845908569287786e+01
4.191976607117213405e+01 4.255746712664123521e+01 4.284189059629543550e+01
4.100068875410801184e+01 4.191976607117213405e+01 4.255746712664123521e+01
3.987923154627177524e+01 4.100068875410801184e+01 4.191976607117213405e+01
3.863197266518240980e+01 3.987923154627177524e+01 4.100068875410801184e+01
3.732595014027096880e+01 3.863197266518240980e+01 3.987923154627177524e+01
3.601465110128975766e+01 3.732595014027096880e+01 3.863197266518240980e+01
3.473692734562716566e+01 3.601465110128975766e+01 3.732595014027096880e+01
3.351808206940246748e+01 3.473692734562716566e+01 3.601465110128975766e+01
3.237219892226138995e+01 3.351808206940246748e+01 3.473692734562716566e+01
3.130490295007701107e+01 3.237219892226138995e+01 3.351808206940246748e+01
3.031599563683066378e+01 3.130490295007701107e+01 3.237219892226138995e+01
2.940166577673475246e+01 3.031599563683066378e+01 3.130490295007701107e+01
2.855617724789303935e+01 2.940166577673475246e+01 3.031599563683066378e+01
2.777305788251608476e+01 2.855617724789303935e+01 2.940166577673475246e+01
2.704587280331633536e+01 2.777305788251608476e+01 2.855617724789303935e+01
2.636868202764809510e+01 2.704587280331633536e+01 2.777305788251608476e+01
2.573627512166498121e+01 2.636868202764809510e+01 2.704587280331633536e+01
2.514425879960299426e+01 2.573627512166498121e+01 2.636868202764809510e+01
2.458905458536603916e+01 2.514425879960299426e+01 2.573627512166498121e+01
2.406784686651885963e+01 2.458905458536603916e+01 2.514425879960299426e+01
2.357850825330460154e+01 2.406784686651885963e+01 2.458905458536603916e+01
2.311951917684901758e+01 2.357850825330460154e+01 2.406784686651885963e+01
2.268989162838222029e+01 2.311951917684901758e+01 2.357850825330460154e+01
2.228910220644172568e+01 2.268989162838222029e+01 2.311951917684901758e+01
2.191703658802005350e+01 2.228910220644172568e+01 2.268989162838222029e+01
2.157394566459745988e+01 2.191703658802005350e+01 2.228910220644172568e+01
2.126041249422080526e+01 2.157394566459745988e+01 2.191703658802005350e+01
2.097732862928662811e+01 2.126041249422080526e+01 2.157394566459745988e+01
2.072587808244392349e+01 2.097732862928662811e+01 2.126041249422080526e+01
2.050752704856121866e+01 2.072587808244392349e+01 2.097732862928662811e+01
2.032401741292278174e+01 2.050752704856121866e+01 2.072587808244392349e+01
2.017736198090988964e+01 2.032401741292278174e+01 2.050752704856121866e+01
2.006983922141129639e+01 2.017736198090988964e+01 2.032401741292278174e+01
2.000398510082667869e+01 2.006983922141129639e+01 2.017736198090988964e+01
1.998257928591165111e+01 2.000398510082667869e+01 2.006983922141129639e+01
2.000862261360490280e+01 1.998257928591165111e+01 2.000398510082667869e+01
2.008530228024481801e+01 2.000862261360490280e+01 1.998257928591165111e+01
2.021594072489527605e+01 2.008530228024481801e+01 2.000862261360490280e+01
2.040392372895450279e+01 2.021594072489527605e+01 2.008530228024481801e+01
2.065260291446029584e+01 2.040392372895450279e+01 2.021594072489527605e+01
2.096516772240343585e+01 2.065260291446029584e+01 2.040392372895450279e+01
2.134448226050947994e+01 2.096516772240343585e+01 2.065260291446029584e+01
2.179288334497150714e+01 2.134448226050947994e+01 2.096516772240343585e+01
2.231193788077943196e+01 2.179288334497150714e+01 2.134448226050947994e+01
2.290216070815683125e+01 2.231193788077943196e+01 2.179288334497150714e+01
2.356269844122902057e+01 2.290216070815683125e+01 2.231193788077943196e+01
2.429099079436166519e+01 2.356269844122902057e+01 2.290216070815683125e+01
2.508242838122747642e+01 2.429099079436166519e+01 2.356269844122902057e+01
2.593003458948374629e+01 2.508242838122747642e+01 2.429099079436166519e+01
2.682420800093805369e+01 2.593003458948374629e+01 2.508242838122747642e+01
2.775256946589941620e+01 2.682420800093805369e+01 2.593003458948374629e+01
2.869996226642483705e+01 2.775256946589941620e+01 2.682420800093805369e+01
2.964865230467853152e+01 2.869996226642483705e+01 2.775256946589941620e+01
3.057876544002067476e+01 2.964865230467853152e+01 2.869996226642483705e+01
3.146897924777306699e+01 3.057876544002067476e+01 2.964865230467853152e+01
3.229745657325315022e+01 3.146897924777306699e+01 3.057876544002067476e+01
3.304297090644275414e+01 3.229745657325315022e+01 3.146897924777306699e+01
3.368613445217779656e+01 3.304297090644275414e+01 3.229745657325315022e+01
3.421060703508421597e+01 3.368613445217779656e+01 3.304297090644275414e+01
3.460414678778132469e+01 3.421060703508421597e+01 3.368613445217779656e+01
3.485936930850886739e+01 3.460414678778132469e+01 3.421060703508421597e+01
3.497411337989147029e+01 3.485936930850886739e+01 3.460414678778132469e+01
3.495136456713347428e+01 3.497411337989147029e+01 3.485936930850886739e+01
3.479875275166637749e+01 3.495136456713347428e+01 3.497411337989147029e+01
3.452770170335734434e+01 3.479875275166637749e+01 3.495136456713347428e+01
3.415235433247296726e+01 3.452770170335734434e+01 3.479875275166637749e+01
3.368841717619664422e+01 3.415235433247296726e+01 3.452770170335734434e+01
3.315206013052074496e+01 3.368841717619664422e+01 3.415235433247296726e+01
3.255897774807818479e+01 3.315206013052074496e+01 3.368841717619664422e+01
3.192367649147006503e+01 3.255897774807818479e+01 3.315206013052074496e+01
3.125900901895375483e+01 3.192367649147006503e+01 3.255897774807818479e+01
3.057594052057148915e+01 3.125900901895375483e+01 3.192367649147006503e+01
2.988350803697240821e+01 3.057594052057148915e+01 3.125900901895375483e+01
2.918892233897938837e+01 2.988350803697240821e+01 3.057594052057148915e+01
2.849776121920757532e+01 2.918892233897938837e+01 2.988350803697240821e+01
2.781420947382340358e+01 2.849776121920757532e+01 2.918892233897938837e+01
2.714131087632142325e+01 2.781420947382340358e+01 2.849776121920757532e+01
2.648120821938468694e+01 2.714131087632142325e+01 2.781420947382340358e+01
2.583535717915362184e+01 2.648120821938468694e+01 2.714131087632142325e+01
2.520470742843010470e+01 2.583535717915362184e+01 2.648120821938468694e+01
2.458984987915190246e+01 2.520470742843010470e+01 2.583535717915362184e+01
2.399113238269133674e+01 2.458984987915190246e+01 2.520470742843010470e+01
2.340874806902995431e+01 2.399113238269133674e+01 2.458984987915190246e+01
2.284280121344090730e+01 2.340874806902995431e+01 2.399113238269133674e+01
2.229335548558312752e+01 2.284280121344090730e+01 2.340874806902995431e+01
2.176046897998016405e+01 2.229335548558312752e+01 2.284280121344090730e+01
2.124421977785774729e+01 2.176046897998016405e+01 2.229335548558312752e+01
2.074472509848672530e+01 2.124421977785774729e+01 2.176046897998016405e+01
2.026215645213895300e+01 2.074472509848672530e+01 2.124421977785774729e+01
1.979675265103805515e+01 2.026215645213895300e+01 2.074472509848672530e+01
1.934883208466798621e+01 1.979675265103805515e+01 2.026215645213895300e+01
1.891880531923013820e+01 1.934883208466798621e+01 1.979675265103805515e+01
1.850718882611295513e+01 1.891880531923013820e+01 1.934883208466798621e+01
1.811462046490433409e+01 1.850718882611295513e+01 1.891880531923013820e+01
1.774187722556490243e+01 1.811462046490433409e+01 1.850718882611295513e+01
1.738989565517013602e+01 1.774187722556490243e+01 1.811462046490433409e+01
1.705979534135442321e+01 1.738989565517013602e+01 1.774187722556490243e+01
1.675290578221858695e+01 1.705979534135442321e+01 1.738989565517013602e+01
1.647079692600436829e+01 1.675290578221858695e+01 1.705979534135442321e+01
1.621531359733213051e+01 1.647079692600436829e+01 1.675290578221858695e+01
1.598861392205632725e+01 1.621531359733213051e+01 1.647079692600436829e+01
1.579321169798201829e+01 1.598861392205632725e+01 1.621531359733213051e+01
1.563202240676924148e+01 1.579321169798201829e+01 1.598861392205632725e+01
1.550841218950519185e+01 1.563202240676924148e+01 1.579321169798201829e+01
1.542624857258195803e+01 1.550841218950519185e+01 1.563202240676924148e+01
1.538995098038688880e+01 1.542624857258195803e+01 1.550841218950519185e+01
1.540453804642585389e+01 1.538995098038688880e+01 1.542624857258195803e+01
1.547566736726279046e+01 1.540453804642585389e+01 1.538995098038688880e+01
1.560966156489535450e+01 1.547566736726279046e+01 1.540453804642585389e+01
1.581351227339414400e+01 1.560966156489535450e+01 1.547566736726279046e+01
1.609485091504772569e+01 1.581351227339414400e+01 1.560966156489535450e+01
1.646187191268721861e+01 1.609485091504772569e+01 1.581351227339414400e+01
1.692319044379236459e+01 1.646187191268721861e+01 1.609485091504772569e+01
1.748761330782715717e+01 1.692319044379236459e+01 1.646187191268721861e+01
1.816379855778032493e+01 1.748761330782715717e+01 1.692319044379236459e+01
1.895977823327115885e+01 1.816379855778032493e+01 1.748761330782715717e+01
1.988232030912735127e+01 1.895977823327115885e+01 1.816379855778032493e+01
2.093611286624881274e+01 1.988232030912735127e+01 1.895977823327115885e+01
2.212276799076747480e+01 2.093611286624881274e+01 1.988232030912735127e+01
2.343966763317990143e+01 2.212276799076747480e+01 2.093611286624881274e+01
2.487871062168745340e+01 2.343966763317990143e+01 2.212276799076747480e+01
2.642506934456724110e+01 2.487871062168745340e+01 2.343966763317990143e+01
2.805612270487593918e+01 2.642506934456724110e+01 2.487871062168745340e+01
2.974078945040865918e+01 2.805612270487593918e+01 2.642506934456724110e+01
3.143952631495628225e+01 2.974078945040865918e+01 2.805612270487593918e+01
3.310525538363725673e+01 3.143952631495628225e+01 2.974078945040865918e+01
3.468541939851098732e+01 3.310525538363725673e+01 3.143952631495628225e+01
3.612521447760284588e+01 3.468541939851098732e+01 3.310525538363725673e+01
3.737182009231679558e+01 3.612521447760284588e+01 3.468541939851098732e+01
3.837917294236042665e+01 3.737182009231679558e+01 3.612521447760284588e+01
3.911258781413861385e+01 3.837917294236042665e+01 3.737182009231679558e+01
3.955240828649726126e+01 3.911258781413861385e+01 3.837917294236042665e+01
3.969595115386516682e+01 3.955240828649726126e+01 3.911258781413861385e+01
3.955730898161235132e+01 3.969595115386516682e+01 3.955240828649726126e+01
3.916502777751905029e+01 3.955730898161235132e+01 3.969595115386516682e+01
3.855814247274695106e+01 3.916502777751905029e+01 3.955730898161235132e+01
3.778137790691652498e+01 3.855814247274695106e+01 3.916502777751905029e+01
3.688040860639139140e+01 3.778137790691652498e+01 3.855814247274695106e+01
3.589791572363928651e+01 3.688040860639139140e+01 3.778137790691652498e+01
3.487087095699889971e+01 3.589791572363928651e+01 3.688040860639139140e+01
3.382913883034785130e+01 3.487087095699889971e+01 3.589791572363928651e+01
3.279522304549704614e+01 3.382913883034785130e+01 3.487087095699889971e+01
3.178483817193736627e+01 3.279522304549704614e+01 3.382913883034785130e+01
3.080795943848204743e+01 3.178483817193736627e+01 3.279522304549704614e+01
2.987005387008840884e+01 3.080795943848204743e+01 3.178483817193736627e+01
2.897328195457783551e+01 2.987005387008840884e+01 3.080795943848204743e+01
2.811754671465274313e+01 2.897328195457783551e+01 2.987005387008840884e+01
2.730133783278774828e+01 2.811754671465274313e+01 2.897328195457783551e+01
2.652236647652317814e+01 2.730133783278774828e+01 2.811754671465274313e+01
2.577801368524124825e+01 2.652236647652317814e+01 2.730133783278774828e+01
2.506562687184736404e+01 2.577801368524124825e+01 2.652236647652317814e+01
2.438270076114160290e+01 2.506562687184736404e+01 2.577801368524124825e+01
2.372697547136628415e+01 2.438270076114160290e+01 2.506562687184736404e+01
2.309647857734273657e+01 2.372697547136628415e+01 2.438270076114160290e+01
2.248953175954794759e+01 2.309647857734273657e+01 2.372697547136628415e+01
2.190473702093598263e+01 2.248953175954794759e+01 2.309647857734273657e+01
2.134095283586454528e+01 2.190473702093598263e+01 2.248953175954794759e+01
2.079726704296264472e+01 2.134095283586454528e+01 2.190473702093598263e+01
2.027297070021418079e+01 2.079726704296264472e+01 2.134095283586454528e+01
1.976753531593424640e+01 2.027297070021418079e+01 2.079726704296264472e+01
1.928059467533752880e+01 1.976753531593424640e+01 2.027297070021418079e+01
1.881193173909412764e+01 1.928059467533752880e+01 1.976753531593424640e+01
1.836147066604864619e+01 1.881193173909412764e+01 1.928059467533752880e+01
1.792927380495374479e+01 1.836147066604864619e+01 1.881193173909412764e+01
1.751554343367945066e+01 1.792927380495374479e+01 1.836147066604864619e+01
1.712062804442972919e+01 1.751554343367945066e+01 1.792927380495374479e+01
1.674503304209594035e+01 1.712062804442972919e+01 1.751554343367945066e+01
1.638943581409962746e+01 1.674503304209594035e+01 1.712062804442972919e+01
1.605470522619148355e+01 1.638943581409962746e+01 1.674503304209594035e+01
1.574192568690950367e+01 1.605470522619148355e+01 1.638943581409962746e+01
1.545242599329288957e+01 1.574192568690950367e+01 1.605470522619148355e+01
1.518781321157440267e+01 1.545242599329288957e+01 1.574192568690950367e+01
1.495001184651198756e+01 1.518781321157440267e+01 1.545242599329288957e+01
1.474130849539084309e+01 1.495001184651198756e+01 1.518781321157440267e+01
1.456440204517114978e+01 1.474130849539084309e+01 1.495001184651198756e+01
1.442245922327645502e+01 1.456440204517114978e+01 1.474130849539084309e+01
1.431917491316943192e+01 1.442245922327645502e+01 1.456440204517114978e+01
1.425883604142643080e+01 1.431917491316943192e+01 1.442245922327645502e+01
1.424638696499877000e+01 1.425883604142643080e+01 1.431917491316943192e+01
1.428749305145973381e+01 1.424638696499877000e+01 1.425883604142643080e+01
1.438859745249223998e+01 1.428749305145973381e+01 1.424638696499877000e+01
1.455696381395155115e+01 1.438859745249223998e+01 1.428749305145973381e+01
1.480069474099623505e+01 1.455696381395155115e+01 1.438859745249223998e+01
1.512871216999670132e+01 1.480069474099623505e+01 1.455696381395155115e+01
1.555068138968428038e+01 1.512871216999670132e+01 1.480069474099623505e+01
1.607685544573775616e+01 1.555068138968428038e+01 1.512871216999670132e+01
1.671781144802356067e+01 1.607685544573775616e+01 1.555068138968428038e+01
1.748404566322907172e+01 1.671781144802356067e+01 1.607685544573775616e+01
1.838539157360109400e+01 1.748404566322907172e+01 1.671781144802356067e+01
1.943022642576727677e+01 1.838539157360109400e+01 1.748404566322907172e+01
2.062444017122539108e+01 1.943022642576727677e+01 1.838539157360109400e+01
2.197015991315656436e+01 2.062444017122539108e+01 1.943022642576727677e+01
2.346425717450700077e+01 2.197015991315656436e+01 2.062444017122539108e+01
2.509671786393464643e+01 2.346425717450700077e+01 2.197015991315656436e+01
2.684902628222330989e+01 2.509671786393464643e+01 2.346425717450700077e+01
2.869279956532248121e+01 2.684902628222330989e+01 2.509671786393464643e+01
3.058899292214794485e+01 2.869279956532248121e+01 2.684902628222330989e+01
3.248805235048833850e+01 3.058899292214794485e+01 2.869279956532248121e+01
3.433138295125834816e+01 3.248805235048833850e+01 3.058899292214794485e+01
3.605438769927476272e+01 3.433138295125834816e+01 3.248805235048833850e+01
3.759108839342044206e+01 3.605438769927476272e+01 3.433138295125834816e+01
3.887998065661838609e+01 3.759108839342044206e+01 3.605438769927476272e+01
3.987036969729145142e+01 3.887998065661838609e+01 3.759108839342044206e+01
4.052811186682929190e+01 3.987036969729145142e+01 3.887998065661838609e+01
4.083959846889663226e+01 4.052811186682929190e+01 3.987036969729145142e+01
4.081306382390006604e+01 4.083959846889663226e+01 4.052811186682929190e+01
4.047686062291693787e+01 4.081306382390006604e+01 4.083959846889663226e+01
3.987506030478230201e+01 4.047686062291693787e+01 4.081306382390006604e+01
3.906135598333926851e+01 3.987506030478230201e+01 4.047686062291693787e+01
3.809255163203209094e+01 3.906135598333926851e+01 3.987506030478230201e+01
3.702283258225105556e+01 3.809255163203209094e+01 3.906135598333926851e+01
3.589961453493777555e+01 3.702283258225105556e+01 3.809255163203209094e+01
3.476125098977402672e+01 3.589961453493777555e+01 3.702283258225105556e+01
3.363643131347141235e+01 3.476125098977402672e+01 3.589961453493777555e+01
3.254483322661460676e+01 3.363643131347141235e+01 3.476125098977402672e+01
3.149851686295216879e+01 3.254483322661460676e+01 3.363643131347141235e+01
3.050360975706907851e+01 3.149851686295216879e+01 3.254483322661460676e+01
2.956196057886439377e+01 3.050360975706907851e+01 3.149851686295216879e+01
2.867257514682474451e+01 2.956196057886439377e+01 3.050360975706907851e+01
2.783275795825077026e+01 2.867257514682474451e+01 2.956196057886439377e+01
2.703895567428605062e+01 2.783275795825077026e+01 2.867257514682474451e+01
2.628733907008530579e+01 2.703895567428605062e+01 2.783275795825077026e+01
2.557417586535392218e+01 2.628733907008530579e+01 2.703895567428605062e+01
2.489604787494774385e+01 2.557417586535392218e+01 2.628733907008530579e+01
2.424995934354086202e+01 2.489604787494774385e+01 2.557417586535392218e+01
2.363337395983405287e+01 2.424995934354086202e+01 2.489604787494774385e+01
2.304420862057936148e+01 2.363337395983405287e+01 2.424995934354086202e+01
2.248080383246853842e+01 2.304420862057936148e+01 2.363337395983405287e+01
2.194188413090085987e+01 2.248080383246853842e+01 2.304420862057936148e+01
2.142651702815182801e+01 2.194188413090085987e+01 2.248080383246853842e+01
2.093407554504355872e+01 2.142651702815182801e+01 2.194188413090085987e+01
2.046420703624233184e+01 2.093407554504355872e+01 2.142651702815182801e+01
2.001680950899210742e+01 2.046420703624233184e+01 2.093407554504355872e+01
1.959201572010467274e+01 2.001680950899210742e+01 2.046420703624233184e+01
1.919018482758434274e+01 1.959201572010467274e+01 2.001680950899210742e+01
1.881190112853188978e+01 1.919018482758434274e+01 1.959201572010467274e+01
1.845797932927685636e+01 1.881190112853188978e+01 1.919018482758434274e+01
1.812947579184796254e+01 1.845797932927685636e+01 1.881190112853188978e+01
1.782770522915148703e+01 1.812947579184796254e+01 1.845797932927685636e+01
1.755426234034497313e+01 1.782770522915148703e+01 1.812947579184796254e+01
1.731104785747641728e+01 1.755426234034497313e+01 1.782770522915148703e+01
1.710029838844364036e+01 1.731104785747641728e+01 1.755426234034497313e+01
1.692461926445143661e+01 1.710029838844364036e+01 1.731104785747641728e+01
1.678701930529975783e+01 1.692461926445143661e+01 1.710029838844364036e+01
1.669094597231429589e+01 1.678701930529975783e+01 1.692461926445143661e+01
1.664031875148856798e+01 1.669094597231429589e+01 1.678701930529975783e+01
1.663955775975291118e+01 1.664031875148856798e+01 1.669094597231429589e+01
1.669360345565096893e+01 1.663955775975291118e+01 1.664031875148856798e+01
1.680792192754512726e+01 1.669360345565096893e+01 1.663955775975291118e+01
1.698848850880095895e+01 1.680792192754512726e+01 1.669360345565096893e+01
1.724174044386137439e+01 1.698848850880095895e+01 1.680792192754512726e+01
1.757448707382895137e+01 1.724174044386137439e+01 1.698848850880095895e+01
1.799376369235131179e+01 1.757448707382895137e+01 1.724174044386137439e+01
1.850661315287814190e+01 1.799376369235131179e+01 1.757448707382895137e+01
1.911977799858743765e+01 1.850661315287814190e+01 1.799376369235131179e+01
1.983928610874995613e+01 1.911977799858743765e+01 1.850661315287814190e+01
2.066991568489894249e+01 1.983928610874995613e+01 1.911977799858743765e+01
2.161453220580569123e+01 2.066991568489894249e+01 1.983928610874995613e+01
2.267330231254719308e+01 2.161453220580569123e+01 2.066991568489894249e+01
2.384280888910216589e+01 2.267330231254719308e+01 2.161453220580569123e+01
2.511511868241885637e+01 2.384280888910216589e+01 2.267330231254719308e+01
2.647688798739773830e+01 2.511511868241885637e+01 2.384280888910216589e+01
2.790862999157298319e+01 2.647688798739773830e+01 2.511511868241885637e+01
2.938430251159777384e+01 2.790862999157298319e+01 2.647688798739773830e+01
3.087139611103272685e+01 2.938430251159777384e+01 2.790862999157298319e+01
3.233169571471673009e+01 3.087139611103272685e+01 2.938430251159777384e+01
3.372283932390077865e+01 3.233169571471673009e+01 3.087139611103272685e+01
3.500069621509157258e+01 3.372283932390077865e+01 3.233169571471673009e+01
3.612243788663057131e+01 3.500069621509157258e+01 3.372283932390077865e+01
3.705000110312749229e+01 3.612243788663057131e+01 3.500069621509157258e+01
3.775348691538326307e+01 3.705000110312749229e+01 3.612243788663057131e+01
3.821395690606684070e+01 3.775348691538326307e+01 3.705000110312749229e+01
3.842512441264366174e+01 3.821395690606684070e+01 3.775348691538326307e+01
3.839360887728903293e+01 3.842512441264366174e+01 3.821395690606684070e+01
3.813769368501170476e+01 3.839360887728903293e+01 3.842512441264366174e+01
3.768482743844593585e+01 3.813769368501170476e+01 3.839360887728903293e+01
3.706834547797697610e+01 3.768482743844593585e+01 3.813769368501170476e+01
3.632399409954916791e+01 3.706834547797697610e+01 3.768482743844593585e+01
3.548679540913673236e+01 3.632399409954916791e+01 3.706834547797697610e+01
3.458863016220258402e+01 3.548679540913673236e+01 3.632399409954916791e+01
3.365670542481586125e+01 3.458863016220258402e+01 3.548679540913673236e+01
3.271288048164858964e+01 3.365670542481586125e+01 3.458863016220258402e+01
3.177369179253352982e+01 3.271288048164858964e+01 3.365670542481586125e+01
3.085085845163560592e+01 3.177369179253352982e+01 3.271288048164858964e+01
2.995205150703466757e+01 3.085085845163560592e+01 3.177369179253352982e+01
2.908175018970860393e+01 2.995205150703466757e+01 3.085085845163560592e+01
2.824206230407542151e+01 2.908175018970860393e+01 2.995205150703466757e+01
2.743343807553571878e+01 2.824206230407542151e+01 2.908175018970860393e+01
2.665524792787156727e+01 2.743343807553571878e+01 2.824206230407542151e+01
2.590622259507966518e+01 2.665524792787156727e+01 2.743343807553571878e+01
2.518477004527805718e+01 2.590622259507966518e+01 2.665524792787156727e+01
2.448919085298813414e+01 2.518477004527805718e+01 2.590622259507966518e+01
2.381781498413048581e+01 2.448919085298813414e+01 2.518477004527805718e+01
2.316908099462647286e+01 2.381781498413048581e+01 2.448919085298813414e+01
2.254157519200964188e+01 2.316908099462647286e+01 2.381781498413048581e+01
2.193404450391673066e+01 2.254157519200964188e+01 2.316908099462647286e+01
2.134539326287422867e+01 2.193404450391673066e+01 2.254157519200964188e+01
2.077467113578477509e+01 2.134539326287422867e+01 2.193404450391673066e+01
2.022105707336972102e+01 2.077467113578477509e+01 2.134539326287422867e+01
1.968384239178228512e+01 2.022105707336972102e+01 2.077467113578477509e+01
1.916241483744315843e+01 1.968384239178228512e+01 2.022105707336972102e+01
1.865624462456861110e+01 1.916241483744315843e+01 1.968384239178228512e+01
1.816487287583884225e+01 1.865624462456861110e+01 1.916241483744315843e+01
1.768790255717293292e+01 1.816487287583884225e+01 1.865624462456861110e+01
1.722499181119274425e+01 1.768790255717293292e+01 1.816487287583884225e+01
1.677584951012524428e+01 1.722499181119274425e+01 1.768790255717293292e+01
1.634023283080067657e+01 1.677584951012524428e+01 1.722499181119274425e+01
1.591794667635128313e+01 1.634023283080067657e+01 1.677584951012524428e+01
1.550884481405817006e+01 1.591794667635128313e+01 1.634023283080067657e+01
1.511283265571964662e+01 1.550884481405817006e+01 1.591794667635128313e+01
1.472987166962709082e+01 1.511283265571964662e+01 1.550884481405817006e+01
1.435998547854490681e+01 1.472987166962709082e+01 1.511283265571964662e+01
1.400326776486072688e+01 1.435998547854490681e+01 1.472987166962709082e+01
1.365989217244292320e+01 1.400326776486072688e+01 1.435998547854490681e+01
1.333012446558196906e+01 1.365989217244292320e+01 1.400326776486072688e+01
1.301433727988348998e+01 1.333012446558196906e+01 1.365989217244292320e+01
1.271302787929886868e+01 1.301433727988348998e+01 1.333012446558196906e+01
1.242683941849119655e+01 1.271302787929886868e+01 1.301433727988348998e+01
1.215658630067049195e+01 1.242683941849119655e+01 1.271302787929886868e+01
1.190328431706334733e+01 1.215658630067049195e+01 1.242683941849119655e+01
1.166818635283738814e+01 1.190328431706334733e+01 1.215658630067049195e+01
1.145282454063610800e+01 1.166818635283738814e+01 1.190328431706334733e+01
1.125905982829462992e+01 1.145282454063610800e+01 1.166818635283738814e+01
1.108913998787116029e+01 1.125905982829462992e+01 1.145282454063610800e+01
1.094576710725013236e+01 1.108913998787116029e+01 1.125905982829462992e+01
1.083217554080570899e+01 1.094576710725013236e+01 1.108913998787116029e+01
1.075222110438779310e+01 1.083217554080570899e+01 1.094576710725013236e+01
1.071048191395247606e+01 1.075222110438779310e+01 1.083217554080570899e+01
1.071237059060661956e+01 1.071048191395247606e+01 1.075222110438779310e+01
1.076425645589934454e+01 1.071237059060661956e+01 1.071048191395247606e+01
1.087359464337096959e+01 1.076425645589934454e+01 1.071237059060661956e+01
1.104905652659578585e+01 1.087359464337096959e+01 1.076425645589934454e+01
1.130065222516137524e+01 1.104905652659578585e+01 1.087359464337096959e+01
1.163983086440922321e+01 1.130065222516137524e+01 1.104905652659578585e+01
1.207953737856708187e+01 1.163983086440922321e+01 1.130065222516137524e+01
1.263419565410962342e+01 1.207953737856708187e+01 1.163983086440922321e+01
1.331957658485948315e+01 1.263419565410962342e+01 1.207953737856708187e+01
1.415249643839153748e+01 1.331957658485948315e+01 1.263419565410962342e+01
1.515027688323392496e+01 1.415249643839153748e+01 1.331957658485948315e+01
1.632988548972929621e+01 1.515027688323392496e+01 1.415249643839153748e+01
1.770666890791949655e+01 1.632988548972929621e+01 1.515027688323392496e+01
1.929259742117021403e+01 1.770666890791949655e+01 1.632988548972929621e+01
2.109396957939763340e+01 1.929259742117021403e+01 1.770666890791949655e+01
2.310859229319605035e+01 2.109396957939763340e+01 1.929259742117021403e+01
2.532256856410509371e+01 2.310859229319605035e+01 2.109396957939763340e+01
2.770699980967286535e+01 2.532256856410509371e+01 2.310859229319605035e+01
3.021513454954477496e+01 2.770699980967286535e+01 2.532256856410509371e+01
3.278073235210280245e+01 3.021513454954477496e+01 2.770699980967286535e+01
3.531858141774788606e+01 3.278073235210280245e+01 3.021513454954477496e+01
3.772808778545679331e+01 3.531858141774788606e+01 3.278073235210280245e+01
3.990050837430093367e+01 3.772808778545679331e+01 3.531858141774788606e+01
4.172964971436095283e+01 3.990050837430093367e+01 3.772808778545679331e+01
4.312477506317682696e+01 4.172964971436095283e+01 3.990050837430093367e+01
4.402335907417036509e+01 4.312477506317682696e+01 4.172964971436095283e+01
4.440069534525270711e+01 4.402335907417036509e+01 4.312477506317682696e+01
4.427367088286629837e+01 4.440069534525270711e+01 4.402335907417036509e+01
4.369740564625127632e+01 4.427367088286629837e+01 4.440069534525270711e+01
4.275549638312516265e+01 4.369740564625127632e+01 4.427367088286629837e+01
4.154645665739753468e+01 4.275549638312516265e+01 4.369740564625127632e+01
4.016979911114031410e+01 4.154645665739753468e+01 4.275549638312516265e+01
3.871477454300241305e+01 4.016979911114031410e+01 4.154645665739753468e+01
3.725343663363917557e+01 3.871477454300241305e+01 4.016979911114031410e+01
3.583816732645333047e+01 3.725343663363917557e+01 3.871477454300241305e+01
3.450269372697708548e+01 3.583816732645333047e+01 3.725343663363917557e+01
3.326518824662233698e+01 3.450269372697708548e+01 3.583816732645333047e+01
3.213215248768431564e+01 3.326518824662233698e+01 3.450269372697708548e+01
3.110217214596299584e+01 3.213215248768431564e+01 3.326518824662233698e+01
3.016905473777455526e+01 3.110217214596299584e+01 3.213215248768431564e+01
2.932419154733076994e+01 3.016905473777455526e+01 3.110217214596299584e+01
2.855818543344665983e+01 2.932419154733076994e+01 3.016905473777455526e+01
2.786187795677679802e+01 2.855818543344665983e+01 2.932419154733076994e+01
2.722693064760264647e+01 2.786187795677679802e+01 2.855818543344665983e+01
2.664609997116951945e+01 2.722693064760264647e+01 2.786187795677679802e+01
2.611331654702279792e+01 2.664609997116951945e+01 2.722693064760264647e+01
2.562364908798361895e+01 2.611331654702279792e+01 2.664609997116951945e+01
2.517320790995141166e+01 2.562364908798361895e+01 2.611331654702279792e+01
2.475902324862920523e+01 2.517320790995141166e+01 2.562364908798361895e+01
2.437891960469377040e+01 2.475902324862920523e+01 2.517320790995141166e+01
2.403139783612981972e+01 2.437891960469377040e+01 2.475902324862920523e+01
2.371553055692722012e+01 2.403139783612981972e+01 2.437891960469377040e+01
2.343087258371021875e+01 2.371553055692722012e+01 2.403139783612981972e+01
2.317738592464395353e+01 2.343087258371021875e+01 2.371553055692722012e+01
2.295537757010612623e+01 2.317738592464395353e+01 2.343087258371021875e+01
2.276544773548440759e+01 2.295537757010612623e+01 2.317738592464395353e+01
2.260844596423066832e+01 2.276544773548440759e+01 2.295537757010612623e+01
2.248543245651506339e+01 2.260844596423066832e+01 2.276544773548440759e+01
2.239764204189012275e+01 2.248543245651506339e+01 2.260844596423066832e+01
2.234644830404254989e+01 2.239764204189012275e+01 2.248543245651506339e+01
2.233332546379195094e+01 2.234644830404254989e+01 2.239764204189012275e+01
2.235980572724134419e+01 2.233332546379195094e+01 2.234644830404254989e+01
2.242742992069661767e+01 2.235980572724134419e+01 2.233332546379195094e+01
2.253768938774916819e+01 2.242742992069661767e+01 2.235980572724134419e+01
2.269195735355982535e+01 2.253768938774916819e+01 2.242742992069661767e+01
2.289140831358276174e+01 2.269195735355982535e+01 2.253768938774916819e+01
2.313692453284718553e+01 2.289140831358276174e+01 2.269195735355982535e+01
2.342898950495992239e+01 2.313692453284718553e+01 2.289140831358276174e+01
2.376756927136805331e+01 2.342898950495992239e+01 2.313692453284718553e+01
2.415198388172056809e+01 2.376756927136805331e+01 2.342898950495992239e+01
2.458077299800252291e+01 2.415198388172056809e+01 2.376756927136805331e+01
2.505156167466245876e+01 2.458077299800252291e+01 2.415198388172056809e+01
2.556093458288825815e+01 2.505156167466245876e+01 2.458077299800252291e+01
2.610432920032175375e+01 2.556093458288825815e+01 2.505156167466245876e+01
2.667596046689418898e+01 2.610432920032175375e+01 2.556093458288825815e+01
2.726879072116338776e+01 2.667596046689418898e+01 2.610432920032175375e+01
2.787455891168584188e+01 2.726879072116338776e+01 2.667596046689418898e+01
2.848388163914022542e+01 2.787455891168584188e+01 2.726879072116338776e+01
2.908643511980688601e+01 2.848388163914022542e+01 2.787455891168584188e+01
2.967122146757362700e+01 2.908643511980688601e+01 2.848388163914022542e+01
3.022691491147052645e+01 2.967122146757362700e+01 2.908643511980688601e+01
3.074227429674819234e+01 3.022691491147052645e+01 2.967122146757362700e+01
3.120659855264155880e+01 3.074227429674819234e+01 3.022691491147052645e+01
3.161019325486253706e+01 3.120659855264155880e+01 3.074227429674819234e+01
3.194481065545100762e+01 3.161019325486253706e+01 3.120659855264155880e+01
3.220402411461428471e+01 3.194481065545100762e+01 3.161019325486253706e+01
3.238350168306664045e+01 3.220402411461428471e+01 3.194481065545100762e+01
3.248115265375470528e+01 3.238350168306664045e+01 3.220402411461428471e+01
3.249713415132449512e+01 3.248115265375470528e+01 3.238350168306664045e+01
3.243372022778869024e+01 3.249713415132449512e+01 3.248115265375470528e+01
3.229505091826858632e+01 3.243372022778869024e+01 3.249713415132449512e+01
3.208679077228546106e+01 3.229505091826858632e+01 3.243372022778869024e+01
3.181573365373457918e+01 3.208679077228546106e+01 3.229505091826858632e+01
3.148939229159912401e+01 3.181573365373457918e+01 3.208679077228546106e+01
3.111560751509568590e+01 3.148939229159912401e+01 3.181573365373457918e+01
3.070220461757881480e+01 3.111560751509568590e+01 3.148939229159912401e+01
3.025671467999204722e+01 3.070220461757881480e+01 3.111560751509568590e+01
2.978616880261414579e+01 3.025671467999204722e+01 3.070220461757881480e+01
2.929696454476463785e+01 2.978616880261414579e+01 3.025671467999204722e+01
2.879479738548901224e+01 2.929696454476463785e+01 2.978616880261414579e+01
2.828464602128533656e+01 2.879479738548901224e+01 2.929696454476463785e+01
2.777079864587470936e+01 2.828464602128533656e+01 2.879479738548901224e+01
2.725690753820629197e+01 2.777079864587470936e+01 2.828464602128533656e+01
2.674606071945246200e+01 2.725690753820629197e+01 2.777079864587470936e+01
2.624086154826918005e+01 2.674606071945246200e+01 2.725690753820629197e+01
2.574350943393527302e+01 2.624086154826918005e+01 2.674606071945246200e+01
2.525587702893302833e+01 2.574350943393527302e+01 2.624086154826918005e+01
2.477958112375684863e+01 2.525587702893302833e+01 2.574350943393527302e+01
2.431604592696410450e+01 2.477958112375684863e+01 2.525587702893302833e+01
2.386655847106254313e+01 2.431604592696410450e+01 2.477958112375684863e+01
2.343231658500036474e+01 2.386655847106254313e+01 2.431604592696410450e+01
2.301447028360069424e+01 2.343231658500036474e+01 2.386655847106254313e+01
2.261415761405131164e+01 2.301447028360069424e+01 2.343231658500036474e+01
2.223253603370300979e+01 2.261415761405131164e+01 2.301447028360069424e+01
2.187081032434193162e+01 2.223253603370300979e+01 2.261415761405131164e+01
2.153025791489877250e+01 2.187081032434193162e+01 2.223253603370300979e+01
2.121225231376370601e+01 2.153025791489877250e+01 2.187081032434193162e+01
2.091828515918163944e+01 2.121225231376370601e+01 2.153025791489877250e+01
2.064998718857337323e+01 2.091828515918163944e+01 2.121225231376370601e+01
2.040914820534277041e+01 2.064998718857337323e+01 2.091828515918163944e+01
2.019773588016634847e+01 2.040914820534277041e+01 2.064998718857337323e+01
2.001791295492001055e+01 2.019773588016634847e+01 2.040914820534277041e+01
1.987205211123896120e+01 2.001791295492001055e+01 2.019773588016634847e+01
1.976274741147884839e+01 1.987205211123896120e+01 2.001791295492001055e+01
1.969282080760669018e+01 1.976274741147884839e+01 1.987205211123896120e+01
1.966532173615792800e+01 1.969282080760669018e+01 1.976274741147884839e+01
1.968351727326474787e+01 1.966532173615792800e+01 1.969282080760669018e+01
1.975086972070044666e+01 1.968351727326474787e+01 1.966532173615792800e+01
1.987099785433303722e+01 1.975086972070044666e+01 1.968351727326474787e+01
2.004761743423102871e+01 1.987099785433303722e+01 1.975086972070044666e+01
2.028445602465703956e+01 2.004761743423102871e+01 1.987099785433303722e+01
2.058513681537671403e+01 2.028445602465703956e+01 2.004761743423102871e+01
2.095302613471528730e+01 2.058513681537671403e+01 2.028445602465703956e+01
2.139103991628512702e+01 2.095302613471528730e+01 2.058513681537671403e+01
2.190140579653689201e+01 2.139103991628512702e+01 2.095302613471528730e+01
2.248538009130889392e+01 2.190140579653689201e+01 2.139103991628512702e+01
2.314292294380187798e+01 2.248538009130889392e+01 2.190140579653689201e+01
2.387234071026245630e+01 2.314292294380187798e+01 2.248538009130889392e+01
2.466991224316571873e+01 2.387234071026245630e+01 2.314292294380187798e+01
2.552952492330038936e+01 2.466991224316571873e+01 2.387234071026245630e+01
2.644235637649029513e+01 2.552952492330038936e+01 2.466991224316571873e+01
2.739664743575580985e+01 2.644235637649029513e+01 2.552952492330038936e+01
2.837761899106916630e+01 2.739664743575580985e+01 2.644235637649029513e+01
2.936758717759069626e+01 2.837761899106916630e+01 2.739664743575580985e+01
3.034632488568561826e+01 2.936758717759069626e+01 2.837761899106916630e+01
3.129170027753114525e+01 3.034632488568561826e+01 2.936758717759069626e+01
3.218059380539168046e+01 3.129170027753114525e+01 3.034632488568561826e+01
3.299005573212909326e+01 3.218059380539168046e+01 3.129170027753114525e+01
3.369862142350545042e+01 3.299005573212909326e+01 3.218059380539168046e+01
3.428766022314649575e+01 3.369862142350545042e+01 3.299005573212909326e+01
3.474260609945162770e+01 3.428766022314649575e+01 3.369862142350545042e+01
3.505391431690873105e+01 3.474260609945162770e+01 3.428766022314649575e+01
3.521761374778225218e+01 3.505391431690873105e+01 3.474260609945162770e+01
3.523537754192057037e+01 3.521761374778225218e+01 3.505391431690873105e+01
3.511410609530624782e+01 3.523537754192057037e+01 3.521761374778225218e+01
3.486509000605219910e+01 3.511410609530624782e+01 3.523537754192057037e+01
3.450288002801108433e+01 3.486509000605219910e+01 3.511410609530624782e+01
3.404402305080396474e+01 3.450288002801108433e+01 3.486509000605219910e+01
3.350582300773332634e+01 3.404402305080396474e+01 3.450288002801108433e+01
3.290525738753532181e+01 3.350582300773332634e+01 3.404402305080396474e+01
3.225813428480356038e+01 3.290525738753532181e+01 3.350582300773332634e+01
3.157852456216823001e+01 3.225813428480356038e+01 3.290525738753532181e+01
3.087845978377052347e+01 3.157852456216823001e+01 3.225813428480356038e+01
3.016785580694219959e+01 3.087845978377052347e+01 3.157852456216823001e+01
2.945460611486345215e+01 3.016785580694219959e+01 3.087845978377052347e+01
2.874478619800890300e+01 2.945460611486345215e+01 3.016785580694219959e+01
2.804291661864887431e+01 2.874478619800890300e+01 2.945460611486345215e+01
2.735224355121609818e+01 2.804291661864887431e+01 2.874478619800890300e+01
2.667500804750160981e+01 2.735224355121609818e+01 2.804291661864887431e+01
2.601268667254938549e+01 2.667500804750160981e+01 2.735224355121609818e+01
2.536619528772746790e+01 2.601268667254938549e+01 2.667500804750160981e+01
2.473605429197689176e+01 2.536619528772746790e+01 2.601268667254938549e+01
2.412251778531866719e+01 2.473605429197689176e+01 2.536619528772746790e+01
2.352567136400376313e+01 2.412251778531866719e+01 2.473605429197689176e+01
2.294550412899361191e+01 2.352567136400376313e+01 2.412251778531866719e+01
2.238196047185959614e+01 2.294550412899361191e+01 2.352567136400376313e+01
2.183497667766593153e+01 2.238196047185959614e+01 2.294550412899361191e+01
2.130450662782529392e+01 2.183497667766593153e+01 2.238196047185959614e+01
2.079054007709976304e+01 2.130450662782529392e+01 2.183497667766593153e+01
2.029311622353998956e+01 2.079054007709976304e+01 2.130450662782529392e+01
1.981233464107431175e+01 2.029311622353998956e+01 2.079054007709976304e+01
1.934836511987199259e+01 1.981233464107431175e+01 2.029311622353998956e+01
1.890145755692242702e+01 1.934836511987199259e+01 1.981233464107431175e+01
1.847195274489967431e+01 1.890145755692242702e+01 1.934836511987199259e+01
1.806029470308915563e+01 1.847195274489967431e+01 1.890145755692242702e+01
1.766704506086785997e+01 1.806029470308915563e+01 1.847195274489967431e+01
1.729289992399351661e+01 1.766704506086785997e+01 1.806029470308915563e+01
1.693870961065128355e+01 1.729289992399351661e+01 1.766704506086785997e+01
1.660550162346654446e+01 1.693870961065128355e+01 1.729289992399351661e+01
1.629450721232898402e+01 1.660550162346654446e+01 1.693870961065128355e+01
1.600719186795596016e+01 1.629450721232898402e+01 1.660550162346654446e+01
1.574529005383927149e+01 1.600719186795596016e+01 1.629450721232898402e+01
1.551084441854178131e+01 1.574529005383927149e+01 1.600719186795596016e+01
1.530624961148440200e+01 1.551084441854178131e+01 1.574529005383927149e+01
1.513430062821560718e+01 1.530624961148440200e+01 1.551084441854178131e+01
1.499824530324980110e+01 1.513430062821560718e+01 1.530624961148440200e+01
1.490184010830579275e+01 1.499824530324980110e+01 1.513430062821560718e+01
1.484940774870438673e+01 1.490184010830579275e+01 1.499824530324980110e+01
1.484589411635546341e+01 1.484940774870438673e+01 1.490184010830579275e+01
1.489692087810541921e+01 1.484589411635546341e+01 1.484940774870438673e+01
1.500882826862295261e+01 1.489692087810541921e+01 1.484589411635546341e+01
1.518870043232781164e+01 1.500882826862295261e+01 1.489692087810541921e+01
1.544436284939737192e+01 1.518870043232781164e+01 1.500882826862295261e+01
1.578433796062244454e+01 1.544436284939737192e+01 1.518870043232781164e+01
1.621774113862104016e+01 1.578433796062244454e+01 1.544436284939737192e+01
1.675409486211162147e+01 1.621774113862104016e+01 1.578433796062244454e+01
1.740303481713217337e+01 1.675409486211162147e+01 1.621774113862104016e+01
1.817387854056024210e+01 1.740303481713217337e+01 1.675409486211162147e+01
1.907502653071905740e+01 1.817387854056024210e+01 1.740303481713217337e+01
2.011316952166953698e+01 1.907502653071905740e+01 1.817387854056024210e+01
2.129228657854723039e+01 2.011316952166953698e+01 1.907502653071905740e+01
2.261244004461523716e+01 2.129228657854723039e+01 2.011316952166953698e+01
2.406840829596409392e+01 2.261244004461523716e+01 2.129228657854723039e+01
2.564824760862039099e+01 2.406840829596409392e+01 2.261244004461523716e+01
2.733193889364877194e+01 2.564824760862039099e+01 2.406840829596409392e+01
2.909034654225808580e+01 2.733193889364877194e+01 2.564824760862039099e+01
3.088477980780607624e+01 2.909034654225808580e+01 2.733193889364877194e+01
3.266747738448480476e+01 3.088477980780607624e+01 2.909034654225808580e+01
3.438330184847844606e+01 3.266747738448480476e+01 3.088477980780607624e+01
3.597280323033478311e+01 3.438330184847844606e+01 3.266747738448480476e+01
3.737657842433991107e+01 3.597280323033478311e+01 3.438330184847844606e+01
3.854053925589739293e+01 3.737657842433991107e+01 3.597280323033478311e+01
3.942137782441309923e+01 3.854053925589739293e+01 3.737657842433991107e+01
3.999129332944040982e+01 3.942137782441309923e+01 3.854053925589739293e+01
4.024103334406161281e+01 3.999129332944040982e+01 3.942137782441309923e+01
4.018056504446975907e+01 4.024103334406161281e+01 3.999129332944040982e+01
3.983718780337546406e+01 4.018056504446975907e+01 4.024103334406161281e+01
3.925148135698680818e+01 3.983718780337546406e+01 4.018056504446975907e+01
3.847195585104011428e+01 3.925148135698680818e+01 3.983718780337546406e+01
3.754947392304284648e+01 3.847195585104011428e+01 3.925148135698680818e+01
3.653240689976554734e+01 3.754947392304284648e+01 3.847195585104011428e+01
3.546314815427345479e+01 3.653240689976554734e+01 3.754947392304284648e+01
3.437618816565166924e+01 3.546314815427345479e+01 3.653240689976554734e+01
3.329760118511504885e+01 3.437618816565166924e+01 3.546314815427345479e+01
3.224558266626697645e+01 3.329760118511504885e+01 3.437618816565166924e+01
3.123161662565779295e+01 3.224558266626697645e+01 3.329760118511504885e+01
3.026190121515127274e+01 3.123161662565779295e+01 3.224558266626697645e+01
2.933876299524944642e+01 3.026190121515127274e+01 3.123161662565779295e+01
2.846189979761454936e+01 2.933876299524944642e+01 3.026190121515127274e+01
2.762938211445183967e+01 2.846189979761454936e+01 2.933876299524944642e+01
2.683840455315043272e+01 2.762938211445183967e+01 2.846189979761454936e+01
2.608581393325828657e+01 2.683840455315043272e+01 2.762938211445183967e+01
2.536845569817171864e+01 2.608581393325828657e+01 2.683840455315043272e+01
2.468338269478324776e+01 2.536845569817171864e+01 2.608581393325828657e+01
2.402796592135016951e+01 2.468338269478324776e+01 2.536845569817171864e+01
2.339993958516190986e+01 2.402796592135016951e+01 2.468338269478324776e+01
2.279740514269032658e+01 2.339993958516190986e+01 2.402796592135016951e+01
2.221881213065377736e+01 2.279740514269032658e+01 2.339993958516190986e+01
2.166292800580071187e+01 2.221881213065377736e+01 2.279740514269032658e+01
2.112880494638410767e+01 2.166292800580071187e+01 2.221881213065377736e+01
2.061574848118878123e+01 2.112880494638410767e+01 2.166292800580071187e+01
2.012329068228511986e+01 2.061574848118878123e+01 2.112880494638410767e+01
1.965116926075926429e+01 2.012329068228511986e+01 2.061574848118878123e+01
1.919931304258248872e+01 1.965116926075926429e+01 2.012329068228511986e+01
1.876783381374568904e+01 1.919931304258248872e+01 1.965116926075926429e+01
1.835702428600826508e+01 1.876783381374568904e+01 1.919931304258248872e+01
1.796736185544645181e+01 1.835702428600826508e+01 1.876783381374568904e+01
1.759951783952414317e+01 1.796736185544645181e+01 1.835702428600826508e+01
1.725437193808137692e+01 1.759951783952414317e+01 1.796736185544645181e+01
1.693303173649791304e+01 1.725437193808137692e+01 1.759951783952414317e+01
1.663685713117279619e+01 1.693303173649791304e+01 1.725437193808137692e+01
1.636748958895169181e+01 1.663685713117279619e+01 1.693303173649791304e+01
1.612688613523856418e+01 1.636748958895169181e+01 1.663685713117279619e+01
1.591735788085875747e+01 1.612688613523856418e+01 1.636748958895169181e+01
1.574161272207750528e+01 1.591735788085875747e+01 1.612688613523856418e+01
1.560280155233132326e+01 1.574161272207750528e+01 1.591735788085875747e+01
1.550456687122514232e+01 1.560280155233132326e+01 1.574161272207750528e+01
1.545109202012037564e+01 1.550456687122514232e+01 1.560280155233132326e+01
1.544714835866403924e+01 1.545109202012037564e+01 1.550456687122514232e+01
1.549813645924710670e+01 1.544714835866403924e+01 1.545109202012037564e+01
1.561011576921093003e+01 1.549813645924710670e+01 1.544714835866403924e+01
1.578981511170781005e+01 1.561011576921093003e+01 1.549813645924710670e+01
1.604461382598181274e+01 1.578981511170781005e+01 1.561011576921093003e+01
1.638248029775712311e+01 1.604461382598181274e+01 1.578981511170781005e+01
1.681185120645040598e+01 1.638248029775712311e+01 1.604461382598181274e+01
1.734143128267434975e+01 1.681185120645040598e+01 1.638248029775712311e+01
1.797989023586725565e+01 1.734143128267434975e+01 1.681185120645040598e+01
1.873543163499568465e+01 1.797989023586725565e+01 1.734143128267434975e+01
1.961520921703845133e+01 1.873543163499568465e+01 1.797989023586725565e+01
2.062457119758671098e+01 1.961520921703845133e+01 1.873543163499568465e+01
2.176612500211274792e+01 2.062457119758671098e+01 1.961520921703845133e+01
2.303863601926598648e+01 2.176612500211274792e+01 2.062457119758671098e+01
2.443580675621149467e+01 2.303863601926598648e+01 2.176612500211274792e+01
2.594502797967361474e+01 2.443580675621149467e+01 2.303863601926598648e+01
2.754624881168324180e+01 2.594502797967361474e+01 2.443580675621149467e+01
2.921117099393562455e+01 2.754624881168324180e+01 2.594502797967361474e+01
3.090301951506278755e+01 2.921117099393562455e+01 2.754624881168324180e+01
3.257715639826710685e+01 3.090301951506278755e+01 2.921117099393562455e+01
3.418276165536741473e+01 3.257715639826710685e+01 3.090301951506278755e+01
3.566568416413762321e+01 3.418276165536741473e+01 3.257715639826710685e+01
3.697236086410300260e+01 3.566568416413762321e+01 3.418276165536741473e+01
3.805444037788203104e+01 3.697236086410300260e+01 3.566568416413762321e+01
3.887348867514521089e+01 3.805444037788203104e+01 3.697236086410300260e+01
3.940498858038203167e+01 3.887348867514521089e+01 3.805444037788203104e+01
3.964085778775654489e+01 3.940498858038203167e+01 3.887348867514521089e+01
3.958994184052533427e+01 3.964085778775654489e+01 3.940498858038203167e+01
3.927634980331291104e+01 3.958994184052533427e+01 3.964085778775654489e+01
3.873597223127354994e+01 3.927634980331291104e+01 3.958994184052533427e+01
3.801189937650320871e+01 3.873597223127354994e+01 3.927634980331291104e+01
3.714962176101590785e+01 3.801189937650320871e+01 3.873597223127354994e+01
3.619281228051874422e+01 3.714962176101590785e+01 3.801189937650320871e+01
3.518022078687515375e+01 3.619281228051874422e+01 3.714962176101590785e+01
3.414387523043225769e+01 3.518022078687515375e+01 3.619281228051874422e+01
3.310849054506034861e+01 3.414387523043225769e+01 3.518022078687515375e+01
3.209180373823043908e+01 3.310849054506034861e+01 3.414387523043225769e+01
3.110549131979071547e+01 3.209180373823043908e+01 3.310849054506034861e+01
3.015635422099251173e+01 3.110549131979071547e+01 3.209180373823043908e+01
2.924753278671543910e+01 3.015635422099251173e+01 3.110549131979071547e+01
2.837960294443956499e+01 2.924753278671543910e+01 3.015635422099251173e+01
2.755148103697423778e+01 2.837960294443956499e+01 2.924753278671543910e+01
2.676111961711529830e+01 2.755148103697423778e+01 2.837960294443956499e+01
2.600600967689359067e+01 2.676111961711529830e+01 2.755148103697423778e+01
2.528352081543750884e+01 2.600600967689359067e+01 2.676111961711529830e+01
2.459111533955873341e+01 2.528352081543750884e+01 2.600600967689359067e+01
2.392647012478921553e+01 2.459111533955873341e+01 2.528352081543750884e+01
2.328753478384642861e+01 2.392647012478921553e+01 2.459111533955873341e+01
2.267254853048421737e+01 2.328753478384642861e+01 2.392647012478921553e+01
2.208003231721819404e+01 2.267254853048421737e+01 2.328753478384642861e+01
2.150876791795813148e+01 2.208003231721819404e+01 2.267254853048421737e+01
2.095777177106201350e+01 2.150876791795813148e+01 2.208003231721819404e+01
2.042626853322983393e+01 2.095777177106201350e+01 2.150876791795813148e+01
1.991366726691438771e+01 2.042626853322983393e+01 2.095777177106201350e+01
1.941954181710928395e+01 1.991366726691438771e+01 2.042626853322983393e+01
1.894361606224450512e+01 1.941954181710928395e+01 1.991366726691438771e+01
1.848575420893485344e+01 1.894361606224450512e+01 1.941954181710928395e+01
1.804595603110415070e+01 1.848575420893485344e+01 1.894361606224450512e+01
1.762435684731260821e+01 1.804595603110415070e+01 1.848575420893485344e+01
1.722123202555719956e+01 1.762435684731260821e+01 1.804595603110415070e+01
1.683700585997891963e+01 1.722123202555719956e+01 1.762435684731260821e+01
1.647226474974157995e+01 1.683700585997891963e+01 1.722123202555719956e+01
1.612777470713233896e+01 1.647226474974157995e+01 1.683700585997891963e+01
1.580450331594939151e+01 1.612777470713233896e+01 1.647226474974157995e+01
1.550364634197349822e+01 1.580450331594939151e+01 1.612777470713233896e+01
1.522665925513762453e+01 1.550364634197349822e+01 1.580450331594939151e+01
1.497529394711991735e+01 1.522665925513762453e+01 1.550364634197349822e+01
1.475164090460972055e+01 1.497529394711991735e+01 1.522665925513762453e+01
1.455817700852166929e+01 1.475164090460972055e+01 1.497529394711991735e+01
1.439781894693465247e+01 1.455817700852166929e+01 1.475164090460972055e+01
1.427398191911026260e+01 1.439781894693465247e+01 1.455817700852166929e+01
1.419064282241583541e+01 1.427398191911026260e+01 1.439781894693465247e+01
1.415240639203423179e+01 1.419064282241583541e+01 1.427398191911026260e+01
1.416457172776489415e+01 1.415240639203423179e+01 1.419064282241583541e+01
1.423319519954848289e+01 1.416457172776489415e+01 1.415240639203423179e+01
1.436514376661815717e+01 1.423319519954848289e+01 1.416457172776489415e+01
1.456813016230818292e+01 1.436514376661815717e+01 1.423319519954848289e+01
1.485071808827743922e+01 1.456813016230818292e+01 1.436514376661815717e+01
1.522228147494677231e+01 1.485071808827743922e+01 1.456813016230818292e+01
1.569289704770398508e+01 1.522228147494677231e+01 1.485071808827743922e+01
1.627314412778496333e+01 1.569289704770398508e+01 1.522228147494677231e+01
1.697378034353372911e+01 1.627314412778496333e+01 1.569289704770398508e+01
1.780525776270874161e+01 1.697378034353372911e+01 1.627314412778496333e+01
1.877704258353452715e+01 1.780525776270874161e+01 1.697378034353372911e+01
1.989670549583031089e+01 1.877704258353452715e+01 1.780525776270874161e+01
2.116876261651734481e+01 1.989670549583031089e+01 1.877704258353452715e+01
2.259327269757521606e+01 2.116876261651734481e+01 1.989670549583031089e+01
2.416423925400053108e+01 2.259327269757521606e+01 2.116876261651734481e+01
2.586792893708879149e+01 2.416423925400053108e+01 2.259327269757521606e+01
2.768129828577940188e+01 2.586792893708879149e+01 2.416423925400053108e+01
2.957081067505347960e+01 2.768129828577940188e+01 2.586792893708879149e+01
3.149200347825987123e+01 2.957081067505347960e+01 2.768129828577940188e+01
3.339019932168357485e+01 3.149200347825987123e+01 2.957081067505347960e+01
3.520270347457364579e+01 3.339019932168357485e+01 3.149200347825987123e+01
3.686265457347629138e+01 3.520270347457364579e+01 3.339019932168357485e+01
3.830438643585312519e+01 3.686265457347629138e+01 3.520270347457364579e+01
3.946975361482164857e+01 3.830438643585312519e+01 3.686265457347629138e+01
4.031447552200753393e+01 3.946975361482164857e+01 3.830438643585312519e+01
4.081331390061818354e+01 4.031447552200753393e+01 3.946975361482164857e+01
4.096295852702295548e+01 4.081331390061818354e+01 4.031447552200753393e+01
4.078191149817367034e+01 4.096295852702295548e+01 4.081331390061818354e+01
4.030734167038711746e+01 4.078191149817367034e+01 4.096295852702295548e+01
3.958960566371218448e+01 4.030734167038711746e+01 4.078191149817367034e+01
3.868564027723252252e+01 3.958960566371218448e+01 4.030734167038711746e+01
3.765255310840770164e+01 3.868564027723252252e+01 3.958960566371218448e+01
3.654247399033467758e+01 3.765255310840770164e+01 3.868564027723252252e+01
3.539923264908358647e+01 3.654247399033467758e+01 3.765255310840770164e+01
3.425690792195676693e+01 3.539923264908358647e+01 3.654247399033467758e+01
3.313991406235196280e+01 3.425690792195676693e+01 3.539923264908358647e+01
3.206411333916665996e+01 3.313991406235196280e+01 3.425690792195676693e+01
3.103844509363338489e+01 3.206411333916665996e+01 3.313991406235196280e+01
3.006666890806300430e+01 3.103844509363338489e+01 3.206411333916665996e+01
2.914896216498000570e+01 3.006666890806300430e+01 3.103844509363338489e+01
2.828324167304882764e+01 2.914896216498000570e+01 3.006666890806300430e+01
2.746617351554960607e+01 2.828324167304882764e+01 2.914896216498000570e+01
2.669389246540600169e+01 2.746617351554960607e+01 2.828324167304882764e+01
2.596247959646851911e+01 2.669389246540600169e+01 2.746617351554960607e+01
2.526825408024274822e+01 2.596247959646851911e+01 2.669389246540600169e+01
2.460793133137081767e+01 2.526825408024274822e+01 2.596247959646851911e+01
2.397869087379914177e+01 2.460793133137081767e+01 2.526825408024274822e+01
2.337818733598235710e+01 2.397869087379914177e+01 2.460793133137081767e+01
2.280452882230145306e+01 2.337818733598235710e+01 2.397869087379914177e+01
2.225623935563021405e+01 2.280452882230145306e+01 2.337818733598235710e+01
2.173221629069826477e+01 2.225623935563021405e+01 2.280452882230145306e+01
2.123168938825243401e+01 2.173221629069826477e+01 2.225623935563021405e+01
2.075418532563705654e+01 2.123168938825243401e+01 2.173221629069826477e+01
2.029949949638417550e+01 2.075418532563705654e+01 2.123168938825243401e+01
1.986767575013433529e+01 2.029949949638417550e+01 2.075418532563705654e+01
1.945899402541373036e+01 1.986767575013433529e+01 2.029949949638417550e+01
1.907396546256331149e+01 1.945899402541373036e+01 1.986767575013433529e+01
1.871333442710814765e+01 1.907396546256331149e+01 1.945899402541373036e+01
1.837808683436535162e+01 1.871333442710814765e+01 1.907396546256331149e+01
1.806946417924871184e+01 1.837808683436535162e+01 1.871333442710814765e+01
1.778898269426873924e+01 1.806946417924871184e+01 1.837808683436535162e+01
1.753845704855691423e+01 1.778898269426873924e+01 1.806946417924871184e+01
1.732002793280269515e+01 1.753845704855691423e+01 1.778898269426873924e+01
1.713619272324109488e+01 1.732002793280269515e+01 1.753845704855691423e+01
1.698983815574070277e+01 1.713619272324109488e+01 1.732002793280269515e+01
1.688427353955981047e+01 1.698983815574070277e+01 1.713619272324109488e+01
1.682326246689581950e+01 1.688427353955981047e+01 1.698983815574070277e+01
1.681105019326368222e+01 1.682326246689581950e+01 1.688427353955981047e+01
1.685238283852942232e+01 1.681105019326368222e+01 1.682326246689581950e+01
1.695251325702575329e+01 1.685238283852942232e+01 1.681105019326368222e+01
1.711718682928534108e+01 1.695251325702575329e+01 1.685238283852942232e+01
1.735259854824667158e+01 1.711718682928534108e+01 1.695251325702575329e+01
1.766531067212625672e+01 1.735259854824667158e+01 1.711718682928534108e+01
1.806211804223435635e+01 1.766531067212625672e+01 1.735259854824667158e+01
1.854984619288287817e+01 1.806211804223435635e+01 1.766531067212625672e+01
1.913506606886056005e+01 1.854984619288287817e+01 1.806211804223435635e+01
1.982370920539655756e+01 1.913506606886056005e+01 1.854984619288287817e+01
2.062056958350429881e+01 1.982370920539655756e+01 1.913506606886056005e+01
2.152868429132220385e+01 2.062056958350429881e+01 1.982370920539655756e+01
2.254859602393434415e+01 2.152868429132220385e+01 2.062056958350429881e+01
2.367751770559220859e+01 2.254859602393434415e+01 2.152868429132220385e+01
2.490844396361165991e+01 2.367751770559220859e+01 2.254859602393434415e+01
2.622928541880525799e+01 2.490844396361165991e+01 2.367751770559220859e+01
2.762213717494426035e+01 2.622928541880525799e+01 2.490844396361165991e+01
2.906282668773734201e+01 2.762213717494426035e+01 2.622928541880525799e+01
3.052090879601660589e+01 2.906282668773734201e+01 2.762213717494426035e+01
3.196027428111588620e+01 3.052090879601660589e+01 2.906282668773734201e+01
3.334049925411573412e+01 3.196027428111588620e+01 3.052090879601660589e+01
3.461897633996454715e+01 3.334049925411573412e+01 3.196027428111588620e+01
3.575373608644365930e+01 3.461897633996454715e+01 3.334049925411573412e+01
3.670670624207565425e+01 3.575373608644365930e+01 3.461897633996454715e+01
3.744700435928425009e+01 3.670670624207565425e+01 3.575373608644365930e+01
3.795376491128703833e+01 3.744700435928425009e+01 3.670670624207565425e+01
3.821801153761216341e+01 3.795376491128703833e+01 3.744700435928425009e+01
3.824321907547989241e+01 3.821801153761216341e+01 3.795376491128703833e+01
3.804444838765402892e+01 3.824321907547989241e+01 3.821801153761216341e+01
3.764621797239188794e+01 3.804444838765402892e+01 3.824321907547989241e+01
3.707951732463580186e+01 3.764621797239188794e+01 3.804444838765402892e+01
3.637849768278394436e+01 3.707951732463580186e+01 3.764621797239188794e+01
3.557736691667100359e+01 3.637849768278394436e+01 3.707951732463580186e+01
3.470788760563432618e+01 3.557736691667100359e+01 3.637849768278394436e+01
3.379768692936655583e+01 3.470788760563432618e+01 3.557736691667100359e+01
3.286939777965976361e+01 3.379768692936655583e+01 3.470788760563432618e+01
3.194050952697423895e+01 3.286939777965976361e+01 3.379768692936655583e+01
3.102373310653101157e+01 3.194050952697423895e+01 3.286939777965976361e+01
3.012767258259642134e+01 3.102373310653101157e+01 3.194050952697423895e+01
2.925762432379079669e+01 3.012767258259642134e+01 3.102373310653101157e+01
2.841637316026337956e+01 2.925762432379079669e+01 3.012767258259642134e+01
2.760490501232947125e+01 2.841637316026337956e+01 2.925762432379079669e+01
2.682299735297407395e+01 2.760490501232947125e+01 2.841637316026337956e+01
2.606967874269374619e+01 2.682299735297407395e+01 2.760490501232947125e+01
2.534356696521873431e+01 2.606967874269374619e+01 2.682299735297407395e+01
2.464310440100666710e+01 2.534356696521873431e+01 2.606967874269374619e+01
2.396671207865970743e+01 2.464310440100666710e+01 2.534356696521873431e+01
2.331288287411194915e+01 2.396671207865970743e+01 2.464310440100666710e+01
2.268023147152872099e+01 2.331288287411194915e+01 2.396671207865970743e+01
2.206751520137342837e+01 2.268023147152872099e+01 2.331288287411194915e+01
2.147363645443732594e+01 2.206751520137342837e+01 2.268023147152872099e+01
2.089763439514938881e+01 2.147363645443732594e+01 2.206751520137342837e+01
2.033867129136136498e+01 2.089763439514938881e+01 2.147363645443732594e+01
1.979601693769660642e+01 2.033867129136136498e+01 2.089763439514938881e+01
1.926903330740771381e+01 1.979601693769660642e+01 2.033867129136136498e+01
1.875716063173648607e+01 1.926903330740771381e+01 1.979601693769660642e+01
1.825990548343921915e+01 1.875716063173648607e+01 1.926903330740771381e+01
1.777683105030795119e+01 1.825990548343921915e+01 1.875716063173648607e+01
1.730754955775347881e+01 1.777683105030795119e+01 1.825990548343921915e+01
1.685171668444388615e+01 1.730754955775347881e+01 1.777683105030795119e+01
1.640902777274057556e+01 1.685171668444388615e+01 1.730754955775347881e+01
1.597921563857135219e+01 1.640902777274057556e+01 1.685171668444388615e+01
1.556204981455585212e+01 1.597921563857135219e+01 1.640902777274057556e+01
1.515733710340312079e+01 1.556204981455585212e+01 1.597921563857135219e+01
1.476492336838740194e+01 1.515733710340312079e+01 1.556204981455585212e+01
1.438469653999304221e+01 1.476492336838740194e+01 1.515733710340312079e+01
1.401659087079738875e+01 1.438469653999304221e+01 1.476492336838740194e+01
1.366059252401396584e+01 1.401659087079738875e+01 1.438469653999304221e+01
1.331674663546063364e+01 1.366059252401396584e+01 1.401659087079738875e+01
1.298516604521313766e+01 1.331674663546063364e+01 1.366059252401396584e+01
1.266604195530845622e+01 1.298516604521313766e+01 1.331674663546063364e+01
1.235965683513748203e+01 1.266604195530845622e+01 1.298516604521313766e+01
1.206639996813538573e+01 1.235965683513748203e+01 1.266604195530845622e+01
1.178678611337379145e+01 1.206639996813538573e+01 1.235965683513748203e+01
1.152147784463782010e+01 1.178678611337379145e+01 1.206639996813538573e+01
1.127131222784290010e+01 1.152147784463782010e+01 1.178678611337379145e+01
1.103733260447390307e+01 1.127131222784290010e+01 1.152147784463782010e+01
1.082082636172796342e+01 1.103733260447390307e+01 1.127131222784290010e+01
1.062336968429320194e+01 1.082082636172796342e+01 1.103733260447390307e+01
1.044688038945088238e+01 1.062336968429320194e+01 1.082082636172796342e+01
1.029368003201676451e+01 1.044688038945088238e+01 1.062336968429320194e+01
1.016656650580381793e+01 1.029368003201676451e+01 1.044688038945088238e+01
1.006889832912442806e+01 1.016656650580381793e+01 1.029368003201676451e+01
1.000469163182644117e+01 1.006889832912442806e+01 1.016656650580381793e+01
9.978730485569991870e+00 1.000469163182644117e+01 1.006889832912442806e+01
9.996690530911642725e+00 9.978730485569991870e+00 1.000469163182644117e+01
1.006527470591418272e+01 9.996690530911642725e+00 9.978730485569991870e+00
1.019235807006199046e+01 1.006527470591418272e+01 9.996690530911642725e+00
1.038713597906174257e+01 1.019235807006199046e+01 1.006527470591418272e+01
1.066026586512407270e+01 1.038713597906174257e+01 1.019235807006199046e+01
1.102398721244740720e+01 1.066026586512407270e+01 1.038713597906174257e+01
1.149219655089016534e+01 1.102398721244740720e+01 1.066026586512407270e+01
1.208044402083665325e+01 1.149219655089016534e+01 1.102398721244740720e+01
1.280580507410898328e+01 1.208044402083665325e+01 1.149219655089016534e+01
1.368656541121153403e+01 1.280580507410898328e+01 1.208044402083665325e+01
1.474164045566146797e+01 1.368656541121153403e+01 1.280580507410898328e+01
1.598963523361242522e+01 1.474164045566146797e+01 1.368656541121153403e+01
1.744744160038208847e+01 1.598963523361242522e+01 1.474164045566146797e+01
1.912827587400904150e+01 1.744744160038208847e+01 1.598963523361242522e+01
2.103909370056778982e+01 1.912827587400904150e+01 1.744744160038208847e+01
2.317739658850460671e+01 2.103909370056778982e+01 1.912827587400904150e+01
2.552758284293803470e+01 2.317739658850460671e+01 2.103909370056778982e+01
2.805720477366018883e+01 2.552758284293803470e+01 2.317739658850460671e+01
3.071376448307435680e+01 2.805720477366018883e+01 2.552758284293803470e+01
3.342296508552362866e+01 3.071376448307435680e+01 2.805720477366018883e+01
3.608953190430014502e+01 3.342296508552362866e+01 3.071376448307435680e+01
3.860167493058260391e+01 3.608953190430014502e+01 3.342296508552362866e+01
4.083981158335202366e+01 3.860167493058260391e+01 3.608953190430014502e+01
4.268921859530576057e+01 4.083981158335202366e+01 3.860167493058260391e+01
4.405495209556494274e+01 4.268921859530576057e+01 4.083981158335202366e+01
4.487607857264931255e+01 4.405495209556494274e+01 4.268921859530576057e+01
4.513563100113900362e+01 4.487607857264931255e+01 4.405495209556494274e+01
4.486330039847855033e+01 4.513563100113900362e+01 4.487607857264931255e+01
4.412975722753092356e+01 4.486330039847855033e+01 4.513563100113900362e+01
4.303401998694111796e+01 4.412975722753092356e+01 4.486330039847855033e+01
4.168734020244710337e+01 4.303401998694111796e+01 4.412975722753092356e+01
4.019773345385166863e+01 4.168734020244710337e+01 4.303401998694111796e+01
3.865839676597665431e+01 4.019773345385166863e+01 4.168734020244710337e+01
3.714145088640910330e+01 3.865839676597665431e+01 4.019773345385166863e+01
3.569666819950041514e+01 3.714145088640910330e+01 3.865839676597665431e+01
3.435375167808520303e+01 3.569666819950041514e+01 3.714145088640910330e+01
3.312645543468879339e+01 3.435375167808520303e+01 3.569666819950041514e+01
3.201713707235943218e+01 3.312645543468879339e+01 3.435375167808520303e+01
3.102085483344816197e+01 3.201713707235943218e+01 3.312645543468879339e+01
3.012860936601229866e+01 3.102085483344816197e+01 3.201713707235943218e+01
2.932966689625470380e+01 3.012860936601229866e+01 3.102085483344816197e+01
2.861308094727820617e+01 2.932966689625470380e+01 3.012860936601229866e+01
2.796859510912822699e+01 2.861308094727820617e+01 2.932966689625470380e+01
2.738710823618851720e+01 2.796859510912822699e+01 2.861308094727820617e+01
2.686085277557391038e+01 2.738710823618851720e+01 2.796859510912822699e+01
2.638339894922948758e+01 2.686085277557391038e+01 2.738710823618851720e+01
2.594956301965028445e+01 2.638339894922948758e+01 2.686085277557391038e+01
2.555527064248048319e+01 2.594956301965028445e+01 2.638339894922948758e+01
2.519740656085269492e+01 2.555527064248048319e+01 2.594956301965028445e+01
2.487366840504931531e+01 2.519740656085269492e+01 2.555527064248048319e+01
2.458243358179398896e+01 2.487366840504931531e+01 2.519740656085269492e+01
2.432264277970504196e+01 2.458243358179398896e+01 2.487366840504931531e+01
2.409370039218444148e+01 2.432264277970504196e+01 2.458243358179398896e+01
2.389539037689534950e+01 2.409370039218444148e+01 2.432264277970504196e+01
2.372780518792699667e+01 2.389539037689534950e+01 2.409370039218444148e+01
2.359128507166556687e+01 2.372780518792699667e+01 2.389539037689534950e+01
2.348636497862790051e+01 2.359128507166556687e+01 2.372780518792699667e+01
2.341372646811017333e+01 2.348636497862790051e+01 2.359128507166556687e+01
2.337415218717021048e+01 2.341372646811017333e+01 2.348636497862790051e+01
2.336848074673105558e+01 2.337415218717021048e+01 2.341372646811017333e+01
2.339756007854356668e+01 2.336848074673105558e+01 2.337415218717021048e+01
2.346219763820726811e+01 2.339756007854356668e+01 2.336848074673105558e+01
2.356310613405871379e+01 2.346219763820726811e+01 2.339756007854356668e+01
2.370084382963065295e+01 2.356310613405871379e+01 2.346219763820726811e+01
2.387574891259120591e+01 2.370084382963065295e+01 2.356310613405871379e+01
2.408786796988539081e+01 2.387574891259120591e+01 2.370084382963065295e+01
2.433687927757532776e+01 2.408786796988539081e+01 2.387574891259120591e+01
2.462201241585617950e+01 2.433687927757532776e+01 2.408786796988539081e+01
2.494196665079002528e+01 2.462201241585617950e+01 2.433687927757532776e+01
2.529483155784085113e+01 2.494196665079002528e+01 2.462201241585617950e+01
2.567801444197024807e+01 2.529483155784085113e+01 2.494196665079002528e+01
2.608818014279770736e+01 2.567801444197024807e+01 2.529483155784085113e+01
2.652120967066433366e+01 2.608818014279770736e+01 2.567801444197024807e+01
2.697218463475588379e+01 2.652120967066433366e+01 2.608818014279770736e+01
2.743540440906423683e+01 2.697218463475588379e+01 2.652120967066433366e+01
2.790444224725640510e+01 2.743540440906423683e+01 2.697218463475588379e+01
2.837224494957798271e+01 2.790444224725640510e+01 2.743540440906423683e+01
2.883127812845412308e+01 2.837224494957798271e+01 2.790444224725640510e+01
2.927371566430239014e+01 2.883127812845412308e+01 2.837224494957798271e+01
2.969166780250417048e+01 2.927371566430239014e+01 2.883127812845412308e+01
3.007743790934586414e+01 2.969166780250417048e+01 2.927371566430239014e+01
3.042379373169396573e+01 3.007743790934586414e+01 2.969166780250417048e+01
3.072423574027023463e+01 3.042379373169396573e+01 3.007743790934586414e+01
3.097324341594933372e+01 3.072423574027023463e+01 3.042379373169396573e+01
3.116648065326880612e+01 3.097324341594933372e+01 3.072423574027023463e+01
3.130094401999751597e+01 3.116648065326880612e+01 3.097324341594933372e+01
3.137504227480751595e+01 3.130094401999751597e+01 3.116648065326880612e+01
3.138860177344420421e+01 3.137504227480751595e+01 3.130094401999751597e+01
3.134279934608416340e+01 3.138860177344420421e+01 3.137504227480751595e+01
3.124003091046724734e+01 3.134279934608416340e+01 3.138860177344420421e+01
3.108372954834390711e+01 3.124003091046724734e+01 3.134279934608416340e+01
3.087815030479864831e+01 3.108372954834390711e+01 3.124003091046724734e+01
3.062814022701056160e+01 3.087815030479864831e+01 3.108372954834390711e+01
3.033891120431131583e+01 3.062814022701056160e+01 3.087815030479864831e+01
3.001583042001225721e+01 3.033891120431131583e+01 3.062814022701056160e+01
2.966423931786843937e+01 3.001583042001225721e+01 3.033891120431131583e+01
2.928930763296882134e+01 2.966423931786843937e+01 3.001583042001225721e+01
2.889592487792362263e+01 2.928930763296882134e+01 2.966423931786843937e+01
2.848862818206443848e+01 2.889592487792362263e+01 2.928930763296882134e+01
2.807156281703560552e+01 2.848862818206443848e+01 2.889592487792362263e+01
2.764847017152703046e+01 2.807156281703560552e+01 2.848862818206443848e+01
2.722269727238823833e+01 2.764847017152703046e+01 2.807156281703560552e+01
2.679722200608901517e+01 2.722269727238823833e+01 2.764847017152703046e+01
2.637468875326592865e+01 2.679722200608901517e+01 2.722269727238823833e+01
2.595744999674538533e+01 2.637468875326592865e+01 2.679722200608901517e+01
2.554761042155899986e+01 2.595744999674538533e+01 2.637468875326592865e+01
2.514707096263965269e+01 2.554761042155899986e+01 2.595744999674538533e+01
2.475757108809774110e+01 2.514707096263965269e+01 2.554761042155899986e+01
2.438072828983839813e+01 2.475757108809774110e+01 2.514707096263965269e+01
2.401807427600969902e+01 2.438072828983839813e+01 2.475757108809774110e+01
2.367108772885540091e+01 2.401807427600969902e+01 2.438072828983839813e+01
2.334122372578950788e+01 2.367108772885540091e+01 2.401807427600969902e+01
2.302994004421097429e+01 2.334122372578950788e+01 2.367108772885540091e+01
2.273872060488521285e+01 2.302994004421097429e+01 2.334122372578950788e+01
2.246909627490011729e+01 2.273872060488521285e+01 2.302994004421097429e+01
2.222266316536043718e+01 2.246909627490011729e+01 2.273872060488521285e+01
2.200109843280420918e+01 2.222266316536043718e+01 2.246909627490011729e+01
2.180617343449841172e+01 2.200109843280420918e+01 2.222266316536043718e+01
2.163976390081224821e+01 2.180617343449841172e+01 2.200109843280420918e+01
2.150385657519058213e+01 2.163976390081224821e+01 2.180617343449841172e+01
2.140055153543463362e+01 2.150385657519058213e+01 2.163976390081224821e+01
2.133205915122723084e+01 2.140055153543463362e+01 2.150385657519058213e+01
2.130069035657907861e+01 2.133205915122723084e+01 2.140055153543463362e+01
2.130883863081594498e+01 2.130069035657907861e+01 2.133205915122723084e+01
2.135895180308928332e+01 2.130883863081594498e+01 2.130069035657907861e+01
2.145349154752045706e+01 2.135895180308928332e+01 2.130883863081594498e+01
2.159487825528904281e+01 2.145349154752045706e+01 2.135895180308928332e+01
2.178541890727693797e+01 2.159487825528904281e+01 2.145349154752045706e+01
2.202721569417370162e+01 2.178541890727693797e+01 2.159487825528904281e+01
2.232205352560135481e+01 2.202721569417370162e+01 2.178541890727693797e+01
2.267126533640302810e+01 2.232205352560135481e+01 2.202721569417370162e+01
2.307557534557446388e+01 2.267126533640302810e+01 2.232205352560135481e+01
2.353492225462611032e+01 2.307557534557446388e+01 2.267126533640302810e+01
2.404826686223116283e+01 2.353492225462611032e+01 2.307557534557446388e+01
2.461339173389374224e+01 2.404826686223116283e+01 2.353492225462611032e+01
2.522670430717182199e+01 2.461339173389374224e+01 2.404826686223116283e+01
2.588305888885409800e+01 2.522670430717182199e+01 2.461339173389374224e+01
2.657561696528277295e+01 2.588305888885409800e+01 2.522670430717182199e+01
2.729576843100606354e+01 2.657561696528277295e+01 2.588305888885409800e+01
2.803313786717372835e+01 2.729576843100606354e+01 2.657561696528277295e+01
2.877569887082914235e+01 2.803313786717372835e+01 2.729576843100606354e+01
2.951001470241404689e+01 2.877569887082914235e+01 2.803313786717372835e+01
3.022161454835254091e+01 2.951001470241404689e+01 2.877569887082914235e+01
3.089550148803205687e+01 3.022161454835254091e+01 2.951001470241404689e+01
3.151677173898006856e+01 3.089550148803205687e+01 3.022161454835254091e+01
3.207130694711258201e+01 3.151677173898006856e+01 3.089550148803205687e+01
3.254648518361974396e+01 3.207130694711258201e+01 3.151677173898006856e+01
3.293184540900778501e+01 3.254648518361974396e+01 3.207130694711258201e+01
3.321963767846271054e+01 3.293184540900778501e+01 3.254648518361974396e+01
3.340519924460008383e+01 3.321963767846271054e+01 3.293184540900778501e+01
3.348711484015860407e+01 3.340519924460008383e+01 3.321963767846271054e+01
3.346714526202504913e+01 3.348711484015860407e+01 3.340519924460008383e+01
3.334993737430776406e+01 3.346714526202504913e+01 3.348711484015860407e+01
3.314255530156253826e+01 3.334993737430776406e+01 3.346714526202504913e+01
3.285389189757299988e+01 3.314255530156253826e+01 3.334993737430776406e+01
3.249402838133082838e+01 3.285389189757299988e+01 3.314255530156253826e+01
3.207360771777246100e+01 3.249402838133082838e+01 3.285389189757299988e+01
3.160327574358511171e+01 3.207360771777246100e+01 3.249402838133082838e+01
3.109322672779926577e+01 3.160327574358511171e+01 3.207360771777246100e+01
3.055287106976651046e+01 3.109322672779926577e+01 3.160327574358511171e+01
2.999062569145715429e+01 3.055287106976651046e+01 3.109322672779926577e+01
2.941381468111161013e+01 2.999062569145715429e+01 3.055287106976651046e+01
2.882865979879407448e+01 2.941381468111161013e+01 2.999062569145715429e+01
2.824033729111281588e+01 2.882865979879407448e+01 2.941381468111161013e+01
2.765307806552785408e+01 2.824033729111281588e+01 2.882865979879407448e+01
2.707029133598574333e+01 2.765307806552785408e+01 2.824033729111281588e+01
2.649469612457046352e+01 2.707029133598574333e+01 2.765307806552785408e+01
2.592844950802502879e+01 2.649469612457046352e+01 2.707029133598574333e+01
2.537326458732015766e+01 2.592844950802502879e+01 2.649469612457046352e+01
2.483051449578598024e+01 2.537326458732015766e+01 2.592844950802502879e+01
2.430132124594731380e+01 2.483051449578598024e+01 2.537326458732015766e+01
2.378662989937110339e+01 2.430132124594731380e+01 2.483051449578598024e+01
2.328726955999047377e+01 2.378662989937110339e+01 2.430132124594731380e+01
2.280400319877036708e+01 2.328726955999047377e+01 2.378662989937110339e+01
2.233756846882857161e+01 2.280400319877036708e+01 2.328726955999047377e+01
2.188871159391272769e+01 2.233756846882857161e+01 2.280400319877036708e+01
2.145821620826027853e+01 2.188871159391272769e+01 2.233756846882857161e+01
2.104692876206335939e+01 2.145821620826027853e+01 2.188871159391272769e+01
2.065578182887394476e+01 2.104692876206335939e+01 2.145821620826027853e+01
2.028581638459040803e+01 2.065578182887394476e+01 2.104692876206335939e+01
1.993820388297098845e+01 2.028581638459040803e+01 2.065578182887394476e+01
1.961426873053098774e+01 1.993820388297098845e+01 2.028581638459040803e+01
1.931551155784384832e+01 1.961426873053098774e+01 1.993820388297098845e+01
1.904363348359870045e+01 1.931551155784384832e+01 1.961426873053098774e+01
1.880056135785706317e+01 1.904363348359870045e+01 1.931551155784384832e+01
1.858847373483572696e+01 1.880056135785706317e+01 1.904363348359870045e+01
1.840982704409038817e+01 1.858847373483572696e+01 1.880056135785706317e+01
1.826738108112887460e+01 1.840982704409038817e+01 1.858847373483572696e+01
1.816422250163280339e+01 1.826738108112887460e+01 1.840982704409038817e+01
1.810378445428008121e+01 1.816422250163280339e+01 1.826738108112887460e+01
1.808985980329490673e+01 1.810378445428008121e+01 1.816422250163280339e+01
1.812660455507915458e+01 1.808985980329490673e+01 1.810378445428008121e+01
1.821852710471316428e+01 1.812660455507915458e+01 1.808985980329490673e+01
1.837045776635620697e+01 1.821852710471316428e+01 1.812660455507915458e+01
1.858749178467359897e+01 1.837045776635620697e+01 1.821852710471316428e+01
1.887489772639782259e+01 1.858749178467359897e+01 1.837045776635620697e+01
1.923798197339832328e+01 1.887489772639782259e+01 1.858749178467359897e+01
1.968189922530422464e+01 1.923798197339832328e+01 1.887489772639782259e+01
2.021139883377239599e+01 1.968189922530422464e+01 1.923798197339832328e+01
2.083049793386673088e+01 2.021139883377239599e+01 1.968189922530422464e+01
2.154207535338087354e+01 2.083049793386673088e+01 2.021139883377239599e+01
2.234738591579855793e+01 2.154207535338087354e+01 2.083049793386673088e+01
2.324550375944193803e+01 2.234738591579855793e+01 2.154207535338087354e+01
2.423271623800906838e+01 2.324550375944193803e+01 2.234738591579855793e+01
2.530190691009669379e+01 2.423271623800906838e+01 2.324550375944193803e+01
2.644198620496984375e+01 2.530190691009669379e+01 2.423271623800906838e+01
2.763744929509307724e+01 2.644198620496984375e+01 2.530190691009669379e+01
2.886815843120709957e+01 2.763744929509307724e+01 2.644198620496984375e+01
3.010945556095197162e+01 2.886815843120709957e+01 2.763744929509307724e+01
3.133270328594257847e+01 3.010945556095197162e+01 2.886815843120709957e+01
3.250632134010229635e+01 3.133270328594257847e+01 3.010945556095197162e+01
3.359732809465961623e+01 3.250632134010229635e+01 3.133270328594257847e+01
3.457331474019535733e+01 3.359732809465961623e+01 3.250632134010229635e+01
3.540468533236586524e+01 3.457331474019535733e+01 3.359732809465961623e+01
3.606690952889252344e+01 3.540468533236586524e+01 3.457331474019535733e+01
3.654248264564770210e+01 3.606690952889252344e+01 3.540468533236586524e+01
3.682229299457326732e+01 3.654248264564770210e+01 3.606690952889252344e+01
3.690617000248701629e+01 3.682229299457326732e+01 3.654248264564770210e+01
3.680251873261673978e+01 3.690617000248701629e+01 3.682229299457326732e+01
3.652710688454710919e+01 3.680251873261673978e+01 3.690617000248701629e+01
3.610121706330832581e+01 3.652710688454710919e+01 3.680251873261673978e+01
3.554947127821625941e+01 3.610121706330832581e+01 3.652710688454710919e+01
3.489765510414866156e+01 3.554947127821625941e+01 3.610121706330832581e+01
3.417081888011164637e+01 3.489765510414866156e+01 3.554947127821625941e+01
3.339183636130680100e+01 3.417081888011164637e+01 3.489765510414866156e+01
3.258049003157582746e+01 3.339183636130680100e+01 3.417081888011164637e+01
3.175305584501311884e+01 3.258049003157582746e+01 3.339183636130680100e+01
3.092229570016132101e+01 3.175305584501311884e+01 3.258049003157582746e+01
3.009773721515415801e+01 3.092229570016132101e+01 3.175305584501311884e+01
2.928612114168068103e+01 3.009773721515415801e+01 3.092229570016132101e+01
2.849191622766970156e+01 2.928612114168068103e+01 3.009773721515415801e+01
2.771782878859091781e+01 2.849191622766970156e+01 2.928612114168068103e+01
2.696526167475580138e+01 2.771782878859091781e+01 2.849191622766970156e+01
2.623470015069396766e+01 2.696526167475580138e+01 2.771782878859091781e+01
2.552601874905501589e+01 2.623470015069396766e+01 2.696526167475580138e+01
2.483871363673624444e+01 2.552601874905501589e+01 2.623470015069396766e+01
2.417207058953182752e+01 2.483871363673624444e+01 2.552601874905501589e+01
2.352528073018059729e+01 2.417207058953182752e+01 2.483871363673624444e+01
2.289751603545568059e+01 2.352528073018059729e+01 2.417207058953182752e+01
2.228797526785524852e+01 2.289751603545568059e+01 2.352528073018059729e+01
2.169590913578300473e+01 2.228797526785524852e+01 2.289751603545568059e+01
2.112063156917299622e+01 2.169590913578300473e+01 2.228797526785524852e+01
2.056152225492679264e+01 2.112063156917299622e+01 2.169590913578300473e+01
2.001802411472258925e+01 2.056152225492679264e+01 2.112063156917299622e+01
1.948963825104523551e+01 2.001802411472258925e+01 2.056152225492679264e+01
1.897591801470322537e+01 1.948963825104523551e+01 2.001802411472258925e+01
1.847646321677909143e+01 1.897591801470322537e+01 1.948963825104523551e+01
1.799091507205335816e+01 1.847646321677909143e+01 1.897591801470322537e+01
1.751895217388360848e+01 1.799091507205335816e+01 1.847646321677909143e+01
1.706028762296883272e+01 1.751895217388360848e+01 1.799091507205335816e+01
1.661466733257606521e+01 1.706028762296883272e+01 1.751895217388360848e+01
1.618186948620853016e+01 1.661466733257606521e+01 1.706028762296883272e+01
1.576170511238751715e+01 1.618186948620853016e+01 1.661466733257606521e+01
1.535401975256710116e+01 1.576170511238751715e+01 1.618186948620853016e+01
1.495869622373570351e+01 1.535401975256710116e+01 1.576170511238751715e+01
1.457565851165568382e+01 1.495869622373570351e+01 1.535401975256710116e+01
1.420487687091089235e+01 1.457565851165568382e+01 1.495869622373570351e+01
1.384637425254331866e+01 1.420487687091089235e+01 1.457565851165568382e+01
1.350023422873450762e+01 1.384637425254331866e+01 1.420487687091089235e+01
1.316661063711635471e+01 1.350023422873450762e+01 1.384637425254331866e+01
1.284573922570850080e+01 1.316661063711635471e+01 1.350023422873450762e+01
1.253795164422325215e+01 1.284573922570850080e+01 1.316661063711635471e+01
1.224369219962778921e+01 1.253795164422325215e+01 1.284573922570850080e+01
1.196353787430929216e+01 1.224369219962778921e+01 1.253795164422325215e+01
1.169822219443598144e+01 1.196353787430929216e+01 1.224369219962778921e+01
1.144866363387792063e+01 1.169822219443598144e+01 1.196353787430929216e+01
1.121599934384071240e+01 1.144866363387792063e+01 1.169822219443598144e+01
1.100162510672704741e+01 1.121599934384071240e+01 1.144866363387792063e+01
1.080724251826491589e+01 1.100162510672704741e+01 1.121599934384071240e+01
1.063491449378283349e+01 1.080724251826491589e+01 1.100162510672704741e+01
1.048713025531164078e+01 1.063491449378283349e+01 1.080724251826491589e+01
1.036688095917130426e+01 1.048713025531164078e+01 1.063491449378283349e+01
1.027774702869200496e+01 1.036688095917130426e+01 1.048713025531164078e+01
1.022399800485602661e+01 1.027774702869200496e+01 1.036688095917130426e+01
1.021070523447875189e+01 1.022399800485602661e+01 1.027774702869200496e+01
1.024386686246840306e+01 1.021070523447875189e+01 1.022399800485602661e+01
1.033054321895288830e+01 1.024386686246840306e+01 1.021070523447875189e+01
1.047899857625628428e+01 1.033054321895288830e+01 1.024386686246840306e+01
1.069884211427421050e+01 1.047899857625628428e+01 1.033054321895288830e+01
1.100115643006768629e+01 1.069884211427421050e+01 1.047899857625628428e+01
1.139859566122648005e+01 1.100115643006768629e+01 1.069884211427421050e+01
1.190542685778607357e+01 1.139859566122648005e+01 1.100115643006768629e+01
1.253747731933484388e+01 1.190542685778607357e+01 1.139859566122648005e+01
1.331193717376511998e+01 1.253747731933484388e+01 1.190542685778607357e+01
1.424695106876443518e+01 1.331193717376511998e+01 1.253747731933484388e+01
1.536091712896394412e+01 1.424695106876443518e+01 1.331193717376511998e+01
1.667139875650079972e+01 1.536091712896394412e+01 1.424695106876443518e+01
1.819355155210654829e+01 1.667139875650079972e+01 1.536091712896394412e+01
1.993798324284756518e+01 1.819355155210654829e+01 1.667139875650079972e+01
2.190801243054337277e+01 1.993798324284756518e+01 1.819355155210654829e+01
2.409638814427786357e+01 2.190801243054337277e+01 1.993798324284756518e+01
2.648169075391497884e+01 2.409638814427786357e+01 2.190801243054337277e+01
2.902485924109630133e+01 2.648169075391497884e+01 2.409638814427786357e+01
3.166655860628537411e+01 2.902485924109630133e+01 2.648169075391497884e+01
3.432635081175357072e+01 3.166655860628537411e+01 2.902485924109630133e+01
3.690474699080860432e+01 3.432635081175357072e+01 3.166655860628537411e+01
3.928904160707757143e+01 3.690474699080860432e+01 3.432635081175357072e+01
4.136322040974444292e+01 3.928904160707757143e+01 3.690474699080860432e+01
4.302117214881678819e+01 4.136322040974444292e+01 3.928904160707757143e+01
4.418113197521901014e+01 4.302117214881678819e+01 4.136322040974444292e+01
4.479822538292881262e+01 4.418113197521901014e+01 4.302117214881678819e+01
4.487177222396943677e+01 4.479822538292881262e+01 4.418113197521901014e+01
4.444504128567943013e+01 4.487177222396943677e+01 4.479822538292881262e+01
4.359723767348690160e+01 4.444504128567943013e+01 4.487177222396943677e+01
4.242984678974728752e+01 4.359723767348690160e+01 4.444504128567943013e+01
4.105100316682973016e+01 4.242984678974728752e+01 4.359723767348690160e+01
3.956165032967295048e+01 4.105100316682973016e+01 4.242984678974728752e+01
3.804604237492152663e+01 3.956165032967295048e+01 4.105100316682973016e+01
3.656736022354472482e+01 3.804604237492152663e+01 3.956165032967295048e+01
3.516770868600352884e+01 3.656736022354472482e+01 3.804604237492152663e+01
3.387098371937965879e+01 3.516770868600352884e+01 3.656736022354472482e+01
3.268704201622927741e+01 3.387098371937965879e+01 3.516770868600352884e+01
3.161598195268228295e+01 3.268704201622927741e+01 3.387098371937965879e+01
3.065184363896539210e+01 3.161598195268228295e+01 3.268704201622927741e+01
2.978545667297358079e+01 3.065184363896539210e+01 3.161598195268228295e+01
2.900643620379288024e+01 2.978545667297358079e+01 3.065184363896539210e+01
2.830446265165898012e+01 2.900643620379288024e+01 2.978545667297358079e+01
2.767002095359580593e+01 2.830446265165898012e+01 2.900643620379288024e+01
2.709476432342155405e+01 2.767002095359580593e+01 2.830446265165898012e+01
2.657163569372515255e+01 2.709476432342155405e+01 2.767002095359580593e+01
2.609484469439636456e+01 2.657163569372515255e+01 2.709476432342155405e+01
2.565976722617862649e+01 2.609484469439636456e+01 2.657163569372515255e+01
2.526281087370292511e+01 2.565976722617862649e+01 2.609484469439636456e+01
2.490127233495882919e+01 2.526281087370292511e+01 2.565976722617862649e+01
2.457320147446783665e+01 2.490127233495882919e+01 2.526281087370292511e+01
2.427727912261236654e+01 2.457320147446783665e+01 2.490127233495882919e+01
2.401271111656250312e+01 2.427727912261236654e+01 2.457320147446783665e+01
2.377913836283252635e+01 2.401271111656250312e+01 2.427727912261236654e+01
2.357656121662574478e+01 2.377913836283252635e+01 2.401271111656250312e+01
2.340527575071067901e+01 2.357656121662574478e+01 2.377913836283252635e+01
2.326581921627970218e+01 2.340527575071067901e+01 2.357656121662574478e+01
2.315892198125468937e+01 2.326581921627970218e+01 2.340527575071067901e+01
2.308546334573636116e+01 2.315892198125468937e+01 2.326581921627970218e+01
2.304642880974996899e+01 2.308546334573636116e+01 2.315892198125468937e+01
2.304286657042080932e+01 2.304642880974996899e+01 2.308546334573636116e+01
2.307584124365464362e+01 2.304286657042080932e+01 2.304642880974996899e+01
2.314638304552928005e+01 2.307584124365464362e+01 2.304286657042080932e+01
2.325543094901912156e+01 2.314638304552928005e+01 2.307584124365464362e+01
2.340376867871832900e+01 2.325543094901912156e+01 2.314638304552928005e+01
2.359195285129287001e+01 2.340376867871832900e+01 2.325543094901912156e+01
2.382023314536611025e+01 2.359195285129287001e+01 2.340376867871832900e+01
2.408846512125224137e+01 2.382023314536611025e+01 2.359195285129287001e+01
2.439601722907394787e+01 2.408846512125224137e+01 2.382023314536611025e+01
2.474167464697908159e+01 2.439601722907394787e+01 2.408846512125224137e+01
2.512354385647194022e+01 2.474167464697908159e+01 2.439601722907394787e+01
2.553896322935569430e+01 2.512354385647194022e+01 2.474167464697908159e+01
2.598442626383518572e+01 2.553896322935569430e+01 2.512354385647194022e+01
2.645552530649316125e+01 2.598442626383518572e+01 2.553896322935569430e+01
2.694692442080838646e+01 2.645552530649316125e+01 2.598442626383518572e+01
2.745237026091077936e+01 2.694692442080838646e+01 2.645552530649316125e+01
2.796474911905453453e+01 2.745237026091077936e+01 2.694692442080838646e+01
2.847619650799322599e+01 2.796474911905453453e+01 2.745237026091077936e+01
2.897826257988463183e+01 2.847619650799322599e+01 2.796474911905453453e+01
2.946213239729683053e+01 2.897826257988463183e+01 2.847619650799322599e+01
2.991889480547352775e+01 2.946213239729683053e+01 2.897826257988463183e+01
3.033984790598612946e+01 2.991889480547352775e+01 2.946213239729683053e+01
3.071682363106053515e+01 3.033984790598612946e+01 2.991889480547352775e+01
3.104250954566924392e+01 3.071682363106053515e+01 3.033984790598612946e+01
3.131074364268785359e+01 3.104250954566924392e+01 3.071682363106053515e+01
3.151675823662649734e+01 3.131074364268785359e+01 3.104250954566924392e+01
3.165735241420598101e+01 3.151675823662649734e+01 3.131074364268785359e+01
3.173097866112583176e+01 3.165735241420598101e+01 3.151675823662649734e+01
3.173773750973553476e+01 3.173097866112583176e+01 3.165735241420598101e+01
3.167928316738585082e+01 3.173773750973553476e+01 3.173097866112583176e+01
3.155865171314169970e+01 3.167928316738585082e+01 3.173773750973553476e+01
3.138003030296573925e+01 3.155865171314169970e+01 3.167928316738585082e+01
3.114848997314753376e+01 3.138003030296573925e+01 3.155865171314169970e+01
3.086970568957785233e+01 3.114848997314753376e+01 3.138003030296573925e+01
3.054968544220619719e+01 3.086970568957785233e+01 3.114848997314753376e+01
3.019452608766181712e+01 3.054968544220619719e+01 3.086970568957785233e+01
2.981020823066692671e+01 3.019452608766181712e+01 3.054968544220619719e+01
2.940243668526989040e+01 2.981020823066692671e+01 3.019452608766181712e+01
2.897652780185365984e+01 2.940243668526989040e+01 2.981020823066692671e+01
2.853734075094970279e+01 2.897652780185365984e+01 2.940243668526989040e+01
2.808924698522622165e+01 2.853734075094970279e+01 2.897652780185365984e+01
2.763613055679117281e+01 2.808924698522622165e+01 2.853734075094970279e+01
2.718141156022777238e+01 2.763613055679117281e+01 2.808924698522622165e+01
2.672808541486454104e+01 2.718141156022777238e+01 2.763613055679117281e+01
2.627877168253555595e+01 2.672808541486454104e+01 2.718141156022777238e+01
2.583576736142939367e+01 2.627877168253555595e+01 2.672808541486454104e+01
2.540110088592914295e+01 2.583576736142939367e+01 2.627877168253555595e+01
2.497658424977713665e+01 2.540110088592914295e+01 2.583576736142939367e+01
2.456386167249074148e+01 2.497658424977713665e+01 2.540110088592914295e+01
2.416445401422872408e+01 2.456386167249074148e+01 2.497658424977713665e+01
2.377979871476120621e+01 2.416445401422872408e+01 2.456386167249074148e+01
2.341128541108993844e+01 2.377979871476120621e+01 2.416445401422872408e+01
2.306028760834966818e+01 2.341128541108993844e+01 2.377979871476120621e+01
2.272819087423184214e+01 2.306028760834966818e+01 2.341128541108993844e+01
2.241641802937056482e+01 2.272819087423184214e+01 2.306028760834966818e+01
2.212645174023051098e+01 2.241641802937056482e+01 2.272819087423184214e+01
2.185985480580737317e+01 2.212645174023051098e+01 2.241641802937056482e+01
2.161828827738676395e+01 2.185985480580737317e+01 2.212645174023051098e+01
2.140352736879131612e+01 2.161828827738676395e+01 2.185985480580737317e+01
2.121747490581600104e+01 2.140352736879131612e+01 2.161828827738676395e+01
2.106217182780339314e+01 2.121747490581600104e+01 2.140352736879131612e+01
2.093980398988542291e+01 2.106217182780339314e+01 2.121747490581600104e+01
2.085270421961803677e+01 2.093980398988542291e+01 2.106217182780339314e+01
2.080334825655161879e+01 2.085270421961803677e+01 2.093980398988542291e+01
2.079434285145945083e+01 2.080334825655161879e+01 2.085270421961803677e+01
2.082840393352524089e+01 2.079434285145945083e+01 2.080334825655161879e+01
2.090832238819632494e+01 2.082840393352524089e+01 2.079434285145945083e+01
2.103691465814288364e+01 2.090832238819632494e+01 2.082840393352524089e+01
2.121695513452076653e+01 2.103691465814288364e+01 2.090832238819632494e+01
2.145108721654318629e+01 2.121695513452076653e+01 2.103691465814288364e+01
2.174171007990617710e+01 2.145108721654318629e+01 2.121695513452076653e+01
2.209083873031712741e+01 2.174171007990617710e+01 2.145108721654318629e+01
2.249993597116264255e+01 2.209083873031712741e+01 2.174171007990617710e+01
2.296971664009296532e+01 2.249993597116264255e+01 2.209083873031712741e+01
2.349992701452736910e+01 2.296971664009296532e+01 2.249993597116264255e+01
2.408910575247500319e+01 2.349992701452736910e+01 2.296971664009296532e+01
2.473433712751422320e+01 2.408910575247500319e+01 2.349992701452736910e+01
2.543101247625933681e+01 2.473433712751422320e+01 2.408910575247500319e+01
2.617262130532757070e+01 2.543101247625933681e+01 2.473433712751422320e+01
2.695059870018756953e+01 2.617262130532757070e+01 2.543101247625933681e+01
2.775425950452527957e+01 2.695059870018756953e+01 2.617262130532757070e+01
2.857085087367437026e+01 2.775425950452527957e+01 2.695059870018756953e+01
2.938575180344324522e+01 2.857085087367437026e+01 2.775425950452527957e+01
3.018283983249550317e+01 2.938575180344324522e+01 2.857085087367437026e+01
3.094503066700362481e+01 3.018283983249550317e+01 2.938575180344324522e+01
3.165497644643629371e+01 3.094503066700362481e+01 3.018283983249550317e+01
3.229588473395467219e+01 3.165497644643629371e+01 3.094503066700362481e+01
3.285239665498894368e+01 3.229588473395467219e+01 3.165497644643629371e+01
3.331144371139943416e+01 3.285239665498894368e+01 3.229588473395467219e+01
3.366299368885342602e+01 3.331144371139943416e+01 3.285239665498894368e+01
3.390060060536956144e+01 3.366299368885342602e+01 3.331144371139943416e+01
3.402169307022899858e+01 3.390060060536956144e+01 3.366299368885342602e+01
3.402756747821641170e+01 3.402169307022899858e+01 3.390060060536956144e+01
3.392309150673111873e+01 3.402756747821641170e+01 3.402169307022899858e+01
3.371616166097396672e+01 3.392309150673111873e+01 3.402756747821641170e+01
3.341698838533960014e+01 3.371616166097396672e+01 3.392309150673111873e+01
3.303729799742479400e+01 3.341698838533960014e+01 3.371616166097396672e+01
3.258954053923957161e+01 3.303729799742479400e+01 3.341698838533960014e+01
3.208617857566341058e+01 3.258954053923957161e+01 3.303729799742479400e+01
3.153910883806993937e+01 3.208617857566341058e+01 3.258954053923957161e+01
3.095924235498993227e+01 3.153910883806993937e+01 3.208617857566341058e+01
3.035624466204466998e+01 3.095924235498993227e+01 3.153910883806993937e+01
2.973841940741400336e+01 3.035624466204466998e+01 3.095924235498993227e+01
2.911270761113050298e+01 2.973841940741400336e+01 3.035624466204466998e+01
2.848477062714325569e+01 2.911270761113050298e+01 2.973841940741400336e+01
2.785912598356648928e+01 2.848477062714325569e+01 2.911270761113050298e+01
2.723930979687689558e+01 2.785912598356648928e+01 2.848477062714325569e+01
2.662804554680548463e+01 2.723930979687689558e+01 2.785912598356648928e+01
2.602740526127279352e+01 2.662804554680548463e+01 2.723930979687689558e+01
2.543895470898287314e+01 2.602740526127279352e+01 2.662804554680548463e+01
2.486387860378011538e+01 2.543895470898287314e+01 2.602740526127279352e+01
2.430308499968209546e+01 2.486387860378011538e+01 2.543895470898287314e+01
2.375729011580955330e+01 2.430308499968209546e+01 2.486387860378011538e+01
2.322708599208156954e+01 2.375729011580955330e+01 2.430308499968209546e+01
2.271299387855681218e+01 2.322708599208156954e+01 2.375729011580955330e+01
2.221550632165368810e+01 2.271299387855681218e+01 2.322708599208156954e+01
2.173512070579748467e+01 2.221550632165368810e+01 2.271299387855681218e+01
2.127236666996814307e+01 2.173512070579748467e+01 2.221550632165368810e+01
2.082782943390576946e+01 2.127236666996814307e+01 2.173512070579748467e+01
2.040217069305856512e+01 2.082782943390576946e+01 2.127236666996814307e+01
1.999614840390507098e+01 2.040217069305856512e+01 2.082782943390576946e+01
1.961063649336429648e+01 1.999614840390507098e+01 2.040217069305856512e+01
1.924664528716745338e+01 1.961063649336429648e+01 1.999614840390507098e+01
1.890534325449898390e+01 1.924664528716745338e+01 1.961063649336429648e+01
1.858808049769637094e+01 1.890534325449898390e+01 1.924664528716745338e+01
1.829641426139057003e+01 1.858808049769637094e+01 1.890534325449898390e+01
1.803213657831155103e+01 1.829641426139057003e+01 1.858808049769637094e+01
1.779730399042475852e+01 1.803213657831155103e+01 1.829641426139057003e+01
1.759426906337170848e+01 1.779730399042475852e+01 1.803213657831155103e+01
1.742571312605076983e+01 1.759426906337170848e+01 1.779730399042475852e+01
1.729467928921869202e+01 1.742571312605076983e+01 1.759426906337170848e+01
1.720460429757725507e+01 1.729467928921869202e+01 1.742571312605076983e+01
1.715934711645393662e+01 1.720460429757725507e+01 1.729467928921869202e+01
1.716321131315602599e+01 1.715934711645393662e+01 1.720460429757725507e+01
1.722095723283583268e+01 1.716321131315602599e+01 1.715934711645393662e+01
1.733779866622822752e+01 1.722095723283583268e+01 1.716321131315602599e+01
1.751937715788668370e+01 1.733779866622822752e+01 1.722095723283583268e+01
1.777170533971796473e+01 1.751937715788668370e+01 1.733779866622822752e+01
1.810106878555277987e+01 1.777170533971796473e+01 1.751937715788668370e+01
1.851387404866594366e+01 1.810106878555277987e+01 1.777170533971796473e+01
1.901642907675983096e+01 1.851387404866594366e+01 1.810106878555277987e+01
1.961464158471296315e+01 1.901642907675983096e+01 1.851387404866594366e+01
2.031362190740754414e+01 1.961464158471296315e+01 1.901642907675983096e+01
2.111718029117671946e+01 2.031362190740754414e+01 1.961464158471296315e+01
2.202721565239411206e+01 2.111718029117671946e+01 2.031362190740754414e+01
2.304300474708959001e+01 2.202721565239411206e+01 2.111718029117671946e+01
2.416041846027103546e+01 2.304300474708959001e+01 2.202721565239411206e+01
2.537111585497150656e+01 2.416041846027103546e+01 2.304300474708959001e+01
2.666179565757030190e+01 2.537111585497150656e+01 2.416041846027103546e+01
2.801361573273862859e+01 2.666179565757030190e+01 2.537111585497150656e+01
2.940191762823507560e+01 2.801361573273862859e+01 2.666179565757030190e+01
3.079640615738084364e+01 2.940191762823507560e+01 2.801361573273862859e+01
3.216192183898123602e+01 3.079640615738084364e+01 2.940191762823507560e+01
3.345989607263606302e+01 3.216192183898123602e+01 3.079640615738084364e+01
3.465048969764465880e+01 3.345989607263606302e+01 3.216192183898123602e+01
3.569529043847905569e+01 3.465048969764465880e+01 3.345989607263606302e+01
3.656030418982440722e+01 3.569529043847905569e+01 3.465048969764465880e+01
3.721885439780685800e+01 3.656030418982440722e+01 3.569529043847905569e+01
3.765394512629740831e+01 3.721885439780685800e+01 3.656030418982440722e+01
3.785968081522072026e+01 3.765394512629740831e+01 3.721885439780685800e+01
3.784147800952037954e+01 3.785968081522072026e+01 3.765394512629740831e+01
3.761502454039692367e+01 3.784147800952037954e+01 3.785968081522072026e+01
3.720418157738184561e+01 3.761502454039692367e+01 3.784147800952037954e+01
3.663821445384467523e+01 3.720418157738184561e+01 3.761502454039692367e+01
3.594882652917155497e+01 3.663821445384467523e+01 3.720418157738184561e+01
3.516744099275803137e+01 3.594882652917155497e+01 3.663821445384467523e+01
3.432305286624169582e+01 3.516744099275803137e+01 3.594882652917155497e+01
3.344080716461152747e+01 3.432305286624169582e+01 3.516744099275803137e+01
3.254130126888915697e+01 3.344080716461152747e+01 3.432305286624169582e+01
3.164049593020845563e+01 3.254130126888915697e+01 3.344080716461152747e+01
3.075006261703018140e+01 3.164049593020845563e+01 3.254130126888915697e+01
2.987798834887615129e+01 3.075006261703018140e+01 3.164049593020845563e+01
2.902928575668568811e+01 2.987798834887615129e+01 3.075006261703018140e+01
2.820669764817999692e+01 2.902928575668568811e+01 2.987798834887615129e+01
2.741132784086227048e+01 2.820669764817999692e+01 2.902928575668568811e+01
2.664316538550475855e+01 2.741132784086227048e+01 2.820669764817999692e+01
2.590149458826908457e+01 2.664316538550475855e+01 2.741132784086227048e+01
2.518519882894760187e+01 2.590149458826908457e+01 2.664316538550475855e+01
2.449297404842650749e+01 2.518519882894760187e+01 2.590149458826908457e+01
2.382347031247891067e+01 2.449297404842650749e+01 2.518519882894760187e+01
2.317537915390435543e+01 2.382347031247891067e+01 2.449297404842650749e+01
2.254748203547776342e+01 2.317537915390435543e+01 2.382347031247891067e+01
2.193867231981310084e+01 2.254748203547776342e+01 2.317537915390435543e+01
2.134796020674438211e+01 2.193867231981310084e+01 2.254748203547776342e+01
2.077446752437333188e+01 2.134796020674438211e+01 2.193867231981310084e+01
2.021741715848892440e+01 2.077446752437333188e+01 2.134796020674438211e+01
1.967612028327706497e+01 2.021741715848892440e+01 2.077446752437333188e+01
1.914996336211182637e+01 1.967612028327706497e+01 2.021741715848892440e+01
1.863839604562788566e+01 1.914996336211182637e+01 1.967612028327706497e+01
1.814092052732710414e+01 1.863839604562788566e+01 1.914996336211182637e+01
1.765708255437937879e+01 1.814092052732710414e+01 1.863839604562788566e+01
1.718646407456725811e+01 1.765708255437937879e+01 1.814092052732710414e+01
1.672867738356375256e+01 1.718646407456725811e+01 1.765708255437937879e+01
1.628336058545993836e+01 1.672867738356375256e+01 1.718646407456725811e+01
1.585017416884845076e+01 1.628336058545993836e+01 1.672867738356375256e+01
1.542879851364070376e+01 1.585017416884845076e+01 1.628336058545993836e+01
1.501893216876428205e+01 1.542879851364070376e+01 1.585017416884845076e+01
1.462029077079039574e+01 1.501893216876428205e+01 1.542879851364070376e+01
1.423260650418538198e+01 1.462029077079039574e+01 1.501893216876428205e+01
1.385562803308103774e+01 1.423260650418538198e+01 1.462029077079039574e+01
1.348912086134179233e+01 1.385562803308103774e+01 1.423260650418538198e+01
1.313286810221472933e+01 1.348912086134179233e+01 1.385562803308103774e+01
1.278667166140819056e+01 1.313286810221472933e+01 1.348912086134179233e+01
1.245035385875412537e+01 1.278667166140819056e+01 1.313286810221472933e+01
1.212375953451013544e+01 1.245035385875412537e+01 1.278667166140819056e+01
1.180675870776567749e+01 1.212375953451013544e+01 1.245035385875412537e+01
1.149924987729596992e+01 1.180675870776567749e+01 1.212375953451013544e+01
1.120116408056254009e+01 1.149924987729596992e+01 1.180675870776567749e+01
1.091246985545211245e+01 1.120116408056254009e+01 1.149924987729596992e+01
1.063317928291297498e+01 1.091246985545211245e+01 1.120116408056254009e+01
1.036335532812667637e+01 1.063317928291297498e+01 1.091246985545211245e+01
1.010312074460055065e+01 1.036335532812667637e+01 1.063317928291297498e+01
9.852668861075883910e+00 1.010312074460055065e+01 1.036335532812667637e+01
9.612276637045269467e+00 9.852668861075883910e+00 1.010312074460055065e+01
9.382320450699458192e+00 9.612276637045269467e+00 9.852668861075883910e+00
9.163295175065554687e+00 9.382320450699458192e+00 9.612276637045269467e+00
8.955837205665574174e+00 9.163295175065554687e+00 9.382320450699458192e+00
8.760752227634247546e+00 8.955837205665574174e+00 9.163295175065554687e+00
8.579048652650488549e+00 8.760752227634247546e+00 8.955837205665574174e+00
8.411977815791543023e+00 8.579048652650488549e+00 8.760752227634247546e+00
8.261082196924569132e+00 8.411977815791543023e+00 8.579048652650488549e+00
8.128253114441539751e+00 8.261082196924569132e+00 8.411977815791543023e+00
8.015799519450492738e+00 8.128253114441539751e+00 8.261082196924569132e+00
7.926529675909293360e+00 8.015799519450492738e+00 8.128253114441539751e+00
7.863847613791031144e+00 7.926529675909293360e+00 8.015799519450492738e+00
7.831866236465107711e+00 7.863847613791031144e+00 7.926529675909293360e+00
7.835538770911926854e+00 7.831866236465107711e+00 7.863847613791031144e+00
7.880809752044938499e+00 7.835538770911926854e+00 7.831866236465107711e+00
7.974785758064506069e+00 7.880809752044938499e+00 7.835538770911926854e+00
8.125924417156674906e+00 7.974785758064506069e+00 7.880809752044938499e+00
8.344237446803939307e+00 8.125924417156674906e+00 7.974785758064506069e+00
8.641499208465708293e+00 8.344237446803939307e+00 8.125924417156674906e+00
9.031445873476247499e+00 8.641499208465708293e+00 8.344237446803939307e+00
9.529941085804603418e+00 9.031445873476247499e+00 8.641499208465708293e+00
1.015507118592003089e+01 9.529941085804603418e+00 9.031445873476247499e+00
1.092711591055793008e+01 1.015507118592003089e+01 9.529941085804603418e+00
1.186831866404930835e+01 1.092711591055793008e+01 1.015507118592003089e+01
1.300235456292723590e+01 1.186831866404930835e+01 1.092711591055793008e+01
1.435336695186760281e+01 1.300235456292723590e+01 1.186831866404930835e+01
1.594441970885246462e+01 1.435336695186760281e+01 1.300235456292723590e+01
1.779520422527304646e+01 1.594441970885246462e+01 1.435336695186760281e+01
1.991886424400515310e+01 1.779520422527304646e+01 1.594441970885246462e+01
2.231788433587230358e+01 1.991886424400515310e+01 1.779520422527304646e+01
2.497915966022710066e+01 2.231788433587230358e+01 1.991886424400515310e+01
2.786865304439072233e+01 2.497915966022710066e+01 2.231788433587230358e+01
3.092645404927846897e+01 2.786865304439072233e+01 2.497915966022710066e+01
3.406353176127898053e+01 3.092645404927846897e+01 2.786865304439072233e+01
3.716187456222242247e+01 3.406353176127898053e+01 3.092645404927846897e+01
4.007978320280304274e+01 3.716187456222242247e+01 3.406353176127898053e+01
4.266351387319581079e+01 4.007978320280304274e+01 3.716187456222242247e+01
4.476503545138469775e+01 4.266351387319581079e+01 4.007978320280304274e+01
4.626349525574895694e+01 4.476503545138469775e+01 4.266351387319581079e+01
4.708576284629887709e+01 4.626349525574895694e+01 4.476503545138469775e+01
4.722029605175054456e+01 4.708576284629887709e+01 4.626349525574895694e+01
4.671960695913612227e+01 4.722029605175054456e+01 4.708576284629887709e+01
4.568991546093947420e+01 4.671960695913612227e+01 4.722029605175054456e+01
4.427088423267067441e+01 4.568991546093947420e+01 4.671960695913612227e+01
4.261152080420998089e+01 4.427088423267067441e+01 4.568991546093947420e+01
4.084884308054402879e+01 4.261152080420998089e+01 4.427088423267067441e+01
3.909378100785261978e+01 4.084884308054402879e+01 4.261152080420998089e+01
3.742550553890272624e+01 3.909378100785261978e+01 4.084884308054402879e+01
3.589266013899259633e+01 3.742550553890272624e+01 3.909378100785261978e+01
3.451872457358715707e+01 3.589266013899259633e+01 3.742550553890272624e+01
3.330885338312354094e+01 3.451872457358715707e+01 3.589266013899259633e+01
3.225635865761928045e+01 3.330885338312354094e+01 3.451872457358715707e+01
3.134793049946199162e+01 3.225635865761928045e+01 3.330885338312354094e+01
3.056737572380124845e+01 3.134793049946199162e+01 3.225635865761928045e+01
2.989803668217093602e+01 3.056737572380124845e+01 3.134793049946199162e+01
2.932419574482313251e+01 2.989803668217093602e+01 3.056737572380124845e+01
2.883177592928916866e+01 2.932419574482313251e+01 2.989803668217093602e+01
2.840859274532039791e+01 2.883177592928916866e+01 2.932419574482313251e+01
2.804434315841456993e+01 2.840859274532039791e+01 2.883177592928916866e+01
2.773045629313712368e+01 2.804434315841456993e+01 2.840859274532039791e+01
2.745988384706871699e+01 2.773045629313712368e+01 2.804434315841456993e+01
2.722687578656352159e+01 2.745988384706871699e+01 2.773045629313712368e+01
2.702676583145370159e+01 2.722687578656352159e+01 2.745988384706871699e+01
2.685577827899886927e+01 2.702676583145370159e+01 2.722687578656352159e+01
2.671086017381152189e+01 2.685577827899886927e+01 2.702676583145370159e+01
2.658953872111194272e+01 2.671086017381152189e+01 2.685577827899886927e+01
2.648980181673459100e+01 2.658953872111194272e+01 2.671086017381152189e+01
2.640999875567574051e+01 2.648980181673459100e+01 2.658953872111194272e+01
2.634875803836857600e+01 2.640999875567574051e+01 2.648980181673459100e+01
2.630491939383289335e+01 2.634875803836857600e+01 2.640999875567574051e+01
2.627747749198399063e+01 2.630491939383289335e+01 2.634875803836857600e+01
2.626553521830778948e+01 2.627747749198399063e+01 2.630491939383289335e+01
2.626826477743151500e+01 2.626553521830778948e+01 2.627747749198399063e+01
2.628487525131369296e+01 2.626826477743151500e+01 2.626553521830778948e+01
2.631458555232117646e+01 2.628487525131369296e+01 2.626826477743151500e+01
2.635660197920113745e+01 2.631458555232117646e+01 2.628487525131369296e+01
2.641009980668481560e+01 2.635660197920113745e+01 2.631458555232117646e+01
2.647420852044653472e+01 2.641009980668481560e+01 2.635660197920113745e+01
2.654800045183747770e+01 2.647420852044653472e+01 2.641009980668481560e+01
2.663048267426515636e+01 2.654800045183747770e+01 2.647420852044653472e+01
2.672059209777254907e+01 2.663048267426515636e+01 2.654800045183747770e+01
2.681719374228026354e+01 2.672059209777254907e+01 2.663048267426515636e+01
2.691908218484230275e+01 2.681719374228026354e+01 2.672059209777254907e+01
2.702498616395411801e+01 2.691908218484230275e+01 2.681719374228026354e+01
2.713357628667671406e+01 2.702498616395411801e+01 2.691908218484230275e+01
2.724347572507016935e+01 2.713357628667671406e+01 2.702498616395411801e+01
2.735327371111603867e+01 2.724347572507016935e+01 2.713357628667671406e+01
2.746154154903333833e+01 2.735327371111603867e+01 2.724347572507016935e+01
2.756685076687100988e+01 2.746154154903333833e+01 2.735327371111603867e+01
2.766779293266851525e+01 2.756685076687100988e+01 2.746154154903333833e+01
2.776300057210925232e+01 2.766779293266851525e+01 2.756685076687100988e+01
2.785116855234644007e+01 2.776300057210925232e+01 2.766779293266851525e+01
2.793107524792078067e+01 2.785116855234644007e+01 2.776300057210925232e+01
2.800160278554036708e+01 2.793107524792078067e+01 2.785116855234644007e+01
2.806175567916898927e+01 2.800160278554036708e+01 2.793107524792078067e+01
2.811067721710658773e+01 2.806175567916898927e+01 2.800160278554036708e+01
2.814766304745271697e+01 2.811067721710658773e+01 2.806175567916898927e+01
2.817217152352236553e+01 2.814766304745271697e+01 2.811067721710658773e+01
2.818383050976668258e+01 2.817217152352236553e+01 2.814766304745271697e+01
2.818244050275037438e+01 2.818383050976668258e+01 2.817217152352236553e+01
2.816797408064016750e+01 2.818244050275037438e+01 2.818383050976668258e+01
2.814057184798813793e+01 2.816797408064016750e+01 2.818244050275037438e+01
2.810053518050774102e+01 2.814057184798813793e+01 2.816797408064016750e+01
2.804831618874313293e+01 2.810053518050774102e+01 2.814057184798813793e+01
2.798450540398533803e+01 2.804831618874313293e+01 2.810053518050774102e+01
2.790981774113981118e+01 2.798450540398533803e+01 2.804831618874313293e+01
2.782507731094471382e+01 2.790981774113981118e+01 2.798450540398533803e+01
2.773120164002404664e+01 2.782507731094471382e+01 2.790981774113981118e+01
2.762918581592977674e+01 2.773120164002404664e+01 2.782507731094471382e+01
2.752008701130126056e+01 2.762918581592977674e+01 2.773120164002404664e+01
2.740500976309034087e+01 2.752008701130126056e+01 2.762918581592977674e+01
2.728509229614611797e+01 2.740500976309034087e+01 2.752008701130126056e+01
2.716149409155127259e+01 2.728509229614611797e+01 2.740500976309034087e+01
2.703538481427990448e+01 2.716149409155127259e+01 2.728509229614611797e+01
2.690793463615879588e+01 2.703538481427990448e+01 2.716149409155127259e+01
2.678030592162973988e+01 2.690793463615879588e+01 2.703538481427990448e+01
2.665364618705384103e+01 2.678030592162973988e+01 2.690793463615879588e+01
2.652908219979339322e+01 2.665364618705384103e+01 2.678030592162973988e+01
2.640771505069520941e+01 2.652908219979339322e+01 2.665364618705384103e+01
2.629061601189152952e+01 2.640771505069520941e+01 2.652908219979339322e+01
2.617882297965986993e+01 2.629061601189152952e+01 2.640771505069520941e+01
2.607333729791525911e+01 2.617882297965986993e+01 2.629061601189152952e+01
2.597512076025442695e+01 2.607333729791525911e+01 2.617882297965986993e+01
2.588509259601442736e+01 2.597512076025442695e+01 2.607333729791525911e+01
2.580412625750279432e+01 2.588509259601442736e+01 2.597512076025442695e+01
2.573304584068448619e+01 2.580412625750279432e+01 2.588509259601442736e+01
2.567262198979806342e+01 2.573304584068448619e+01 2.580412625750279432e+01
2.562356715757703185e+01 2.567262198979806342e+01 2.573304584068448619e+01
2.558653011722297066e+01 2.562356715757703185e+01 2.567262198979806342e+01
2.556208965050113235e+01 2.558653011722297066e+01 2.562356715757703185e+01
2.555074736895188892e+01 2.556208965050113235e+01 2.558653011722297066e+01
2.555291966294175054e+01 2.555074736895188892e+01 2.556208965050113235e+01
2.556892881677773133e+01 2.555291966294175054e+01 2.555074736895188892e+01
2.559899337786335494e+01 2.556892881677773133e+01 2.555291966294175054e+01
2.564321792404414069e+01 2.559899337786335494e+01 2.556892881677773133e+01
2.570158243555128408e+01 2.564321792404414069e+01 2.559899337786335494e+01
2.577393154532660446e+01 2.570158243555128408e+01 2.564321792404414069e+01
2.585996401220397800e+01 2.577393154532660446e+01 2.570158243555128408e+01
2.595922283267438502e+01 2.585996401220397800e+01 2.577393154532660446e+01
2.607108647495440223e+01 2.595922283267438502e+01 2.585996401220397800e+01
2.619476177890701862e+01 2.607108647495440223e+01 2.595922283267438502e+01
2.632927911112328090e+01 2.619476177890701862e+01 2.607108647495440223e+01
2.647349038948301825e+01 2.632927911112328090e+01 2.619476177890701862e+01
2.662607058871393662e+01 2.647349038948301825e+01 2.632927911112328090e+01
2.678552330100898615e+01 2.662607058871393662e+01 2.647349038948301825e+01
2.695019084775955420e+01 2.678552330100898615e+01 2.662607058871393662e+01
2.711826931590987400e+01 2.695019084775955420e+01 2.678552330100898615e+01
2.728782872417669836e+01 2.711826931590987400e+01 2.695019084775955420e+01
2.745683831301758460e+01 2.728782872417669836e+01 2.711826931590987400e+01
2.762319670487358536e+01 2.745683831301758460e+01 2.728782872417669836e+01
2.778476640980477086e+01 2.762319670487358536e+01 2.745683831301758460e+01
2.793941187279342486e+01 2.778476640980477086e+01 2.762319670487358536e+01
2.808503999315629329e+01 2.793941187279342486e+01 2.778476640980477086e+01
2.821964181643133784e+01 2.808503999315629329e+01 2.793941187279342486e+01
2.834133392767323656e+01 2.821964181643133784e+01 2.808503999315629329e+01
2.844839798273492093e+01 2.834133392767323656e+01 2.821964181643133784e+01
2.853931681608865389e+01 2.844839798273492093e+01 2.834133392767323656e+01
2.861280566771340972e+01 2.853931681608865389e+01 2.844839798273492093e+01
2.866783727590320296e+01 2.861280566771340972e+01 2.853931681608865389e+01
2.870365987595373980e+01 2.866783727590320296e+01 2.861280566771340972e+01
2.871980750571011853e+01 2.870365987595373980e+01 2.866783727590320296e+01
2.871610241975287181e+01 2.871980750571011853e+01 2.870365987595373980e+01
2.869264982216072823e+01 2.871610241975287181e+01 2.871980750571011853e+01
2.864982551036306901e+01 2.869264982216072823e+01 2.871610241975287181e+01
2.858825734986611877e+01 2.864982551036306901e+01 2.869264982216072823e+01
2.850880174840805736e+01 2.858825734986611877e+01 2.864982551036306901e+01
2.841251645399208670e+01 2.850880174840805736e+01 2.858825734986611877e+01
2.830063105970988957e+01 2.841251645399208670e+01 2.850880174840805736e+01
2.817451656422778683e+01 2.830063105970988957e+01 2.841251645399208670e+01
2.803565522314335823e+01 2.817451656422778683e+01 2.830063105970988957e+01
2.788561175160817029e+01 2.803565522314335823e+01 2.817451656422778683e+01
2.772600672398736776e+01 2.788561175160817029e+01 2.803565522314335823e+01
2.755849278340294006e+01 2.772600672398736776e+01 2.788561175160817029e+01
2.738473404222229135e+01 2.755849278340294006e+01 2.772600672398736776e+01
2.720638883966883270e+01 2.738473404222229135e+01 2.755849278340294006e+01
2.702509583597532128e+01 2.720638883966883270e+01 2.738473404222229135e+01
2.684246327040845514e+01 2.702509583597532128e+01 2.720638883966883270e+01
2.666006109531013379e+01 2.684246327040845514e+01 2.702509583597532128e+01
2.647941561876172045e+01 2.666006109531013379e+01 2.684246327040845514e+01
2.630200624077691884e+01 2.647941561876172045e+01 2.666006109531013379e+01
2.612926384671171220e+01 2.630200624077691884e+01 2.647941561876172045e+01
2.596257042083646738e+01 2.612926384671171220e+01 2.630200624077691884e+01
2.580325945680568012e+01 2.596257042083646738e+01 2.612926384671171220e+01
2.565261676473862806e+01 2.580325945680568012e+01 2.596257042083646738e+01
2.551188130236951679e+01 2.565261676473862806e+01 2.580325945680568012e+01
2.538224568691235916e+01 2.551188130236951679e+01 2.565261676473862806e+01
2.526485607272172729e+01 2.538224568691235916e+01 2.551188130236951679e+01
2.516081110641398411e+01 2.526485607272172729e+01 2.538224568691235916e+01
2.507115969573718672e+01 2.516081110641398411e+01 2.526485607272172729e+01
2.499689735191185846e+01 2.507115969573718672e+01 2.516081110641398411e+01
2.493896088893310647e+01 2.499689735191185846e+01 2.507115969573718672e+01
2.489822128958338254e+01 2.493896088893310647e+01 2.499689735191185846e+01
2.487547457932298300e+01 2.489822128958338254e+01 2.493896088893310647e+01
2.487143058885285640e+01 2.487547457932298300e+01 2.489822128958338254e+01
2.488669953726247641e+01 2.487143058885285640e+01 2.487547457932298300e+01
2.492177643360189521e+01 2.488669953726247641e+01 2.487143058885285640e+01
2.497702337854838817e+01 2.492177643360189521e+01 2.488669953726247641e+01
2.505264995211411971e+01 2.497702337854838817e+01 2.492177643360189521e+01
2.514869199961363577e+01 2.505264995211411971e+01 2.497702337854838817e+01
2.526498927641519998e+01 2.514869199961363577e+01 2.505264995211411971e+01
2.540116258025126683e+01 2.526498927641519998e+01 2.514869199961363577e+01
2.555659118320162548e+01 2.540116258025126683e+01 2.526498927641519998e+01
2.573039156563460494e+01 2.555659118320162548e+01 2.540116258025126683e+01
2.592139863926641397e+01 2.573039156563460494e+01 2.555659118320162548e+01
2.612815080986003125e+01 2.592139863926641397e+01 2.573039156563460494e+01
2.634888035187724853e+01 2.612815080986003125e+01 2.592139863926641397e+01
2.658151062459796776e+01 2.634888035187724853e+01 2.612815080986003125e+01
2.682366162750193439e+01 2.658151062459796776e+01 2.634888035187724853e+01
2.707266524896663640e+01 2.682366162750193439e+01 2.658151062459796776e+01
2.732559128805111470e+01 2.707266524896663640e+01 2.682366162750193439e+01
2.757928491432457818e+01 2.732559128805111470e+01 2.707266524896663640e+01
2.783041567800975713e+01 2.757928491432457818e+01 2.732559128805111470e+01
2.807553751098454953e+01 2.783041567800975713e+01 2.757928491432457818e+01
2.831115840562577546e+01 2.807553751098454953e+01 2.783041567800975713e+01
2.853381767855499618e+01 2.831115840562577546e+01 2.807553751098454953e+01
2.874016799069945804e+01 2.853381767855499618e+01 2.831115840562577546e+01
2.892705868312009798e+01 2.874016799069945804e+01 2.853381767855499618e+01
2.909161657855228000e+01 2.892705868312009798e+01 2.874016799069945804e+01
2.923132025832699910e+01 2.909161657855228000e+01 2.892705868312009798e+01
2.934406399653259712e+01 2.923132025832699910e+01 2.909161657855228000e+01
2.942820802814042125e+01 2.934406399653259712e+01 2.923132025832699910e+01
2.948261261723243720e+01 2.942820802814042125e+01 2.934406399653259712e+01
2.950665440957685703e+01 2.948261261723243720e+01 2.942820802814042125e+01
2.950022470400004693e+01 2.950665440957685703e+01 2.948261261723243720e+01
2.946371044456124721e+01 2.950022470400004693e+01 2.950665440957685703e+01
2.939795980366319839e+01 2.946371044456124721e+01 2.950022470400004693e+01
2.930423509268008786e+01 2.939795980366319839e+01 2.946371044456124721e+01
2.918415632768423862e+01 2.930423509268008786e+01 2.939795980366319839e+01
2.903963905683515634e+01 2.918415632768423862e+01 2.930423509268008786e+01
2.887283002575397717e+01 2.903963905683515634e+01 2.918415632768423862e+01
2.868604395562142173e+01 2.887283002575397717e+01 2.903963905683515634e+01
2.848170419948101895e+01 2.868604395562142173e+01 2.887283002575397717e+01
2.826228940276017099e+01 2.848170419948101895e+01 2.868604395562142173e+01
2.803028760335394409e+01 2.826228940276017099e+01 2.848170419948101895e+01
2.778815853500426414e+01 2.803028760335394409e+01 2.826228940276017099e+01
2.753830429959888448e+01 2.778815853500426414e+01 2.803028760335394409e+01
2.728304808474448606e+01 2.753830429959888448e+01 2.778815853500426414e+01
2.702462023885755826e+01 2.728304808474448606e+01 2.753830429959888448e+01
2.676515077702506673e+01 2.702462023885755826e+01 2.728304808474448606e+01
2.650666726474415213e+01 2.676515077702506673e+01 2.702462023885755826e+01
2.625109699344250558e+01 2.650666726474415213e+01 2.676515077702506673e+01
2.600027239809591251e+01 2.625109699344250558e+01 2.650666726474415213e+01
2.575593874999529120e+01 2.600027239809591251e+01 2.625109699344250558e+01
2.551976326585143440e+01 2.575593874999529120e+01 2.600027239809591251e+01
2.529334489077661630e+01 2.551976326585143440e+01 2.575593874999529120e+01
2.507822412430465420e+01 2.529334489077661630e+01 2.551976326585143440e+01
2.487589235669503651e+01 2.507822412430465420e+01 2.529334489077661630e+01
2.468780026214983891e+01 2.487589235669503651e+01 2.507822412430465420e+01
2.451536485408222887e+01 2.468780026214983891e+01 2.487589235669503651e+01
2.435997484535520385e+01 2.451536485408222887e+01 2.468780026214983891e+01
2.422299397532633236e+01 2.435997484535520385e+01 2.451536485408222887e+01
2.410576196872949595e+01 2.422299397532633236e+01 2.435997484535520385e+01
2.400959278301917976e+01 2.410576196872949595e+01 2.422299397532633236e+01
2.393576978575640268e+01 2.400959278301917976e+01 2.410576196872949595e+01
2.388553748770904051e+01 2.393576978575640268e+01 2.400959278301917976e+01
2.386008944724600056e+01 2.388553748770904051e+01 2.393576978575640268e+01
2.386055196499803444e+01 2.386008944724600056e+01 2.388553748770904051e+01
2.388796321340086592e+01 2.386055196499803444e+01 2.386008944724600056e+01
2.394324750347827191e+01 2.388796321340086592e+01 2.386055196499803444e+01
2.402718449182250993e+01 2.394324750347827191e+01 2.388796321340086592e+01
2.414037328540665683e+01 2.402718449182250993e+01 2.394324750347827191e+01
2.428319162147360188e+01 2.414037328540665683e+01 2.402718449182250993e+01
2.445575059347985203e+01 2.428319162147360188e+01 2.414037328540665683e+01
2.465784576759702063e+01 2.445575059347985203e+01 2.428319162147360188e+01
2.488890598730175086e+01 2.465784576759702063e+01 2.445575059347985203e+01
2.514794168693930487e+01 2.488890598730175086e+01 2.465784576759702063e+01
2.543349510756430121e+01 2.514794168693930487e+01 2.488890598730175086e+01
2.574359539347042158e+01 2.543349510756430121e+01 2.514794168693930487e+01
2.607572209197554969e+01 2.574359539347042158e+01 2.543349510756430121e+01
2.642678101094650245e+01 2.607572209197554969e+01 2.574359539347042158e+01
2.679309662182888729e+01 2.642678101094650245e+01 2.607572209197554969e+01
2.717042513556764405e+01 2.679309662182888729e+01 2.642678101094650245e+01
2.755399193232701194e+01 2.717042513556764405e+01 2.679309662182888729e+01
2.793855611944925244e+01 2.755399193232701194e+01 2.717042513556764405e+01
2.831850358977873228e+01 2.793855611944925244e+01 2.755399193232701194e+01
2.868796807684969608e+01 2.831850358977873228e+01 2.793855611944925244e+01
2.904097745224936133e+01 2.868796807684969608e+01 2.831850358977873228e+01
2.937162006465095487e+01 2.904097745224936133e+01 2.868796807684969608e+01
2.967422353727446449e+01 2.937162006465095487e+01 2.904097745224936133e+01
2.994353643092581052e+01 2.967422353727446449e+01 2.937162006465095487e+01
3.017490186305432331e+01 2.994353643092581052e+01 2.967422353727446449e+01
3.036441182306217001e+01 3.017490186305432331e+01 2.994353643092581052e+01
3.050903170891649197e+01 3.036441182306217001e+01 3.017490186305432331e+01
3.060668654525998278e+01 3.050903170891649197e+01 3.036441182306217001e+01
3.065630326754255464e+01 3.060668654525998278e+01 3.050903170891649197e+01
3.065780704410373048e+01 3.065630326754255464e+01 3.060668654525998278e+01
3.061207341540377058e+01 3.065780704410373048e+01 3.065630326754255464e+01
3.052084157219845295e+01 3.061207341540377058e+01 3.065780704410373048e+01
3.038659693342915702e+01 3.052084157219845295e+01 3.061207341540377058e+01
3.021243300389358311e+01 3.038659693342915702e+01 3.052084157219845295e+01
3.000190314764570587e+01 3.021243300389358311e+01 3.038659693342915702e+01
2.975887244547134003e+01 3.000190314764570587e+01 3.021243300389358311e+01
2.948737841088392742e+01 2.975887244547134003e+01 3.000190314764570587e+01
2.919150731937640231e+01 2.948737841088392742e+01 2.975887244547134003e+01
2.887529059826524858e+01 2.919150731937640231e+01 2.948737841088392742e+01
2.854262344391798578e+01 2.887529059826524858e+01 2.919150731937640231e+01
2.819720582582148083e+01 2.854262344391798578e+01 2.887529059826524858e+01
2.784250445850961952e+01 2.819720582582148083e+01 2.854262344391798578e+01
2.748173323662803114e+01 2.784250445850961952e+01 2.819720582582148083e+01
2.711784902196373181e+01 2.748173323662803114e+01 2.784250445850961952e+01
2.675355947673986279e+01 2.711784902196373181e+01 2.748173323662803114e+01
2.639133975848367086e+01 2.675355947673986279e+01 2.711784902196373181e+01
2.603345522455516559e+01 2.639133975848367086e+01 2.675355947673986279e+01
2.568198774351887081e+01 2.603345522455516559e+01 2.639133975848367086e+01
2.533886369796685401e+01 2.568198774351887081e+01 2.603345522455516559e+01
2.500588223213189210e+01 2.533886369796685401e+01 2.568198774351887081e+01
2.468474271095257322e+01 2.500588223213189210e+01 2.533886369796685401e+01
2.437707069565125195e+01 2.468474271095257322e+01 2.500588223213189210e+01
2.408444199786324447e+01 2.437707069565125195e+01 2.468474271095257322e+01
2.380840455221125751e+01 2.408444199786324447e+01 2.437707069565125195e+01
2.355049795339112606e+01 2.380840455221125751e+01 2.408444199786324447e+01
2.331227054808159949e+01 2.355049795339112606e+01 2.380840455221125751e+01
2.309529396445622496e+01 2.331227054808159949e+01 2.355049795339112606e+01
2.290117491215545442e+01 2.309529396445622496e+01 2.331227054808159949e+01
2.273156400144266698e+01 2.290117491215545442e+01 2.309529396445622496e+01
2.258816121889406858e+01 2.273156400144266698e+01 2.290117491215545442e+01
2.247271756455066694e+01 2.258816121889406858e+01 2.273156400144266698e+01
2.238703220809161465e+01 2.247271756455066694e+01 2.258816121889406858e+01
2.233294436619712187e+01 2.238703220809161465e+01 2.247271756455066694e+01
2.231231894869064902e+01 2.233294436619712187e+01 2.238703220809161465e+01
2.232702487924440149e+01 2.231231894869064902e+01 2.233294436619712187e+01
2.237890488377157183e+01 2.232702487924440149e+01 2.231231894869064902e+01
2.246973547814698335e+01 2.237890488377157183e+01 2.232702487924440149e+01
2.260117590532754051e+01 2.246973547814698335e+01 2.237890488377157183e+01
2.277470490625123745e+01 2.260117590532754051e+01 2.246973547814698335e+01
2.299154450189218579e+01 2.277470490625123745e+01 2.260117590532754051e+01
2.325257046331764244e+01 2.299154450189218579e+01 2.277470490625123745e+01
2.355820990119261538e+01 2.325257046331764244e+01 2.299154450189218579e+01
2.390832745840440055e+01 2.355820990119261538e+01 2.325257046331764244e+01
2.430210296499766542e+01 2.390832745840440055e+01 2.355820990119261538e+01
2.473790510770288620e+01 2.430210296499766542e+01 2.390832745840440055e+01
2.521316762203392514e+01 2.473790510770288620e+01 2.430210296499766542e+01
2.572427660970301844e+01 2.521316762203392514e+01 2.473790510770288620e+01
2.626647960897011913e+01 2.572427660970301844e+01 2.521316762203392514e+01
2.683382869752636779e+01 2.626647960897011913e+01 2.572427660970301844e+01
2.741917079742657037e+01 2.683382869752636779e+01 2.626647960897011913e+01
2.801419803686886567e+01 2.741917079742657037e+01 2.683382869752636779e+01
2.860956907297229179e+01 2.801419803686886567e+01 2.741917079742657037e+01
2.919510837059139163e+01 2.860956907297229179e+01 2.801419803686886567e+01
2.976008447186337946e+01 2.919510837059139163e+01 2.860956907297229179e+01
3.029356053787116210e+01 2.976008447186337946e+01 2.919510837059139163e+01
3.078480159137689753e+01 3.029356053787116210e+01 2.976008447186337946e+01
3.122371407105771013e+01 3.078480159137689753e+01 3.029356053787116210e+01
3.160128598021658419e+01 3.122371407105771013e+01 3.078480159137689753e+01
3.190999161222142178e+01 3.160128598021658419e+01 3.122371407105771013e+01
3.214412482989649078e+01 3.190999161222142178e+01 3.160128598021658419e+01
3.230002980353745556e+01 3.214412482989649078e+01 3.190999161222142178e+01
3.237620770389978730e+01 3.230002980353745556e+01 3.214412482989649078e+01
3.237329085860295663e+01 3.237620770389978730e+01 3.230002980353745556e+01
3.229389028521472937e+01 3.237329085860295663e+01 3.237620770389978730e+01
3.214233592862417055e+01 3.229389028521472937e+01 3.237329085860295663e+01
3.192433916577364172e+01 3.214233592862417055e+01 3.229389028521472937e+01
3.164661270905684631e+01 3.192433916577364172e+01 3.214233592862417055e+01
3.131648345695790070e+01 3.164661270905684631e+01 3.192433916577364172e+01
3.094152964841778797e+01 3.131648345695790070e+01 3.164661270905684631e+01
3.052926619852473067e+01 3.094152964841778797e+01 3.131648345695790070e+01
3.008689302578493496e+01 3.052926619852473067e+01 3.094152964841778797e+01
2.962111217445950473e+01 3.008689302578493496e+01 3.052926619852473067e+01
2.913801186445707003e+01 2.962111217445950473e+01 3.008689302578493496e+01
2.864301000661693308e+01 2.913801186445707003e+01 2.962111217445950473e+01
2.814084641019047694e+01 2.864301000661693308e+01 2.913801186445707003e+01
2.763561167208824898e+01 2.814084641019047694e+01 2.864301000661693308e+01
2.713080111381022874e+01 2.763561167208824898e+01 2.814084641019047694e+01
2.662938357288346580e+01 2.713080111381022874e+01 2.763561167208824898e+01
2.613387684516783338e+01 2.662938357288346580e+01 2.713080111381022874e+01
2.564642370066764698e+01 2.613387684516783338e+01 2.662938357288346580e+01
2.516886437580258473e+01 2.564642370066764698e+01 2.613387684516783338e+01
2.470280311881769109e+01 2.516886437580258473e+01 2.564642370066764698e+01
2.424966766900867654e+01 2.470280311881769109e+01 2.516886437580258473e+01
2.381076148895971656e+01 2.424966766900867654e+01 2.470280311881769109e+01
2.338730918578549023e+01 2.381076148895971656e+01 2.424966766900867654e+01
2.298049591372565814e+01 2.338730918578549023e+01 2.381076148895971656e+01
2.259150171008216645e+01 2.298049591372565814e+01 2.338730918578549023e+01
2.222153173658598746e+01 2.259150171008216645e+01 2.298049591372565814e+01
2.187184332512731899e+01 2.222153173658598746e+01 2.259150171008216645e+01
2.154377059464690092e+01 2.187184332512731899e+01 2.222153173658598746e+01
2.123874723780151186e+01 2.154377059464690092e+01 2.187184332512731899e+01
2.095832788500344179e+01 2.123874723780151186e+01 2.154377059464690092e+01
2.070420824500048340e+01 2.095832788500344179e+01 2.123874723780151186e+01
2.047824399475947743e+01 2.070420824500048340e+01 2.095832788500344179e+01
2.028246814219055594e+01 2.047824399475947743e+01 2.070420824500048340e+01
2.011910630551086143e+01 2.028246814219055594e+01 2.047824399475947743e+01
1.999058903363956574e+01 2.011910630551086143e+01 2.028246814219055594e+01
1.989955992376357585e+01 1.999058903363956574e+01 2.011910630551086143e+01
1.984887786765886730e+01 1.989955992376357585e+01 1.999058903363956574e+01
1.984161127405302949e+01 1.984887786765886730e+01 1.989955992376357585e+01
1.988102157397265657e+01 1.984161127405302949e+01 1.984887786765886730e+01
1.997053273473153823e+01 1.988102157397265657e+01 1.984161127405302949e+01
2.011368291806741126e+01 1.997053273473153823e+01 1.988102157397265657e+01
2.031405387499729898e+01 2.011368291806741126e+01 1.997053273473153823e+01
2.057517326243379330e+01 2.031405387499729898e+01 2.011368291806741126e+01
2.090038492325464148e+01 2.057517326243379330e+01 2.031405387499729898e+01
2.129268246865310488e+01 2.090038492325464148e+01 2.057517326243379330e+01
2.175450246546565580e+01 2.129268246865310488e+01 2.090038492325464148e+01
2.228747543099979467e+01 2.175450246546565580e+01 2.129268246865310488e+01
2.289213596288941943e+01 2.228747543099979467e+01 2.175450246546565580e+01
2.356759794393897778e+01 2.289213596288941943e+01 2.228747543099979467e+01
2.431120701838592524e+01 2.356759794393897778e+01 2.289213596288941943e+01
2.511819037307984104e+01 2.431120701838592524e+01 2.356759794393897778e+01
2.598133284646332797e+01 2.511819037307984104e+01 2.431120701838592524e+01
2.689071758376229937e+01 2.598133284646332797e+01 2.511819037307984104e+01
2.783357727963086603e+01 2.689071758376229937e+01 2.598133284646332797e+01
2.879430628574016993e+01 2.783357727963086603e+01 2.689071758376229937e+01
2.975468186410685334e+01 2.879430628574016993e+01 2.783357727963086603e+01
3.069433204966800588e+01 2.975468186410685334e+01 2.879430628574016993e+01
3.159146622058620579e+01 3.069433204966800588e+01 2.975468186410685334e+01
3.242385270299295286e+01 3.159146622058620579e+01 3.069433204966800588e+01
3.316998849840359043e+01 3.242385270299295286e+01 3.159146622058620579e+01
3.381036566575996005e+01 3.316998849840359043e+01 3.242385270299295286e+01
3.432870578563255748e+01 3.381036566575996005e+01 3.316998849840359043e+01
3.471301782544926340e+01 3.432870578563255748e+01 3.381036566575996005e+01
3.495634306022060400e+01 3.471301782544926340e+01 3.432870578563255748e+01
3.505708580585702094e+01 3.495634306022060400e+01 3.471301782544926340e+01
3.501888588500339239e+01 3.505708580585702094e+01 3.495634306022060400e+01
3.485005659853388238e+01 3.501888588500339239e+01 3.505708580585702094e+01
3.456267543092161532e+01 3.485005659853388238e+01 3.501888588500339239e+01
3.417145958393164307e+01 3.456267543092161532e+01 3.485005659853388238e+01
3.369257587893121553e+01 3.417145958393164307e+01 3.456267543092161532e+01
3.314252357086310496e+01 3.369257587893121553e+01 3.417145958393164307e+01
3.253719549256491206e+01 3.314252357086310496e+01 3.369257587893121553e+01
3.189117843400869035e+01 3.253719549256491206e+01 3.314252357086310496e+01
3.121730903717474703e+01 3.189117843400869035e+01 3.253719549256491206e+01
3.052646536355431195e+01 3.121730903717474703e+01 3.189117843400869035e+01
2.982755104496662923e+01 3.052646536355431195e+01 3.121730903717474703e+01
2.912761885793461403e+01 2.982755104496662923e+01 3.052646536355431195e+01
2.843208115365558797e+01 2.912761885793461403e+01 2.982755104496662923e+01
2.774496208795191166e+01 2.843208115365558797e+01 2.912761885793461403e+01
2.706915735881202068e+01 2.774496208795191166e+01 2.843208115365558797e+01
2.640667833172872037e+01 2.706915735881202068e+01 2.774496208795191166e+01
2.575886723976714521e+01 2.640667833172872037e+01 2.706915735881202068e+01
2.512657776778134533e+01 2.575886723976714521e+01 2.640667833172872037e+01
2.451032063958735563e+01 2.512657776778134533e+01 2.575886723976714521e+01
2.391037709821238622e+01 2.451032063958735563e+01 2.512657776778134533e+01
2.332688485157184388e+01 2.391037709821238622e+01 2.451032063958735563e+01
2.275990161989829375e+01 2.332688485157184388e+01 2.391037709821238622e+01
2.220945127728449719e+01 2.275990161989829375e+01 2.332688485157184388e+01
2.167555704571131159e+01 2.220945127728449719e+01 2.275990161989829375e+01
2.115826550000350181e+01 2.167555704571131159e+01 2.220945127728449719e+01
2.065766442029193328e+01 2.115826550000350181e+01 2.167555704571131159e+01
2.017389686743221944e+01 2.065766442029193328e+01 2.115826550000350181e+01
1.970717329600199008e+01 2.017389686743221944e+01 2.065766442029193328e+01
1.925778307058239847e+01 1.970717329600199008e+01 2.017389686743221944e+01
1.882610640909474853e+01 1.925778307058239847e+01 1.970717329600199008e+01
1.841262752847278961e+01 1.882610640909474853e+01 1.925778307058239847e+01
1.801794959584655587e+01 1.841262752847278961e+01 1.882610640909474853e+01
1.764281197505964371e+01 1.801794959584655587e+01 1.841262752847278961e+01
1.728811018695014923e+01 1.764281197505964371e+01 1.801794959584655587e+01
1.695491895684495276e+01 1.728811018695014923e+01 1.764281197505964371e+01
1.664451868954350999e+01 1.695491895684495276e+01 1.728811018695014923e+01
1.635842567630687228e+01 1.664451868954350999e+01 1.695491895684495276e+01
1.609842628479569271e+01 1.635842567630687228e+01 1.664451868954350999e+01
1.586661529419744809e+01 1.609842628479569271e+01 1.635842567630687228e+01
1.566543839308440411e+01 1.586661529419744809e+01 1.609842628479569271e+01
1.549773863085101056e+01 1.566543839308440411e+01 1.586661529419744809e+01
1.536680627208398953e+01 1.549773863085101056e+01 1.566543839308440411e+01
1.527643100569045664e+01 1.536680627208398953e+01 1.549773863085101056e+01
1.523095475612481842e+01 1.527643100569045664e+01 1.536680627208398953e+01
1.523532237157787605e+01 1.523095475612481842e+01 1.527643100569045664e+01
1.529512615368501649e+01 1.523532237157787605e+01 1.523095475612481842e+01
1.541663847097835216e+01 1.529512615368501649e+01 1.523532237157787605e+01
1.560682449508908753e+01 1.541663847097835216e+01 1.529512615368501649e+01
1.587332436905590782e+01 1.560682449508908753e+01 1.541663847097835216e+01
1.622439086906870287e+01 1.587332436905590782e+01 1.560682449508908753e+01
1.666876496361129867e+01 1.622439086906870287e+01 1.587332436905590782e+01
1.721546788643565762e+01 1.666876496361129867e+01 1.622439086906870287e+01
1.787348496484399618e+01 1.721546788643565762e+01 1.666876496361129867e+01
1.865131440262864970e+01 1.787348496484399618e+01 1.721546788643565762e+01
1.955635492304759282e+01 1.865131440262864970e+01 1.787348496484399618e+01
2.059411162280698449e+01 1.955635492304759282e+01 1.865131440262864970e+01
2.176721210961882491e+01 2.059411162280698449e+01 1.955635492304759282e+01
2.307424781166765015e+01 2.176721210961882491e+01 2.059411162280698449e+01
2.450849070176157340e+01 2.307424781166765015e+01 2.176721210961882491e+01
2.605658443519985923e+01 2.450849070176157340e+01 2.307424781166765015e+01
2.769736851981224390e+01 2.605658443519985923e+01 2.450849070176157340e+01
2.940105646490414770e+01 2.769736851981224390e+01 2.605658443519985923e+01
3.112903825016510595e+01 2.940105646490414770e+01 2.769736851981224390e+01
3.283459067239102325e+01 3.112903825016510595e+01 2.940105646490414770e+01
3.446472891765321123e+01 3.283459067239102325e+01 3.112903825016510595e+01
3.596329675457819519e+01 3.446472891765321123e+01 3.283459067239102325e+01
3.727516761380820753e+01 3.596329675457819519e+01 3.446472891765321123e+01
3.835114459708400148e+01 3.727516761380820753e+01 3.596329675457819519e+01
3.915287424772770919e+01 3.835114459708400148e+01 3.727516761380820753e+01
3.965692480058301328e+01 3.915287424772770919e+01 3.835114459708400148e+01
3.985721582488618964e+01 3.965692480058301328e+01 3.915287424772770919e+01
3.976525937947064904e+01 3.985721582488618964e+01 3.965692480058301328e+01
3.940813019815153950e+01 3.976525937947064904e+01 3.985721582488618964e+01
3.882458695087614586e+01 3.940813019815153950e+01 3.976525937947064904e+01
3.806015036646167005e+01 3.882458695087614586e+01 3.940813019815153950e+01
3.716208479230637352e+01 3.806015036646167005e+01 3.882458695087614586e+01
3.617510603928812429e+01 3.716208479230637352e+01 3.806015036646167005e+01
3.513832959034620274e+01 3.617510603928812429e+01 3.716208479230637352e+01
3.408361022900292880e+01 3.513832959034620274e+01 3.617510603928812429e+01
3.303512442833473983e+01 3.408361022900292880e+01 3.513832959034620274e+01
3.200987274490353229e+01 3.303512442833473983e+01 3.408361022900292880e+01
3.101873308058589274e+01 3.200987274490353229e+01 3.303512442833473983e+01
3.006774049322050857e+01 3.101873308058589274e+01 3.200987274490353229e+01
2.915935806717437373e+01 3.006774049322050857e+01 3.101873308058589274e+01
2.829359789687608995e+01 2.915935806717437373e+01 3.006774049322050857e+01
2.746892930930169641e+01 2.829359789687608995e+01 2.915935806717437373e+01
2.668296532660204434e+01 2.746892930930169641e+01 2.829359789687608995e+01
2.593294948817592882e+01 2.668296532660204434e+01 2.746892930930169641e+01
2.521607899155930710e+01 2.593294948817592882e+01 2.668296532660204434e+01
2.452970276528665394e+01 2.521607899155930710e+01 2.593294948817592882e+01
2.387142958846666119e+01 2.452970276528665394e+01 2.521607899155930710e+01
2.323917522972772431e+01 2.387142958846666119e+01 2.452970276528665394e+01
2.263117092386256957e+01 2.323917522972772431e+01 2.387142958846666119e+01
2.204594945257403893e+01 2.263117092386256957e+01 2.323917522972772431e+01
2.148232010417315863e+01 2.204594945257403893e+01 2.263117092386256957e+01
2.093933993699728546e+01 2.148232010417315863e+01 2.204594945257403893e+01
2.041628595558231751e+01 2.093933993699728546e+01 2.148232010417315863e+01
1.991263084634712044e+01 2.041628595558231751e+01 2.093933993699728546e+01
1.942802361874843697e+01 1.991263084634712044e+01 2.041628595558231751e+01
1.896227568559773857e+01 1.942802361874843697e+01 1.991263084634712044e+01
1.851535244990204632e+01 1.896227568559773857e+01 1.942802361874843697e+01
1.808737023427789836e+01 1.851535244990204632e+01 1.896227568559773857e+01
1.767859831007260851e+01 1.808737023427789836e+01 1.851535244990204632e+01
1.728946579736109612e+01 1.767859831007260851e+01 1.808737023427789836e+01
1.692057327232224395e+01 1.728946579736109612e+01 1.767859831007260851e+01
1.657270900637858091e+01 1.692057327232224395e+01 1.728946579736109612e+01
1.624686985182955468e+01 1.657270900637858091e+01 1.692057327232224395e+01
1.594428686661592387e+01 1.624686985182955468e+01 1.657270900637858091e+01
1.566645582366709455e+01 1.594428686661592387e+01 1.624686985182955468e+01
1.541517276511300238e+01 1.566645582366709455e+01 1.594428686661592387e+01
1.519257472312763113e+01 1.541517276511300238e+01 1.566645582366709455e+01
1.500118561736862510e+01 1.519257472312763113e+01 1.541517276511300238e+01
1.484396712724805489e+01 1.500118561736862510e+01 1.519257472312763113e+01
1.472437399013950099e+01 1.484396712724805489e+01 1.500118561736862510e+01
1.464641264769779738e+01 1.472437399013950099e+01 1.484396712724805489e+01
1.461470139264113399e+01 1.464641264769779738e+01 1.472437399013950099e+01
1.463452908492241633e+01 1.461470139264113399e+01 1.464641264769779738e+01
1.471190802388708008e+01 1.463452908492241633e+01 1.461470139264113399e+01
1.485361458841367543e+01 1.471190802388708008e+01 1.463452908492241633e+01
1.506720869949447916e+01 1.485361458841367543e+01 1.471190802388708008e+01
1.536101995204946391e+01 1.506720869949447916e+01 1.485361458841367543e+01
1.574408439731886489e+01 1.536101995204946391e+01 1.506720869949447916e+01
1.622601154357434083e+01 1.574408439731886489e+01 1.536101995204946391e+01
1.681675649419018015e+01 1.622601154357434083e+01 1.574408439731886489e+01
1.752626789371669602e+01 1.681675649419018015e+01 1.622601154357434083e+01
1.836397961064127671e+01 1.752626789371669602e+01 1.681675649419018015e+01
1.933811458489495649e+01 1.836397961064127671e+01 1.752626789371669602e+01
2.045477548944208124e+01 1.933811458489495649e+01 1.836397961064127671e+01
2.171681200204218598e+01 2.045477548944208124e+01 1.933811458489495649e+01
2.312248215871817436e+01 2.171681200204218598e+01 2.045477548944208124e+01
2.466396862463403039e+01 2.312248215871817436e+01 2.171681200204218598e+01
2.632587090089401372e+01 2.466396862463403039e+01 2.312248215871817436e+01
2.808386816541621300e+01 2.632587090089401372e+01 2.466396862463403039e+01
2.990382389240091499e+01 2.808386816541621300e+01 2.632587090089401372e+01
3.174166200773935387e+01 2.990382389240091499e+01 2.808386816541621300e+01
3.354435468086796135e+01 3.174166200773935387e+01 2.990382389240091499e+01
3.525228890673088955e+01 3.354435468086796135e+01 3.174166200773935387e+01
3.680309583181639965e+01 3.525228890673088955e+01 3.354435468086796135e+01
3.813673358412903269e+01 3.680309583181639965e+01 3.525228890673088955e+01
3.920125763937338093e+01 3.813673358412903269e+01 3.680309583181639965e+01
3.995839096664060008e+01 3.920125763937338093e+01 3.813673358412903269e+01
4.038784849825707823e+01 3.995839096664060008e+01 3.920125763937338093e+01
4.048948488129618539e+01 4.038784849825707823e+01 3.995839096664060008e+01
4.028274410194090649e+01 4.048948488129618539e+01 4.038784849825707823e+01
3.980349517087038436e+01 4.028274410194090649e+01 4.048948488129618539e+01
3.909894196327257987e+01 3.980349517087038436e+01 4.028274410194090649e+01
3.822168700088325721e+01 3.909894196327257987e+01 3.980349517087038436e+01
3.722408636807360693e+01 3.822168700088325721e+01 3.909894196327257987e+01
3.615377636666192984e+01 3.722408636807360693e+01 3.822168700088325721e+01
3.505081926639552137e+01 3.615377636666192984e+01 3.722408636807360693e+01
3.394647882582075482e+01 3.505081926639552137e+01 3.615377636666192984e+01
3.286332436063959506e+01 3.394647882582075482e+01 3.505081926639552137e+01
3.181622096721755710e+01 3.286332436063959506e+01 3.394647882582075482e+01
3.081376830028204239e+01 3.181622096721755710e+01 3.286332436063959506e+01
2.985984224413018140e+01 3.081376830028204239e+01 3.181622096721755710e+01
2.895501452365667916e+01 2.985984224413018140e+01 3.081376830028204239e+01
2.809773520470744756e+01 2.895501452365667916e+01 2.985984224413018140e+01
2.728524410035708314e+01 2.809773520470744756e+01 2.895501452365667916e+01
2.651422702110080820e+01 2.728524410035708314e+01 2.809773520470744756e+01
2.578125739339596123e+01 2.651422702110080820e+01 2.728524410035708314e+01
2.508307115953472177e+01 2.578125739339596123e+01 2.651422702110080820e+01
2.441672035198126167e+01 2.508307115953472177e+01 2.578125739339596123e+01
2.377964360910109320e+01 2.441672035198126167e+01 2.508307115953472177e+01
2.316968348400723343e+01 2.377964360910109320e+01 2.441672035198126167e+01
2.258507248260194089e+01 2.316968348400723343e+01 2.377964360910109320e+01
2.202440313024916207e+01 2.258507248260194089e+01 2.316968348400723343e+01
2.148659220096694256e+01 2.202440313024916207e+01 2.258507248260194089e+01
2.097084544268618700e+01 2.148659220096694256e+01 2.202440313024916207e+01
2.047662646953542165e+01 2.097084544268618700e+01 2.148659220096694256e+01
2.000363171492071146e+01 2.047662646953542165e+01 2.097084544268618700e+01
1.955177221656918007e+01 2.000363171492071146e+01 2.047662646953542165e+01
1.912116234513898405e+01 1.955177221656918007e+01 2.000363171492071146e+01
1.871211524181227759e+01 1.912116234513898405e+01 1.955177221656918007e+01
1.832514458538871338e+01 1.871211524181227759e+01 1.912116234513898405e+01
1.796097228434715731e+01 1.832514458538871338e+01 1.871211524181227759e+01
1.762054172609005676e+01 1.796097228434715731e+01 1.832514458538871338e+01
1.730503627282401169e+01 1.762054172609005676e+01 1.796097228434715731e+01
1.701590274103488909e+01 1.730503627282401169e+01 1.762054172609005676e+01
1.675487961544525817e+01 1.701590274103488909e+01 1.730503627282401169e+01
1.652402970740367749e+01 1.675487961544525817e+01 1.701590274103488909e+01
1.632577684996326539e+01 1.652402970740367749e+01 1.675487961544525817e+01
1.616294600240068391e+01 1.632577684996326539e+01 1.652402970740367749e+01
1.603880578529927803e+01 1.616294600240068391e+01 1.632577684996326539e+01
1.595711194652601428e+01 1.603880578529927803e+01 1.616294600240068391e+01
1.592214952403209338e+01 1.595711194652601428e+01 1.603880578529927803e+01
1.593877047228090937e+01 1.592214952403209338e+01 1.595711194652601428e+01
1.601242220043229381e+01 1.593877047228090937e+01 1.592214952403209338e+01
1.614916078031370716e+01 1.601242220043229381e+01 1.593877047228090937e+01
1.635564048409693427e+01 1.614916078031370716e+01 1.601242220043229381e+01
1.663906880488917395e+01 1.635564048409693427e+01 1.614916078031370716e+01
1.700711326591931183e+01 1.663906880488917395e+01 1.635564048409693427e+01
1.746774331908136801e+01 1.700711326591931183e+01 1.663906880488917395e+01
1.802898783467823307e+01 1.746774331908136801e+01 1.700711326591931183e+01
1.869858671446160869e+01 1.802898783467823307e+01 1.746774331908136801e+01
1.948351498844315088e+01 1.869858671446160869e+01 1.802898783467823307e+01
2.038936076603224024e+01 1.948351498844315088e+01 1.869858671446160869e+01
2.141954640848463853e+01 2.038936076603224024e+01 1.948351498844315088e+01
2.257439736804660768e+01 2.141954640848463853e+01 2.038936076603224024e+01
2.385008731607846855e+01 2.257439736804660768e+01 2.141954640848463853e+01
2.523752267004861238e+01 2.385008731607846855e+01 2.257439736804660768e+01
2.672127367958010780e+01 2.523752267004861238e+01 2.385008731607846855e+01
2.827870861421029502e+01 2.672127367958010780e+01 2.523752267004861238e+01
2.987953305955994665e+01 2.827870861421029502e+01 2.672127367958010780e+01
3.148596283096683734e+01 2.987953305955994665e+01 2.827870861421029502e+01
3.305374693117301632e+01 3.148596283096683734e+01 2.987953305955994665e+01
3.453418663307230219e+01 3.305374693117301632e+01 3.148596283096683734e+01
3.587715683761631169e+01 3.453418663307230219e+01 3.305374693117301632e+01
3.703493420307110284e+01 3.587715683761631169e+01 3.453418663307230219e+01
3.796640892346464113e+01 3.703493420307110284e+01 3.587715683761631169e+01
3.864106670165356405e+01 3.796640892346464113e+01 3.703493420307110284e+01
3.904204961399234719e+01 3.864106670165356405e+01 3.796640892346464113e+01
3.916769629551696141e+01 3.904204961399234719e+01 3.864106670165356405e+01
3.903122908300051819e+01 3.916769629551696141e+01 3.904204961399234719e+01
3.865863644767056684e+01 3.903122908300051819e+01 3.916769629551696141e+01
3.808517885318898522e+01 3.865863644767056684e+01 3.903122908300051819e+01
3.735120419522603896e+01 3.808517885318898522e+01 3.865863644767056684e+01
3.649802109910952197e+01 3.735120419522603896e+01 3.808517885318898522e+01
3.556444739127484667e+01 3.649802109910952197e+01 3.735120419522603896e+01
3.458439738263516716e+01 3.556444739127484667e+01 3.649802109910952197e+01
3.358559330595404901e+01 3.458439738263516716e+01 3.556444739127484667e+01
3.258926498852458309e+01 3.358559330595404901e+01 3.458439738263516716e+01
3.161057737001094381e+01 3.258926498852458309e+01 3.358559330595404901e+01
3.065949546720850805e+01 3.161057737001094381e+01 3.258926498852458309e+01
2.974183278499931404e+01 3.065949546720850805e+01 3.161057737001094381e+01
2.886029751045235869e+01 2.974183278499931404e+01 3.065949546720850805e+01
2.801542336581155013e+01 2.886029751045235869e+01 2.974183278499931404e+01
2.720633249650913399e+01 2.801542336581155013e+01 2.886029751045235869e+01
2.643132030898703633e+01 2.720633249650913399e+01 2.801542336581155013e+01
2.568827750270662236e+01 2.643132030898703633e+01 2.720633249650913399e+01
2.497497649853374924e+01 2.568827750270662236e+01 2.643132030898703633e+01
2.428925250476231312e+01 2.497497649853374924e+01 2.568827750270662236e+01
2.362910738397713217e+01 2.428925250476231312e+01 2.497497649853374924e+01
2.299276002807269847e+01 2.362910738397713217e+01 2.428925250476231312e+01
2.237866184556609994e+01 2.299276002807269847e+01 2.362910738397713217e+01
2.178549116964865817e+01 2.237866184556609994e+01 2.299276002807269847e+01
2.121213634013902194e+01 2.178549116964865817e+01 2.237866184556609994e+01
2.065767401659078217e+01 2.121213634013902194e+01 2.178549116964865817e+01
2.012134689499407258e+01 2.065767401659078217e+01 2.121213634013902194e+01
1.960254330452768556e+01 2.012134689499407258e+01 2.065767401659078217e+01
1.910078001135029169e+01 1.960254330452768556e+01 2.012134689499407258e+01
1.861568881907770745e+01 1.910078001135029169e+01 1.960254330452768556e+01
1.814700711609467731e+01 1.861568881907770745e+01 1.910078001135029169e+01
1.769457228730350451e+01 1.814700711609467731e+01 1.861568881907770745e+01
1.725831981355984013e+01 1.769457228730350451e+01 1.814700711609467731e+01
1.683828487601867963e+01 1.725831981355984013e+01 1.769457228730350451e+01
1.643460733012532415e+01 1.683828487601867963e+01 1.725831981355984013e+01
1.604753999168609724e+01 1.643460733012532415e+01 1.683828487601867963e+01
1.567746027024532296e+01 1.604753999168609724e+01 1.643460733012532415e+01
1.532488528340785017e+01 1.567746027024532296e+01 1.604753999168609724e+01
1.499049068381530425e+01 1.532488528340785017e+01 1.567746027024532296e+01
1.467513352404508353e+01 1.499049068381530425e+01 1.532488528340785017e+01
1.437987956996762051e+01 1.467513352404508353e+01 1.499049068381530425e+01
1.410603554539464355e+01 1.437987956996762051e+01 1.467513352404508353e+01
1.385518684336298811e+01 1.410603554539464355e+01 1.437987956996762051e+01
1.362924126180099726e+01 1.385518684336298811e+01 1.410603554539464355e+01
1.343047929817100616e+01 1.362924126180099726e+01 1.385518684336298811e+01
1.326161144641631040e+01 1.343047929817100616e+01 1.362924126180099726e+01
1.312584274803594830e+01 1.326161144641631040e+01 1.343047929817100616e+01
1.302694451266057385e+01 1.312584274803594830e+01 1.326161144641631040e+01
1.296933258131207367e+01 1.302694451266057385e+01 1.312584274803594830e+01
1.295815067690489286e+01 1.296933258131207367e+01 1.302694451266057385e+01
1.299935616734318344e+01 1.295815067690489286e+01 1.296933258131207367e+01
1.309980382701332147e+01 1.299935616734318344e+01 1.295815067690489286e+01
1.326732076843167363e+01 1.309980382701332147e+01 1.299935616734318344e+01
1.351076245699313105e+01 1.326732076843167363e+01 1.309980382701332147e+01
1.384003545248021894e+01 1.351076245699313105e+01 1.326732076843167363e+01
1.426606712180465664e+01 1.384003545248021894e+01 1.351076245699313105e+01
1.480069603941741363e+01 1.426606712180465664e+01 1.384003545248021894e+01
1.545644937768059535e+01 1.480069603941741363e+01 1.426606712180465664e+01
1.624616595655240658e+01 1.545644937768059535e+01 1.480069603941741363e+01
1.718241711478787082e+01 1.624616595655240658e+01 1.545644937768059535e+01
1.827667451547821287e+01 1.718241711478787082e+01 1.624616595655240658e+01
1.953817803610499837e+01 1.827667451547821287e+01 1.718241711478787082e+01
2.097247311226864497e+01 1.953817803610499837e+01 1.827667451547821287e+01
2.257962162858547828e+01 2.097247311226864497e+01 1.953817803610499837e+01
2.435215017346052946e+01 2.257962162858547828e+01 2.097247311226864497e+01
2.627288845969328079e+01 2.435215017346052946e+01 2.257962162858547828e+01
2.831296684100453831e+01 2.627288845969328079e+01 2.435215017346052946e+01
3.043037090107702269e+01 2.831296684100453831e+01 2.627288845969328079e+01
3.256956097617567991e+01 3.043037090107702269e+01 2.831296684100453831e+01
3.466270316781618988e+01 3.256956097617567991e+01 3.043037090107702269e+01
3.663296129266083057e+01 3.466270316781618988e+01 3.256956097617567991e+01
3.840001156304178664e+01 3.663296129266083057e+01 3.466270316781618988e+01
3.988745638750423694e+01 3.840001156304178664e+01 3.663296129266083057e+01
4.103121106912936966e+01 3.988745638750423694e+01 3.840001156304178664e+01
4.178740040757828922e+01 4.103121106912936966e+01 3.988745638750423694e+01
4.213807395338984207e+01 4.178740040757828922e+01 4.103121106912936966e+01
4.209332241232908700e+01 4.213807395338984207e+01 4.178740040757828922e+01
4.168916674042344539e+01 4.209332241232908700e+01 4.213807395338984207e+01
4.098166478635416610e+01 4.168916674042344539e+01 4.209332241232908700e+01
4.003863907780876019e+01 4.098166478635416610e+01 4.168916674042344539e+01
3.893090488682008754e+01 4.003863907780876019e+01 4.098166478635416610e+01
3.772472822170136197e+01 3.893090488682008754e+01 4.003863907780876019e+01
3.647661271573447550e+01 3.772472822170136197e+01 3.893090488682008754e+01
3.523072056498218529e+01 3.647661271573447550e+01 3.772472822170136197e+01
3.401858071983742349e+01 3.523072056498218529e+01 3.647661271573447550e+01
3.286038655949024445e+01 3.401858071983742349e+01 3.523072056498218529e+01
3.176713049271121747e+01 3.286038655949024445e+01 3.401858071983742349e+01
3.074296142283630928e+01 3.176713049271121747e+01 3.286038655949024445e+01
2.978736305648656568e+01 3.074296142283630928e+01 3.176713049271121747e+01
2.889695051326430786e+01 2.978736305648656568e+01 3.074296142283630928e+01
2.806682916243326886e+01 2.889695051326430786e+01 2.978736305648656568e+01
2.729154717881210601e+01 2.806682916243326886e+01 2.889695051326430786e+01
2.656571371592360720e+01 2.729154717881210601e+01 2.806682916243326886e+01
2.588436421191958559e+01 2.656571371592360720e+01 2.729154717881210601e+01
2.524314733445948278e+01 2.588436421191958559e+01 2.656571371592360720e+01
2.463839422362529064e+01 2.524314733445948278e+01 2.588436421191958559e+01
2.406711572356503481e+01 2.463839422362529064e+01 2.524314733445948278e+01
2.352695998675610412e+01 2.406711572356503481e+01 2.463839422362529064e+01
2.301615217850392270e+01 2.352695998675610412e+01 2.406711572356503481e+01
2.253343004482589507e+01 2.301615217850392270e+01 2.352695998675610412e+01
2.207798346035460924e+01 2.253343004482589507e+01 2.301615217850392270e+01
2.164940224959423176e+01 2.207798346035460924e+01 2.253343004482589507e+01
2.124763410088689142e+01 2.164940224959423176e+01 2.207798346035460924e+01
2.087295286987099630e+01 2.124763410088689142e+01 2.164940224959423176e+01
2.052593668728312437e+01 2.087295286987099630e+01 2.124763410088689142e+01
2.020745481287934098e+01 2.052593668728312437e+01 2.087295286987099630e+01
1.991866194544778068e+01 2.020745481287934098e+01 2.052593668728312437e+01
1.966099858969421987e+01 1.991866194544778068e+01 2.020745481287934098e+01
1.943619601113105588e+01 1.966099858969421987e+01 1.991866194544778068e+01
1.924628422182502163e+01 1.943619601113105588e+01 1.966099858969421987e+01
1.909360129172615217e+01 1.924628422182502163e+01 1.943619601113105588e+01
1.898080204248043046e+01 1.909360129172615217e+01 1.924628422182502163e+01
1.891086383142048888e+01 1.898080204248043046e+01 1.909360129172615217e+01
1.888708665813037868e+01 1.891086383142048888e+01 1.898080204248043046e+01
1.891308421795383410e+01 1.888708665813037868e+01 1.891086383142048888e+01
1.899276179095429740e+01 1.891308421795383410e+01 1.888708665813037868e+01
1.913027601374832187e+01 1.899276179095429740e+01 1.891308421795383410e+01
1.932997068487851422e+01 1.913027601374832187e+01 1.899276179095429740e+01
1.959628189089745831e+01 1.932997068487851422e+01 1.913027601374832187e+01
1.993360505364851321e+01 1.959628189089745831e+01 1.932997068487851422e+01
2.034611620415917344e+01 1.993360505364851321e+01 1.959628189089745831e+01
2.083754018596503954e+01 2.034611620415917344e+01 1.993360505364851321e+01
2.141085997442062450e+01 2.083754018596503954e+01 2.034611620415917344e+01
2.206796434492461501e+01 2.141085997442062450e+01 2.083754018596503954e+01
2.280923624878013101e+01 2.206796434492461501e+01 2.141085997442062450e+01
2.363309192747022891e+01 2.280923624878013101e+01 2.206796434492461501e+01
2.453549127565241506e+01 2.363309192747022891e+01 2.280923624878013101e+01
2.550945307621519120e+01 2.453549127565241506e+01 2.363309192747022891e+01
2.654462357814362150e+01 2.550945307621519120e+01 2.453549127565241506e+01
2.762696154781098556e+01 2.654462357814362150e+01 2.550945307621519120e+01
2.873861425726181196e+01 2.762696154781098556e+01 2.654462357814362150e+01
2.985806260190767603e+01 2.873861425726181196e+01 2.762696154781098556e+01
3.096060480840589690e+01 2.985806260190767603e+01 2.873861425726181196e+01
3.201922275867161716e+01 3.096060480840589690e+01 2.985806260190767603e+01
3.300583098550642802e+01 3.201922275867161716e+01 3.096060480840589690e+01
3.389284849336107186e+01 3.300583098550642802e+01 3.201922275867161716e+01
3.465496623149498845e+01 3.389284849336107186e+01 3.300583098550642802e+01
3.527092255321083769e+01 3.465496623149498845e+01 3.389284849336107186e+01
3.572506269849748151e+01 3.527092255321083769e+01 3.465496623149498845e+01
3.600846157936928904e+01 3.572506269849748151e+01 3.527092255321083769e+01
3.611943901880873398e+01 3.600846157936928904e+01 3.572506269849748151e+01
3.606338725162895997e+01 3.611943901880873398e+01 3.600846157936928904e+01
3.585194277788889394e+01 3.606338725162895997e+01 3.611943901880873398e+01
3.550164121591309652e+01 3.585194277788889394e+01 3.606338725162895997e+01
3.503226819313671569e+01 3.550164121591309652e+01 3.585194277788889394e+01
3.446514520018772743e+01 3.503226819313671569e+01 3.550164121591309652e+01
3.382156554707458440e+01 3.446514520018772743e+01 3.503226819313671569e+01
3.312153494148604693e+01 3.382156554707458440e+01 3.446514520018772743e+01
3.238289434960342561e+01 3.312153494148604693e+01 3.382156554707458440e+01
3.162083010399990357e+01 3.238289434960342561e+01 3.312153494148604693e+01
3.084772185632191110e+01 3.162083010399990357e+01 3.238289434960342561e+01
3.007324855762036009e+01 3.084772185632191110e+01 3.162083010399990357e+01
2.930466443777606855e+01 3.007324855762036009e+01 3.084772185632191110e+01
2.854716486456470648e+01 2.930466443777606855e+01 3.007324855762036009e+01
2.780427874027160939e+01 2.854716486456470648e+01 2.930466443777606855e+01
2.707824352791447708e+01 2.780427874027160939e+01 2.854716486456470648e+01
2.637033690339229253e+01 2.707824352791447708e+01 2.780427874027160939e+01
2.568115326932792897e+01 2.637033690339229253e+01 2.707824352791447708e+01
2.501082337518211318e+01 2.568115326932792897e+01 2.637033690339229253e+01
2.435918145658981970e+01 2.501082337518211318e+01 2.568115326932792897e+01
2.372588745865499860e+01 2.435918145658981970e+01 2.501082337518211318e+01
2.311051294786184940e+01 2.372588745865499860e+01 2.435918145658981970e+01
2.251259903959723729e+01 2.311051294786184940e+01 2.372588745865499860e+01
2.193169368306246270e+01 2.251259903959723729e+01 2.311051294786184940e+01
2.136737437471535728e+01 2.193169368306246270e+01 2.251259903959723729e+01
2.081926107930908287e+01 2.136737437471535728e+01 2.193169368306246270e+01
2.028702296976341657e+01 2.081926107930908287e+01 2.136737437471535728e+01
1.977038161851642784e+01 2.028702296976341657e+01 2.081926107930908287e+01
1.926911249832592787e+01 1.977038161851642784e+01 2.028702296976341657e+01
1.878304606620192985e+01 1.926911249832592787e+01 1.977038161851642784e+01
1.831206928345896401e+01 1.878304606620192985e+01 1.926911249832592787e+01
1.785612813699906454e+01 1.831206928345896401e+01 1.878304606620192985e+01
1.741523154236767468e+01 1.785612813699906454e+01 1.831206928345896401e+01
1.698945690221633242e+01 1.741523154236767468e+01 1.785612813699906454e+01
1.657895754365980778e+01 1.698945690221633242e+01 1.741523154236767468e+01
1.618397224840588322e+01 1.657895754365980778e+01 1.698945690221633242e+01
1.580483710832151800e+01 1.618397224840588322e+01 1.657895754365980778e+01
1.544199997740771302e+01 1.580483710832151800e+01 1.618397224840588322e+01
1.509603784250625580e+01 1.544199997740771302e+01 1.580483710832151800e+01
1.476767749449096989e+01 1.509603784250625580e+01 1.544199997740771302e+01
1.445781994490335620e+01 1.476767749449096989e+01 1.509603784250625580e+01
1.416756909547813059e+01 1.445781994490335620e+01 1.476767749449096989e+01
1.389826522414913867e+01 1.416756909547813059e+01 1.445781994490335620e+01
1.365152389313832693e+01 1.389826522414913867e+01 1.416756909547813059e+01
1.342928090137062114e+01 1.365152389313832693e+01 1.389826522414913867e+01
1.323384387844282628e+01 1.342928090137062114e+01 1.365152389313832693e+01
1.306795102735468461e+01 1.323384387844282628e+01 1.342928090137062114e+01
1.293483733521393120e+01 1.306795102735468461e+01 1.323384387844282628e+01
1.283830823941829458e+01 1.293483733521393120e+01 1.306795102735468461e+01
1.278282019917599754e+01 1.283830823941829458e+01 1.293483733521393120e+01
1.277356679585845356e+01 1.278282019917599754e+01 1.283830823941829458e+01
1.281656776328193281e+01 1.277356679585845356e+01 1.278282019917599754e+01
1.291875659611021199e+01 1.281656776328193281e+01 1.277356679585845356e+01
1.308805994016805307e+01 1.291875659611021199e+01 1.281656776328193281e+01
1.333345865260757712e+01 1.308805994016805307e+01 1.291875659611021199e+01
1.366501605384933171e+01 1.333345865260757712e+01 1.308805994016805307e+01
1.409385334101494536e+01 1.366501605384933171e+01 1.333345865260757712e+01
1.463204537588594789e+01 1.409385334101494536e+01 1.366501605384933171e+01
1.529240232261384236e+01 1.463204537588594789e+01 1.409385334101494536e+01
1.608809454549066231e+01 1.529240232261384236e+01 1.463204537588594789e+01
1.703207113405733963e+01 1.608809454549066231e+01 1.529240232261384236e+01
1.813621877491350887e+01 1.703207113405733963e+01 1.608809454549066231e+01
1.941021117188623890e+01 1.813621877491350887e+01 1.703207113405733963e+01
2.086001512929763990e+01 1.941021117188623890e+01 1.813621877491350887e+01
2.248605441751934819e+01 2.086001512929763990e+01 1.941021117188623890e+01
2.428109360264283367e+01 2.248605441751934819e+01 2.086001512929763990e+01
2.622799595306635112e+01 2.428109360264283367e+01 2.248605441751934819e+01
2.829763064859737653e+01 2.622799595306635112e+01 2.428109360264283367e+01
3.044734054381120103e+01 2.829763064859737653e+01 2.622799595306635112e+01
3.262049955748176444e+01 3.044734054381120103e+01 2.829763064859737653e+01
3.474773381810586415e+01 3.262049955748176444e+01 3.044734054381120103e+01
3.675028430896869480e+01 3.474773381810586415e+01 3.262049955748176444e+01
3.854569157957327263e+01 3.675028430896869480e+01 3.474773381810586415e+01
4.005547522937707328e+01 3.854569157957327263e+01 3.675028430896869480e+01
4.121384549514927187e+01 4.005547522937707328e+01 3.854569157957327263e+01
4.197591468613911303e+01 4.121384549514927187e+01 4.005547522937707328e+01
4.232363114803096238e+01 4.197591468613911303e+01 4.121384549514927187e+01
4.226794567681817938e+01 4.232363114803096238e+01 4.197591468613911303e+01
4.184655518739108970e+01 4.226794567681817938e+01 4.232363114803096238e+01
4.111770407117914061e+01 4.184655518739108970e+01 4.226794567681817938e+01
4.015153338725861687e+01 4.111770407117914061e+01 4.184655518739108970e+01
3.902095952546566338e+01 4.015153338725861687e+01 4.111770407117914061e+01
3.779389070868479195e+01 3.902095952546566338e+01 4.015153338725861687e+01
3.652791148733469839e+01 3.779389070868479195e+01 3.902095952546566338e+01
3.526772490741041821e+01 3.652791148733469839e+01 3.779389070868479195e+01
3.404496230159372061e+01 3.526772490741041821e+01 3.652791148733469839e+01
3.287961476629961055e+01 3.404496230159372061e+01 3.526772490741041821e+01
3.178229656701999772e+01 3.287961476629961055e+01 3.404496230159372061e+01
3.075670573869198421e+01 3.178229656701999772e+01 3.287961476629961055e+01
2.980187361607721286e+01 3.075670573869198421e+01 3.178229656701999772e+01
2.891400363384041583e+01 2.980187361607721286e+01 3.075670573869198421e+01
2.808785020491937701e+01 2.891400363384041583e+01 2.980187361607721286e+01
2.731767657105401881e+01 2.808785020491937701e+01 2.891400363384041583e+01
2.659786969827375103e+01 2.731767657105401881e+01 2.808785020491937701e+01
2.592329816119224972e+01 2.659786969827375103e+01 2.731767657105401881e+01
2.528949034047347411e+01 2.592329816119224972e+01 2.659786969827375103e+01
2.469269518173562261e+01 2.528949034047347411e+01 2.592329816119224972e+01
2.412987196595038952e+01 2.469269518173562261e+01 2.528949034047347411e+01
2.359864172810861049e+01 2.412987196595038952e+01 2.469269518173562261e+01
2.309722202604285357e+01 2.359864172810861049e+01 2.412987196595038952e+01
2.262435866349607139e+01 2.309722202604285357e+01 2.359864172810861049e+01
2.217926227621168778e+01 2.262435866349607139e+01 2.309722202604285357e+01
2.176155386193177321e+01 2.217926227621168778e+01 2.262435866349607139e+01
2.137122087606245202e+01 2.176155386193177321e+01 2.217926227621168778e+01
2.100858401232016348e+01 2.137122087606245202e+01 2.176155386193177321e+01
2.067427392369502215e+01 2.100858401232016348e+01 2.137122087606245202e+01
2.036921667828842786e+01 2.067427392369502215e+01 2.100858401232016348e+01
2.009462651817996814e+01 2.036921667828842786e+01 2.067427392369502215e+01
1.985200437878419777e+01 2.009462651817996814e+01 2.036921667828842786e+01
1.964314054879072913e+01 1.985200437878419777e+01 2.009462651817996814e+01
1.947011974979697868e+01 1.964314054879072913e+01 1.985200437878419777e+01
1.933532675069704254e+01 1.947011974979697868e+01 1.964314054879072913e+01
1.924145037753744347e+01 1.933532675069704254e+01 1.947011974979697868e+01
1.919148341693934867e+01 1.924145037753744347e+01 1.933532675069704254e+01
1.918871543102260091e+01 1.919148341693934867e+01 1.924145037753744347e+01
1.923671490506779591e+01 1.918871543102260091e+01 1.919148341693934867e+01
1.933929645134524478e+01 1.923671490506779591e+01 1.918871543102260091e+01
1.950046803018760500e+01 1.933929645134524478e+01 1.923671490506779591e+01
1.972435238966271598e+01 1.950046803018760500e+01 1.933929645134524478e+01
2.001507627790307353e+01 1.972435238966271598e+01 1.950046803018760500e+01
2.037662061325998053e+01 2.001507627790307353e+01 1.972435238966271598e+01
2.081262494214904990e+01 2.037662061325998053e+01 2.001507627790307353e+01
2.132614048527924666e+01 2.081262494214904990e+01 2.037662061325998053e+01
2.191932825626385650e+01 2.132614048527924666e+01 2.081262494214904990e+01
2.259310256707491149e+01 2.191932825626385650e+01 2.132614048527924666e+01
2.334672613481384573e+01 2.259310256707491149e+01 2.191932825626385650e+01
2.417737127411306020e+01 2.334672613481384573e+01 2.259310256707491149e+01
2.507967230829460803e+01 2.417737127411306020e+01 2.334672613481384573e+01
2.604530685316044725e+01 2.507967230829460803e+01 2.417737127411306020e+01
2.706265674538701305e+01 2.604530685316044725e+01 2.507967230829460803e+01
2.811661085375180136e+01 2.706265674538701305e+01 2.604530685316044725e+01
2.918857855958281888e+01 2.811661085375180136e+01 2.706265674538701305e+01
3.025678032094842251e+01 2.918857855958281888e+01 2.811661085375180136e+01
3.129686646266467065e+01 3.025678032094842251e+01 2.918857855958281888e+01
3.228288448817872336e+01 3.129686646266467065e+01 3.025678032094842251e+01
3.318856907122241751e+01 3.228288448817872336e+01 3.129686646266467065e+01
3.398887221079581167e+01 3.318856907122241751e+01 3.228288448817872336e+01
3.466159366415566723e+01 3.398887221079581167e+01 3.318856907122241751e+01
3.518892750784615231e+01 3.466159366415566723e+01 3.398887221079581167e+01
3.555872399877636525e+01 3.518892750784615231e+01 3.466159366415566723e+01
3.576528709942847684e+01 3.555872399877636525e+01 3.518892750784615231e+01
3.580958835657366279e+01 3.576528709942847684e+01 3.555872399877636525e+01
3.569886707797633107e+01 3.580958835657366279e+01 3.576528709942847684e+01
3.544568499414139495e+01 3.569886707797633107e+01 3.580958835657366279e+01
3.506658706987299468e+01 3.544568499414139495e+01 3.569886707797633107e+01
3.458056923032732755e+01 3.506658706987299468e+01 3.544568499414139495e+01
3.400755952049550501e+01 3.458056923032732755e+01 3.506658706987299468e+01
3.336708549478206720e+01 3.400755952049550501e+01 3.458056923032732755e+01
3.267724135164267807e+01 3.336708549478206720e+01 3.400755952049550501e+01
3.195400145315161211e+01 3.267724135164267807e+01 3.336708549478206720e+01
3.121086819148715819e+01 3.195400145315161211e+01 3.267724135164267807e+01
3.045880131862945106e+01 3.121086819148715819e+01 3.195400145315161211e+01
2.970635546123436654e+01 3.045880131862945106e+01 3.121086819148715819e+01
2.895994979272899883e+01 2.970635546123436654e+01 3.045880131862945106e+01
2.822420313157361349e+01 2.895994979272899883e+01 2.970635546123436654e+01
2.750228310634556905e+01 2.822420313157361349e+01 2.895994979272899883e+01
2.679623465914942315e+01 2.750228310634556905e+01 2.822420313157361349e+01
2.610726796412530248e+01 2.679623465914942315e+01 2.750228310634556905e+01
2.543599735613673118e+01 2.610726796412530248e+01 2.679623465914942315e+01
2.478263082138032658e+01 2.543599735613673118e+01 2.610726796412530248e+01
2.414711441642591083e+01 2.478263082138032658e+01 2.543599735613673118e+01
2.352923836957855741e+01 2.414711441642591083e+01 2.478263082138032658e+01
2.292871232601662257e+01 2.352923836957855741e+01 2.414711441642591083e+01
2.234521686889175740e+01 2.292871232601662257e+01 2.352923836957855741e+01
2.177843757115866907e+01 2.234521686889175740e+01 2.292871232601662257e+01
2.122808674343320590e+01 2.177843757115866907e+01 2.234521686889175740e+01
2.069391695086959615e+01 2.122808674343320590e+01 2.177843757115866907e+01
2.017572939165909318e+01 2.069391695086959615e+01 2.122808674343320590e+01
1.967337941172524651e+01 2.017572939165909318e+01 2.069391695086959615e+01
1.918678078485832117e+01 1.967337941172524651e+01 2.017572939165909318e+01
1.871590990277356070e+01 1.918678078485832117e+01 1.967337941172524651e+01
1.826081067272915703e+01 1.871590990277356070e+01 1.918678078485832117e+01
1.782160068561454480e+01 1.826081067272915703e+01 1.871590990277356070e+01
1.739847907011655082e+01 1.782160068561454480e+01 1.826081067272915703e+01
1.699173636710902358e+01 1.739847907011655082e+01 1.782160068561454480e+01
1.660176672499162009e+01 1.699173636710902358e+01 1.739847907011655082e+01
1.622908271715735040e+01 1.660176672499162009e+01 1.699173636710902358e+01
1.587433310595877956e+01 1.622908271715735040e+01 1.660176672499162009e+01
1.553832391453802408e+01 1.587433310595877956e+01 1.622908271715735040e+01
1.522204321102272573e+01 1.553832391453802408e+01 1.587433310595877956e+01
1.492669005146795591e+01 1.522204321102272573e+01 1.553832391453802408e+01
1.465370806031739725e+01 1.492669005146795591e+01 1.522204321102272573e+01
1.440482413980746301e+01 1.465370806031739725e+01 1.492669005146795591e+01
1.418209277895387466e+01 1.440482413980746301e+01 1.465370806031739725e+01
1.398794635975096945e+01 1.418209277895387466e+01 1.440482413980746301e+01
1.382525170708207085e+01 1.398794635975096945e+01 1.418209277895387466e+01
1.369737286418057565e+01 1.382525170708207085e+01 1.398794635975096945e+01
1.360823964960806087e+01 1.369737286418057565e+01 1.382525170708207085e+01
1.356242090163808811e+01 1.360823964960806087e+01 1.369737286418057565e+01
1.356520036047346167e+01 1.356242090163808811e+01 1.360823964960806087e+01
1.362265177652084347e+01 1.356520036047346167e+01 1.356242090163808811e+01
1.374170794277839747e+01 1.362265177652084347e+01 1.356520036047346167e+01
1.393021579521582254e+01 1.374170794277839747e+01 1.362265177652084347e+01
1.419696636960459202e+01 1.393021579521582254e+01 1.374170794277839747e+01
1.455168413620496004e+01 1.419696636960459202e+01 1.393021579521582254e+01
1.500495502215972010e+01 1.455168413620496004e+01 1.419696636960459202e+01
1.556806640373224049e+01 1.500495502215972010e+01 1.455168413620496004e+01
1.625272592436426677e+01 1.556806640373224049e+01 1.500495502215972010e+01
1.707062005785654435e+01 1.625272592436426677e+01 1.556806640373224049e+01
1.803276947738892844e+01 1.707062005785654435e+01 1.625272592436426677e+01
1.914863904963565844e+01 1.803276947738892844e+01 1.707062005785654435e+01
2.042496932617652661e+01 1.914863904963565844e+01 1.803276947738892844e+01
2.186431852972746270e+01 2.042496932617652661e+01 1.914863904963565844e+01
2.346334457473946600e+01 2.186431852972746270e+01 2.042496932617652661e+01
2.521092012912463076e+01 2.346334457473946600e+01 2.186431852972746270e+01
2.708626114667435658e+01 2.521092012912463076e+01 2.346334457473946600e+01
2.905735423906622117e+01 2.708626114667435658e+01 2.521092012912463076e+01
3.108007209778184077e+01 2.905735423906622117e+01 2.708626114667435658e+01
3.309843470013345978e+01 3.108007209778184077e+01 2.905735423906622117e+01
3.504645895292622981e+01 3.309843470013345978e+01 3.108007209778184077e+01
3.685188954466784139e+01 3.504645895292622981e+01 3.309843470013345978e+01
3.844178857659700554e+01 3.685188954466784139e+01 3.504645895292622981e+01
3.974950330010737787e+01 3.844178857659700554e+01 3.685188954466784139e+01
4.072203063950026092e+01 3.974950330010737787e+01 3.844178857659700554e+01
4.132642788605652129e+01 4.072203063950026092e+01 3.974950330010737787e+01
4.155387240085369172e+01 4.132642788605652129e+01 4.072203063950026092e+01
4.142036083883206743e+01 4.155387240085369172e+01 4.132642788605652129e+01
4.096380140599590192e+01 4.142036083883206743e+01 4.155387240085369172e+01
4.023814771344294172e+01 4.096380140599590192e+01 4.142036083883206743e+01
3.930591996500292851e+01 4.023814771344294172e+01 4.096380140599590192e+01
3.823070706395299112e+01 3.930591996500292851e+01 4.023814771344294172e+01
3.707099605956102550e+01 3.823070706395299112e+01 3.930591996500292851e+01
3.587609785494465342e+01 3.707099605956102550e+01 3.823070706395299112e+01
3.468429372757941564e+01 3.587609785494465342e+01 3.707099605956102550e+01
3.352283702555153866e+01 3.468429372757941564e+01 3.587609785494465342e+01
3.240920501147128618e+01 3.352283702555153866e+01 3.468429372757941564e+01
3.135298349371369753e+01 3.240920501147128618e+01 3.352283702555153866e+01
3.035789407533082596e+01 3.135298349371369753e+01 3.240920501147128618e+01
2.942364858111984560e+01 3.035789407533082596e+01 3.135298349371369753e+01
2.854747446061587368e+01 2.942364858111984560e+01 3.035789407533082596e+01
2.772527047685199619e+01 2.854747446061587368e+01 2.942364858111984560e+01
2.695242083600716398e+01 2.772527047685199619e+01 2.854747446061587368e+01
2.622432774692133606e+01 2.695242083600716398e+01 2.772527047685199619e+01
2.553673001189521230e+01 2.622432774692133606e+01 2.695242083600716398e+01
2.488586963907408034e+01 2.553673001189521230e+01 2.622432774692133606e+01
2.426855728645921317e+01 2.488586963907408034e+01 2.553673001189521230e+01
2.368217513646647276e+01 2.426855728645921317e+01 2.488586963907408034e+01
2.312464482520834963e+01 2.368217513646647276e+01 2.426855728645921317e+01
2.259437916454832163e+01 2.312464482520834963e+01 2.368217513646647276e+01
2.209022968163130685e+01 2.259437916454832163e+01 2.312464482520834963e+01
2.161143719236133975e+01 2.209022968163130685e+01 2.259437916454832163e+01
2.115758933940864850e+01 2.161143719236133975e+01 2.209022968163130685e+01
2.072858688268074445e+01 2.115758933940864850e+01 2.161143719236133975e+01
2.032461920507689612e+01 2.072858688268074445e+01 2.115758933940864850e+01
1.994614872971012787e+01 2.032461920507689612e+01 2.072858688268074445e+01
1.959390354038866988e+01 1.994614872971012787e+01 2.032461920507689612e+01
1.926887731114780067e+01 1.959390354038866988e+01 1.994614872971012787e+01
1.897233557974272244e+01 1.926887731114780067e+01 1.959390354038866988e+01
1.870582737069463519e+01 1.897233557974272244e+01 1.926887731114780067e+01
1.847120113277237508e+01 1.870582737069463519e+01 1.897233557974272244e+01
1.827062386414397821e+01 1.847120113277237508e+01 1.870582737069463519e+01
1.810660212430825666e+01 1.827062386414397821e+01 1.847120113277237508e+01
1.798200334803315670e+01 1.810660212430825666e+01 1.827062386414397821e+01
1.790007545767985420e+01 1.798200334803315670e+01 1.810660212430825666e+01
1.786446219281425130e+01 1.790007545767985420e+01 1.798200334803315670e+01
1.787921081914689125e+01 1.786446219281425130e+01 1.790007545767985420e+01
1.794876792851616543e+01 1.787921081914689125e+01 1.786446219281425130e+01
1.807795789730233693e+01 1.794876792851616543e+01 1.787921081914689125e+01
1.827193725623742893e+01 1.807795789730233693e+01 1.794876792851616543e+01
1.853611680428999975e+01 1.827193725623742893e+01 1.807795789730233693e+01
1.887604189928290310e+01 1.853611680428999975e+01 1.827193725623742893e+01
1.929722019327934390e+01 1.887604189928290310e+01 1.853611680428999975e+01
1.980488548631472412e+01 1.929722019327934390e+01 1.887604189928290310e+01
2.040368683093468150e+01 1.980488548631472412e+01 1.929722019327934390e+01
2.109729418000300782e+01 2.040368683093468150e+01 1.980488548631472412e+01
2.188791652917127806e+01 2.109729418000300782e+01 2.040368683093468150e+01
2.277573653879181137e+01 2.188791652917127806e+01 2.109729418000300782e+01
2.375827781695191021e+01 2.277573653879181137e+01 2.188791652917127806e+01
2.482973781798055768e+01 2.375827781695191021e+01 2.277573653879181137e+01
2.598034026147491815e+01 2.482973781798055768e+01 2.375827781695191021e+01
2.719578435174489783e+01 2.598034026147491815e+01 2.482973781798055768e+01
2.845689022505778354e+01 2.719578435174489783e+01 2.598034026147491815e+01
2.973955512756763397e+01 2.845689022505778354e+01 2.719578435174489783e+01
3.101513511074801244e+01 2.973955512756763397e+01 2.845689022505778354e+01
3.225134427214972277e+01 3.101513511074801244e+01 2.973955512756763397e+01
3.341371159796860013e+01 3.225134427214972277e+01 3.101513511074801244e+01
3.446755382726557571e+01 3.341371159796860013e+01 3.225134427214972277e+01
3.538032031168381764e+01 3.446755382726557571e+01 3.341371159796860013e+01
3.612406240329084994e+01 3.538032031168381764e+01 3.446755382726557571e+01
3.667770380023853249e+01 3.612406240329084994e+01 3.538032031168381764e+01
3.702876874932422169e+01 3.667770380023853249e+01 3.612406240329084994e+01
3.717428082236643405e+01 3.702876874932422169e+01 3.667770380023853249e+01
3.712067385210048798e+01 3.717428082236643405e+01 3.702876874932422169e+01
3.688273124934398339e+01 3.712067385210048798e+01 3.717428082236643405e+01
3.648174479920643876e+01 3.688273124934398339e+01 3.712067385210048798e+01
3.594321137683653689e+01 3.648174479920643876e+01 3.688273124934398339e+01
3.529443396962566482e+01 3.594321137683653689e+01 3.648174479920643876e+01
3.456235728071894897e+01 3.529443396962566482e+01 3.594321137683653689e+01
3.377186962844592699e+01 3.456235728071894897e+01 3.529443396962566482e+01
3.294467815097969776e+01 3.377186962844592699e+01 3.456235728071894897e+01
3.209874919105605073e+01 3.294467815097969776e+01 3.377186962844592699e+01
3.124822383369832579e+01 3.209874919105605073e+01 3.294467815097969776e+01
3.040367767925291886e+01 3.124822383369832579e+01 3.209874919105605073e+01
2.957258890913640670e+01 3.040367767925291886e+01 3.124822383369832579e+01
2.875989766262122416e+01 2.957258890913640670e+01 3.040367767925291886e+01
2.796856995183852135e+01 2.875989766262122416e+01 2.957258890913640670e+01
2.720011084521442513e+01 2.796856995183852135e+01 2.875989766262122416e+01
2.645499848778459651e+01 2.720011084521442513e+01 2.796856995183852135e+01
2.573303029248476292e+01 2.645499848778459651e+01 2.720011084521442513e+01
2.503358532923595803e+01 2.573303029248476292e+01 2.645499848778459651e+01
2.435581380458274126e+01 2.503358532923595803e+01 2.573303029248476292e+01
2.369876719909625606e+01 2.435581380458274126e+01 2.503358532923595803e+01
2.306148263853521385e+01 2.369876719909625606e+01 2.435581380458274126e+01
2.244303361916258410e+01 2.306148263853521385e+01 2.369876719909625606e+01
2.184255712615745182e+01 2.244303361916258410e+01 2.306148263853521385e+01
2.125926500154619347e+01 2.184255712615745182e+01 2.244303361916258410e+01
2.069244542366892148e+01 2.125926500154619347e+01 2.184255712615745182e+01
2.014145868343674195e+01 2.069244542366892148e+01 2.125926500154619347e+01
1.960573011474944494e+01 2.014145868343674195e+01 2.069244542366892148e+01
1.908474203449742745e+01 1.960573011474944494e+01 2.014145868343674195e+01
1.857802582362591792e+01 1.908474203449742745e+01 1.960573011474944494e+01
1.808515477958806983e+01 1.857802582362591792e+01 1.908474203449742745e+01
1.760573803947643512e+01 1.808515477958806983e+01 1.857802582362591792e+01
1.713941566668749061e+01 1.760573803947643512e+01 1.808515477958806983e+01
1.668585487532352118e+01 1.713941566668749061e+01 1.760573803947643512e+01
1.624474730734693040e+01 1.668585487532352118e+01 1.713941566668749061e+01
1.581580725690356459e+01 1.624474730734693040e+01 1.668585487532352118e+01
1.539877073946159669e+01 1.581580725690356459e+01 1.624474730734693040e+01
1.499339532047184065e+01 1.539877073946159669e+01 1.581580725690356459e+01
1.459946064270990007e+01 1.499339532047184065e+01 1.539877073946159669e+01
1.421676961945460604e+01 1.459946064270990007e+01 1.499339532047184065e+01
1.384515029013937060e+01 1.421676961945460604e+01 1.459946064270990007e+01
1.348445836525945474e+01 1.384515029013937060e+01 1.421676961945460604e+01
1.313458051811767824e+01 1.348445836525945474e+01 1.384515029013937060e+01
1.279543851296107881e+01 1.313458051811767824e+01 1.348445836525945474e+01
1.246699429306001150e+01 1.279543851296107881e+01 1.313458051811767824e+01
1.214925618939254015e+01 1.246699429306001150e+01 1.279543851296107881e+01
1.184228645205944908e+01 1.214925618939254015e+01 1.246699429306001150e+01
1.154621035372283266e+01 1.184228645205944908e+01 1.214925618939254015e+01
1.126122716867513240e+01 1.154621035372283266e+01 1.184228645205944908e+01
1.098762339410348510e+01 1.126122716867513240e+01 1.154621035372283266e+01
1.072578865322211072e+01 1.098762339410348510e+01 1.126122716867513240e+01
1.047623480463094658e+01 1.072578865322211072e+01 1.098762339410348510e+01
1.023961887972331652e+01 1.047623480463094658e+01 1.072578865322211072e+01
1.001677058094065131e+01 1.023961887972331652e+01 1.047623480463094658e+01
9.808725198030460390e+00 1.001677058094065131e+01 1.023961887972331652e+01
9.616762935617261476e+00 9.808725198030460390e+00 1.001677058094065131e+01
9.442455789386327680e+00 9.616762935617261476e+00 9.808725198030460390e+00
9.287723252323855760e+00 9.442455789386327680e+00 9.616762935617261476e+00
9.154898263368062672e+00 9.287723252323855760e+00 9.442455789386327680e+00
9.046804906564199555e+00 9.154898263368062672e+00 9.287723252323855760e+00
8.966849394857648647e+00 9.046804906564199555e+00 9.154898263368062672e+00
8.919125776290277585e+00 8.966849394857648647e+00 9.046804906564199555e+00
8.908537503081038977e+00 8.919125776290277585e+00 8.966849394857648647e+00
8.940935391553177070e+00 8.908537503081038977e+00 8.919125776290277585e+00
9.023271410309609664e+00 8.940935391553177070e+00 8.908537503081038977e+00
9.163765939091938151e+00 9.023271410309609664e+00 8.940935391553177070e+00
9.372083335363887713e+00 9.163765939091938151e+00 9.023271410309609664e+00
9.659506430499908092e+00 9.372083335363887713e+00 9.163765939091938151e+00
1.003909445601357042e+01 9.659506430499908092e+00 9.372083335363887713e+00
1.052580029854996546e+01 1.003909445601357042e+01 9.659506430499908092e+00
1.113651131623874946e+01 1.052580029854996546e+01 1.003909445601357042e+01
1.188996277750788444e+01 1.113651131623874946e+01 1.052580029854996546e+01
1.280645430508619320e+01 1.188996277750788444e+01 1.113651131623874946e+01
1.390727847371336168e+01 1.280645430508619320e+01 1.188996277750788444e+01
1.521374963042202566e+01 1.390727847371336168e+01 1.280645430508619320e+01
1.674570568781278013e+01 1.521374963042202566e+01 1.390727847371336168e+01
1.851935595314163052e+01 1.674570568781278013e+01 1.521374963042202566e+01
2.054437931664096340e+01 1.851935595314163052e+01 1.674570568781278013e+01
2.282026011987414194e+01 2.054437931664096340e+01 1.851935595314163052e+01
2.533200707936341445e+01 2.282026011987414194e+01 2.054437931664096340e+01
2.804565110036012499e+01 2.533200707936341445e+01 2.282026011987414194e+01
3.090425547402851336e+01 2.804565110036012499e+01 2.533200707936341445e+01
3.382554454399674171e+01 3.090425547402851336e+01 2.804565110036012499e+01
3.670254024336352217e+01 3.382554454399674171e+01 3.090425547402851336e+01
3.940858853663650052e+01 3.670254024336352217e+01 3.382554454399674171e+01
4.180762735519049755e+01 3.940858853663650052e+01 3.670254024336352217e+01
4.376935463825755335e+01 4.180762735519049755e+01 3.940858853663650052e+01
4.518723574568421242e+01 4.376935463825755335e+01 4.180762735519049755e+01
4.599559048859007504e+01 4.518723574568421242e+01 4.376935463825755335e+01
4.618118863584997058e+01 4.599559048859007504e+01 4.518723574568421242e+01
4.578562229734544076e+01 4.618118863584997058e+01 4.599559048859007504e+01
4.489727589961905352e+01 4.578562229734544076e+01 4.618118863584997058e+01
4.363503499568982846e+01 4.489727589961905352e+01 4.578562229734544076e+01
4.212841547839894929e+01 4.363503499568982846e+01 4.489727589961905352e+01
4.049936438124252192e+01 4.212841547839894929e+01 4.363503499568982846e+01
3.884952544507296324e+01 4.049936438124252192e+01 4.212841547839894929e+01
3.725428705632111814e+01 3.884952544507296324e+01 4.049936438124252192e+01
3.576272215882048044e+01 3.725428705632111814e+01 3.884952544507296324e+01
3.440136049856873512e+01 3.576272215882048044e+01 3.725428705632111814e+01
3.317963324586581564e+01 3.440136049856873512e+01 3.576272215882048044e+01
3.209537423691145364e+01 3.317963324586581564e+01 3.440136049856873512e+01
3.113947538172135410e+01 3.209537423691145364e+01 3.317963324586581564e+01
3.029937911539784423e+01 3.113947538172135410e+01 3.209537423691145364e+01
2.956145218007440789e+01 3.029937911539784423e+01 3.113947538172135410e+01
2.891244979773319912e+01 2.956145218007440789e+01 3.029937911539784423e+01
2.834031632576564874e+01 2.891244979773319912e+01 2.956145218007440789e+01
2.783454107474545225e+01 2.834031632576564874e+01 2.891244979773319912e+01
2.738623824581402744e+01 2.783454107474545225e+01 2.834031632576564874e+01
2.698807020455542016e+01 2.738623824581402744e+01 2.783454107474545225e+01
2.663409254212634281e+01 2.698807020455542016e+01 2.738623824581402744e+01
2.631956938452736239e+01 2.663409254212634281e+01 2.698807020455542016e+01
2.604078687683934135e+01 2.631956938452736239e+01 2.663409254212634281e+01
2.579487946501885176e+01 2.604078687683934135e+01 2.631956938452736239e+01
2.557967539281949954e+01 2.579487946501885176e+01 2.604078687683934135e+01
2.539356302975411595e+01 2.557967539281949954e+01 2.579487946501885176e+01
2.523537702101130620e+01 2.539356302975411595e+01 2.557967539281949954e+01
2.510430196608081843e+01 2.523537702101130620e+01 2.539356302975411595e+01
2.499979084381558891e+01 2.510430196608081843e+01 2.523537702101130620e+01
2.492149536353556627e+01 2.499979084381558891e+01 2.510430196608081843e+01
2.486920562440601046e+01 2.492149536353556627e+01 2.499979084381558891e+01
2.484279678510533174e+01 2.486920562440601046e+01 2.492149536353556627e+01
2.484218081367674813e+01 2.484279678510533174e+01 2.486920562440601046e+01
2.486726176791702514e+01 2.484218081367674813e+01 2.484279678510533174e+01
2.491789343413727664e+01 2.486726176791702514e+01 2.484218081367674813e+01
2.499383852225928138e+01 2.491789343413727664e+01 2.486726176791702514e+01
2.509472897903125244e+01 2.499383852225928138e+01 2.491789343413727664e+01
2.522002734121633338e+01 2.509472897903125244e+01 2.499383852225928138e+01
2.536898940820811177e+01 2.522002734121633338e+01 2.509472897903125244e+01
2.554062886658804388e+01 2.536898940820811177e+01 2.522002734121633338e+01
2.573368484066168449e+01 2.554062886658804388e+01 2.536898940820811177e+01
2.594659365998740341e+01 2.573368484066168449e+01 2.554062886658804388e+01
2.617746640783581213e+01 2.594659365998740341e+01 2.573368484066168449e+01
2.642407401768628361e+01 2.617746640783581213e+01 2.594659365998740341e+01
2.668384178771535886e+01 2.642407401768628361e+01 2.617746640783581213e+01
2.695385515293809320e+01 2.668384178771535886e+01 2.642407401768628361e+01
2.723087836012216201e+01 2.695385515293809320e+01 2.668384178771535886e+01
2.751138730767661045e+01 2.723087836012216201e+01 2.695385515293809320e+01
2.779161723041009679e+01 2.751138730767661045e+01 2.723087836012216201e+01
2.806762513570621564e+01 2.779161723041009679e+01 2.751138730767661045e+01
2.833536596618909442e+01 2.806762513570621564e+01 2.779161723041009679e+01
2.859078043458877971e+01 2.833536596618909442e+01 2.806762513570621564e+01
2.882989143573535884e+01 2.859078043458877971e+01 2.833536596618909442e+01
2.904890499512227464e+01 2.882989143573535884e+01 2.859078043458877971e+01
2.924431097903784149e+01 2.904890499512227464e+01 2.882989143573535884e+01
2.941297837712155072e+01 2.924431097903784149e+01 2.904890499512227464e+01
2.955223995930084868e+01 2.941297837712155072e+01 2.924431097903784149e+01
2.965996154915638527e+01 2.955223995930084868e+01 2.941297837712155072e+01
2.973459203514051907e+01 2.965996154915638527e+01 2.955223995930084868e+01
2.977519149222462502e+01 2.973459203514051907e+01 2.965996154915638527e+01
2.978143628973126766e+01 2.977519149222462502e+01 2.973459203514051907e+01
2.975360165971057924e+01 2.978143628973126766e+01 2.977519149222462502e+01
2.969252372352053726e+01 2.975360165971057924e+01 2.978143628973126766e+01
2.959954426321910859e+01 2.969252372352053726e+01 2.975360165971057924e+01
2.947644245525675899e+01 2.959954426321910859e+01 2.969252372352053726e+01
2.932535828517941567e+01 2.947644245525675899e+01 2.959954426321910859e+01
2.914871242103296467e+01 2.932535828517941567e+01 2.947644245525675899e+01
2.894912698264357331e+01 2.914871242103296467e+01 2.932535828517941567e+01
2.872935098948057231e+01 2.894912698264357331e+01 2.914871242103296467e+01
2.849219341183192711e+01 2.872935098948057231e+01 2.894912698264357331e+01
2.824046580469757828e+01 2.849219341183192711e+01 2.872935098948057231e+01
2.797693557628051053e+01 2.824046580469757828e+01 2.849219341183192711e+01
2.770429011558930199e+01 2.797693557628051053e+01 2.824046580469757828e+01
2.742511133021644198e+01 2.770429011558930199e+01 2.797693557628051053e+01
2.714185965072600482e+01 2.742511133021644198e+01 2.770429011558930199e+01
2.685686624228432606e+01 2.714185965072600482e+01 2.742511133021644198e+01
2.657233200872845558e+01 2.685686624228432606e+01 2.714185965072600482e+01
2.629033194939518125e+01 2.657233200872845558e+01 2.685686624228432606e+01
2.601282350019041445e+01 2.629033194939518125e+01 2.657233200872845558e+01
2.574165762348769348e+01 2.601282350019041445e+01 2.629033194939518125e+01
2.547859157640493422e+01 2.574165762348769348e+01 2.601282350019041445e+01
2.522530245959024242e+01 2.547859157640493422e+01 2.574165762348769348e+01
2.498340081106323396e+01 2.522530245959024242e+01 2.547859157640493422e+01
2.475444365020568327e+01 2.498340081106323396e+01 2.522530245959024242e+01
2.453994648915882948e+01 2.475444365020568327e+01 2.498340081106323396e+01
2.434139391021910725e+01 2.453994648915882948e+01 2.475444365020568327e+01
2.416024835885332323e+01 2.434139391021910725e+01 2.453994648915882948e+01
2.399795682523405205e+01 2.416024835885332323e+01 2.434139391021910725e+01
2.385595508661029385e+01 2.399795682523405205e+01 2.416024835885332323e+01
2.373566916314362274e+01 2.385595508661029385e+01 2.399795682523405205e+01
2.363851360649817579e+01 2.373566916314362274e+01 2.385595508661029385e+01
2.356588619959142861e+01 2.363851360649817579e+01 2.373566916314362274e+01
2.351915860444235307e+01 2.356588619959142861e+01 2.363851360649817579e+01
2.349966246104115797e+01 2.351915860444235307e+01 2.356588619959142861e+01
2.350867042305715060e+01 2.349966246104115797e+01 2.351915860444235307e+01
2.354737162711791143e+01 2.350867042305715060e+01 2.349966246104115797e+01
2.361684114427234249e+01 2.354737162711791143e+01 2.350867042305715060e+01
2.371800306975882222e+01 2.361684114427234249e+01 2.354737162711791143e+01
2.385158708625846913e+01 2.371800306975882222e+01 2.361684114427234249e+01
2.401807860258324112e+01 2.385158708625846913e+01 2.371800306975882222e+01
2.421766293889903565e+01 2.401807860258324112e+01 2.385158708625846913e+01
2.445016451169640703e+01 2.421766293889903565e+01 2.401807860258324112e+01
2.471498256974209085e+01 2.445016451169640703e+01 2.421766293889903565e+01
2.501102573704530485e+01 2.471498256974209085e+01 2.445016451169640703e+01
2.533664840421660713e+01 2.501102573704530485e+01 2.471498256974209085e+01
2.568959282712984304e+01 2.533664840421660713e+01 2.501102573704530485e+01
2.606694156712124766e+01 2.568959282712984304e+01 2.533664840421660713e+01
2.646508553826699028e+01 2.606694156712124766e+01 2.568959282712984304e+01
2.687971328838664675e+01 2.646508553826699028e+01 2.606694156712124766e+01
2.730582709006861108e+01 2.687971328838664675e+01 2.646508553826699028e+01
2.773779081687581893e+01 2.730582709006861108e+01 2.687971328838664675e+01
2.816941331548014915e+01 2.773779081687581893e+01 2.730582709006861108e+01
2.859406900216596625e+01 2.816941331548014915e+01 2.773779081687581893e+01
2.900485474779144113e+01 2.859406900216596625e+01 2.816941331548014915e+01
2.939477892212336840e+01 2.900485474779144113e+01 2.859406900216596625e+01
2.975697502890971435e+01 2.939477892212336840e+01 2.900485474779144113e+01
3.008492907635502078e+01 2.975697502890971435e+01 2.939477892212336840e+01
3.037270716708585283e+01 3.008492907635502078e+01 2.975697502890971435e+01
3.061516823210868665e+01 3.037270716708585283e+01 3.008492907635502078e+01
3.080814675883210896e+01 3.061516823210868665e+01 3.037270716708585283e+01
3.094859197415874874e+01 3.080814675883210896e+01 3.061516823210868665e+01
3.103465318658442840e+01 3.094859197415874874e+01 3.080814675883210896e+01
3.106570553645455490e+01 3.103465318658442840e+01 3.094859197415874874e+01
3.104231568265888086e+01 3.106570553645455490e+01 3.103465318658442840e+01
3.096615225579439823e+01 3.104231568265888086e+01 3.106570553645455490e+01
3.083985051150245127e+01 3.096615225579439823e+01 3.104231568265888086e+01
3.066684393171609102e+01 3.083985051150245127e+01 3.096615225579439823e+01
3.045117719146806579e+01 3.066684393171609102e+01 3.083985051150245127e+01
3.019731486836038314e+01 3.045117719146806579e+01 3.066684393171609102e+01
2.990995872749246587e+01 3.019731486836038314e+01 3.045117719146806579e+01
2.959388377528806302e+01 2.990995872749246587e+01 3.019731486836038314e+01
2.925380004911468035e+01 2.959388377528806302e+01 2.990995872749246587e+01
2.889424379740034965e+01 2.925380004911468035e+01 2.959388377528806302e+01
2.851949871879197218e+01 2.889424379740034965e+01 2.925380004911468035e+01
2.813354554274089026e+01 2.851949871879197218e+01 2.889424379740034965e+01
2.774003657364155728e+01 2.813354554274089026e+01 2.851949871879197218e+01
2.734229088341893643e+01 2.774003657364155728e+01 2.813354554274089026e+01
2.694330552817950775e+01 2.734229088341893643e+01 2.774003657364155728e+01
2.654577833721165803e+01 2.694330552817950775e+01 2.734229088341893643e+01
2.615213831692134150e+01 2.654577833721165803e+01 2.694330552817950775e+01
2.576458038028312103e+01 2.615213831692134150e+01 2.654577833721165803e+01
2.538510183407212040e+01 2.576458038028312103e+01 2.615213831692134150e+01
2.501553874522891263e+01 2.538510183407212040e+01 2.576458038028312103e+01
2.465760091035389578e+01 2.501553874522891263e+01 2.538510183407212040e+01
2.431290464175557275e+01 2.465760091035389578e+01 2.501553874522891263e+01
2.398300295294981410e+01 2.431290464175557275e+01 2.465760091035389578e+01
2.366941298236230296e+01 2.398300295294981410e+01 2.431290464175557275e+01
2.337364064973092326e+01 2.366941298236230296e+01 2.398300295294981410e+01
2.309720261156068233e+01 2.337364064973092326e+01 2.366941298236230296e+01
2.284164558589726823e+01 2.309720261156068233e+01 2.337364064973092326e+01
2.260856306659767156e+01 2.284164558589726823e+01 2.309720261156068233e+01
2.239960935437841627e+01 2.260856306659767156e+01 2.284164558589726823e+01
2.221651070462142741e+01 2.239960935437841627e+01 2.260856306659767156e+01
2.206107323629690953e+01 2.221651070462142741e+01 2.239960935437841627e+01
2.193518706697350495e+01 2.206107323629690953e+01 2.221651070462142741e+01
2.184082593979199061e+01 2.193518706697350495e+01 2.206107323629690953e+01
2.178004139430285946e+01 2.184082593979199061e+01 2.193518706697350495e+01
2.175495031124704326e+01 2.178004139430285946e+01 2.184082593979199061e+01
2.176771444260229060e+01 2.175495031124704326e+01 2.178004139430285946e+01
2.182051033916590299e+01 2.176771444260229060e+01 2.175495031124704326e+01
2.191548793295821440e+01 2.182051033916590299e+01 2.176771444260229060e+01
2.205471595484908320e+01 2.191548793295821440e+01 2.182051033916590299e+01
2.224011241436548403e+01 2.205471595484908320e+01 2.191548793295821440e+01
2.247335859601127339e+01 2.224011241436548403e+01 2.205471595484908320e+01
2.275579550314446919e+01 2.247335859601127339e+01 2.224011241436548403e+01
2.308830248255714324e+01 2.275579550314446919e+01 2.247335859601127339e+01
2.347115896628095655e+01 2.308830248255714324e+01 2.275579550314446919e+01
2.390389193442380744e+01 2.347115896628095655e+01 2.308830248255714324e+01
2.438511386371063594e+01 2.390389193442380744e+01 2.347115896628095655e+01
2.491235855112771347e+01 2.438511386371063594e+01 2.390389193442380744e+01
2.548192516985018941e+01 2.491235855112771347e+01 2.438511386371063594e+01
2.608874398116144988e+01 2.548192516985018941e+01 2.491235855112771347e+01
2.672627989868933440e+01 2.608874398116144988e+01 2.548192516985018941e+01
2.738649203422045986e+01 2.672627989868933440e+01 2.608874398116144988e+01
2.805986777970210966e+01 2.738649203422045986e+01 2.672627989868933440e+01
2.873554818963065927e+01 2.805986777970210966e+01 2.738649203422045986e+01
2.940155681459193104e+01 2.873554818963065927e+01 2.805986777970210966e+01
3.004513638718717772e+01 2.940155681459193104e+01 2.873554818963065927e+01
3.065318707121789643e+01 3.004513638718717772e+01 2.940155681459193104e+01
3.121278723352308759e+01 3.065318707121789643e+01 3.004513638718717772e+01
3.171176450814177272e+01 3.121278723352308759e+01 3.065318707121789643e+01
3.213927352465006493e+01 3.171176450814177272e+01 3.121278723352308759e+01
3.248632953393703104e+01 3.213927352465006493e+01 3.171176450814177272e+01
3.274624642130250152e+01 3.248632953393703104e+01 3.213927352465006493e+01
3.291493441564787759e+01 3.274624642130250152e+01 3.248632953393703104e+01
3.299102687942205847e+01 3.291493441564787759e+01 3.274624642130250152e+01
3.297582496008239161e+01 3.299102687942205847e+01 3.291493441564787759e+01
3.287307034100611958e+01 3.297582496008239161e+01 3.299102687942205847e+01
3.268857600632935601e+01 3.287307034100611958e+01 3.297582496008239161e+01
3.242975936426191197e+01 3.268857600632935601e+01 3.287307034100611958e+01
3.210512903049079370e+01 3.242975936426191197e+01 3.268857600632935601e+01
3.172377555165393304e+01 3.210512903049079370e+01 3.242975936426191197e+01
3.129490852505353615e+01 3.172377555165393304e+01 3.210512903049079370e+01
3.082747030562919832e+01 3.129490852505353615e+01 3.172377555165393304e+01
3.032984258989246484e+01 3.082747030562919832e+01 3.129490852505353615e+01
2.980964916251969044e+01 3.032984258989246484e+01 3.082747030562919832e+01
2.927364775912826289e+01 2.980964916251969044e+01 3.032984258989246484e+01
2.872769717707353365e+01 2.927364775912826289e+01 2.980964916251969044e+01
2.817678245300738737e+01 2.872769717707353365e+01 2.927364775912826289e+01
2.762508053747041714e+01 2.817678245300738737e+01 2.872769717707353365e+01
2.707605056811257072e+01 2.762508053747041714e+01 2.817678245300738737e+01
2.653253568324853617e+01 2.707605056811257072e+01 2.762508053747041714e+01
2.599686657480763685e+01 2.653253568324853617e+01 2.707605056811257072e+01
2.547096011645852087e+01 2.599686657480763685e+01 2.653253568324853617e+01
2.495640909880109248e+01 2.547096011645852087e+01 2.599686657480763685e+01
2.445456122000736343e+01 2.495640909880109248e+01 2.547096011645852087e+01
2.396658700631903116e+01 2.445456122000736343e+01 2.495640909880109248e+01
2.349353733823382129e+01 2.396658700631903116e+01 2.445456122000736343e+01
2.303639183627667109e+01 2.349353733823382129e+01 2.396658700631903116e+01
2.259609962300122277e+01 2.303639183627667109e+01 2.349353733823382129e+01
2.217361402320711150e+01 2.259609962300122277e+01 2.303639183627667109e+01
2.176992267202777143e+01 2.217361402320711150e+01 2.259609962300122277e+01
2.138607433004638025e+01 2.176992267202777143e+01 2.217361402320711150e+01
2.102320349657361120e+01 2.138607433004638025e+01 2.176992267202777143e+01
2.068255369141652622e+01 2.102320349657361120e+01 2.138607433004638025e+01
2.036550005411680431e+01 2.068255369141652622e+01 2.102320349657361120e+01
2.007357169058599666e+01 2.036550005411680431e+01 2.068255369141652622e+01
1.980847397634727258e+01 2.007357169058599666e+01 2.036550005411680431e+01
1.957211079437651335e+01 1.980847397634727258e+01 2.007357169058599666e+01
1.936660643154114325e+01 1.957211079437651335e+01 1.980847397634727258e+01
1.919432656617285815e+01 1.936660643154114325e+01 1.957211079437651335e+01
1.905789743415120441e+01 1.919432656617285815e+01 1.936660643154114325e+01
1.896022184521611464e+01 1.905789743415120441e+01 1.919432656617285815e+01
1.890449021905200766e+01 1.896022184521611464e+01 1.905789743415120441e+01
1.889418420888345551e+01 1.890449021905200766e+01 1.896022184521611464e+01
1.893306977200248298e+01 1.889418420888345551e+01 1.890449021905200766e+01
1.902517573614732171e+01 1.893306977200248298e+01 1.889418420888345551e+01
1.917475302076198673e+01 1.902517573614732171e+01 1.893306977200248298e+01
1.938620875402856569e+01 1.917475302076198673e+01 1.902517573614732171e+01
1.966400867243569550e+01 1.938620875402856569e+01 1.917475302076198673e+01
2.001254054808924820e+01 1.966400867243569550e+01 1.938620875402856569e+01
2.043593118089205518e+01 2.001254054808924820e+01 1.966400867243569550e+01
2.093781002476536557e+01 2.043593118089205518e+01 2.001254054808924820e+01
2.152101418606129002e+01 2.093781002476536557e+01 2.043593118089205518e+01
2.218723281062530006e+01 2.152101418606129002e+01 2.093781002476536557e+01
2.293659426408466118e+01 2.218723281062530006e+01 2.152101418606129002e+01
2.376720743918226120e+01 2.293659426408466118e+01 2.218723281062530006e+01
2.467467919413480715e+01 2.376720743918226120e+01 2.293659426408466118e+01
2.565164307211907513e+01 2.467467919413480715e+01 2.376720743918226120e+01
2.668734905819066228e+01 2.565164307211907513e+01 2.467467919413480715e+01
2.776737814932540616e+01 2.668734905819066228e+01 2.565164307211907513e+01
2.887355570993583598e+01 2.776737814932540616e+01 2.668734905819066228e+01
2.998413967125318180e+01 2.887355570993583598e+01 2.776737814932540616e+01
3.107434889624331475e+01 2.998413967125318180e+01 2.887355570993583598e+01
3.211726958577034452e+01 3.107434889624331475e+01 2.998413967125318180e+01
3.308513218655294708e+01 3.211726958577034452e+01 3.107434889624331475e+01
3.395089117691854597e+01 3.308513218655294708e+01 3.211726958577034452e+01
3.468997446456263134e+01 3.395089117691854597e+01 3.308513218655294708e+01
3.528201240135997807e+01 3.468997446456263134e+01 3.395089117691854597e+01
3.571232551368763808e+01 3.528201240135997807e+01 3.468997446456263134e+01
3.597295910041463429e+01 3.571232551368763808e+01 3.528201240135997807e+01
3.606310725754043034e+01 3.597295910041463429e+01 3.571232551368763808e+01
3.598886119434941122e+01 3.606310725754043034e+01 3.597295910041463429e+01
3.576232692641790578e+01 3.598886119434941122e+01 3.606310725754043034e+01
3.540025863585344723e+01 3.576232692641790578e+01 3.598886119434941122e+01
3.492242133050648789e+01 3.540025863585344723e+01 3.576232692641790578e+01
3.434991571242232311e+01 3.492242133050648789e+01 3.540025863585344723e+01
3.370367003553280938e+01 3.434991571242232311e+01 3.492242133050648789e+01
3.300324188127517289e+01 3.370367003553280938e+01 3.434991571242232311e+01
3.226599751231447044e+01 3.300324188127517289e+01 3.370367003553280938e+01
3.150666710154127159e+01 3.226599751231447044e+01 3.300324188127517289e+01
3.073722353867782431e+01 3.150666710154127159e+01 3.226599751231447044e+01
2.996700528386048035e+01 3.073722353867782431e+01 3.150666710154127159e+01
2.920299759444735344e+01 2.996700528386048035e+01 3.073722353867782431e+01
2.845019526972301449e+01 2.920299759444735344e+01 2.996700528386048035e+01
2.771198684248783195e+01 2.845019526972301449e+01 2.920299759444735344e+01
2.699051904681412140e+01 2.771198684248783195e+01 2.845019526972301449e+01
2.628701754693553383e+01 2.699051904681412140e+01 2.771198684248783195e+01
2.560205341453677974e+01 2.628701754693553383e+01 2.699051904681412140e+01
2.493575424513432282e+01 2.560205341453677974e+01 2.628701754693553383e+01
2.428796453796562105e+01 2.493575424513432282e+01 2.560205341453677974e+01
2.365836284125494160e+01 2.428796453796562105e+01 2.493575424513432282e+01
2.304654405763920622e+01 2.365836284125494160e+01 2.428796453796562105e+01
2.245207496934655467e+01 2.304654405763920622e+01 2.365836284125494160e+01
2.187453005605842904e+01 2.245207496934655467e+01 2.304654405763920622e+01
2.131351343689565780e+01 2.187453005605842904e+01 2.245207496934655467e+01
2.076867151817261714e+01 2.131351343689565780e+01 2.187453005605842904e+01
2.023969980533764002e+01 2.076867151817261714e+01 2.131351343689565780e+01
1.972634639994254968e+01 2.023969980533764002e+01 2.076867151817261714e+01
1.922841396257863877e+01 1.972634639994254968e+01 2.023969980533764002e+01
1.874576136631521095e+01 1.922841396257863877e+01 1.972634639994254968e+01
1.827830586593963602e+01 1.874576136631521095e+01 1.922841396257863877e+01
1.782602633640255263e+01 1.827830586593963602e+01 1.874576136631521095e+01
1.738896796091623642e+01 1.782602633640255263e+01 1.827830586593963602e+01
1.696724865052852849e+01 1.738896796091623642e+01 1.782602633640255263e+01
1.656106743267501713e+01 1.696724865052852849e+01 1.738896796091623642e+01
1.617071504063802223e+01 1.656106743267501713e+01 1.696724865052852849e+01
1.579658695731242801e+01 1.617071504063802223e+01 1.656106743267501713e+01
1.543919920654248301e+01 1.579658695731242801e+01 1.617071504063802223e+01
1.509920723705913304e+01 1.543919920654248301e+01 1.579658695731242801e+01
1.477742830249744266e+01 1.509920723705913304e+01 1.543919920654248301e+01
1.447486780127716699e+01 1.477742830249744266e+01 1.509920723705913304e+01
1.419275009692361422e+01 1.447486780127716699e+01 1.477742830249744266e+01
1.393255438578963279e+01 1.419275009692361422e+01 1.447486780127716699e+01
1.369605620550217218e+01 1.393255438578963279e+01 1.419275009692361422e+01
1.348537517004995046e+01 1.369605620550217218e+01 1.393255438578963279e+01
1.330302945657988545e+01 1.348537517004995046e+01 1.369605620550217218e+01
1.315199742684036366e+01 1.330302945657988545e+01 1.348537517004995046e+01
1.303578650401659189e+01 1.315199742684036366e+01 1.330302945657988545e+01
1.295850899039220216e+01 1.303578650401659189e+01 1.315199742684036366e+01
1.292496383174585084e+01 1.295850899039220216e+01 1.303578650401659189e+01
1.294072231766898895e+01 1.292496383174585084e+01 1.295850899039220216e+01
1.301221423508619068e+01 1.294072231766898895e+01 1.292496383174585084e+01
1.314680892134989065e+01 1.301221423508619068e+01 1.294072231766898895e+01
1.335288282789052694e+01 1.314680892134989065e+01 1.301221423508619068e+01
1.363986143211123903e+01 1.335288282789052694e+01 1.314680892134989065e+01
1.401821847288587364e+01 1.363986143211123903e+01 1.335288282789052694e+01
1.449940946163446576e+01 1.401821847288587364e+01 1.363986143211123903e+01
1.509570934041140333e+01 1.449940946163446576e+01 1.401821847288587364e+01
1.581991645260035284e+01 1.509570934041140333e+01 1.449940946163446576e+01
1.668487764057519129e+01 1.581991645260035284e+01 1.509570934041140333e+01
1.770278410441630257e+01 1.668487764057519129e+01 1.581991645260035284e+01
1.888418762423741981e+01 1.770278410441630257e+01 1.668487764057519129e+01
2.023669627152298389e+01 1.888418762423741981e+01 1.770278410441630257e+01
2.176333365305029943e+01 2.023669627152298389e+01 1.888418762423741981e+01
2.346059272396497519e+01 2.176333365305029943e+01 2.023669627152298389e+01
2.531629010351969100e+01 2.346059272396497519e+01 2.176333365305029943e+01
2.730743131314110528e+01 2.531629010351969100e+01 2.346059272396497519e+01
2.939842388038963961e+01 2.730743131314110528e+01 2.531629010351969100e+01
3.154010090476801764e+01 2.939842388038963961e+01 2.730743131314110528e+01
3.367009963636102299e+01 3.154010090476801764e+01 2.939842388038963961e+01
3.571511706292747590e+01 3.367009963636102299e+01 3.154010090476801764e+01
3.759537333057124897e+01 3.571511706292747590e+01 3.367009963636102299e+01
3.923121784553205771e+01 3.759537333057124897e+01 3.571511706292747590e+01
4.055124589875429564e+01 3.923121784553205771e+01 3.759537333057124897e+01
4.150069118591652284e+01 4.055124589875429564e+01 3.923121784553205771e+01
4.204844743945182728e+01 4.150069118591652284e+01 4.055124589875429564e+01
4.219108709779028743e+01 4.204844743945182728e+01 4.150069118591652284e+01
4.195280293863780940e+01 4.219108709779028743e+01 4.204844743945182728e+01
4.138118616769091318e+01 4.195280293863780940e+01 4.219108709779028743e+01
4.053983127633127026e+01 4.138118616769091318e+01 4.195280293863780940e+01
3.949950817373606782e+01 4.053983127633127026e+01 4.138118616769091318e+01
3.832979338218497389e+01 3.949950817373606782e+01 4.053983127633127026e+01
3.709261532245835014e+01 3.832979338218497389e+01 3.949950817373606782e+01
3.583840299017076347e+01 3.709261532245835014e+01 3.832979338218497389e+01
3.460477002370169686e+01 3.583840299017076347e+01 3.709261532245835014e+01
3.341715830823068956e+01 3.460477002370169686e+01 3.583840299017076347e+01
3.229067651552556839e+01 3.341715830823068956e+01 3.460477002370169686e+01
3.123243174949074330e+01 3.229067651552556839e+01 3.341715830823068956e+01
3.024384490243828338e+01 3.123243174949074330e+01 3.229067651552556839e+01
2.932265552470420999e+01 3.024384490243828338e+01 3.123243174949074330e+01
2.846449762526766136e+01 2.932265552470420999e+01 3.024384490243828338e+01
2.766404348390014434e+01 2.846449762526766136e+01 2.932265552470420999e+01
2.691577373444856747e+01 2.766404348390014434e+01 2.846449762526766136e+01
2.621445426304383020e+01 2.691577373444856747e+01 2.766404348390014434e+01
2.555539973631442408e+01 2.621445426304383020e+01 2.691577373444856747e+01
2.493459187366043750e+01 2.555539973631442408e+01 2.621445426304383020e+01
2.434870549273465912e+01 2.493459187366043750e+01 2.555539973631442408e+01
2.379508093215988751e+01 2.434870549273465912e+01 2.493459187366043750e+01
2.327166940760030656e+01 2.379508093215988751e+01 2.434870549273465912e+01
2.277696858813175140e+01 2.327166940760030656e+01 2.379508093215988751e+01
2.230995895611066970e+01 2.277696858813175140e+01 2.327166940760030656e+01
2.187004686612617732e+01 2.230995895611066970e+01 2.277696858813175140e+01
2.145701714716043540e+01 2.187004686612617732e+01 2.230995895611066970e+01
2.107099615572115070e+01 2.145701714716043540e+01 2.187004686612617732e+01
2.071242503205403906e+01 2.107099615572115070e+01 2.145701714716043540e+01
2.038204226735792446e+01 2.071242503205403906e+01 2.107099615572115070e+01
2.008087436012949567e+01 2.038204226735792446e+01 2.071242503205403906e+01
1.981023318371813957e+01 2.008087436012949567e+01 2.038204226735792446e+01
1.957171860610630887e+01 1.981023318371813957e+01 2.008087436012949567e+01
1.936722482790494126e+01 1.957171860610630887e+01 1.981023318371813957e+01
1.919894878717371611e+01 1.936722482790494126e+01 1.957171860610630887e+01
1.906939878543587952e+01 1.919894878717371611e+01 1.936722482790494126e+01
1.898140119323955943e+01 1.906939878543587952e+01 1.919894878717371611e+01
1.893810267839783279e+01 1.898140119323955943e+01 1.906939878543587952e+01
1.894296485576211708e+01 1.893810267839783279e+01 1.898140119323955943e+01
1.899974758413695142e+01 1.894296485576211708e+01 1.893810267839783279e+01
1.911247634869658540e+01 1.899974758413695142e+01 1.894296485576211708e+01
1.928538830367557111e+01 1.911247634869658540e+01 1.899974758413695142e+01
1.952285068144405855e+01 1.928538830367557111e+01 1.911247634869658540e+01
1.982924451909864061e+01 1.952285068144405855e+01 1.928538830367557111e+01
2.020880619454607086e+01 1.982924451909864061e+01 1.952285068144405855e+01
2.066541936179282146e+01 2.020880619454607086e+01 1.982924451909864061e+01
2.120235088020621816e+01 2.066541936179282146e+01 2.020880619454607086e+01
2.182192668208343633e+01 2.120235088020621816e+01 2.066541936179282146e+01
2.252514771339202682e+01 2.182192668208343633e+01 2.120235088020621816e+01
2.331125260163253898e+01 2.252514771339202682e+01 2.182192668208343633e+01
2.417724290558239630e+01 2.331125260163253898e+01 2.252514771339202682e+01
2.511739870732270319e+01 2.417724290558239630e+01 2.331125260163253898e+01
2.612282634781291080e+01 2.511739870732270319e+01 2.417724290558239630e+01
2.718109482568945623e+01 2.612282634781291080e+01 2.511739870732270319e+01
2.827603018507593191e+01 2.718109482568945623e+01 2.612282634781291080e+01
2.938774434119157419e+01 2.827603018507593191e+01 2.718109482568945623e+01
3.049297161865426631e+01 2.938774434119157419e+01 2.827603018507593191e+01
3.156576825651563922e+01 3.049297161865426631e+01 2.938774434119157419e+01
3.257859431428015284e+01 3.156576825651563922e+01 3.049297161865426631e+01
3.350374438790839093e+01 3.257859431428015284e+01 3.156576825651563922e+01
3.431502920698633119e+01 3.350374438790839093e+01 3.257859431428015284e+01
3.498954633078442811e+01 3.431502920698633119e+01 3.350374438790839093e+01
3.550933096272056133e+01 3.498954633078442811e+01 3.431502920698633119e+01
3.586266382220758686e+01 3.550933096272056133e+01 3.498954633078442811e+01
3.604484294189294502e+01 3.586266382220758686e+01 3.550933096272056133e+01
3.605830001286928876e+01 3.604484294189294502e+01 3.586266382220758686e+01
3.591204587385730207e+01 3.605830001286928876e+01 3.604484294189294502e+01
3.562053968951681071e+01 3.591204587385730207e+01 3.605830001286928876e+01
3.520216499286439671e+01 3.562053968951681071e+01 3.591204587385730207e+01
3.467754213879759106e+01 3.520216499286439671e+01 3.562053968951681071e+01
3.406790324512182622e+01 3.467754213879759106e+01 3.520216499286439671e+01
3.339370962007813404e+01 3.406790324512182622e+01 3.467754213879759106e+01
3.267362075480463091e+01 3.339370962007813404e+01 3.406790324512182622e+01
3.192384902075475850e+01 3.267362075480463091e+01 3.339370962007813404e+01
3.115787215426894363e+01 3.192384902075475850e+01 3.267362075480463091e+01
3.038643553200091318e+01 3.115787215426894363e+01 3.192384902075475850e+01
2.961775926314921392e+01 3.038643553200091318e+01 3.115787215426894363e+01
2.885786677154357704e+01 2.961775926314921392e+01 3.038643553200091318e+01
2.811096492671804725e+01 2.885786677154357704e+01 2.961775926314921392e+01
2.737982423395335729e+01 2.811096492671804725e+01 2.885786677154357704e+01
2.666612611362036844e+01 2.737982423395335729e+01 2.811096492671804725e+01
2.597075996066194392e+01 2.666612611362036844e+01 2.737982423395335729e+01
2.529406431251484833e+01 2.597075996066194392e+01 2.666612611362036844e+01
2.463601409846119950e+01 2.529406431251484833e+01 2.597075996066194392e+01
2.399636025731387434e+01 2.463601409846119950e+01 2.529406431251484833e+01
2.337472986861371638e+01 2.399636025731387434e+01 2.463601409846119950e+01
2.277069518112001489e+01 2.337472986861371638e+01 2.399636025731387434e+01
2.218381922049635335e+01 2.277069518112001489e+01 2.337472986861371638e+01
2.161368450846338973e+01 2.218381922049635335e+01 2.277069518112001489e+01
2.105991015193823301e+01 2.161368450846338973e+01 2.218381922049635335e+01
2.052216135338139935e+01 2.105991015193823301e+01 2.161368450846338973e+01
2.000015434861388641e+01 2.052216135338139935e+01 2.105991015193823301e+01
1.949365892993006000e+01 2.000015434861388641e+01 2.052216135338139935e+01
1.900250005804524278e+01 1.949365892993006000e+01 2.000015434861388641e+01
1.852655958493992117e+01 1.900250005804524278e+01 1.949365892993006000e+01
1.806577877207238814e+01 1.852655958493992117e+01 1.900250005804524278e+01
1.762016206500064186e+01 1.806577877207238814e+01 1.852655958493992117e+01
1.718978244925052934e+01 1.762016206500064186e+01 1.806577877207238814e+01
1.677478864069631825e+01 1.718978244925052934e+01 1.762016206500064186e+01
1.637541433882624275e+01 1.677478864069631825e+01 1.718978244925052934e+01
1.599198977934217147e+01 1.637541433882624275e+01 1.677478864069631825e+01
1.562495585340390392e+01 1.599198977934217147e+01 1.637541433882624275e+01
1.527488110695180268e+01 1.562495585340390392e+01 1.599198977934217147e+01
1.494248198917788706e+01 1.527488110695180268e+01 1.562495585340390392e+01
1.462864677950875603e+01 1.494248198917788706e+01 1.527488110695180268e+01
1.433446368256024783e+01 1.462864677950875603e+01 1.494248198917788706e+01
1.406125363463267774e+01 1.433446368256024783e+01 1.462864677950875603e+01
1.381060840565056580e+01 1.406125363463267774e+01 1.433446368256024783e+01
1.358443459596925251e+01 1.381060840565056580e+01 1.406125363463267774e+01
1.338500410231484850e+01 1.358443459596925251e+01 1.381060840565056580e+01
1.321501153865909295e+01 1.338500410231484850e+01 1.358443459596925251e+01
1.307763891418962743e+01 1.321501153865909295e+01 1.338500410231484850e+01
1.297662754760376735e+01 1.307763891418962743e+01 1.321501153865909295e+01
1.291635667481738459e+01 1.297662754760376735e+01 1.307763891418962743e+01
1.290192740623571943e+01 1.291635667481738459e+01 1.297662754760376735e+01
1.293924950695442000e+01 1.290192740623571943e+01 1.291635667481738459e+01
1.303512677969452405e+01 1.293924950695442000e+01 1.290192740623571943e+01
1.319733447172565377e+01 1.303512677969452405e+01 1.293924950695442000e+01
1.343467893129004054e+01 1.319733447172565377e+01 1.303512677969452405e+01
1.375702553511400872e+01 1.343467893129004054e+01 1.319733447172565377e+01
1.417527556611706174e+01 1.375702553511400872e+01 1.343467893129004054e+01
1.470126622075878409e+01 1.417527556611706174e+01 1.375702553511400872e+01
1.534756047898038744e+01 1.470126622075878409e+01 1.417527556611706174e+01
1.612708579457427049e+01 1.534756047898038744e+01 1.470126622075878409e+01
1.705257373595506465e+01 1.612708579457427049e+01 1.534756047898038744e+01
1.813574907215485865e+01 1.705257373595506465e+01 1.612708579457427049e+01
1.938621989276545676e+01 1.813574907215485865e+01 1.705257373595506465e+01
2.081003519968347604e+01 1.938621989276545676e+01 1.813574907215485865e+01
2.240790934971318293e+01 2.081003519968347604e+01 1.938621989276545676e+01
2.417317044104672874e+01 2.240790934971318293e+01 2.081003519968347604e+01
2.608957696668875670e+01 2.417317044104672874e+01 2.240790934971318293e+01
2.812926256412340820e+01 2.608957696668875670e+01 2.417317044104672874e+01
3.025119952853409444e+01 2.812926256412340820e+01 2.608957696668875670e+01
3.240068727681801164e+01 3.025119952853409444e+01 2.812926256412340820e+01
3.451042104711655156e+01 3.240068727681801164e+01 3.025119952853409444e+01
3.650361350541031413e+01 3.451042104711655156e+01 3.240068727681801164e+01
3.829936942693444735e+01 3.650361350541031413e+01 3.451042104711655156e+01
3.982003743712532895e+01 3.829936942693444735e+01 3.650361350541031413e+01
4.099965537734693299e+01 3.982003743712532895e+01 3.829936942693444735e+01
4.179204486214846526e+01 4.099965537734693299e+01 3.982003743712532895e+01
4.217684145381562644e+01 4.179204486214846526e+01 4.099965537734693299e+01
4.216197678689768935e+01 4.217684145381562644e+01 4.179204486214846526e+01
4.178189172495854109e+01 4.216197678689768935e+01 4.217684145381562644e+01
4.109184031604062426e+01 4.178189172495854109e+01 4.216197678689768935e+01
4.015964418100429612e+01 4.109184031604062426e+01 4.178189172495854109e+01
3.905678910195862841e+01 4.015964418100429612e+01 4.109184031604062426e+01
3.785065195210970757e+01 3.905678910195862841e+01 4.015964418100429612e+01
3.659903242538494084e+01 3.785065195210970757e+01 3.905678910195862841e+01
3.534735747563342301e+01 3.659903242538494084e+01 3.785065195210970757e+01
3.412824510352235308e+01 3.534735747563342301e+01 3.659903242538494084e+01
3.296273357037906493e+01 3.412824510352235308e+01 3.534735747563342301e+01
3.186240794489381756e+01 3.296273357037906493e+01 3.412824510352235308e+01
3.083178732714974402e+01 3.186240794489381756e+01 3.296273357037906493e+01
2.987055002965357531e+01 3.083178732714974402e+01 3.186240794489381756e+01
2.897537947230826916e+01 2.987055002965357531e+01 3.083178732714974402e+01
2.814136642271002842e+01 2.897537947230826916e+01 2.987055002965357531e+01
2.736299573963550102e+01 2.814136642271002842e+01 2.897537947230826916e+01
2.663478927718789890e+01 2.736299573963550102e+01 2.814136642271002842e+01
2.595168776712561964e+01 2.663478927718789890e+01 2.736299573963550102e+01
2.530924800340476111e+01 2.595168776712561964e+01 2.663478927718789890e+01
2.470371775848511930e+01 2.530924800340476111e+01 2.595168776712561964e+01
2.413203560086675381e+01 2.470371775848511930e+01 2.530924800340476111e+01
2.359178912478656898e+01 2.413203560086675381e+01 2.470371775848511930e+01
2.308115412412024980e+01 2.359178912478656898e+01 2.413203560086675381e+01
2.259882901714354020e+01 2.308115412412024980e+01 2.359178912478656898e+01
2.214397298657727120e+01 2.259882901714354020e+01 2.308115412412024980e+01
2.171615233675851542e+01 2.214397298657727120e+01 2.259882901714354020e+01
2.131529700071173039e+01 2.171615233675851542e+01 2.214397298657727120e+01
2.094166754476200865e+01 2.131529700071173039e+01 2.171615233675851542e+01
2.059583209677003524e+01 2.094166754476200865e+01 2.131529700071173039e+01
2.027865212695189001e+01 2.059583209677003524e+01 2.094166754476200865e+01
1.999127576467610368e+01 2.027865212695189001e+01 2.059583209677003524e+01
1.973513721825310085e+01 1.999127576467610368e+01 2.027865212695189001e+01
1.951196079202726352e+01 1.973513721825310085e+01 1.999127576467610368e+01
1.932376790639384367e+01 1.951196079202726352e+01 1.973513721825310085e+01
1.917288537969852769e+01 1.932376790639384367e+01 1.951196079202726352e+01
1.906195299633974827e+01 1.917288537969852769e+01 1.932376790639384367e+01
1.899392804142061308e+01 1.906195299633974827e+01 1.917288537969852769e+01
1.897208401508778053e+01 1.899392804142061308e+01 1.906195299633974827e+01
1.900000014385596359e+01 1.897208401508778053e+01 1.899392804142061308e+01
1.908153758830910007e+01 1.900000014385596359e+01 1.897208401508778053e+01
1.922079743123200046e+01 1.908153758830910007e+01 1.900000014385596359e+01
1.942205466926536062e+01 1.922079743123200046e+01 1.908153758830910007e+01
1.968966161569132822e+01 1.942205466926536062e+01 1.922079743123200046e+01
2.002791349704088830e+01 1.968966161569132822e+01 1.942205466926536062e+01
2.044086880670775130e+01 2.002791349704088830e+01 1.968966161569132822e+01
2.093211746270629448e+01 2.044086880670775130e+01 2.002791349704088830e+01
2.150449139053500502e+01 2.093211746270629448e+01 2.044086880670775130e+01
2.215971527783383266e+01 2.150449139053500502e+01 2.093211746270629448e+01
2.289800041870909908e+01 2.215971527783383266e+01 2.150449139053500502e+01
2.371759221557156394e+01 2.289800041870909908e+01 2.215971527783383266e+01
2.461429225340621230e+01 2.371759221557156394e+01 2.289800041870909908e+01
2.558098868450495900e+01 2.461429225340621230e+01 2.371759221557156394e+01
2.660724302191188428e+01 2.558098868450495900e+01 2.461429225340621230e+01
2.767899540228575006e+01 2.660724302191188428e+01 2.558098868450495900e+01
2.877846084446803587e+01 2.767899540228575006e+01 2.660724302191188428e+01
2.988429184278367146e+01 2.877846084446803587e+01 2.767899540228575006e+01
3.097207315620871526e+01 2.988429184278367146e+01 2.877846084446803587e+01
3.201518894632473433e+01 3.097207315620871526e+01 2.988429184278367146e+01
3.298605897179933777e+01 3.201518894632473433e+01 3.097207315620871526e+01
3.385768220118728777e+01 3.298605897179933777e+01 3.201518894632473433e+01
3.460536145402647890e+01 3.385768220118728777e+01 3.298605897179933777e+01
3.520842539731860654e+01 3.460536145402647890e+01 3.385768220118728777e+01
3.565173100842939391e+01 3.520842539731860654e+01 3.460536145402647890e+01
3.592673482266029339e+01 3.565173100842939391e+01 3.520842539731860654e+01
3.603197114609807272e+01 3.592673482266029339e+01 3.565173100842939391e+01
3.597286375384808821e+01 3.603197114609807272e+01 3.592673482266029339e+01
3.576090569468382085e+01 3.597286375384808821e+01 3.603197114609807272e+01
3.541234348900917439e+01 3.576090569468382085e+01 3.597286375384808821e+01
3.494657224673905205e+01 3.541234348900917439e+01 3.576090569468382085e+01
3.438447187216966938e+01 3.494657224673905205e+01 3.541234348900917439e+01
3.374689083290791558e+01 3.438447187216966938e+01 3.494657224673905205e+01
3.305342540954579533e+01 3.374689083290791558e+01 3.438447187216966938e+01
3.232156857156616070e+01 3.305342540954579533e+01 3.374689083290791558e+01
3.156623301079521227e+01 3.232156857156616070e+01 3.305342540954579533e+01
3.079960081222699131e+01 3.156623301079521227e+01 3.232156857156616070e+01
3.003122306214476112e+01 3.079960081222699131e+01 3.156623301079521227e+01
2.926828471869132642e+01 3.003122306214476112e+01 3.079960081222699131e+01
2.851595752657591021e+01 2.926828471869132642e+01 3.003122306214476112e+01
2.777777975088752171e+01 2.851595752657591021e+01 2.926828471869132642e+01
2.705602011149863273e+01 2.777777975088752171e+01 2.851595752657591021e+01
2.635200050644845859e+01 2.705602011149863273e+01 2.777777975088752171e+01
2.566636585392678427e+01 2.635200050644845859e+01 2.705602011149863273e+01
2.499929908949608759e+01 2.566636585392678427e+01 2.635200050644845859e+01
2.435068537920567877e+01 2.499929908949608759e+01 2.566636585392678427e+01
2.372023272505595770e+01 2.435068537920567877e+01 2.499929908949608759e+01
2.310755720739617303e+01 2.372023272505595770e+01 2.435068537920567877e+01
2.251224089022370833e+01 2.310755720739617303e+01 2.372023272505595770e+01
2.193386949807271336e+01 2.251224089022370833e+01 2.310755720739617303e+01
2.137205576676376850e+01 2.193386949807271336e+01 2.251224089022370833e+01
2.082645313275985544e+01 2.137205576676376850e+01 2.193386949807271336e+01
2.029676330115346872e+01 2.082645313275985544e+01 2.137205576676376850e+01
1.978274028596302969e+01 2.029676330115346872e+01 2.082645313275985544e+01
1.928419276476332200e+01 1.978274028596302969e+01 2.029676330115346872e+01
1.880098602116925477e+01 1.928419276476332200e+01 1.978274028596302969e+01
1.833304433842300085e+01 1.880098602116925477e+01 1.928419276476332200e+01
1.788035442611802139e+01 1.833304433842300085e+01 1.880098602116925477e+01
1.744297028167870423e+01 1.788035442611802139e+01 1.833304433842300085e+01
1.702101978386775372e+01 1.744297028167870423e+01 1.788035442611802139e+01
1.661471326702997331e+01 1.702101978386775372e+01 1.744297028167870423e+01
1.622435431612635526e+01 1.661471326702997331e+01 1.702101978386775372e+01
1.585035304184649618e+01 1.622435431612635526e+01 1.661471326702997331e+01
1.549324213324769950e+01 1.585035304184649618e+01 1.622435431612635526e+01
1.515369603567040713e+01 1.549324213324769950e+01 1.585035304184649618e+01
1.483255365861355557e+01 1.515369603567040713e+01 1.549324213324769950e+01
1.453084507668518022e+01 1.483255365861355557e+01 1.515369603567040713e+01
1.424982274096926815e+01 1.453084507668518022e+01 1.483255365861355557e+01
1.399099776086342395e+01 1.424982274096926815e+01 1.453084507668518022e+01
1.375618183753202217e+01 1.399099776086342395e+01 1.424982274096926815e+01
1.354753541520598503e+01 1.375618183753202217e+01 1.399099776086342395e+01
1.336762254517319448e+01 1.354753541520598503e+01 1.375618183753202217e+01
1.321947280060717844e+01 1.336762254517319448e+01 1.354753541520598503e+01
1.310665029837879203e+01 1.321947280060717844e+01 1.336762254517319448e+01
1.303332942220636781e+01 1.310665029837879203e+01 1.321947280060717844e+01
1.300437612726095793e+01 1.303332942220636781e+01 1.310665029837879203e+01
1.302543264513294119e+01 1.300437612726095793e+01 1.303332942220636781e+01
1.310300188073631844e+01 1.302543264513294119e+01 1.300437612726095793e+01
1.324452565530245707e+01 1.310300188073631844e+01 1.302543264513294119e+01
1.345844803854788552e+01 1.324452565530245707e+01 1.310300188073631844e+01
1.375425116068353937e+01 1.345844803854788552e+01 1.324452565530245707e+01
1.414244596207304383e+01 1.375425116068353937e+01 1.345844803854788552e+01
1.463449427496911248e+01 1.414244596207304383e+01 1.375425116068353937e+01
1.524263157813599534e+01 1.463449427496911248e+01 1.414244596207304383e+01
1.597955220894952078e+01 1.524263157813599534e+01 1.463449427496911248e+01
1.685791181774646574e+01 1.597955220894952078e+01 1.524263157813599534e+01
1.788959732392831015e+01 1.685791181774646574e+01 1.597955220894952078e+01
1.908471567388050261e+01 1.788959732392831015e+01 1.685791181774646574e+01
2.045026380728811688e+01 1.908471567388050261e+01 1.788959732392831015e+01
2.198846926532872459e+01 2.045026380728811688e+01 1.908471567388050261e+01
2.369484033044424720e+01 2.198846926532872459e+01 2.045026380728811688e+01
2.555604180686263760e+01 2.369484033044424720e+01 2.198846926532872459e+01
2.754781825677254048e+01 2.555604180686263760e+01 2.369484033044424720e+01
2.963331166784233872e+01 2.754781825677254048e+01 2.555604180686263760e+01
3.176224044431990023e+01 2.963331166784233872e+01 2.754781825677254048e+01
3.387147702679634165e+01 3.176224044431990023e+01 2.963331166784233872e+01
3.588752169034599149e+01 3.387147702679634165e+01 3.176224044431990023e+01
3.773115929175705929e+01 3.588752169034599149e+01 3.387147702679634165e+01
3.932417500314381442e+01 3.773115929175705929e+01 3.588752169034599149e+01
4.059743827126609261e+01 3.932417500314381442e+01 3.773115929175705929e+01
4.149908550999482060e+01 4.059743827126609261e+01 3.932417500314381442e+01
4.200116734445106204e+01 4.149908550999482060e+01 4.059743827126609261e+01
4.210319874384256167e+01 4.200116734445106204e+01 4.149908550999482060e+01
4.183165169888243895e+01 4.210319874384256167e+01 4.200116734445106204e+01
4.123542221106941952e+01 4.183165169888243895e+01 4.210319874384256167e+01
4.037833834279429368e+01 4.123542221106941952e+01 4.183165169888243895e+01
3.933045504793577862e+01 4.037833834279429368e+01 4.123542221106941952e+01
3.815996522267131041e+01 3.933045504793577862e+01 4.037833834279429368e+01
3.692708468369768582e+01 3.815996522267131041e+01 3.933045504793577862e+01
3.568050921349974658e+01 3.692708468369768582e+01 3.815996522267131041e+01
3.445631904382294408e+01 3.568050921349974658e+01 3.692708468369768582e+01
3.327873939978657347e+01 3.445631904382294408e+01 3.568050921349974658e+01
3.216200761333062985e+01 3.327873939978657347e+01 3.445631904382294408e+01
3.111267412858599357e+01 3.216200761333062985e+01 3.327873939978657347e+01
3.013185743541297867e+01 3.111267412858599357e+01 3.216200761333062985e+01
2.921718105010332422e+01 3.013185743541297867e+01 3.111267412858599357e+01
2.836428740614566379e+01 2.921718105010332422e+01 3.013185743541297867e+01
2.756793178063317384e+01 2.836428740614566379e+01 2.921718105010332422e+01
2.682271567566072079e+01 2.756793178063317384e+01 2.836428740614566379e+01
2.612353876040359069e+01 2.682271567566072079e+01 2.756793178063317384e+01
2.546584675405429010e+01 2.612353876040359069e+01 2.682271567566072079e+01
2.484574085501345309e+01 2.546584675405429010e+01 2.612353876040359069e+01
2.425999959181983101e+01 2.484574085501345309e+01 2.546584675405429010e+01
2.370605003164005709e+01 2.425999959181983101e+01 2.484574085501345309e+01
2.318191369887920317e+01 2.370605003164005709e+01 2.425999959181983101e+01
2.268614367107471352e+01 2.318191369887920317e+01 2.370605003164005709e+01
2.221776288680764821e+01 2.268614367107471352e+01 2.318191369887920317e+01
2.177620926163908521e+01 2.221776288680764821e+01 2.268614367107471352e+01
2.136129028004217645e+01 2.177620926163908521e+01 2.221776288680764821e+01
2.097314788982912503e+01 2.136129028004217645e+01 2.177620926163908521e+01
2.061223343052161283e+01 2.097314788982912503e+01 2.136129028004217645e+01
2.027929172023080184e+01 2.061223343052161283e+01 2.097314788982912503e+01
1.997535311783505918e+01 2.027929172023080184e+01 2.061223343052161283e+01
1.970173223353934588e+01 1.997535311783505918e+01 2.027929172023080184e+01
1.946003188625761027e+01 1.970173223353934588e+01 1.997535311783505918e+01
1.925215083408353323e+01 1.946003188625761027e+01 1.970173223353934588e+01
1.908029368727775221e+01 1.925215083408353323e+01 1.946003188625761027e+01
1.894698121758651865e+01 1.908029368727775221e+01 1.925215083408353323e+01
1.885505897803386688e+01 1.894698121758651865e+01 1.908029368727775221e+01
1.880770172508601945e+01 1.885505897803386688e+01 1.894698121758651865e+01
1.880841057859864307e+01 1.880770172508601945e+01 1.885505897803386688e+01
1.886099916172551261e+01 1.880841057859864307e+01 1.880770172508601945e+01
1.896956414458614049e+01 1.886099916172551261e+01 1.880841057859864307e+01
1.913843470553055681e+01 1.896956414458614049e+01 1.886099916172551261e+01
1.937209448901292674e+01 1.913843470553055681e+01 1.896956414458614049e+01
1.967506879369678074e+01 1.937209448901292674e+01 1.913843470553055681e+01
2.005176914733594629e+01 1.967506879369678074e+01 1.937209448901292674e+01
2.050628737695965143e+01 2.005176914733594629e+01 1.967506879369678074e+01
2.104213211969760167e+01 2.050628737695965143e+01 2.005176914733594629e+01
2.166190289302170413e+01 2.104213211969760167e+01 2.050628737695965143e+01
2.236690087792618087e+01 2.166190289302170413e+01 2.104213211969760167e+01
2.315668199828161988e+01 2.236690087792618087e+01 2.166190289302170413e+01
2.402856712366030223e+01 2.315668199828161988e+01 2.236690087792618087e+01
2.497713638833112881e+01 2.402856712366030223e+01 2.315668199828161988e+01
2.599374922645449004e+01 2.497713638833112881e+01 2.402856712366030223e+01
2.706614738720393731e+01 2.599374922645449004e+01 2.497713638833112881e+01
2.817821233793169000e+01 2.706614738720393731e+01 2.599374922645449004e+01
2.930995722210676036e+01 2.817821233793169000e+01 2.706614738720393731e+01
3.043783204181094959e+01 2.930995722210676036e+01 2.817821233793169000e+01
3.153540399312708331e+01 3.043783204181094959e+01 2.930995722210676036e+01
3.257443936500944659e+01 3.153540399312708331e+01 3.043783204181094959e+01
3.352635912947157948e+01 3.257443936500944659e+01 3.153540399312708331e+01
3.436397284848999334e+01 3.352635912947157948e+01 3.257443936500944659e+01
3.506332676211933830e+01 3.436397284848999334e+01 3.352635912947157948e+01
3.560544894018460838e+01 3.506332676211933830e+01 3.436397284848999334e+01
3.597775515153303871e+01 3.560544894018460838e+01 3.506332676211933830e+01
3.617490628053652557e+01 3.597775515153303871e+01 3.560544894018460838e+01
3.619898284607405259e+01 3.617490628053652557e+01 3.597775515153303871e+01
3.605895107510318098e+01 3.619898284607405259e+01 3.617490628053652557e+01
3.576951263894246580e+01 3.605895107510318098e+01 3.619898284607405259e+01
3.534952704088864550e+01 3.576951263894246580e+01 3.605895107510318098e+01
3.482024836255250477e+01 3.534952704088864550e+01 3.576951263894246580e+01
3.420361737222447829e+01 3.482024836255250477e+01 3.534952704088864550e+01
3.352080279586695610e+01 3.420361737222447829e+01 3.482024836255250477e+01
3.279111060409967138e+01 3.352080279586695610e+01 3.420361737222447829e+01
3.203129999381135917e+01 3.279111060409967138e+01 3.352080279586695610e+01
3.125527787521608047e+01 3.203129999381135917e+01 3.279111060409967138e+01
3.047410025713961446e+01 3.125527787521608047e+01 3.203129999381135917e+01
2.969619037851423826e+01 3.047410025713961446e+01 3.125527787521608047e+01
2.892768501395518044e+01 2.969619037851423826e+01 3.047410025713961446e+01
2.817283465287777844e+01 2.892768501395518044e+01 2.969619037851423826e+01
2.743440298528304311e+01 2.817283465287777844e+01 2.892768501395518044e+01
2.671403091656721429e+01 2.743440298528304311e+01 2.817283465287777844e+01
2.601254702179245371e+01 2.671403091656721429e+01 2.743440298528304311e+01
2.533021869920588642e+01 2.601254702179245371e+01 2.671403091656721429e+01
2.466694634582552581e+01 2.533021869920588642e+01 2.601254702179245371e+01
2.402240738304525891e+01 2.466694634582552581e+01 2.533021869920588642e+01
2.339615885739921453e+01 2.402240738304525891e+01 2.466694634582552581e+01
2.278770753111558633e+01 2.339615885739921453e+01 2.402240738304525891e+01
2.219655558518433836e+01 2.278770753111558633e+01 2.339615885739921453e+01
2.162222880748943510e+01 2.219655558518433836e+01 2.278770753111558633e+01
2.106429277086844110e+01 2.162222880748943510e+01 2.219655558518433836e+01
2.052236121923103340e+01 2.106429277086844110e+01 2.162222880748943510e+01
1.999609977213784617e+01 2.052236121923103340e+01 2.106429277086844110e+01
1.948522716269562949e+01 1.999609977213784617e+01 2.052236121923103340e+01
1.898951553545193960e+01 1.948522716269562949e+01 1.999609977213784617e+01
1.850879082598515879e+01 1.898951553545193960e+01 1.948522716269562949e+01
1.804293389046536689e+01 1.850879082598515879e+01 1.898951553545193960e+01
1.759188281959591649e+01 1.804293389046536689e+01 1.850879082598515879e+01
1.715563672831067521e+01 1.759188281959591649e+01 1.804293389046536689e+01
1.673426123649443298e+01 1.715563672831067521e+01 1.759188281959591649e+01
1.632789582798632111e+01 1.673426123649443298e+01 1.715563672831067521e+01
1.593676328102268513e+01 1.632789582798632111e+01 1.673426123649443298e+01
1.556118139274763301e+01 1.593676328102268513e+01 1.632789582798632111e+01
1.520157726612809412e+01 1.556118139274763301e+01 1.593676328102268513e+01
1.485850448433595616e+01 1.520157726612809412e+01 1.556118139274763301e+01
1.453266356146996685e+01 1.485850448433595616e+01 1.520157726612809412e+01
1.422492612594437489e+01 1.453266356146996685e+01 1.485850448433595616e+01
1.393636336022398403e+01 1.422492612594437489e+01 1.453266356146996685e+01
1.366827928292697969e+01 1.393636336022398403e+01 1.422492612594437489e+01
1.342224950957792018e+01 1.366827928292697969e+01 1.393636336022398403e+01
1.320016615601856280e+01 1.342224950957792018e+01 1.366827928292697969e+01
1.300428953827357148e+01 1.320016615601856280e+01 1.342224950957792018e+01
1.283730725216955193e+01 1.300428953827357148e+01 1.320016615601856280e+01
1.270240105334719694e+01 1.283730725216955193e+01 1.300428953827357148e+01
1.260332165888088696e+01 1.270240105334719694e+01 1.283730725216955193e+01
1.254447109430806684e+01 1.260332165888088696e+01 1.270240105334719694e+01
1.253099143224163114e+01 1.254447109430806684e+01 1.260332165888088696e+01
1.256885760318072087e+01 1.253099143224163114e+01 1.254447109430806684e+01
1.266497026890902688e+01 1.256885760318072087e+01 1.253099143224163114e+01
1.282724236749807112e+01 1.266497026890902688e+01 1.256885760318072087e+01
1.306466967571451221e+01 1.282724236749807112e+01 1.266497026890902688e+01
1.338737139195399806e+01 1.306466967571451221e+01 1.282724236749807112e+01
1.380658115392598617e+01 1.338737139195399806e+01 1.306466967571451221e+01
1.433456200493349542e+01 1.380658115392598617e+01 1.338737139195399806e+01
1.498441076683407758e+01 1.433456200493349542e+01 1.380658115392598617e+01
1.576970863147622026e+01 1.498441076683407758e+01 1.433456200493349542e+01
1.670396678829187920e+01 1.576970863147622026e+01 1.498441076683407758e+01
1.779981083187540847e+01 1.670396678829187920e+01 1.576970863147622026e+01
1.906784921253084875e+01 1.779981083187540847e+01 1.670396678829187920e+01
2.051518446290224773e+01 1.906784921253084875e+01 1.779981083187540847e+01
2.214355831306573563e+01 2.051518446290224773e+01 1.906784921253084875e+01
2.394718075538708391e+01 2.214355831306573563e+01 2.051518446290224773e+01
2.591038468440298459e+01 2.394718075538708391e+01 2.214355831306573563e+01
2.800537202896264333e+01 2.591038468440298459e+01 2.394718075538708391e+01
3.019046211558525883e+01 2.800537202896264333e+01 2.591038468440298459e+01
3.240938672981028645e+01 3.019046211558525883e+01 2.800537202896264333e+01
3.459224382682013044e+01 3.240938672981028645e+01 3.019046211558525883e+01
3.665864984303504315e+01 3.459224382682013044e+01 3.240938672981028645e+01
3.852335006292898356e+01 3.665864984303504315e+01 3.459224382682013044e+01
4.010403426664004911e+01 3.852335006292898356e+01 3.665864984303504315e+01
4.133043276428213630e+01 4.010403426664004911e+01 3.852335006292898356e+01
4.215312912269278911e+01 4.133043276428213630e+01 4.010403426664004911e+01
4.255019804680366491e+01 4.215312912269278911e+01 4.133043276428213630e+01
4.253000373640472986e+01 4.255019804680366491e+01 4.215312912269278911e+01
4.212932747273832490e+01 4.253000373640472986e+01 4.255019804680366491e+01
4.140719889916537966e+01 4.212932747273832490e+01 4.253000373640472986e+01
4.043593096529613717e+01 4.140719889916537966e+01 4.212932747273832490e+01
3.929145828829879861e+01 4.043593096529613717e+01 4.140719889916537966e+01
3.804495768380025567e+01 3.929145828829879861e+01 4.043593096529613717e+01
3.675703288926055023e+01 3.804495768380025567e+01 3.929145828829879861e+01
3.547483856052207329e+01 3.675703288926055023e+01 3.804495768380025567e+01
3.423176408964733497e+01 3.547483856052207329e+01 3.675703288926055023e+01
3.304888962450376511e+01 3.423176408964733497e+01 3.547483856052207329e+01
3.193736302764342128e+01 3.304888962450376511e+01 3.423176408964733497e+01
3.090100707591439644e+01 3.193736302764342128e+01 3.304888962450376511e+01
2.993871025119001317e+01 3.090100707591439644e+01 3.193736302764342128e+01
2.904638168482983218e+01 2.993871025119001317e+01 3.090100707591439644e+01
2.821841526043348480e+01 2.904638168482983218e+01 2.993871025119001317e+01
2.744870411499133667e+01 2.821841526043348480e+01 2.904638168482983218e+01
2.673128943661289370e+01 2.744870411499133667e+01 2.821841526043348480e+01
2.606073589907360244e+01 2.673128943661289370e+01 2.744870411499133667e+01
2.543231660281735884e+01 2.606073589907360244e+01 2.673128943661289370e+01
2.484207400306318547e+01 2.543231660281735884e+01 2.606073589907360244e+01
2.428680623463713673e+01 2.484207400306318547e+01 2.543231660281735884e+01
2.376401339646258037e+01 2.428680623463713673e+01 2.484207400306318547e+01
2.327182666524009846e+01 2.376401339646258037e+01 2.428680623463713673e+01
2.280893449026108755e+01 2.327182666524009846e+01 2.376401339646258037e+01
2.237451408813011966e+01 2.280893449026108755e+01 2.327182666524009846e+01
2.196817241833729639e+01 2.237451408813011966e+01 2.280893449026108755e+01
2.158989823634789573e+01 2.196817241833729639e+01 2.237451408813011966e+01
2.124002524674747505e+01 2.158989823634789573e+01 2.196817241833729639e+01
2.091920547533728580e+01 2.124002524674747505e+01 2.158989823634789573e+01
2.062839149663042448e+01 2.091920547533728580e+01 2.124002524674747505e+01
2.036882591438651247e+01 2.062839149663042448e+01 2.091920547533728580e+01
2.014203637389187307e+01 2.036882591438651247e+01 2.062839149663042448e+01
1.994983430078135100e+01 2.014203637389187307e+01 2.036882591438651247e+01
1.979431545485593347e+01 1.994983430078135100e+01 2.014203637389187307e+01
1.967786022031726390e+01 1.979431545485593347e+01 1.994983430078135100e+01
1.960313130172325913e+01 1.967786022031726390e+01 1.979431545485593347e+01
1.957306614449865023e+01 1.960313130172325913e+01 1.967786022031726390e+01
1.959086094751146589e+01 1.957306614449865023e+01 1.960313130172325913e+01
1.965994259329973559e+01 1.959086094751146589e+01 1.957306614449865023e+01
1.978392421631845011e+01 1.965994259329973559e+01 1.959086094751146589e+01
1.996653951211687783e+01 1.978392421631845011e+01 1.965994259329973559e+01
2.021155034420973351e+01 1.996653951211687783e+01 1.978392421631845011e+01
2.052262185690273810e+01 2.021155034420973351e+01 1.996653951211687783e+01
2.090315933076950117e+01 2.052262185690273810e+01 2.021155034420973351e+01
2.135610166235771601e+01 2.090315933076950117e+01 2.052262185690273810e+01
2.188366791023485547e+01 2.135610166235771601e+01 2.090315933076950117e+01
2.248705616915652428e+01 2.188366791023485547e+01 2.135610166235771601e+01
2.316609846095225933e+01 2.248705616915652428e+01 2.188366791023485547e+01
2.391888164245125736e+01 2.316609846095225933e+01 2.248705616915652428e+01
2.474135261659567320e+01 2.391888164245125736e+01 2.316609846095225933e+01
2.562693613037734153e+01 2.474135261659567320e+01 2.391888164245125736e+01
2.656620434617963866e+01 2.562693613037734153e+01 2.474135261659567320e+01
2.754664765285955852e+01 2.656620434617963866e+01 2.562693613037734153e+01
2.855260350113916701e+01 2.754664765285955852e+01 2.656620434617963866e+01
2.956540137199362306e+01 2.855260350113916701e+01 2.754664765285955852e+01
3.056377402879592964e+01 2.956540137199362306e+01 2.855260350113916701e+01
3.152456525947680888e+01 3.056377402879592964e+01 2.956540137199362306e+01
3.242373145013600322e+01 3.152456525947680888e+01 3.056377402879592964e+01
3.323759065685138836e+01 3.242373145013600322e+01 3.152456525947680888e+01
3.394422437082154431e+01 3.323759065685138836e+01 3.242373145013600322e+01
3.452489362657184557e+01 3.394422437082154431e+01 3.323759065685138836e+01
3.496530417978831196e+01 3.452489362657184557e+01 3.394422437082154431e+01
3.525655559662669702e+01 3.496530417978831196e+01 3.452489362657184557e+01
3.539564145558395580e+01 3.525655559662669702e+01 3.496530417978831196e+01
3.538542940592870423e+01 3.539564145558395580e+01 3.525655559662669702e+01
3.523412870491018367e+01 3.538542940592870423e+01 3.539564145558395580e+01
3.495433126672214286e+01 3.523412870491018367e+01 3.538542940592870423e+01
3.456177191518009550e+01 3.495433126672214286e+01 3.523412870491018367e+01
3.407398163453295581e+01 3.456177191518009550e+01 3.495433126672214286e+01
3.350900072595398171e+01 3.407398163453295581e+01 3.456177191518009550e+01
3.288428307947992835e+01 3.350900072595398171e+01 3.407398163453295581e+01
3.221587085397826655e+01 3.288428307947992835e+01 3.350900072595398171e+01
3.151786484605181116e+01 3.221587085397826655e+01 3.288428307947992835e+01
3.080217101896726106e+01 3.151786484605181116e+01 3.221587085397826655e+01
3.007847417134071222e+01 3.080217101896726106e+01 3.151786484605181116e+01
2.935437642081148368e+01 3.007847417134071222e+01 3.080217101896726106e+01
2.863563818661624794e+01 2.935437642081148368e+01 3.007847417134071222e+01
2.792646808946976833e+01 2.863563818661624794e+01 2.935437642081148368e+01
2.722982105973885325e+01 2.792646808946976833e+01 2.863563818661624794e+01
2.654767738246161457e+01 2.722982105973885325e+01 2.792646808946976833e+01
2.588128718226671054e+01 2.654767738246161457e+01 2.722982105973885325e+01
2.523137394686111179e+01 2.588128718226671054e+01 2.654767738246161457e+01
2.459829695757895252e+01 2.523137394686111179e+01 2.588128718226671054e+01
2.398217629459428224e+01 2.459829695757895252e+01 2.523137394686111179e+01
2.338298597710896587e+01 2.398217629459428224e+01 2.459829695757895252e+01
2.280062136798385097e+01 2.338298597710896587e+01 2.398217629459428224e+01
2.223494671883843310e+01 2.280062136798385097e+01 2.338298597710896587e+01
2.168582803811164084e+01 2.223494671883843310e+01 2.280062136798385097e+01
2.115315559620011854e+01 2.168582803811164084e+01 2.223494671883843310e+01
2.063685950562132376e+01 2.115315559620011854e+01 2.168582803811164084e+01
2.013692102341316215e+01 2.063685950562132376e+01 2.115315559620011854e+01
1.965338156001226011e+01 2.013692102341316215e+01 2.063685950562132376e+01
1.918635085373937699e+01 1.965338156001226011e+01 2.013692102341316215e+01
1.873601537439471443e+01 1.918635085373937699e+01 1.965338156001226011e+01
1.830264773591633087e+01 1.873601537439471443e+01 1.918635085373937699e+01
1.788661770607325963e+01 1.830264773591633087e+01 1.873601537439471443e+01
1.748840528054496701e+01 1.788661770607325963e+01 1.830264773591633087e+01
1.710861622122081371e+01 1.748840528054496701e+01 1.788661770607325963e+01
1.674800042831819624e+01 1.710861622122081371e+01 1.748840528054496701e+01
1.640747350936322491e+01 1.674800042831819624e+01 1.710861622122081371e+01
1.608814191315468634e+01 1.640747350936322491e+01 1.674800042831819624e+01
1.579133200211208354e+01 1.608814191315468634e+01 1.640747350936322491e+01
1.551862342996052213e+01 1.579133200211208354e+01 1.608814191315468634e+01
1.527188715980631706e+01 1.551862342996052213e+01 1.579133200211208354e+01
1.505332838332598833e+01 1.527188715980631706e+01 1.551862342996052213e+01
1.486553446311986093e+01 1.505332838332598833e+01 1.527188715980631706e+01
1.471152778854862575e+01 1.486553446311986093e+01 1.505332838332598833e+01
1.459482307297029990e+01 1.471152778854862575e+01 1.486553446311986093e+01
1.451948807859954904e+01 1.459482307297029990e+01 1.471152778854862575e+01
1.449020597267433530e+01 1.451948807859954904e+01 1.459482307297029990e+01
1.451233641968474508e+01 1.449020597267433530e+01 1.451948807859954904e+01
1.459197101030668087e+01 1.451233641968474508e+01 1.449020597267433530e+01
1.473597662070011260e+01 1.459197101030668087e+01 1.451233641968474508e+01
1.495201768998117764e+01 1.473597662070011260e+01 1.459197101030668087e+01
1.524854512545695329e+01 1.495201768998117764e+01 1.473597662070011260e+01
1.563473558005162900e+01 1.524854512545695329e+01 1.495201768998117764e+01
1.612036029745259569e+01 1.563473558005162900e+01 1.524854512545695329e+01
1.671555789719749541e+01 1.612036029745259569e+01 1.563473558005162900e+01
1.743048101249639359e+01 1.671555789719749541e+01 1.612036029745259569e+01
1.827478371994213546e+01 1.743048101249639359e+01 1.671555789719749541e+01
1.925691698478049929e+01 1.827478371994213546e+01 1.743048101249639359e+01
2.038320543874431579e+01 1.925691698478049929e+01 1.827478371994213546e+01
2.165669402607915472e+01 2.038320543874431579e+01 1.925691698478049929e+01
2.307578115979328359e+01 2.165669402607915472e+01 2.038320543874431579e+01
2.463269937579733693e+01 2.307578115979328359e+01 2.165669402607915472e+01
2.631196636321504556e+01 2.463269937579733693e+01 2.307578115979328359e+01
2.808900542580854420e+01 2.631196636321504556e+01 2.463269937579733693e+01
2.992921396060344819e+01 2.808900542580854420e+01 2.631196636321504556e+01
3.178782018370192830e+01 2.992921396060344819e+01 2.808900542580854420e+01
3.361088046204045554e+01 3.178782018370192830e+01 2.992921396060344819e+01
3.533769557343049428e+01 3.361088046204045554e+01 3.178782018370192830e+01
3.690473549500813988e+01 3.533769557343049428e+01 3.361088046204045554e+01
3.825085864048849515e+01 3.690473549500813988e+01 3.533769557343049428e+01
3.932324090262807204e+01 3.825085864048849515e+01 3.690473549500813988e+01
4.008309518182806386e+01 3.932324090262807204e+01 3.825085864048849515e+01
4.051009850461185380e+01 4.008309518182806386e+01 3.932324090262807204e+01
4.060456444893171124e+01 4.051009850461185380e+01 4.008309518182806386e+01
4.038682709083374789e+01 4.060456444893171124e+01 4.051009850461185380e+01
3.989393403812396599e+01 4.038682709083374789e+01 4.060456444893171124e+01
3.917437240881914562e+01 3.989393403812396599e+01 4.038682709083374789e+01
3.828195286056551083e+01 3.917437240881914562e+01 3.989393403812396599e+01
3.727002760772140277e+01 3.828195286056551083e+01 3.917437240881914562e+01
3.618694354686297032e+01 3.727002760772140277e+01 3.828195286056551083e+01
3.507317750430936343e+01 3.618694354686297032e+01 3.727002760772140277e+01
3.396014863419009089e+01 3.507317750430936343e+01 3.618694354686297032e+01
3.287038498813811316e+01 3.396014863419009089e+01 3.507317750430936343e+01
3.181858204519065225e+01 3.287038498813811316e+01 3.396014863419009089e+01
3.081310208176849486e+01 3.181858204519065225e+01 3.287038498813811316e+01
2.985756219320929716e+01 3.081310208176849486e+01 3.181858204519065225e+01
2.895228492120533303e+01 2.985756219320929716e+01 3.081310208176849486e+01
2.809549853487084192e+01 2.895228492120533303e+01 2.985756219320929716e+01
2.728425633650892479e+01 2.809549853487084192e+01 2.895228492120533303e+01
2.651509428902591736e+01 2.728425633650892479e+01 2.809549853487084192e+01
2.578447024388311348e+01 2.651509428902591736e+01 2.728425633650892479e+01
2.508903466543524630e+01 2.578447024388311348e+01 2.651509428902591736e+01
2.442577952586344026e+01 2.508903466543524630e+01 2.578447024388311348e+01
2.379210437703587999e+01 2.442577952586344026e+01 2.508903466543524630e+01
2.318582981640026830e+01 2.379210437703587999e+01 2.442577952586344026e+01
2.260518041333068595e+01 2.318582981640026830e+01 2.379210437703587999e+01
2.204875239197789583e+01 2.260518041333068595e+01 2.318582981640026830e+01
2.151547613470280140e+01 2.204875239197789583e+01 2.260518041333068595e+01
2.100457974459513011e+01 2.151547613470280140e+01 2.204875239197789583e+01
2.051555724075146969e+01 2.100457974459513011e+01 2.151547613470280140e+01
2.004814319174825599e+01 2.051555724075146969e+01 2.100457974459513011e+01
1.960229448308631461e+01 2.004814319174825599e+01 2.051555724075146969e+01
1.917817926758973357e+01 1.960229448308631461e+01 2.004814319174825599e+01
1.877617281187475839e+01 1.917817926758973357e+01 1.960229448308631461e+01
1.839685981374927337e+01 1.877617281187475839e+01 1.917817926758973357e+01
1.804104274261735341e+01 1.839685981374927337e+01 1.877617281187475839e+01
1.770975578905667547e+01 1.804104274261735341e+01 1.839685981374927337e+01
1.740428405881460350e+01 1.770975578905667547e+01 1.804104274261735341e+01
1.712618767952411858e+01 1.740428405881460350e+01 1.770975578905667547e+01
1.687733048058511898e+01 1.712618767952411858e+01 1.740428405881460350e+01
1.665991283525430688e+01 1.687733048058511898e+01 1.712618767952411858e+01
1.647650809553976003e+01 1.665991283525430688e+01 1.687733048058511898e+01
1.633010177816697706e+01 1.647650809553976003e+01 1.665991283525430688e+01
1.622413224164557732e+01 1.633010177816697706e+01 1.647650809553976003e+01
1.616253099202192089e+01 1.622413224164557732e+01 1.633010177816697706e+01
1.614975992371764590e+01 1.616253099202192089e+01 1.622413224164557732e+01
1.619084169297139297e+01 1.614975992371764590e+01 1.616253099202192089e+01
1.629137798609876242e+01 1.619084169297139297e+01 1.614975992371764590e+01
1.645754864365403591e+01 1.629137798609876242e+01 1.619084169297139297e+01
1.669608242018372124e+01 1.645754864365403591e+01 1.629137798609876242e+01
1.701418763312036120e+01 1.669608242018372124e+01 1.645754864365403591e+01
1.741942820617547127e+01 1.701418763312036120e+01 1.669608242018372124e+01
1.791952790414784147e+01 1.741942820617547127e+01 1.701418763312036120e+01
1.852208335498048442e+01 1.791952790414784147e+01 1.741942820617547127e+01
1.923416551102665650e+01 1.852208335498048442e+01 1.791952790414784147e+01
2.006179061790632900e+01 1.923416551102665650e+01 1.852208335498048442e+01
2.100924702643108333e+01 2.006179061790632900e+01 1.923416551102665650e+01
2.207827512097210132e+01 2.100924702643108333e+01 2.006179061790632900e+01
2.326711616570601038e+01 2.207827512097210132e+01 2.100924702643108333e+01
2.456947350307348543e+01 2.326711616570601038e+01 2.207827512097210132e+01
2.597346652020759450e+01 2.456947350307348543e+01 2.326711616570601038e+01
2.746070186367996868e+01 2.597346652020759450e+01 2.456947350307348543e+01
2.900563132885012863e+01 2.746070186367996868e+01 2.597346652020759450e+01
3.057540043073451841e+01 2.900563132885012863e+01 2.746070186367996868e+01
3.213039971065931866e+01 3.057540043073451841e+01 2.900563132885012863e+01
3.362569379959260374e+01 3.213039971065931866e+01 3.057540043073451841e+01
3.501340611354697785e+01 3.362569379959260374e+01 3.213039971065931866e+01
3.624597723435707053e+01 3.501340611354697785e+01 3.362569379959260374e+01
3.728001179808710219e+01 3.624597723435707053e+01 3.501340611354697785e+01
3.808022765036940172e+01 3.728001179808710219e+01 3.624597723435707053e+01
3.862288735675403473e+01 3.808022765036940172e+01 3.728001179808710219e+01
3.889808992500481821e+01 3.862288735675403473e+01 3.808022765036940172e+01
3.891046273927548782e+01 3.889808992500481821e+01 3.862288735675403473e+01
3.867809725452900693e+01 3.891046273927548782e+01 3.889808992500481821e+01
3.822993559361098903e+01 3.867809725452900693e+01 3.891046273927548782e+01
3.760212671454320343e+01 3.822993559361098903e+01 3.867809725452900693e+01
3.683403452276593271e+01 3.760212671454320343e+01 3.822993559361098903e+01
3.596455806779238173e+01 3.683403452276593271e+01 3.760212671454320343e+01
3.502924727024446128e+01 3.596455806779238173e+01 3.683403452276593271e+01
3.405844547157384739e+01 3.502924727024446128e+01 3.596455806779238173e+01
3.307644899129047644e+01 3.405844547157384739e+01 3.502924727024446128e+01
3.210150370253706598e+01 3.307644899129047644e+01 3.405844547157384739e+01
3.114637933144111415e+01 3.210150370253706598e+01 3.307644899129047644e+01
3.021926071574241135e+01 3.114637933144111415e+01 3.210150370253706598e+01
2.932474242758949146e+01 3.021926071574241135e+01 3.114637933144111415e+01
2.846477925310589541e+01 2.932474242758949146e+01 3.021926071574241135e+01
2.763950862147930110e+01 2.846477925310589541e+01 2.932474242758949146e+01
2.684791108618374622e+01 2.763950862147930110e+01 2.846477925310589541e+01
2.608830845777215046e+01 2.684791108618374622e+01 2.763950862147930110e+01
2.535871805307371218e+01 2.608830845777215046e+01 2.684791108618374622e+01
2.465708955464972263e+01 2.535871805307371218e+01 2.608830845777215046e+01
2.398145205664442159e+01 2.465708955464972263e+01 2.535871805307371218e+01
2.332999614784383269e+01 2.398145205664442159e+01 2.465708955464972263e+01
2.270111153109845503e+01 2.332999614784383269e+01 2.398145205664442159e+01
2.209339603616075465e+01 2.270111153109845503e+01 2.332999614784383269e+01
2.150564766049433629e+01 2.209339603616075465e+01 2.270111153109845503e+01
2.093684776956813920e+01 2.150564766049433629e+01 2.209339603616075465e+01
2.038614086326842312e+01 2.093684776956813920e+01 2.150564766049433629e+01
1.985281430241325396e+01 2.038614086326842312e+01 2.093684776956813920e+01
1.933627997113079289e+01 1.985281430241325396e+01 2.038614086326842312e+01
1.883605889878863593e+01 1.933627997113079289e+01 1.985281430241325396e+01
1.835176926148375998e+01 1.883605889878863593e+01 1.933627997113079289e+01
1.788311782927231164e+01 1.835176926148375998e+01 1.883605889878863593e+01
1.742989474381819548e+01 1.788311782927231164e+01 1.835176926148375998e+01
1.699197144386324965e+01 1.742989474381819548e+01 1.788311782927231164e+01
1.656930156111543084e+01 1.699197144386324965e+01 1.742989474381819548e+01
1.616192465801857381e+01 1.656930156111543084e+01 1.699197144386324965e+01
1.576997275239614105e+01 1.616192465801857381e+01 1.656930156111543084e+01
1.539367966020800438e+01 1.576997275239614105e+01 1.616192465801857381e+01
1.503339327953501225e+01 1.539367966020800438e+01 1.576997275239614105e+01
1.468959103243150288e+01 1.503339327953501225e+01 1.539367966020800438e+01
1.436289877421856609e+01 1.468959103243150288e+01 1.503339327953501225e+01
1.405411357052133070e+01 1.436289877421856609e+01 1.468959103243150288e+01
1.376423082895751016e+01 1.405411357052133070e+01 1.436289877421856609e+01
1.349447635171500792e+01 1.376423082895751016e+01 1.405411357052133070e+01
1.324634394196622189e+01 1.349447635171500792e+01 1.376423082895751016e+01
1.302163924243858517e+01 1.324634394196622189e+01 1.349447635171500792e+01
1.282253049492681463e+01 1.302163924243858517e+01 1.324634394196622189e+01
1.265160686474944285e+01 1.282253049492681463e+01 1.302163924243858517e+01
1.251194484450672206e+01 1.265160686474944285e+01 1.282253049492681463e+01
1.240718299492485421e+01 1.251194484450672206e+01 1.265160686474944285e+01
1.234160483863932711e+01 1.240718299492485421e+01 1.251194484450672206e+01
1.232022901609711951e+01 1.234160483863932711e+01 1.240718299492485421e+01
1.234890473612079553e+01 1.232022901609711951e+01 1.234160483863932711e+01
1.243440897164148140e+01 1.234890473612079553e+01 1.232022901609711951e+01
1.258453959586140058e+01 1.243440897164148140e+01 1.234890473612079553e+01
1.280819552858075028e+01 1.258453959586140058e+01 1.243440897164148140e+01
1.311543075388243906e+01 1.280819552858075028e+01 1.258453959586140058e+01
1.351746358272182036e+01 1.311543075388243906e+01 1.280819552858075028e+01
1.402661565102759234e+01 1.351746358272182036e+01 1.311543075388243906e+01
1.465614694021002151e+01 1.402661565102759234e+01 1.351746358272182036e+01
1.541994402595276981e+01 1.465614694021002151e+01 1.402661565102759234e+01
1.633200987904999835e+01 1.541994402595276981e+01 1.465614694021002151e+01
1.740569692182777928e+01 1.633200987904999835e+01 1.541994402595276981e+01
1.865262414654725731e+01 1.740569692182777928e+01 1.633200987904999835e+01
2.008122914621678490e+01 1.865262414654725731e+01 1.740569692182777928e+01
2.169493393115813973e+01 2.008122914621678490e+01 1.865262414654725731e+01
2.348995759856199328e+01 2.169493393115813973e+01 2.008122914621678490e+01
2.545289661237574563e+01 2.348995759856199328e+01 2.169493393115813973e+01
2.755831703556630430e+01 2.545289661237574563e+01 2.348995759856199328e+01
2.976675360888999577e+01 2.755831703556630430e+01 2.545289661237574563e+01
3.202366004061323679e+01 2.976675360888999577e+01 2.755831703556630430e+01
3.425995023450508370e+01 3.202366004061323679e+01 2.976675360888999577e+01
3.639473598950461053e+01 3.425995023450508370e+01 3.202366004061323679e+01
3.834062431432796103e+01 3.639473598950461053e+01 3.425995023450508370e+01
4.001144574966922107e+01 3.834062431432796103e+01 3.639473598950461053e+01
4.133159420993001021e+01 4.001144574966922107e+01 3.834062431432796103e+01
4.224544858608599895e+01 4.133159420993001021e+01 4.001144574966922107e+01
4.272490409461746452e+01 4.224544858608599895e+01 4.133159420993001021e+01
4.277315115035003146e+01 4.272490409461746452e+01 4.224544858608599895e+01
4.242361131385746376e+01 4.277315115035003146e+01 4.272490409461746452e+01
4.173418213714472103e+01 4.242361131385746376e+01 4.277315115035003146e+01
4.077819749384091352e+01 4.173418213714472103e+01 4.242361131385746376e+01
3.963427340389588949e+01 4.077819749384091352e+01 4.173418213714472103e+01
3.837720921577585642e+01 3.963427340389588949e+01 4.077819749384091352e+01
3.707144743918088636e+01 3.837720921577585642e+01 3.963427340389588949e+01
3.576763387705702257e+01 3.707144743918088636e+01 3.837720921577585642e+01
3.450197066481908337e+01 3.576763387705702257e+01 3.707144743918088636e+01
3.329756156043557525e+01 3.450197066481908337e+01 3.576763387705702257e+01
3.216683668093886439e+01 3.329756156043557525e+01 3.450197066481908337e+01
3.111429365330660346e+01 3.216683668093886439e+01 3.329756156043557525e+01
3.013904939341237821e+01 3.111429365330660346e+01 3.216683668093886439e+01
2.923694555321366906e+01 3.013904939341237821e+01 3.111429365330660346e+01
2.840213480761330445e+01 2.923694555321366906e+01 3.013904939341237821e+01
2.762818498206272366e+01 2.840213480761330445e+01 2.923694555321366906e+01
2.690878811309756102e+01 2.762818498206272366e+01 2.840213480761330445e+01
2.623817291208580471e+01 2.690878811309756102e+01 2.762818498206272366e+01
2.561130993119473587e+01 2.623817291208580471e+01 2.690878811309756102e+01
2.502398141481066318e+01 2.561130993119473587e+01 2.623817291208580471e+01
2.447276945555227812e+01 2.502398141481066318e+01 2.561130993119473587e+01
2.395499999981505823e+01 2.447276945555227812e+01 2.502398141481066318e+01
2.346866755765364587e+01 2.395499999981505823e+01 2.447276945555227812e+01
2.301235611393454406e+01 2.346866755765364587e+01 2.395499999981505823e+01
2.258516518669149775e+01 2.301235611393454406e+01 2.346866755765364587e+01
2.218664559460738417e+01 2.258516518669149775e+01 2.301235611393454406e+01
2.181674668855124466e+01 2.218664559460738417e+01 2.258516518669149775e+01
2.147577508982259431e+01 2.181674668855124466e+01 2.218664559460738417e+01
2.116436399177318251e+01 2.147577508982259431e+01 2.181674668855124466e+01
2.088345155238632600e+01 2.116436399177318251e+01 2.147577508982259431e+01
2.063426664219676709e+01 2.088345155238632600e+01 2.116436399177318251e+01
2.041832008238304041e+01 2.063426664219676709e+01 2.088345155238632600e+01
2.023739942220773358e+01 2.041832008238304041e+01 2.063426664219676709e+01
2.009356520357518150e+01 2.023739942220773358e+01 2.041832008238304041e+01
1.998914650499913037e+01 2.009356520357518150e+01 2.023739942220773358e+01
1.992673332508536888e+01 1.998914650499913037e+01 2.009356520357518150e+01
1.990916304688759197e+01 1.992673332508536888e+01 1.998914650499913037e+01
1.993949782170457397e+01 1.990916304688759197e+01 1.992673332508536888e+01
2.002098924080949871e+01 1.993949782170457397e+01 1.990916304688759197e+01
2.015702616128710645e+01 2.002098924080949871e+01 1.993949782170457397e+01
2.035106107698490874e+01 2.015702616128710645e+01 2.002098924080949871e+01
2.060651006885564129e+01 2.035106107698490874e+01 2.015702616128710645e+01
2.092662126203107675e+01 2.060651006885564129e+01 2.035106107698490874e+01
2.131430703809077443e+01 2.092662126203107675e+01 2.060651006885564129e+01
2.177193622779628157e+01 2.131430703809077443e+01 2.092662126203107675e+01
2.230108441222220961e+01 2.177193622779628157e+01 2.131430703809077443e+01
2.290224357877158923e+01 2.230108441222220961e+01 2.177193622779628157e+01
2.357449697640059938e+01 2.290224357877158923e+01 2.230108441222220961e+01
2.431517125014326908e+01 2.357449697640059938e+01 2.290224357877158923e+01
2.511948574891083652e+01 2.431517125014326908e+01 2.357449697640059938e+01
2.598022787009576717e+01 2.511948574891083652e+01 2.431517125014326908e+01
2.688749249190883717e+01 2.598022787009576717e+01 2.511948574891083652e+01
2.782853138125309300e+01 2.688749249190883717e+01 2.598022787009576717e+01
2.878776274832937077e+01 2.782853138125309300e+01 2.688749249190883717e+01
2.974698921102042704e+01 2.878776274832937077e+01 2.782853138125309300e+01
3.068586174580509507e+01 2.974698921102042704e+01 2.878776274832937077e+01
3.158260599909836941e+01 3.068586174580509507e+01 2.974698921102042704e+01
3.241499572734073098e+01 3.158260599909836941e+01 3.068586174580509507e+01
3.316151902375575844e+01 3.241499572734073098e+01 3.158260599909836941e+01
3.380264247397455790e+01 3.316151902375575844e+01 3.241499572734073098e+01
3.432204519001004428e+01 3.380264247397455790e+01 3.316151902375575844e+01
3.470767833222471666e+01 3.432204519001004428e+01 3.380264247397455790e+01
3.495251371920146255e+01 3.470767833222471666e+01 3.432204519001004428e+01
3.505487984219529096e+01 3.495251371920146255e+01 3.470767833222471666e+01
3.501834043873717661e+01 3.505487984219529096e+01 3.495251371920146255e+01
3.485113846489289102e+01 3.501834043873717661e+01 3.505487984219529096e+01
3.456529180223127184e+01 3.485113846489289102e+01 3.501834043873717661e+01
3.417547214087449703e+01 3.456529180223127184e+01 3.485113846489289102e+01
3.369781628889437997e+01 3.417547214087449703e+01 3.456529180223127184e+01
3.314880854209167182e+01 3.369781628889437997e+01 3.417547214087449703e+01
3.254433992458125147e+01 3.314880854209167182e+01 3.369781628889437997e+01
3.189900575849621944e+01 3.254433992458125147e+01 3.314880854209167182e+01
3.122565841315342183e+01 3.189900575849621944e+01 3.254433992458125147e+01
3.053519586398493857e+01 3.122565841315342183e+01 3.189900575849621944e+01
2.983654329012645334e+01 3.053519586398493857e+01 3.122565841315342183e+01
2.913677470647076717e+01 2.983654329012645334e+01 3.053519586398493857e+01
2.844132208307810927e+01 2.913677470647076717e+01 2.983654329012645334e+01
2.775422682643958794e+01 2.844132208307810927e+01 2.913677470647076717e+01
2.707839921370359448e+01 2.775422682643958794e+01 2.844132208307810927e+01
2.641586253194771672e+01 2.707839921370359448e+01 2.775422682643958794e+01
2.576796849238742482e+01 2.641586253194771672e+01 2.707839921370359448e+01
2.513557813441137867e+01 2.576796849238742482e+01 2.641586253194771672e+01
2.451920776931675050e+01 2.513557813441137867e+01 2.576796849238742482e+01
2.391914280849999841e+01 2.451920776931675050e+01 2.513557813441137867e+01
2.333552402220234967e+01 2.391914280849999841e+01 2.451920776931675050e+01
2.276841135292687568e+01 2.333552402220234967e+01 2.391914280849999841e+01
2.221783027309542646e+01 2.276841135292687568e+01 2.333552402220234967e+01
2.168380514819931193e+01 2.221783027309542646e+01 2.276841135292687568e+01
2.116638336969888812e+01 2.168380514819931193e+01 2.221783027309542646e+01
2.066565330113138543e+01 2.116638336969888812e+01 2.168380514819931193e+01
2.018175841967435247e+01 2.066565330113138543e+01 2.116638336969888812e+01
1.971490947386650916e+01 2.018175841967435247e+01 2.066565330113138543e+01
1.926539602827138253e+01 1.971490947386650916e+01 2.018175841967435247e+01
1.883359842287277885e+01 1.926539602827138253e+01 1.971490947386650916e+01
1.842000092550285473e+01 1.883359842287277885e+01 1.926539602827138253e+01
1.802520668262479475e+01 1.842000092550285473e+01 1.883359842287277885e+01
1.764995495970720896e+01 1.802520668262479475e+01 1.842000092550285473e+01
1.729514109044384540e+01 1.764995495970720896e+01 1.802520668262479475e+01
1.696183950862342726e+01 1.729514109044384540e+01 1.764995495970720896e+01
1.665133020291758825e+01 1.696183950862342726e+01 1.729514109044384540e+01
1.636512889881940325e+01 1.665133020291758825e+01 1.696183950862342726e+01
1.610502121819523325e+01 1.636512889881940325e+01 1.665133020291758825e+01
1.587310097808578391e+01 1.610502121819523325e+01 1.636512889881940325e+01
1.567181264565237520e+01 1.587310097808578391e+01 1.610502121819523325e+01
1.550399773953319560e+01 1.567181264565237520e+01 1.587310097808578391e+01
1.537294462658039151e+01 1.550399773953319560e+01 1.567181264565237520e+01
1.528244066581886784e+01 1.537294462658039151e+01 1.550399773953319560e+01
1.523682494765833439e+01 1.528244066581886784e+01 1.537294462658039151e+01
1.524103890497431202e+01 1.523682494765833439e+01 1.528244066581886784e+01
1.530067076395467929e+01 1.524103890497431202e+01 1.523682494765833439e+01
1.542198808255863440e+01 1.530067076395467929e+01 1.524103890497431202e+01
1.561195042438226999e+01 1.542198808255863440e+01 1.530067076395467929e+01
1.587819149030720922e+01 1.561195042438226999e+01 1.542198808255863440e+01
1.622895678770920114e+01 1.587819149030720922e+01 1.561195042438226999e+01
1.667297926624065596e+01 1.622895678770920114e+01 1.587819149030720922e+01
1.721927156913920598e+01 1.667297926624065596e+01 1.622895678770920114e+01
1.787681018157813995e+01 1.721927156913920598e+01 1.667297926624065596e+01
1.865408472140668650e+01 1.787681018157813995e+01 1.721927156913920598e+01
1.955848632531174047e+01 1.865408472140668650e+01 1.787681018157813995e+01
2.059551452221345258e+01 1.955848632531174047e+01 1.865408472140668650e+01
2.176779468637661807e+01 2.059551452221345258e+01 1.955848632531174047e+01
2.307392093682777201e+01 2.176779468637661807e+01 2.059551452221345258e+01
2.450717463569402810e+01 2.307392093682777201e+01 2.176779468637661807e+01
2.605421729685335563e+01 2.450717463569402810e+01 2.307392093682777201e+01
2.769391621550083826e+01 2.605421729685335563e+01 2.450717463569402810e+01
2.939652333568414022e+01 2.769391621550083826e+01 2.605421729685335563e+01
3.112347718453175816e+01 2.939652333568414022e+01 2.769391621550083826e+01
3.282811093484622944e+01 3.112347718453175816e+01 2.939652333568414022e+01
3.445749962805708577e+01 3.282811093484622944e+01 3.112347718453175816e+01
3.595554402458194687e+01 3.445749962805708577e+01 3.282811093484622944e+01
3.726716398773903904e+01 3.595554402458194687e+01 3.445749962805708577e+01
3.834319071114065736e+01 3.726716398773903904e+01 3.595554402458194687e+01
3.914527433942971868e+01 3.834319071114065736e+01 3.726716398773903904e+01
3.964995943293845926e+01 3.914527433942971868e+01 3.834319071114065736e+01
3.985111633664127595e+01 3.964995943293845926e+01 3.914527433942971868e+01
3.976018860984680714e+01 3.985111633664127595e+01 3.964995943293845926e+01
3.940417279172466181e+01 3.976018860984680714e+01 3.985111633664127595e+01
3.882175035917456540e+01 3.940417279172466181e+01 3.976018860984680714e+01
3.805837525801506160e+01 3.882175035917456540e+01 3.940417279172466181e+01
3.716126175977322532e+01 3.805837525801506160e+01 3.882175035917456540e+01
3.617509475238381356e+01 3.716126175977322532e+01 3.805837525801506160e+01
3.513897691113603372e+01 3.617509475238381356e+01 3.716126175977322532e+01
3.408476491066424785e+01 3.513897691113603372e+01 3.617509475238381356e+01
3.303664734108333789e+01 3.408476491066424785e+01 3.513897691113603372e+01
3.201164268991988138e+01 3.303664734108333789e+01 3.408476491066424785e+01
3.102064895598472205e+01 3.201164268991988138e+01 3.303664734108333789e+01
3.006972085899838376e+01 3.102064895598472205e+01 3.201164268991988138e+01
2.916133912997825917e+01 3.006972085899838376e+01 3.102064895598472205e+01
2.829553074145295000e+01 2.916133912997825917e+01 3.006972085899838376e+01
2.747077695730158808e+01 2.829553074145295000e+01 2.916133912997825917e+01
2.668469997644340808e+01 2.747077695730158808e+01 2.829553074145295000e+01
2.593455011358968676e+01 2.668469997644340808e+01 2.747077695730158808e+01
2.521752935641062976e+01 2.593455011358968676e+01 2.668469997644340808e+01
2.453098984008614281e+01 2.521752935641062976e+01 2.593455011358968676e+01
2.387254231699241558e+01 2.453098984008614281e+01 2.521752935641062976e+01
2.324010358030559686e+01 2.387254231699241558e+01 2.453098984008614281e+01
2.263190515955898263e+01 2.324010358030559686e+01 2.387254231699241558e+01
2.204647956117047158e+01 2.263190515955898263e+01 2.324010358030559686e+01
2.148263533807297065e+01 2.204647956117047158e+01 2.263190515955898263e+01
2.093942842271754401e+01 2.148263533807297065e+01 2.204647956117047158e+01
2.041613434096298008e+01 2.093942842271754401e+01 2.148263533807297065e+01
1.991222396056980060e+01 2.041613434096298008e+01 2.093942842271754401e+01
1.942734412562444390e+01 1.991222396056980060e+01 2.041613434096298008e+01
1.896130371450623286e+01 1.942734412562444390e+01 1.991222396056980060e+01
1.851406519147429464e+01 1.896130371450623286e+01 1.942734412562444390e+01
1.808574148969996997e+01 1.851406519147429464e+01 1.896130371450623286e+01
1.767659798397794191e+01 1.808574148969996997e+01 1.851406519147429464e+01
1.728705932495318365e+01 1.767659798397794191e+01 1.808574148969996997e+01
1.691772097184222545e+01 1.728705932495318365e+01 1.767659798397794191e+01
1.656936534855119092e+01 1.691772097184222545e+01 1.728705932495318365e+01
1.624298263874224091e+01 1.656936534855119092e+01 1.691772097184222545e+01
1.593979631391232488e+01 1.624298263874224091e+01 1.656936534855119092e+01
1.566129354234057303e+01 1.593979631391232488e+01 1.624298263874224091e+01
1.540926064304446541e+01 1.566129354234057303e+01 1.593979631391232488e+01
1.518582371243932450e+01 1.540926064304446541e+01 1.566129354234057303e+01
1.499349444245676466e+01 1.518582371243932450e+01 1.540926064304446541e+01
1.483522094102872657e+01 1.499349444245676466e+01 1.518582371243932450e+01
1.471444302387265779e+01 1.483522094102872657e+01 1.499349444245676466e+01
1.463515092430976239e+01 1.471444302387265779e+01 1.483522094102872657e+01
1.460194560659799379e+01 1.463515092430976239e+01 1.471444302387265779e+01
1.462009779548757571e+01 1.460194560659799379e+01 1.463515092430976239e+01
1.469560136515178961e+01 1.462009779548757571e+01 1.460194560659799379e+01
1.483521477065464822e+01 1.469560136515178961e+01 1.462009779548757571e+01
1.504648166311527113e+01 1.483521477065464822e+01 1.469560136515178961e+01
1.533771863660079404e+01 1.504648166311527113e+01 1.483521477065464822e+01
1.571795419935686589e+01 1.533771863660079404e+01 1.504648166311527113e+01
1.619679864809358349e+01 1.571795419935686589e+01 1.533771863660079404e+01
1.678421985586571807e+01 1.619679864809358349e+01 1.571795419935686589e+01
1.749019568438224681e+01 1.678421985586571807e+01 1.619679864809358349e+01
1.832421089001973158e+01 1.749019568438224681e+01 1.678421985586571807e+01
1.929456672521714822e+01 1.832421089001973158e+01 1.749019568438224681e+01
2.040747740604494709e+01 1.929456672521714822e+01 1.832421089001973158e+01
2.166594241752583017e+01 2.040747740604494709e+01 1.929456672521714822e+01
2.306841087822231273e+01 2.166594241752583017e+01 2.040747740604494709e+01
2.460729710141203341e+01 2.306841087822231273e+01 2.166594241752583017e+01
2.626746632314549856e+01 2.460729710141203341e+01 2.306841087822231273e+01
2.802488319722050036e+01 2.626746632314549856e+01 2.460729710141203341e+01
2.984569262456309957e+01 2.802488319722050036e+01 2.626746632314549856e+01
3.168606246772841928e+01 2.984569262456309957e+01 2.802488319722050036e+01
3.349313041260813151e+01 3.168606246772841928e+01 2.984569262456309957e+01
3.520732747222349701e+01 3.349313041260813151e+01 3.168606246772841928e+01
3.676617069591209486e+01 3.520732747222349701e+01 3.349313041260813151e+01
3.810932650738985927e+01 3.676617069591209486e+01 3.520732747222349701e+01
3.918438863562836616e+01 3.810932650738985927e+01 3.676617069591209486e+01
3.995248819849452815e+01 3.918438863562836616e+01 3.810932650738985927e+01
4.039268763548623298e+01 3.995248819849452815e+01 3.918438863562836616e+01
4.050421520255049757e+01 4.039268763548623298e+01 3.995248819849452815e+01
4.030599951889335131e+01 4.050421520255049757e+01 4.039268763548623298e+01
3.983356839490378576e+01 4.030599951889335131e+01 4.050421520255049757e+01
3.913398624986182739e+01 3.983356839490378576e+01 4.030599951889335131e+01
3.825990697645965355e+01 3.913398624986182739e+01 3.983356839490378576e+01
3.726388743981158314e+01 3.825990697645965355e+01 3.913398624986182739e+01
3.619385691469646815e+01 3.726388743981158314e+01 3.825990697645965355e+01
3.509020523194700303e+01 3.619385691469646815e+01 3.726388743981158314e+01
3.398451163057571023e+01 3.509020523194700303e+01 3.619385691469646815e+01
3.289961833693824644e+01 3.398451163057571023e+01 3.509020523194700303e+01
3.185060632543602566e+01 3.289961833693824644e+01 3.398451163057571023e+01
3.084623220524216336e+01 3.185060632543602566e+01 3.289961833693824644e+01
2.989047601079230532e+01 3.084623220524216336e+01 3.185060632543602566e+01
2.898397080077749521e+01 2.989047601079230532e+01 3.084623220524216336e+01
2.812519599766148914e+01 2.898397080077749521e+01 2.989047601079230532e+01
2.731139867709912750e+01 2.812519599766148914e+01 2.898397080077749521e+01
2.653925791229452003e+01 2.731139867709912750e+01 2.812519599766148914e+01
2.580533251281762119e+01 2.653925791229452003e+01 2.731139867709912750e+01
2.510634024540690490e+01 2.580533251281762119e+01 2.653925791229452003e+01
2.443931425797287460e+01 2.510634024540690490e+01 2.580533251281762119e+01
2.380167533030908089e+01 2.443931425797287460e+01 2.510634024540690490e+01
2.319125012428516541e+01 2.380167533030908089e+01 2.443931425797287460e+01
2.260625763025583268e+01 2.319125012428516541e+01 2.380167533030908089e+01
2.204527930639025257e+01 2.260625763025583268e+01 2.319125012428516541e+01
2.150722318605374639e+01 2.204527930639025257e+01 2.260625763025583268e+01
2.099128838294096511e+01 2.150722318605374639e+01 2.204527930639025257e+01
2.049693372698282090e+01 2.099128838294096511e+01 2.150722318605374639e+01
2.002385246228904947e+01 2.049693372698282090e+01 2.099128838294096511e+01
1.957195379879356523e+01 2.002385246228904947e+01 2.049693372698282090e+01
1.914135143840235997e+01 1.957195379879356523e+01 2.002385246228904947e+01
1.873235884303608145e+01 1.914135143840235997e+01 1.957195379879356523e+01
1.834549086263434603e+01 1.873235884303608145e+01 1.914135143840235997e+01
1.798147131352692796e+01 1.834549086263434603e+01 1.873235884303608145e+01
1.764124613279974696e+01 1.798147131352692796e+01 1.834549086263434603e+01
1.732600179056210976e+01 1.764124613279974696e+01 1.798147131352692796e+01
1.703718868875489889e+01 1.732600179056210976e+01 1.764124613279974696e+01
1.677654928822291680e+01 1.703718868875489889e+01 1.732600179056210976e+01
1.654615066373242271e+01 1.677654928822291680e+01 1.703718868875489889e+01
1.634842106743741397e+01 1.654615066373242271e+01 1.677654928822291680e+01
1.618618985985348502e+01 1.634842106743741397e+01 1.654615066373242271e+01
1.606272981336317685e+01 1.618618985985348502e+01 1.634842106743741397e+01
1.598180026966278966e+01 1.606272981336317685e+01 1.618618985985348502e+01
1.594768889509329846e+01 1.598180026966278966e+01 1.606272981336317685e+01
1.596524877568535139e+01 1.594768889509329846e+01 1.598180026966278966e+01
1.603992627274162430e+01 1.596524877568535139e+01 1.594768889509329846e+01
1.617777336893191986e+01 1.603992627274162430e+01 1.596524877568535139e+01
1.638543613901532225e+01 1.617777336893191986e+01 1.603992627274162430e+01
1.667010847990496814e+01 1.638543613901532225e+01 1.617777336893191986e+01
1.703943740246789673e+01 1.667010847990496814e+01 1.638543613901532225e+01
1.750136320929422595e+01 1.703943740246789673e+01 1.667010847990496814e+01
1.806387512640911908e+01 1.750136320929422595e+01 1.703943740246789673e+01
1.873466105019860350e+01 1.806387512640911908e+01 1.750136320929422595e+01
1.952062998608013089e+01 1.873466105019860350e+01 1.806387512640911908e+01
2.042728887649111158e+01 1.952062998608013089e+01 1.873466105019860350e+01
2.145796364085651931e+01 2.042728887649111158e+01 1.952062998608013089e+01
2.261286945723565722e+01 2.145796364085651931e+01 2.042728887649111158e+01
2.388805958648252670e+01 2.261286945723565722e+01 2.145796364085651931e+01
2.527431653209387719e+01 2.388805958648252670e+01 2.261286945723565722e+01
2.675609321961281850e+01 2.527431653209387719e+01 2.388805958648252670e+01
2.831066085516044240e+01 2.675609321961281850e+01 2.527431653209387719e+01
2.990766487056775702e+01 2.831066085516044240e+01 2.675609321961281850e+01
3.150931584638798455e+01 2.990766487056775702e+01 2.831066085516044240e+01
3.307142903734484918e+01 3.150931584638798455e+01 2.990766487056775702e+01
3.454545474252446979e+01 3.307142903734484918e+01 3.150931584638798455e+01
3.588150141972353424e+01 3.454545474252446979e+01 3.307142903734484918e+01
3.703215252035194993e+01 3.588150141972353424e+01 3.454545474252446979e+01
3.795665258873573578e+01 3.703215252035194993e+01 3.588150141972353424e+01
3.862485128372711074e+01 3.795665258873573578e+01 3.703215252035194993e+01
3.902021996230605083e+01 3.862485128372711074e+01 3.795665258873573578e+01
3.914135000764115802e+01 3.902021996230605083e+01 3.862485128372711074e+01
3.900160971824929135e+01 3.914135000764115802e+01 3.902021996230605083e+01
3.862701473593171642e+01 3.900160971824929135e+01 3.914135000764115802e+01
3.805274199894734011e+01 3.862701473593171642e+01 3.900160971824929135e+01
3.731896993923059114e+01 3.805274199894734011e+01 3.862701473593171642e+01
3.646678596323924637e+01 3.731896993923059114e+01 3.805274199894734011e+01
3.553477018711023305e+01 3.646678596323924637e+01 3.731896993923059114e+01
3.455661222851091452e+01 3.553477018711023305e+01 3.646678596323924637e+01
3.355984259516712598e+01 3.455661222851091452e+01 3.553477018711023305e+01
3.256554212022211203e+01 3.355984259516712598e+01 3.455661222851091452e+01
3.158877072305253009e+01 3.256554212022211203e+01 3.355984259516712598e+01
3.063942784142996700e+01 3.158877072305253009e+01 3.256554212022211203e+01
2.972329331310988110e+01 3.063942784142996700e+01 3.158877072305253009e+01
2.884306524396655647e+01 2.972329331310988110e+01 3.063942784142996700e+01
2.799928316039276766e+01 2.884306524396655647e+01 2.972329331310988110e+01
2.719108453908441447e+01 2.799928316039276766e+01 2.884306524396655647e+01
2.641678483358043650e+01 2.719108453908441447e+01 2.799928316039276766e+01
2.567429613829878932e+01 2.641678483358043650e+01 2.719108453908441447e+01
2.496141144289035907e+01 2.567429613829878932e+01 2.641678483358043650e+01
2.427598443044959353e+01 2.496141144289035907e+01 2.567429613829878932e+01
2.361603271624366229e+01 2.427598443044959353e+01 2.496141144289035907e+01
2.297978801474937072e+01 2.361603271624366229e+01 2.427598443044959353e+01
2.236571167212098743e+01 2.297978801474937072e+01 2.361603271624366229e+01
2.177248925314795258e+01 2.236571167212098743e+01 2.297978801474937072e+01
2.119901385515922243e+01 2.177248925314795258e+01 2.236571167212098743e+01
2.064436465458551595e+01 2.119901385515922243e+01 2.177248925314795258e+01
2.010778482780969867e+01 2.064436465458551595e+01 2.119901385515922243e+01
1.958866130590635279e+01 2.010778482780969867e+01 2.064436465458551595e+01
1.908650768224662997e+01 1.958866130590635279e+01 2.010778482780969867e+01
1.860095085977722462e+01 1.908650768224662997e+01 1.958866130590635279e+01
1.813172158793602051e+01 1.860095085977722462e+01 1.908650768224662997e+01
1.767864880761471369e+01 1.813172158793602051e+01 1.860095085977722462e+01
1.724165762818749315e+01 1.767864880761471369e+01 1.813172158793602051e+01
1.682077075396773225e+01 1.724165762818749315e+01 1.767864880761471369e+01
1.641611322405556095e+01 1.682077075396773225e+01 1.724165762818749315e+01
1.602792040626904679e+01 1.641611322405556095e+01 1.682077075396773225e+01
1.565654927778722794e+01 1.602792040626904679e+01 1.641611322405556095e+01
1.530249312295859987e+01 1.565654927778722794e+01 1.602792040626904679e+01
1.496639987664880422e+01 1.530249312295859987e+01 1.565654927778722794e+01
1.464909443556191704e+01 1.496639987664880422e+01 1.530249312295859987e+01
1.435160534666884757e+01 1.464909443556191704e+01 1.496639987664880422e+01
1.407519635692960769e+01 1.435160534666884757e+01 1.464909443556191704e+01
1.382140336562725125e+01 1.407519635692960769e+01 1.435160534666884757e+01
1.359207735025326791e+01 1.382140336562725125e+01 1.407519635692960769e+01
1.338943382454240805e+01 1.359207735025326791e+01 1.382140336562725125e+01
1.321610931170460823e+01 1.338943382454240805e+01 1.359207735025326791e+01
1.307522514670920621e+01 1.321610931170460823e+01 1.338943382454240805e+01
1.297045861606737560e+01 1.307522514670920621e+01 1.321610931170460823e+01
1.290612094371759078e+01 1.297045861606737560e+01 1.307522514670920621e+01
1.288724085961207777e+01 1.290612094371759078e+01 1.297045861606737560e+01
1.291965134238988355e+01 1.288724085961207777e+01 1.290612094371759078e+01
1.301007548206463404e+01 1.291965134238988355e+01 1.288724085961207777e+01
1.316620511017925388e+01 1.301007548206463404e+01 1.291965134238988355e+01
1.339676272134549428e+01 1.316620511017925388e+01 1.301007548206463404e+01
1.371153308808805349e+01 1.339676272134549428e+01 1.316620511017925388e+01
1.412134571299645103e+01 1.371153308808805349e+01 1.339676272134549428e+01
1.463798283483901663e+01 1.412134571299645103e+01 1.371153308808805349e+01
1.527398029201072660e+01 1.463798283483901663e+01 1.412134571299645103e+01
1.604228072163573771e+01 1.527398029201072660e+01 1.463798283483901663e+01
1.695569154563870384e+01 1.604228072163573771e+01 1.527398029201072660e+01
1.802609612115251636e+01 1.695569154563870384e+01 1.604228072163573771e+01
1.926336873873000144e+01 1.802609612115251636e+01 1.695569154563870384e+01
2.067395775713189821e+01 1.926336873873000144e+01 1.802609612115251636e+01
2.225913234834977672e+01 2.067395775713189821e+01 1.926336873873000144e+01
2.401294385188682057e+01 2.225913234834977672e+01 2.067395775713189821e+01
2.592003768887851933e+01 2.401294385188682057e+01 2.225913234834977672e+01
2.795356566905651263e+01 2.592003768887851933e+01 2.401294385188682057e+01
3.007357961784747147e+01 2.795356566905651263e+01 2.592003768887851933e+01
3.222640648766929417e+01 3.007357961784747147e+01 2.795356566905651263e+01
3.434556281168750758e+01 3.222640648766929417e+01 3.007357961784747147e+01
3.635469746018953430e+01 3.434556281168750758e+01 3.222640648766929417e+01
3.817279571434836782e+01 3.635469746018953430e+01 3.434556281168750758e+01
3.972141519930102760e+01 3.817279571434836782e+01 3.635469746018953430e+01
4.093311933462749863e+01 3.972141519930102760e+01 3.817279571434836782e+01
4.175969686400075886e+01 4.093311933462749863e+01 3.972141519930102760e+01
4.217845117489950724e+01 4.175969686400075886e+01 4.093311933462749863e+01
4.219502762601615586e+01 4.217845117489950724e+01 4.175969686400075886e+01
4.184197406673892061e+01 4.219502762601615586e+01 4.217845117489950724e+01
4.117330350749271872e+01 4.184197406673892061e+01 4.219502762601615586e+01
4.025635629756710188e+01 4.117330350749271872e+01 4.184197406673892061e+01
3.916284300124107176e+01 4.025635629756710188e+01 4.117330350749271872e+01
3.796089593140703755e+01 3.916284300124107176e+01 4.025635629756710188e+01
3.670937117099077085e+01 3.796089593140703755e+01 3.916284300124107176e+01
3.545483442987319478e+01 3.670937117099077085e+01 3.796089593140703755e+01
3.423096011393803906e+01 3.545483442987319478e+01 3.670937117099077085e+01
3.305966418938295703e+01 3.423096011393803906e+01 3.545483442987319478e+01
3.195319550436730793e+01 3.305966418938295703e+01 3.423096011393803906e+01
3.091653093784218953e+01 3.195319550436730793e+01 3.305966418938295703e+01
2.994963236480938917e+01 3.091653093784218953e+01 3.195319550436730793e+01
2.904933289031572841e+01 2.994963236480938917e+01 3.091653093784218953e+01
2.821077821630130700e+01 2.904933289031572841e+01 2.994963236480938917e+01
2.742844638918492350e+01 2.821077821630130700e+01 2.904933289031572841e+01
2.669681604115686113e+01 2.742844638918492350e+01 2.821077821630130700e+01
2.601076631760678382e+01 2.669681604115686113e+01 2.742844638918492350e+01
2.536578604749188770e+01 2.601076631760678382e+01 2.669681604115686113e+01
2.475805602924982551e+01 2.536578604749188770e+01 2.601076631760678382e+01
2.418445292505558086e+01 2.475805602924982551e+01 2.536578604749188770e+01
2.364250934981601660e+01 2.418445292505558086e+01 2.475805602924982551e+01
2.313035349638537141e+01 2.364250934981601660e+01 2.418445292505558086e+01
2.264664317897129564e+01 2.313035349638537141e+01 2.364250934981601660e+01
2.219050314840307081e+01 2.264664317897129564e+01 2.313035349638537141e+01
2.176147043181049767e+01 2.219050314840307081e+01 2.264664317897129564e+01
2.135944978194515897e+01 2.176147043181049767e+01 2.219050314840307081e+01
2.098467966946754260e+01 2.135944978194515897e+01 2.176147043181049767e+01
2.063770828652918254e+01 2.098467966946754260e+01 2.135944978194515897e+01
2.031937850613364205e+01 2.063770828652918254e+01 2.098467966946754260e+01
2.003082048109658331e+01 2.031937850613364205e+01 2.063770828652918254e+01
1.977345044290898457e+01 2.003082048109658331e+01 2.031937850613364205e+01
1.954897418635420436e+01 1.977345044290898457e+01 2.003082048109658331e+01
1.935939363897681531e+01 1.954897418635420436e+01 1.977345044290898457e+01
1.920701477238659294e+01 1.935939363897681531e+01 1.954897418635420436e+01
1.909445488429054194e+01 1.920701477238659294e+01 1.935939363897681531e+01
1.902464694440055126e+01 1.909445488429054194e+01 1.920701477238659294e+01
1.900083823991209186e+01 1.902464694440055126e+01 1.909445488429054194e+01
1.902657997157731629e+01 1.900083823991209186e+01 1.902464694440055126e+01
1.910570374582916031e+01 1.902657997157731629e+01 1.900083823991209186e+01
1.924228010606494621e+01 1.910570374582916031e+01 1.902657997157731629e+01
1.944055339784020120e+01 1.924228010606494621e+01 1.910570374582916031e+01
1.970484645764944531e+01 1.944055339784020120e+01 1.924228010606494621e+01
2.003942799540205044e+01 1.970484645764944531e+01 1.944055339784020120e+01
2.044833531724880871e+01 2.003942799540205044e+01 1.970484645764944531e+01
2.093514550035498800e+01 2.044833531724880871e+01 2.003942799540205044e+01
2.150268966371487167e+01 2.093514550035498800e+01 2.044833531724880871e+01
2.215270803305678982e+01 2.150268966371487167e+01 2.093514550035498800e+01
2.288544855924826393e+01 2.215270803305678982e+01 2.150268966371487167e+01
2.369921934726071555e+01 2.288544855924826393e+01 2.215270803305678982e+01
2.458991530779870160e+01 2.369921934726071555e+01 2.288544855924826393e+01
2.555055205051246503e+01 2.458991530779870160e+01 2.369921934726071555e+01
2.657085419126234527e+01 2.555055205051246503e+01 2.458991530779870160e+01
2.763695906780746370e+01 2.657085419126234527e+01 2.555055205051246503e+01
2.873130732734820825e+01 2.763695906780746370e+01 2.657085419126234527e+01
2.983279489787562966e+01 2.873130732734820825e+01 2.763695906780746370e+01
3.091725191932491512e+01 2.983279489787562966e+01 2.873130732734820825e+01
3.195828937120456459e+01 3.091725191932491512e+01 2.983279489787562966e+01
3.292851180748805717e+01 3.195828937120456459e+01 3.091725191932491512e+01
3.380103742815673940e+01 3.292851180748805717e+01 3.195828937120456459e+01
3.455120284943614450e+01 3.380103742815673940e+01 3.292851180748805717e+01
3.515827288188327771e+01 3.455120284943614450e+01 3.380103742815673940e+01
3.560694169532027331e+01 3.515827288188327771e+01 3.455120284943614450e+01
3.588841525091989837e+01 3.560694169532027331e+01 3.515827288188327771e+01
3.600091234373450533e+01 3.588841525091989837e+01 3.560694169532027331e+01
3.594950746118000495e+01 3.600091234373450533e+01 3.588841525091989837e+01
3.574534495123568689e+01 3.594950746118000495e+01 3.600091234373450533e+01
3.540435509231015487e+01 3.574534495123568689e+01 3.594950746118000495e+01
3.494567374211104038e+01 3.540435509231015487e+01 3.574534495123568689e+01
3.438999282411796798e+01 3.494567374211104038e+01 3.540435509231015487e+01
3.375804759671968469e+01 3.438999282411796798e+01 3.494567374211104038e+01
3.306939018588183643e+01 3.375804759671968469e+01 3.438999282411796798e+01
3.234152640623482000e+01 3.306939018588183643e+01 3.375804759671968469e+01
3.158942366325214834e+01 3.234152640623482000e+01 3.306939018588183643e+01
3.082534528660342943e+01 3.158942366325214834e+01 3.234152640623482000e+01
3.005893662916719578e+01 3.082534528660342943e+01 3.158942366325214834e+01
2.929747934900334982e+01 3.005893662916719578e+01 3.082534528660342943e+01
2.854623694144704515e+01 2.929747934900334982e+01 3.005893662916719578e+01
2.780883002582306673e+01 2.854623694144704515e+01 2.929747934900334982e+01
2.708759820187569289e+01 2.780883002582306673e+01 2.854623694144704515e+01
2.638392240955248624e+01 2.708759820187569289e+01 2.780883002582306673e+01
2.569849551312918479e+01 2.638392240955248624e+01 2.708759820187569289e+01
2.503153865147934454e+01 2.569849551312918479e+01 2.638392240955248624e+01
2.438296705316106028e+01 2.503153865147934454e+01 2.569849551312918479e+01
2.375251225361105512e+01 2.438296705316106028e+01 2.503153865147934454e+01
2.313980881918624277e+01 2.375251225361105512e+01 2.438296705316106028e+01
2.254445353689203202e+01 2.313980881918624277e+01 2.375251225361105512e+01
2.196604415999932414e+01 2.254445353689203202e+01 2.313980881918624277e+01
2.140420362279459709e+01 2.196604415999932414e+01 2.254445353689203202e+01
2.085859441569935058e+01 2.140420362279459709e+01 2.196604415999932414e+01
2.032892669346017556e+01 2.085859441569935058e+01 2.140420362279459709e+01
1.981496274322622142e+01 2.032892669346017556e+01 2.085859441569935058e+01
1.931651968501873640e+01 1.981496274322622142e+01 2.032892669346017556e+01
1.883347170455659381e+01 1.931651968501873640e+01 1.981496274322622142e+01
1.836575270380219749e+01 1.883347170455659381e+01 1.931651968501873640e+01
1.791335996935671915e+01 1.836575270380219749e+01 1.883347170455659381e+01
1.747635927499649000e+01 1.791335996935671915e+01 1.836575270380219749e+01
1.705489172754958815e+01 1.747635927499649000e+01 1.791335996935671915e+01
1.664918261463363436e+01 1.705489172754958815e+01 1.747635927499649000e+01
1.625955250252226847e+01 1.664918261463363436e+01 1.705489172754958815e+01
1.588643085040005154e+01 1.625955250252226847e+01 1.664918261463363436e+01
1.553037244435507525e+01 1.588643085040005154e+01 1.625955250252226847e+01
1.519207700364471414e+01 1.553037244435507525e+01 1.588643085040005154e+01
1.487241236729286520e+01 1.519207700364471414e+01 1.553037244435507525e+01
1.457244172549494543e+01 1.487241236729286520e+01 1.519207700364471414e+01
1.429345541152947341e+01 1.457244172549494543e+01 1.487241236729286520e+01
1.403700780809771764e+01 1.429345541152947341e+01 1.457244172549494543e+01
1.380495993647378228e+01 1.403700780809771764e+01 1.429345541152947341e+01
1.359952827231813721e+01 1.380495993647378228e+01 1.403700780809771764e+01
1.342334024692030603e+01 1.359952827231813721e+01 1.380495993647378228e+01
1.327949671675970755e+01 1.342334024692030603e+01 1.359952827231813721e+01
1.317164137587809591e+01 1.327949671675970755e+01 1.342334024692030603e+01
1.310403658809311267e+01 1.317164137587809591e+01 1.327949671675970755e+01
1.308164435454839847e+01 1.310403658809311267e+01 1.317164137587809591e+01
1.311021000956922045e+01 1.308164435454839847e+01 1.310403658809311267e+01
1.319634463310570283e+01 1.311021000956922045e+01 1.308164435454839847e+01
1.334759993641390530e+01 1.319634463310570283e+01 1.311021000956922045e+01
1.357252635733354929e+01 1.334759993641390530e+01 1.319634463310570283e+01
1.388070113165157871e+01 1.357252635733354929e+01 1.334759993641390530e+01
1.428270806375726742e+01 1.388070113165157871e+01 1.357252635733354929e+01
1.479004458172577685e+01 1.428270806375726742e+01 1.388070113165157871e+01
1.541492461799698432e+01 1.479004458172577685e+01 1.428270806375726742e+01
1.616993847036965093e+01 1.541492461799698432e+01 1.479004458172577685e+01
1.706752423707112598e+01 1.616993847036965093e+01 1.541492461799698432e+01
1.811920174478515833e+01 1.706752423707112598e+01 1.616993847036965093e+01
1.933452235317257362e+01 1.811920174478515833e+01 1.706752423707112598e+01
2.071970126505479115e+01 1.933452235317257362e+01 1.811920174478515833e+01
2.227592888900605672e+01 2.071970126505479115e+01 1.933452235317257362e+01
2.399741069012533146e+01 2.227592888900605672e+01 2.071970126505479115e+01
2.586926550871304542e+01 2.399741069012533146e+01 2.227592888900605672e+01
2.786551995627315392e+01 2.586926550871304542e+01 2.399741069012533146e+01
2.994756016997931880e+01 2.786551995627315392e+01 2.586926550871304542e+01
3.206351475926952332e+01 2.994756016997931880e+01 2.786551995627315392e+01
3.414909793859558818e+01 3.206351475926952332e+01 2.994756016997931880e+01
3.613037904012841040e+01 3.414909793859558818e+01 3.206351475926952332e+01
3.792870725134946497e+01 3.613037904012841040e+01 3.414909793859558818e+01
3.946758927079036283e+01 3.792870725134946497e+01 3.613037904012841040e+01
4.068075003800984746e+01 3.946758927079036283e+01 3.792870725134946497e+01
4.152005839641731910e+01 4.068075003800984746e+01 3.946758927079036283e+01
4.196169686836660873e+01 4.152005839641731910e+01 4.068075003800984746e+01
4.200910329537433796e+01 4.196169686836660873e+01 4.152005839641731910e+01
4.169187101003308271e+01 4.200910329537433796e+01 4.196169686836660873e+01
4.106079378293740234e+01 4.169187101003308271e+01 4.200910329537433796e+01
4.018022414561658451e+01 4.106079378293740234e+01 4.169187101003308271e+01
3.911950173321915969e+01 4.018022414561658451e+01 4.106079378293740234e+01
3.794520502165834586e+01 3.911950173321915969e+01 4.018022414561658451e+01
3.671546199990889647e+01 3.794520502165834586e+01 3.911950173321915969e+01
3.547680165505845906e+01 3.671546199990889647e+01 3.794520502165834586e+01
3.426334757433032507e+01 3.547680165505845906e+01 3.671546199990889647e+01
3.309773952933652197e+01 3.426334757433032507e+01 3.547680165505845906e+01
3.199304976216200558e+01 3.309773952933652197e+01 3.426334757433032507e+01
3.095505614863001753e+01 3.199304976216200558e+01 3.309773952933652197e+01
2.998442856747389840e+01 3.095505614863001753e+01 3.199304976216200558e+01
2.907858479931286766e+01 2.998442856747389840e+01 3.095505614863001753e+01
2.823312835750482819e+01 2.907858479931286766e+01 2.998442856747389840e+01
2.744287976218948799e+01 2.823312835750482819e+01 2.907858479931286766e+01
2.670256285016296260e+01 2.744287976218948799e+01 2.823312835750482819e+01
2.600722396282700899e+01 2.670256285016296260e+01 2.744287976218948799e+01
2.535245869046974576e+01 2.600722396282700899e+01 2.670256285016296260e+01
2.473450882834411146e+01 2.535245869046974576e+01 2.600722396282700899e+01
2.415027780518246203e+01 2.473450882834411146e+01 2.535245869046974576e+01
2.359729944533929213e+01 2.415027780518246203e+01 2.473450882834411146e+01
2.307368388805953074e+01 2.359729944533929213e+01 2.415027780518246203e+01
2.257805606698994438e+01 2.307368388805953074e+01 2.359729944533929213e+01
2.210949608201494243e+01 2.257805606698994438e+01 2.307368388805953074e+01
2.166748662109882773e+01 2.210949608201494243e+01 2.257805606698994438e+01
2.125186984649966959e+01 2.166748662109882773e+01 2.210949608201494243e+01
2.086281444241938843e+01 2.125186984649966959e+01 2.166748662109882773e+01
2.050079250648045459e+01 2.086281444241938843e+01 2.125186984649966959e+01
2.016656541043133188e+01 2.050079250648045459e+01 2.086281444241938843e+01
1.986117747706486014e+01 2.016656541043133188e+01 2.050079250648045459e+01
1.958595619256577791e+01 1.986117747706486014e+01 2.016656541043133188e+01
1.934251760623805438e+01 1.958595619256577791e+01 1.986117747706486014e+01
1.913277549934552013e+01 1.934251760623805438e+01 1.958595619256577791e+01
1.895895278632251291e+01 1.913277549934552013e+01 1.934251760623805438e+01
1.882359341154613119e+01 1.895895278632251291e+01 1.913277549934552013e+01
1.872957269786379086e+01 1.882359341154613119e+01 1.895895278632251291e+01
1.868010366983363468e+01 1.872957269786379086e+01 1.882359341154613119e+01
1.867873630201758672e+01 1.868010366983363468e+01 1.872957269786379086e+01
1.872934592607018445e+01 1.867873630201758672e+01 1.868010366983363468e+01
1.883610617872990645e+01 1.872934592607018445e+01 1.867873630201758672e+01
1.900344091666091018e+01 1.883610617872990645e+01 1.872934592607018445e+01
1.923594852701299018e+01 1.900344091666091018e+01 1.883610617872990645e+01
1.953829113633622683e+01 1.923594852701299018e+01 1.900344091666091018e+01
1.991504054308833105e+01 1.953829113633622683e+01 1.923594852701299018e+01
2.037047253356998411e+01 1.991504054308833105e+01 1.953829113633622683e+01
2.090830195151776394e+01 2.037047253356998411e+01 1.991504054308833105e+01
2.153135294622108376e+01 2.090830195151776394e+01 2.037047253356998411e+01
2.224116277603622649e+01 2.153135294622108376e+01 2.090830195151776394e+01
2.303752397008020836e+01 2.224116277603622649e+01 2.153135294622108376e+01
2.391797902763021000e+01 2.303752397008020836e+01 2.224116277603622649e+01
2.487729433691028902e+01 2.391797902763021000e+01 2.303752397008020836e+01
2.590695520790601591e+01 2.487729433691028902e+01 2.391797902763021000e+01
2.699474049007105592e+01 2.590695520790601591e+01 2.487729433691028902e+01
2.812445058515465490e+01 2.699474049007105592e+01 2.590695520790601591e+01
2.927587277208231598e+01 2.812445058515465490e+01 2.699474049007105592e+01
3.042506749597400884e+01 2.927587277208231598e+01 2.812445058515465490e+01
3.154504323642256836e+01 3.042506749597400884e+01 2.927587277208231598e+01
3.260685173512988655e+01 3.154504323642256836e+01 3.042506749597400884e+01
3.358107930878039582e+01 3.260685173512988655e+01 3.154504323642256836e+01
3.443963909207253238e+01 3.358107930878039582e+01 3.260685173512988655e+01
3.515769566112643219e+01 3.443963909207253238e+01 3.358107930878039582e+01
3.571549558345897424e+01 3.515769566112643219e+01 3.443963909207253238e+01
3.609985444836370050e+01 3.571549558345897424e+01 3.515769566112643219e+01
3.630507698692267837e+01 3.609985444836370050e+01 3.571549558345897424e+01
3.633316403432991137e+01 3.630507698692267837e+01 3.609985444836370050e+01
3.619327470637789901e+01 3.633316403432991137e+01 3.630507698692267837e+01
3.590053737045499105e+01 3.619327470637789901e+01 3.633316403432991137e+01
3.547440701265662000e+01 3.590053737045499105e+01 3.619327470637789901e+01
3.493682392707668782e+01 3.547440701265662000e+01 3.590053737045499105e+01
3.431042887218404047e+01 3.493682392707668782e+01 3.547440701265662000e+01
3.361704008559497936e+01 3.431042887218404047e+01 3.493682392707668782e+01
3.287651788658723007e+01 3.361704008559497936e+01 3.431042887218404047e+01
3.210605726844174512e+01 3.287651788658723007e+01 3.361704008559497936e+01
3.131987785685276293e+01 3.210605726844174512e+01 3.287651788658723007e+01
3.052923476009963721e+01 3.131987785685276293e+01 3.210605726844174512e+01
2.974265459780596643e+01 3.052923476009963721e+01 3.131987785685276293e+01
2.896630316333234489e+01 2.974265459780596643e+01 3.052923476009963721e+01
2.820440670820563156e+01 2.896630316333234489e+01 2.974265459780596643e+01
2.745966998013034654e+01 2.820440670820563156e+01 2.896630316333234489e+01
2.673365515628103495e+01 2.745966998013034654e+01 2.820440670820563156e+01
2.602710338790986100e+01 2.673365515628103495e+01 2.745966998013034654e+01
2.534019356363812037e+01 2.602710338790986100e+01 2.673365515628103495e+01
2.467274122271735592e+01 2.534019356363812037e+01 2.602710338790986100e+01
2.402434512053570970e+01 2.467274122271735592e+01 2.534019356363812037e+01
2.339449079613229188e+01 2.402434512053570970e+01 2.467274122271735592e+01
2.278262057617365599e+01 2.339449079613229188e+01 2.402434512053570970e+01
2.218817853785130367e+01 2.278262057617365599e+01 2.339449079613229188e+01
2.161063759026423270e+01 2.218817853785130367e+01 2.278262057617365599e+01
2.104951437130280922e+01 2.161063759026423270e+01 2.218817853785130367e+01
2.050437629619912627e+01 2.104951437130280922e+01 2.161063759026423270e+01
1.997484393150958937e+01 2.050437629619912627e+01 2.104951437130280922e+01
1.946059093436988974e+01 1.997484393150958937e+01 2.050437629619912627e+01
1.896134308294063686e+01 1.946059093436988974e+01 1.997484393150958937e+01
1.847687740242760057e+01 1.896134308294063686e+01 1.946059093436988974e+01
1.800702202741368296e+01 1.847687740242760057e+01 1.896134308294063686e+01
1.755165720121695827e+01 1.800702202741368296e+01 1.847687740242760057e+01
1.711071766620797163e+01 1.755165720121695827e+01 1.800702202741368296e+01
1.668419662042753160e+01 1.711071766620797163e+01 1.755165720121695827e+01
1.627215138588022114e+01 1.668419662042753160e+01 1.711071766620797163e+01
1.587471093794202659e+01 1.627215138588022114e+01 1.668419662042753160e+01
1.549208547295786609e+01 1.587471093794202659e+01 1.627215138588022114e+01
1.512457823509929788e+01 1.549208547295786609e+01 1.587471093794202659e+01
1.477259987905198635e+01 1.512457823509929788e+01 1.549208547295786609e+01
1.443668570882350721e+01 1.477259987905198635e+01 1.512457823509929788e+01
1.411751620246494987e+01 1.443668570882350721e+01 1.477259987905198635e+01
1.381594130550444177e+01 1.411751620246494987e+01 1.443668570882350721e+01
1.353300904958044626e+01 1.381594130550444177e+01 1.411751620246494987e+01
1.326999912301099904e+01 1.353300904958044626e+01 1.381594130550444177e+01
1.302846208047363952e+01 1.326999912301099904e+01 1.353300904958044626e+01
1.281026491980376036e+01 1.302846208047363952e+01 1.326999912301099904e+01
1.261764376037242386e+01 1.281026491980376036e+01 1.302846208047363952e+01
1.245326430778689009e+01 1.261764376037242386e+01 1.281026491980376036e+01
1.232029065230047138e+01 1.245326430778689009e+01 1.261764376037242386e+01
1.222246267878574422e+01 1.232029065230047138e+01 1.245326430778689009e+01
1.216418190262596077e+01 1.222246267878574422e+01 1.232029065230047138e+01
1.215060480447661817e+01 1.216418190262596077e+01 1.222246267878574422e+01
1.218774160622818314e+01 1.215060480447661817e+01 1.216418190262596077e+01
1.228255676729883383e+01 1.218774160622818314e+01 1.215060480447661817e+01
1.244306510689574630e+01 1.228255676729883383e+01 1.218774160622818314e+01
1.267841416544750466e+01 1.244306510689574630e+01 1.228255676729883383e+01
1.299893898212205023e+01 1.267841416544750466e+01 1.244306510689574630e+01
1.341616967898569612e+01 1.299893898212205023e+01 1.267841416544750466e+01
1.394276498681358412e+01 1.341616967898569612e+01 1.299893898212205023e+01
1.459233621070409725e+01 1.394276498681358412e+01 1.341616967898569612e+01
1.537911660310891548e+01 1.459233621070409725e+01 1.394276498681358412e+01
1.631742186008076345e+01 1.537911660310891548e+01 1.459233621070409725e+01
1.742084072197310718e+01 1.631742186008076345e+01 1.537911660310891548e+01
1.870109418698542214e+01 1.742084072197310718e+01 1.631742186008076345e+01
2.016651326003951183e+01 1.870109418698542214e+01 1.742084072197310718e+01
2.182011600525383699e+01 2.016651326003951183e+01 1.870109418698542214e+01
2.365732363761863155e+01 2.182011600525383699e+01 2.016651326003951183e+01
2.566345003930548074e+01 2.365732363761863155e+01 2.182011600525383699e+01
2.781123134896154170e+01 2.566345003930548074e+01 2.365732363761863155e+01
3.005882145257239202e+01 2.781123134896154170e+01 2.566345003930548074e+01
3.234883364617935797e+01 3.005882145257239202e+01 2.781123134896154170e+01
3.460909999915705981e+01 3.234883364617935797e+01 3.005882145257239202e+01
3.675576668657215151e+01 3.460909999915705981e+01 3.234883364617935797e+01
3.869906406913425911e+01 3.675576668657215151e+01 3.460909999915705981e+01
4.035154795083879264e+01 3.869906406913425911e+01 3.675576668657215151e+01
4.163786941323431279e+01 4.035154795083879264e+01 3.869906406913425911e+01
4.250440029691687727e+01 4.163786941323431279e+01 4.035154795083879264e+01
4.292663155127731756e+01 4.250440029691687727e+01 4.163786941323431279e+01
4.291246150379382129e+01 4.292663155127731756e+01 4.250440029691687727e+01
4.250038314268846307e+01 4.291246150379382129e+01 4.292663155127731756e+01
4.175291852219611854e+01 4.250038314268846307e+01 4.291246150379382129e+01
4.074692554340541051e+01 4.175291852219611854e+01 4.250038314268846307e+01
3.956310027321683265e+01 4.074692554340541051e+01 4.175291852219611854e+01
3.827687935651888296e+01 3.956310027321683265e+01 4.074692554340541051e+01
3.695216915672393299e+01 3.827687935651888296e+01 3.956310027321683265e+01
3.563830864126303055e+01 3.695216915672393299e+01 3.827687935651888296e+01
3.436982852823648216e+01 3.563830864126303055e+01 3.695216915672393299e+01
3.316812062198935962e+01 3.436982852823648216e+01 3.563830864126303055e+01
3.204407237182462609e+01 3.316812062198935962e+01 3.436982852823648216e+01
3.100091136868318742e+01 3.204407237182462609e+01 3.316812062198935962e+01
3.003678152404373947e+01 3.100091136868318742e+01 3.204407237182462609e+01
2.914682495539924645e+01 3.003678152404373947e+01 3.100091136868318742e+01
2.832472219102827538e+01 2.914682495539924645e+01 3.003678152404373947e+01
2.756374480790258730e+01 2.832472219102827538e+01 2.914682495539924645e+01
2.685741716722784389e+01 2.756374480790258730e+01 2.832472219102827538e+01
2.619988985819427540e+01 2.685741716722784389e+01 2.756374480790258730e+01
2.558611497707834914e+01 2.619988985819427540e+01 2.685741716722784389e+01
2.501189435205348488e+01 2.558611497707834914e+01 2.619988985819427540e+01
2.447385279423557947e+01 2.501189435205348488e+01 2.558611497707834914e+01
2.396937229269534697e+01 2.447385279423557947e+01 2.501189435205348488e+01
2.349651056426812090e+01 2.396937229269534697e+01 2.447385279423557947e+01
2.305391828724706826e+01 2.349651056426812090e+01 2.396937229269534697e+01
2.264076307357399997e+01 2.305391828724706826e+01 2.349651056426812090e+01
2.225666408676891805e+01 2.264076307357399997e+01 2.305391828724706826e+01
2.190163859070765184e+01 2.225666408676891805e+01 2.264076307357399997e+01
2.157606013705457926e+01 2.190163859070765184e+01 2.225666408676891805e+01
2.128062720569916166e+01 2.157606013705457926e+01 2.190163859070765184e+01
2.101634064234557542e+01 2.128062720569916166e+01 2.157606013705457926e+01
2.078448800780068950e+01 2.101634064234557542e+01 2.128062720569916166e+01
2.058663283949436362e+01 2.078448800780068950e+01 2.101634064234557542e+01
2.042460674377735685e+01 2.058663283949436362e+01 2.078448800780068950e+01
2.030050213338740051e+01 2.042460674377735685e+01 2.058663283949436362e+01
2.021666326503844502e+01 2.030050213338740051e+01 2.042460674377735685e+01
2.017567300022763632e+01 2.021666326503844502e+01 2.030050213338740051e+01
2.018033240454743193e+01 2.017567300022763632e+01 2.021666326503844502e+01
2.023362992721715514e+01 2.018033240454743193e+01 2.017567300022763632e+01
2.033869648935667485e+01 2.023362992721715514e+01 2.018033240454743193e+01
2.049874240303332584e+01 2.033869648935667485e+01 2.023362992721715514e+01
2.071697171555920391e+01 2.049874240303332584e+01 2.033869648935667485e+01
2.099646942960445983e+01 2.071697171555920391e+01 2.049874240303332584e+01
2.134005723257235232e+01 2.099646942960445983e+01 2.071697171555920391e+01
2.175011406303444872e+01 2.134005723257235232e+01 2.099646942960445983e+01
2.222835927067113815e+01 2.175011406303444872e+01 2.134005723257235232e+01
2.277559853516285315e+01 2.222835927067113815e+01 2.175011406303444872e+01
2.339143633545402068e+01 2.277559853516285315e+01 2.222835927067113815e+01
2.407396377400766596e+01 2.339143633545402068e+01 2.277559853516285315e+01
2.481943697925153813e+01 2.407396377400766596e+01 2.339143633545402068e+01
2.562196888645542714e+01 2.481943697925153813e+01 2.407396377400766596e+01
2.647326529328762490e+01 2.562196888645542714e+01 2.481943697925153813e+01
2.736244355787978577e+01 2.647326529328762490e+01 2.562196888645542714e+01
2.827597746405274037e+01 2.736244355787978577e+01 2.647326529328762490e+01
2.919781247948571945e+01 2.827597746405274037e+01 2.736244355787978577e+01
3.010968959589942884e+01 2.919781247948571945e+01 2.827597746405274037e+01
3.099170130731584294e+01 3.010968959589942884e+01 2.919781247948571945e+01
3.182307940071881802e+01 3.099170130731584294e+01 3.010968959589942884e+01
3.258318248941625939e+01 3.182307940071881802e+01 3.099170130731584294e+01
3.325261561217555339e+01 3.258318248941625939e+01 3.182307940071881802e+01
3.381438128570664503e+01 3.325261561217555339e+01 3.258318248941625939e+01
3.425493916278226436e+01 3.381438128570664503e+01 3.325261561217555339e+01
3.456504741053129237e+01 3.425493916278226436e+01 3.381438128570664503e+01
3.474027749946625221e+01 3.456504741053129237e+01 3.425493916278226436e+01
3.478113445244775903e+01 3.474027749946625221e+01 3.456504741053129237e+01
3.469276992707446539e+01 3.478113445244775903e+01 3.474027749946625221e+01
3.448433433116807123e+01 3.469276992707446539e+01 3.478113445244775903e+01
3.416806359484371569e+01 3.448433433116807123e+01 3.469276992707446539e+01
3.375822584052190933e+01 3.416806359484371569e+01 3.448433433116807123e+01
3.327005820000174197e+01 3.375822584052190933e+01 3.416806359484371569e+01
3.271880624527690173e+01 3.327005820000174197e+01 3.375822584052190933e+01
3.211894506014827044e+01 3.271880624527690173e+01 3.327005820000174197e+01
3.148362146054845567e+01 3.211894506014827044e+01 3.271880624527690173e+01
3.082432018924597728e+01 3.148362146054845567e+01 3.211894506014827044e+01
3.015072913323559334e+01 3.082432018924597728e+01 3.148362146054845567e+01
2.947076220442322025e+01 3.015072913323559334e+01 3.082432018924597728e+01
2.879069285018264068e+01 2.947076220442322025e+01 3.015072913323559334e+01
2.811535366779144951e+01 2.879069285018264068e+01 2.947076220442322025e+01
2.744836507720863139e+01 2.811535366779144951e+01 2.879069285018264068e+01
2.679236553481268146e+01 2.744836507720863139e+01 2.811535366779144951e+01
2.614922519390753664e+01 2.679236553481268146e+01 2.744836507720863139e+01
2.552023296036736610e+01 2.614922519390753664e+01 2.679236553481268146e+01
2.490625302133968688e+01 2.552023296036736610e+01 2.614922519390753664e+01
2.430785112362386613e+01 2.490625302133968688e+01 2.552023296036736610e+01
2.372539341731620155e+01 2.430785112362386613e+01 2.490625302133968688e+01
2.315912194519535205e+01 2.372539341731620155e+01 2.430785112362386613e+01
2.260921123709455216e+01 2.315912194519535205e+01 2.372539341731620155e+01
2.207581029277103468e+01 2.260921123709455216e+01 2.315912194519535205e+01
2.155907376062269520e+01 2.207581029277103468e+01 2.260921123709455216e+01
2.105918552079344153e+01 2.155907376062269520e+01 2.207581029277103468e+01
2.057637727322467214e+01 2.105918552079344153e+01 2.155907376062269520e+01
2.011094417857385253e+01 2.057637727322467214e+01 2.105918552079344153e+01
1.966325913281671234e+01 2.011094417857385253e+01 2.057637727322467214e+01
1.923378688266954839e+01 1.966325913281671234e+01 2.011094417857385253e+01
1.882309890334092017e+01 1.923378688266954839e+01 1.966325913281671234e+01
1.843188975014815867e+01 1.882309890334092017e+01 1.923378688266954839e+01
1.806099544574092164e+01 1.843188975014815867e+01 1.882309890334092017e+01
1.771141435873837011e+01 1.806099544574092164e+01 1.843188975014815867e+01
1.738433095131356865e+01 1.771141435873837011e+01 1.806099544574092164e+01
1.708114270669733514e+01 1.738433095131356865e+01 1.771141435873837011e+01
1.680349047654982542e+01 1.708114270669733514e+01 1.738433095131356865e+01
1.655329239539977593e+01 1.680349047654982542e+01 1.708114270669733514e+01
1.633278137539894459e+01 1.655329239539977593e+01 1.680349047654982542e+01
1.614454599647766031e+01 1.633278137539894459e+01 1.655329239539977593e+01
1.599157431669720175e+01 1.614454599647766031e+01 1.633278137539894459e+01
1.587729971100432813e+01 1.599157431669720175e+01 1.614454599647766031e+01
1.580564726222207561e+01 1.587729971100432813e+01 1.599157431669720175e+01
1.578107842678629247e+01 1.580564726222207561e+01 1.587729971100432813e+01
1.580863062354201887e+01 1.578107842678629247e+01 1.580564726222207561e+01
1.589394698749982382e+01 1.580863062354201887e+01 1.578107842678629247e+01
1.604328973628143729e+01 1.589394698749982382e+01 1.580863062354201887e+01
1.626352837671097618e+01 1.604328973628143729e+01 1.589394698749982382e+01
1.656209133393822341e+01 1.626352837671097618e+01 1.604328973628143729e+01
1.694686659161553877e+01 1.656209133393822341e+01 1.626352837671097618e+01
1.742603379083094595e+01 1.694686659161553877e+01 1.656209133393822341e+01
1.800780734477103451e+01 1.742603379083094595e+01 1.694686659161553877e+01
1.870006816330526789e+01 1.800780734477103451e+01 1.742603379083094595e+01
1.950986159666028286e+01 1.870006816330526789e+01 1.800780734477103451e+01
2.044274269221929430e+01 1.950986159666028286e+01 1.870006816330526789e+01
2.150195874680443353e+01 2.044274269221929430e+01 1.950986159666028286e+01
2.268747564946210460e+01 2.150195874680443353e+01 2.044274269221929430e+01
2.399488073468238980e+01 2.268747564946210460e+01 2.150195874680443353e+01
2.541423194892907134e+01 2.399488073468238980e+01 2.268747564946210460e+01
2.692897000699068855e+01 2.541423194892907134e+01 2.399488073468238980e+01
2.851506195574391000e+01 2.692897000699068855e+01 2.541423194892907134e+01
3.014059079256157858e+01 2.851506195574391000e+01 2.692897000699068855e+01
3.176603000055432346e+01 3.014059079256157858e+01 2.851506195574391000e+01
3.334542304360312670e+01 3.176603000055432346e+01 3.014059079256157858e+01
3.482860575121352298e+01 3.334542304360312670e+01 3.176603000055432346e+01
3.616445400427738122e+01 3.482860575121352298e+01 3.334542304360312670e+01
3.730492181856145351e+01 3.616445400427738122e+01 3.482860575121352298e+01
3.820939763974947567e+01 3.730492181856145351e+01 3.616445400427738122e+01
3.884871921345524015e+01 3.820939763974947567e+01 3.730492181856145351e+01
3.920812867113885858e+01 3.884871921345524015e+01 3.820939763974947567e+01
3.928857402663642517e+01 3.920812867113885858e+01 3.884871921345524015e+01
3.910606719790099106e+01 3.928857402663642517e+01 3.920812867113885858e+01
3.868921608626242659e+01 3.910606719790099106e+01 3.928857402663642517e+01
3.807543345217397501e+01 3.868921608626242659e+01 3.910606719790099106e+01
3.730656494931989187e+01 3.807543345217397501e+01 3.868921608626242659e+01
3.642470662322039487e+01 3.730656494931989187e+01 3.807543345217397501e+01
3.546881539419098317e+01 3.642470662322039487e+01 3.730656494931989187e+01
3.447243763453101906e+01 3.546881539419098317e+01 3.642470662322039487e+01
3.346259471635598004e+01 3.447243763453101906e+01 3.546881539419098317e+01
3.245964983799397885e+01 3.346259471635598004e+01 3.447243763453101906e+01
3.147787051276622705e+01 3.245964983799397885e+01 3.346259471635598004e+01
3.052638644100469989e+01 3.147787051276622705e+01 3.245964983799397885e+01
2.961029049429552273e+01 3.052638644100469989e+01 3.147787051276622705e+01
2.873170531096593550e+01 2.961029049429552273e+01 3.052638644100469989e+01
2.789071251912837113e+01 2.873170531096593550e+01 2.961029049429552273e+01
2.708610123671396153e+01 2.789071251912837113e+01 2.873170531096593550e+01
2.631593287719327279e+01 2.708610123671396153e+01 2.789071251912837113e+01
2.557794224813324035e+01 2.631593287719327279e+01 2.708610123671396153e+01
2.486980487257382677e+01 2.557794224813324035e+01 2.631593287719327279e+01
2.418930203427708037e+01 2.486980487257382677e+01 2.557794224813324035e+01
2.353441202576329516e+01 2.418930203427708037e+01 2.486980487257382677e+01
2.290335109010088743e+01 2.353441202576329516e+01 2.418930203427708037e+01
2.229458219729065860e+01 2.290335109010088743e+01 2.353441202576329516e+01
2.170680493065031058e+01 2.229458219729065860e+01 2.290335109010088743e+01
2.113893573164506634e+01 2.170680493065031058e+01 2.229458219729065860e+01
2.059008462976028042e+01 2.113893573164506634e+01 2.170680493065031058e+01
2.005953228743226546e+01 2.059008462976028042e+01 2.113893573164506634e+01
1.954670957930516906e+01 2.005953228743226546e+01 2.059008462976028042e+01
1.905118084985426208e+01 1.954670957930516906e+01 2.005953228743226546e+01
1.857263131674252676e+01 1.905118084985426208e+01 1.954670957930516906e+01
1.811085869520965730e+01 1.857263131674252676e+01 1.905118084985426208e+01
1.766576892212374617e+01 1.811085869520965730e+01 1.857263131674252676e+01
1.723737579040983547e+01 1.766576892212374617e+01 1.811085869520965730e+01
1.682580431756984751e+01 1.723737579040983547e+01 1.766576892212374617e+01
1.643129773283419226e+01 1.682580431756984751e+01 1.723737579040983547e+01
1.605422805402394815e+01 1.643129773283419226e+01 1.682580431756984751e+01
1.569511032308917819e+01 1.605422805402394815e+01 1.643129773283419226e+01
1.535462066924900704e+01 1.569511032308917819e+01 1.605422805402394815e+01
1.503361846435301707e+01 1.535462066924900704e+01 1.569511032308917819e+01
1.473317292133467049e+01 1.503361846435301707e+01 1.535462066924900704e+01
1.445459455789315761e+01 1.473317292133467049e+01 1.503361846435301707e+01
1.419947199648030534e+01 1.445459455789315761e+01 1.473317292133467049e+01
1.396971458767120211e+01 1.419947199648030534e+01 1.445459455789315761e+01
1.376760131151866950e+01 1.396971458767120211e+01 1.419947199648030534e+01
1.359583630810005417e+01 1.376760131151866950e+01 1.396971458767120211e+01
1.345761118247286525e+01 1.359583630810005417e+01 1.376760131151866950e+01
1.335667387690999774e+01 1.345761118247286525e+01 1.359583630810005417e+01
1.329740334556128012e+01 1.335667387690999774e+01 1.345761118247286525e+01
1.328488842594590658e+01 1.329740334556128012e+01 1.335667387690999774e+01
1.332500807876601989e+01 1.328488842594590658e+01 1.329740334556128012e+01
1.342450844048539338e+01 1.332500807876601989e+01 1.328488842594590658e+01
1.359106975955268304e+01 1.342450844048539338e+01 1.332500807876601989e+01
1.383335311374494125e+01 1.359106975955268304e+01 1.342450844048539338e+01
1.416101269059005929e+01 1.383335311374494125e+01 1.359106975955268304e+01
1.458465426633078010e+01 1.416101269059005929e+01 1.383335311374494125e+01
1.511571437935790385e+01 1.458465426633078010e+01 1.416101269059005929e+01
1.576622784340175265e+01 1.511571437935790385e+01 1.458465426633078010e+01
1.654844438300290577e+01 1.576622784340175265e+01 1.511571437935790385e+01
1.747424964830060645e+01 1.654844438300290577e+01 1.576622784340175265e+01
1.855434395496500954e+01 1.747424964830060645e+01 1.654844438300290577e+01
1.979713726277111263e+01 1.855434395496500954e+01 1.747424964830060645e+01
2.120733591029824083e+01 1.979713726277111263e+01 1.855434395496500954e+01
2.278423121372322058e+01 2.120733591029824083e+01 1.979713726277111263e+01
2.451975787455611311e+01 2.278423121372322058e+01 2.120733591029824083e+01
2.639647447978451922e+01 2.451975787455611311e+01 2.278423121372322058e+01
2.838572621433130294e+01 2.639647447978451922e+01 2.451975787455611311e+01
3.044636685783175167e+01 2.838572621433130294e+01 2.639647447978451922e+01
3.252451259793455307e+01 3.044636685783175167e+01 2.838572621433130294e+01
3.455482616742431645e+01 3.252451259793455307e+01 3.044636685783175167e+01
3.646372854959676602e+01 3.455482616742431645e+01 3.252451259793455307e+01
3.817466051206702815e+01 3.646372854959676602e+01 3.455482616742431645e+01
3.961506602398241483e+01 3.817466051206702815e+01 3.646372854959676602e+01
4.072422205375663395e+01 3.961506602398241483e+01 3.817466051206702815e+01
4.146056177983697211e+01 4.072422205375663395e+01 3.961506602398241483e+01
4.180694687775659446e+01 4.146056177983697211e+01 4.072422205375663395e+01
4.177260662470479247e+01 4.180694687775659446e+01 4.146056177983697211e+01
4.139118237087704699e+01 4.177260662470479247e+01 4.180694687775659446e+01
4.071528613993694989e+01 4.139118237087704699e+01 4.177260662470479247e+01
3.980884746401259378e+01 4.071528613993694989e+01 4.139118237087704699e+01
3.873895697301269792e+01 3.980884746401259378e+01 4.071528613993694989e+01
3.756879145713171653e+01 3.873895697301269792e+01 3.980884746401259378e+01
3.635264645558478946e+01 3.756879145713171653e+01 3.873895697301269792e+01
3.513338789684404162e+01 3.635264645558478946e+01 3.756879145713171653e+01
3.394203633659385844e+01 3.513338789684404162e+01 3.635264645558478946e+01
3.279886360509706122e+01 3.394203633659385844e+01 3.513338789684404162e+01
3.171531528403406952e+01 3.279886360509706122e+01 3.394203633659385844e+01
3.069618630287672190e+01 3.171531528403406952e+01 3.279886360509706122e+01
2.974166478450463913e+01 3.069618630287672190e+01 3.171531528403406952e+01
2.884904176190708824e+01 2.974166478450463913e+01 3.069618630287672190e+01
2.801402208771921920e+01 2.884904176190708824e+01 2.974166478450463913e+01
2.723165685366055655e+01 2.801402208771921920e+01 2.884904176190708824e+01
2.649695899554683365e+01 2.723165685366055655e+01 2.801402208771921920e+01
2.580527573689916565e+01 2.649695899554683365e+01 2.723165685366055655e+01
2.515248701651862717e+01 2.580527573689916565e+01 2.649695899554683365e+01
2.453508726990541433e+01 2.515248701651862717e+01 2.580527573689916565e+01
2.395019446094063653e+01 2.453508726990541433e+01 2.515248701651862717e+01
2.339551792971969846e+01 2.395019446094063653e+01 2.453508726990541433e+01
2.286930654970642607e+01 2.339551792971969846e+01 2.395019446094063653e+01
2.237029103966141363e+01 2.286930654970642607e+01 2.339551792971969846e+01
2.189762877968213672e+01 2.237029103966141363e+01 2.286930654970642607e+01
2.145085571252442236e+01 2.189762877968213672e+01 2.237029103966141363e+01
2.102984744364192338e+01 2.145085571252442236e+01 2.189762877968213672e+01
2.063479011653875617e+01 2.102984744364192338e+01 2.145085571252442236e+01
2.026616073969077902e+01 2.063479011653875617e+01 2.102984744364192338e+01
1.992471615452066658e+01 2.026616073969077902e+01 2.063479011653875617e+01
1.961148959752584275e+01 1.992471615452066658e+01 2.026616073969077902e+01
1.932779370683661924e+01 1.961148959752584275e+01 1.992471615452066658e+01
1.907522877149662222e+01 1.932779370683661924e+01 1.961148959752584275e+01
1.885569496178471383e+01 1.907522877149662222e+01 1.932779370683661924e+01
1.867140716808907541e+01 1.885569496178471383e+01 1.907522877149662222e+01
1.852491088152442700e+01 1.867140716808907541e+01 1.885569496178471383e+01
1.841909724529751458e+01 1.852491088152442700e+01 1.867140716808907541e+01
1.835721496974371547e+01 1.841909724529751458e+01 1.852491088152442700e+01
1.834287621819082403e+01 1.835721496974371547e+01 1.841909724529751458e+01
1.838005282387462458e+01 1.834287621819082403e+01 1.835721496974371547e+01
1.847305828950596762e+01 1.838005282387462458e+01 1.834287621819082403e+01
1.862650996899571609e+01 1.847305828950596762e+01 1.838005282387462458e+01
1.884526468387020515e+01 1.862650996899571609e+01 1.847305828950596762e+01
1.913431987990504979e+01 1.884526468387020515e+01 1.862650996899571609e+01
1.949867144368884553e+01 1.913431987990504979e+01 1.884526468387020515e+01
1.994311872478224146e+01 1.949867144368884553e+01 1.913431987990504979e+01
2.047200750908393019e+01 1.994311872478224146e+01 1.949867144368884553e+01
2.108890315115788283e+01 2.047200750908393019e+01 1.994311872478224146e+01
2.179618940585957176e+01 2.108890315115788283e+01 2.047200750908393019e+01
2.259459438616196536e+01 2.179618940585957176e+01 2.108890315115788283e+01
2.348265416580256471e+01 2.259459438616196536e+01 2.179618940585957176e+01
2.445613726498536877e+01 2.348265416580256471e+01 2.259459438616196536e+01
2.550746949808810982e+01 2.445613726498536877e+01 2.348265416580256471e+01
2.662521739291425149e+01 2.550746949808810982e+01 2.445613726498536877e+01
2.779370723274562849e+01 2.662521739291425149e+01 2.550746949808810982e+01
2.899287169595063673e+01 2.779370723274562849e+01 2.662521739291425149e+01
3.019842145184718518e+01 2.899287169595063673e+01 2.779370723274562849e+01
3.138242842238568642e+01 3.019842145184718518e+01 2.899287169595063673e+01
3.251437499361596650e+01 3.138242842238568642e+01 3.019842145184718518e+01
3.356266676713468655e+01 3.251437499361596650e+01 3.138242842238568642e+01
3.449652909122654876e+01 3.356266676713468655e+01 3.251437499361596650e+01
3.528812136263916699e+01 3.449652909122654876e+01 3.356266676713468655e+01
3.591462752042848905e+01 3.528812136263916699e+01 3.449652909122654876e+01
3.636003970547671571e+01 3.591462752042848905e+01 3.528812136263916699e+01
3.661636456482427349e+01 3.636003970547671571e+01 3.591462752042848905e+01
3.668405560075880345e+01 3.661636456482427349e+01 3.636003970547671571e+01
3.657159936988044535e+01 3.668405560075880345e+01 3.661636456482427349e+01
3.629432955349945900e+01 3.657159936988044535e+01 3.668405560075880345e+01
3.587267308958550416e+01 3.629432955349945900e+01 3.657159936988044535e+01
3.533011308824613650e+01 3.587267308958550416e+01 3.629432955349945900e+01
3.469116700670394238e+01 3.533011308824613650e+01 3.587267308958550416e+01
3.397962991346165751e+01 3.469116700670394238e+01 3.533011308824613650e+01
3.321724349760920347e+01 3.397962991346165751e+01 3.469116700670394238e+01
3.242285089836614276e+01 3.321724349760920347e+01 3.397962991346165751e+01
3.161201087830250245e+01 3.242285089836614276e+01 3.321724349760920347e+01
3.079698720332710238e+01 3.161201087830250245e+01 3.242285089836614276e+01
2.998700339968564776e+01 3.079698720332710238e+01 3.161201087830250245e+01
2.918865372289771543e+01 2.998700339968564776e+01 3.079698720332710238e+01
2.840637861360135830e+01 2.918865372289771543e+01 2.998700339968564776e+01
2.764293761615691025e+01 2.840637861360135830e+01 2.918865372289771543e+01
2.689983755878937544e+01 2.764293761615691025e+01 2.840637861360135830e+01
2.617769460442574925e+01 2.689983755878937544e+01 2.764293761615691025e+01
2.547652400500808767e+01 2.617769460442574925e+01 2.689983755878937544e+01
2.479596115388577005e+01 2.547652400500808767e+01 2.617769460442574925e+01
2.413542282160638308e+01 2.479596115388577005e+01 2.547652400500808767e+01
2.349421953058017465e+01 2.413542282160638308e+01 2.479596115388577005e+01
2.287163003285709806e+01 2.349421953058017465e+01 2.413542282160638308e+01
2.226694771832490005e+01 2.287163003285709806e+01 2.349421953058017465e+01
2.167950714275738733e+01 2.226694771832490005e+01 2.287163003285709806e+01
2.110869713515643298e+01 2.167950714275738733e+01 2.226694771832490005e+01
2.055396535133543168e+01 2.110869713515643298e+01 2.167950714275738733e+01
2.001481779206825351e+01 2.055396535133543168e+01 2.110869713515643298e+01
1.949081572848945143e+01 2.001481779206825351e+01 2.055396535133543168e+01
1.898157166030370391e+01 1.949081572848945143e+01 2.001481779206825351e+01
1.848674533835845679e+01 1.898157166030370391e+01 1.949081572848945143e+01
1.800604047005818131e+01 1.848674533835845679e+01 1.898157166030370391e+01
1.753920245294774460e+01 1.800604047005818131e+01 1.848674533835845679e+01
1.708601731271111746e+01 1.753920245294774460e+01 1.800604047005818131e+01
1.664631192756366929e+01 1.708601731271111746e+01 1.753920245294774460e+01
1.621995557892560669e+01 1.664631192756366929e+01 1.708601731271111746e+01
1.580686286162692156e+01 1.621995557892560669e+01 1.664631192756366929e+01
1.540699800390257046e+01 1.580686286162692156e+01 1.621995557892560669e+01
1.502038068016093320e+01 1.540699800390257046e+01 1.580686286162692156e+01
1.464709344294991666e+01 1.502038068016093320e+01 1.540699800390257046e+01
1.428729095182927722e+01 1.464709344294991666e+01 1.502038068016093320e+01
1.394121123457713018e+01 1.428729095182927722e+01 1.464709344294991666e+01
1.360918927984207905e+01 1.394121123457713018e+01 1.428729095182927722e+01
1.329167333002995832e+01 1.360918927984207905e+01 1.394121123457713018e+01
1.298924431903362198e+01 1.329167333002995832e+01 1.360918927984207905e+01
1.270263898126407831e+01 1.298924431903362198e+01 1.329167333002995832e+01
1.243277724552518393e+01 1.270263898126407831e+01 1.298924431903362198e+01
1.218079461757700344e+01 1.243277724552518393e+01 1.270263898126407831e+01
1.194808034480276149e+01 1.218079461757700344e+01 1.243277724552518393e+01
1.173632223834964350e+01 1.194808034480276149e+01 1.218079461757700344e+01
1.154755909126041580e+01 1.173632223834964350e+01 1.194808034480276149e+01
1.138424165802965327e+01 1.154755909126041580e+01 1.173632223834964350e+01
1.124930312543964028e+01 1.138424165802965327e+01 1.154755909126041580e+01
1.114623986783631970e+01 1.124930312543964028e+01 1.138424165802965327e+01
1.107920298662788916e+01 1.114623986783631970e+01 1.124930312543964028e+01
1.105310060540806383e+01 1.107920298662788916e+01 1.114623986783631970e+01
1.107371002066509114e+01 1.105310060540806383e+01 1.107920298662788916e+01
1.114779744797393235e+01 1.107371002066509114e+01 1.105310060540806383e+01
1.128324106437549723e+01 1.114779744797393235e+01 1.107371002066509114e+01
1.148915008914293701e+01 1.128324106437549723e+01 1.114779744797393235e+01
1.177596847998348295e+01 1.148915008914293701e+01 1.128324106437549723e+01
1.215554613313743992e+01 1.177596847998348295e+01 1.148915008914293701e+01
1.264115296344836281e+01 1.215554613313743992e+01 1.177596847998348295e+01
1.324740171413873391e+01 1.264115296344836281e+01 1.215554613313743992e+01
1.399003389503761419e+01 1.324740171413873391e+01 1.264115296344836281e+01
1.488551051949934134e+01 1.399003389503761419e+01 1.324740171413873391e+01
1.595033692841074746e+01 1.488551051949934134e+01 1.399003389503761419e+01
1.720004212467310367e+01 1.595033692841074746e+01 1.488551051949934134e+01
1.864773307115909518e+01 1.720004212467310367e+01 1.595033692841074746e+01
2.030216147292511053e+01 1.864773307115909518e+01 1.720004212467310367e+01
2.216528559582958380e+01 2.030216147292511053e+01 1.864773307115909518e+01
2.422939507038126550e+01 2.216528559582958380e+01 2.030216147292511053e+01
2.647400252720306213e+01 2.422939507038126550e+01 2.216528559582958380e+01
2.886289286707175350e+01 2.647400252720306213e+01 2.422939507038126550e+01
3.134193886256155892e+01 2.886289286707175350e+01 2.647400252720306213e+01
3.383848734447542483e+01 3.134193886256155892e+01 2.886289286707175350e+01
3.626320033964931611e+01 3.383848734447542483e+01 3.134193886256155892e+01
3.851507897185798868e+01 3.626320033964931611e+01 3.383848734447542483e+01
4.048989912070942410e+01 3.851507897185798868e+01 3.626320033964931611e+01
4.209143464613256214e+01 4.048989912070942410e+01 3.851507897185798868e+01
4.324380202697481224e+01 4.209143464613256214e+01 4.048989912070942410e+01
4.390239835267446011e+01 4.324380202697481224e+01 4.209143464613256214e+01
4.406068824180075438e+01 4.390239835267446011e+01 4.324380202697481224e+01
4.375083953169777118e+01 4.406068824180075438e+01 4.390239835267446011e+01
4.303781246782722292e+01 4.375083953169777118e+01 4.406068824180075438e+01
4.200839084722489503e+01 4.303781246782722292e+01 4.375083953169777118e+01
4.075800440567247307e+01 4.200839084722489503e+01 4.303781246782722292e+01
3.937846872056721281e+01 4.075800440567247307e+01 4.200839084722489503e+01
3.794896639419482653e+01 3.937846872056721281e+01 4.075800440567247307e+01
3.653122265693439630e+01 3.794896639419482653e+01 3.937846872056721281e+01
3.516854265343966546e+01 3.653122265693439630e+01 3.794896639419482653e+01
3.388760431803537898e+01 3.516854265343966546e+01 3.653122265693439630e+01
3.270171235693365475e+01 3.388760431803537898e+01 3.516854265343966546e+01
3.161443738172222240e+01 3.270171235693365475e+01 3.388760431803537898e+01
3.062294557322174171e+01 3.161443738172222240e+01 3.270171235693365475e+01
2.972068644785005986e+01 3.062294557322174171e+01 3.161443738172222240e+01
2.889936529201193594e+01 2.972068644785005986e+01 3.062294557322174171e+01
2.815027298498490893e+01 2.889936529201193594e+01 2.972068644785005986e+01
2.746510558058437823e+01 2.815027298498490893e+01 2.889936529201193594e+01
2.683641282632372693e+01 2.746510558058437823e+01 2.815027298498490893e+01
2.625779594109048887e+01 2.683641282632372693e+01 2.746510558058437823e+01
2.572394780799798042e+01 2.625779594109048887e+01 2.683641282632372693e+01
2.523060240224089412e+01 2.572394780799798042e+01 2.625779594109048887e+01
2.477443850743983589e+01 2.523060240224089412e+01 2.572394780799798042e+01
2.435296636079915800e+01 2.477443850743983589e+01 2.523060240224089412e+01
2.396441424399332831e+01 2.435296636079915800e+01 2.477443850743983589e+01
2.360762420029199049e+01 2.396441424399332831e+01 2.435296636079915800e+01
2.328196100243960132e+01 2.360762420029199049e+01 2.396441424399332831e+01
2.298723537751995138e+01 2.328196100243960132e+01 2.360762420029199049e+01
2.272364067087696071e+01 2.298723537751995138e+01 2.328196100243960132e+01
2.249170113648647984e+01 2.272364067087696071e+01 2.298723537751995138e+01
2.229222955349770885e+01 2.249170113648647984e+01 2.272364067087696071e+01
2.212629167134306130e+01 2.229222955349770885e+01 2.249170113648647984e+01
2.199517493815564606e+01 2.212629167134306130e+01 2.229222955349770885e+01
2.190035898205437093e+01 2.199517493815564606e+01 2.212629167134306130e+01
2.184348534264906050e+01 2.190035898205437093e+01 2.199517493815564606e+01
2.182632396844158151e+01 2.184348534264906050e+01 2.190035898205437093e+01
2.185073400263435062e+01 2.182632396844158151e+01 2.184348534264906050e+01
2.191861638983456473e+01 2.185073400263435062e+01 2.182632396844158151e+01
2.203185587873553075e+01 2.191861638983456473e+01 2.185073400263435062e+01
2.219225011471640840e+01 2.203185587873553075e+01 2.191861638983456473e+01
2.240142376886958075e+01 2.219225011471640840e+01 2.203185587873553075e+01
2.266072610636992124e+01 2.240142376886958075e+01 2.219225011471640840e+01
2.297111113714684194e+01 2.266072610636992124e+01 2.240142376886958075e+01
2.333300059863247000e+01 2.297111113714684194e+01 2.266072610636992124e+01
2.374613156913503786e+01 2.333300059863247000e+01 2.297111113714684194e+01
2.420939255084088870e+01 2.374613156913503786e+01 2.333300059863247000e+01
2.472065439320381230e+01 2.420939255084088870e+01 2.374613156913503786e+01
2.527660536912880573e+01 2.472065439320381230e+01 2.420939255084088870e+01
2.587260287147292814e+01 2.527660536912880573e+01 2.472065439320381230e+01
2.650255722444327944e+01 2.587260287147292814e+01 2.527660536912880573e+01
2.715886550200503535e+01 2.650255722444327944e+01 2.587260287147292814e+01
2.783241436767986698e+01 2.715886550200503535e+01 2.650255722444327944e+01
2.851267006988087616e+01 2.783241436767986698e+01 2.715886550200503535e+01
2.918787015781170524e+01 2.851267006988087616e+01 2.783241436767986698e+01
2.984532476126709000e+01 2.918787015781170524e+01 2.851267006988087616e+01
3.047182538169801802e+01 2.984532476126709000e+01 2.918787015781170524e+01
3.105414669812071438e+01 3.047182538169801802e+01 2.984532476126709000e+01
3.157961329127940076e+01 3.105414669812071438e+01 3.047182538169801802e+01
3.203669053160736269e+01 3.157961329127940076e+01 3.105414669812071438e+01
3.241554967410277754e+01 3.203669053160736269e+01 3.157961329127940076e+01
3.270855386007679755e+01 3.241554967410277754e+01 3.203669053160736269e+01
3.291061588046425612e+01 3.270855386007679755e+01 3.241554967410277754e+01
3.301939048238349272e+01 3.291061588046425612e+01 3.270855386007679755e+01
3.303528229451506348e+01 3.301939048238349272e+01 3.291061588046425612e+01
3.296127216349653821e+01 3.303528229451506348e+01 3.301939048238349272e+01
3.280258597442031743e+01 3.296127216349653821e+01 3.303528229451506348e+01
3.256624704854722552e+01 3.280258597442031743e+01 3.296127216349653821e+01
3.226056314697497385e+01 3.256624704854722552e+01 3.280258597442031743e+01
3.189460080188891666e+01 3.226056314697497385e+01 3.256624704854722552e+01
3.147769380397713590e+01 3.189460080188891666e+01 3.226056314697497385e+01
3.101902129564496136e+01 3.147769380397713590e+01 3.189460080188891666e+01
3.052727688497977354e+01 3.101902129564496136e+01 3.147769380397713590e+01
3.001043628513595962e+01 3.052727688497977354e+01 3.101902129564496136e+01
2.947561932649067984e+01 3.001043628513595962e+01 3.052727688497977354e+01
2.892903396974221408e+01 2.947561932649067984e+01 3.001043628513595962e+01
2.837598542473378416e+01 2.892903396974221408e+01 2.947561932649067984e+01
2.782093220945933254e+01 2.837598542473378416e+01 2.892903396974221408e+01
2.726757213390652268e+01 2.782093220945933254e+01 2.837598542473378416e+01
2.671894382892345021e+01 2.726757213390652268e+01 2.782093220945933254e+01
2.617753272676713650e+01 2.671894382892345021e+01 2.726757213390652268e+01
2.564537370930747784e+01 2.617753272676713650e+01 2.671894382892345021e+01
2.512414557426579975e+01 2.564537370930747784e+01 2.617753272676713650e+01
2.461525483374494527e+01 2.512414557426579975e+01 2.564537370930747784e+01
2.411990810709544775e+01 2.461525483374494527e+01 2.512414557426579975e+01
2.363917355113075303e+01 2.411990810709544775e+01 2.461525483374494527e+01
2.317403248231737933e+01 2.363917355113075303e+01 2.411990810709544775e+01
2.272542269982318075e+01 2.317403248231737933e+01 2.363917355113075303e+01
2.229427512080708595e+01 2.272542269982318075e+01 2.317403248231737933e+01
2.188154527853894038e+01 2.229427512080708595e+01 2.272542269982318075e+01
2.148824107752153267e+01 2.188154527853894038e+01 2.229427512080708595e+01
2.111544799525557892e+01 2.148824107752153267e+01 2.188154527853894038e+01
2.076435269775198122e+01 2.111544799525557892e+01 2.148824107752153267e+01
2.043626581155245603e+01 2.076435269775198122e+01 2.111544799525557892e+01
2.013264437452827593e+01 2.043626581155245603e+01 2.076435269775198122e+01
1.985511426905313570e+01 2.013264437452827593e+01 2.043626581155245603e+01
1.960549271676095984e+01 1.985511426905313570e+01 2.013264437452827593e+01
1.938581067257058876e+01 1.960549271676095984e+01 1.985511426905313570e+01
1.919833468278169519e+01 1.938581067257058876e+01 1.960549271676095984e+01
1.904558745170692546e+01 1.919833468278169519e+01 1.938581067257058876e+01
1.893036597632725559e+01 1.904558745170692546e+01 1.919833468278169519e+01
1.885575564170689944e+01 1.893036597632725559e+01 1.904558745170692546e+01
1.882513810600211457e+01 1.885575564170689944e+01 1.893036597632725559e+01
1.884219013194997316e+01 1.882513810600211457e+01 1.885575564170689944e+01
1.891086973954759642e+01 1.884219013194997316e+01 1.882513810600211457e+01
1.903538517503878680e+01 1.891086973954759642e+01 1.884219013194997316e+01
1.922014125096470494e+01 1.903538517503878680e+01 1.891086973954759642e+01
1.946965668320621035e+01 1.922014125096470494e+01 1.903538517503878680e+01
1.978844525628167617e+01 1.946965668320621035e+01 1.922014125096470494e+01
2.018085317725046934e+01 1.978844525628167617e+01 1.946965668320621035e+01
2.065084510393733908e+01 2.018085317725046934e+01 1.978844525628167617e+01
2.120173242065196817e+01 2.065084510393733908e+01 2.018085317725046934e+01
2.183583983943081108e+01 2.120173242065196817e+01 2.065084510393733908e+01
2.255411084126314236e+01 2.183583983943081108e+01 2.120173242065196817e+01
2.335565933899458457e+01 2.255411084126314236e+01 2.183583983943081108e+01
2.423728459105971211e+01 2.335565933899458457e+01 2.255411084126314236e+01
2.519297881433736563e+01 2.423728459105971211e+01 2.335565933899458457e+01
2.621347149179344882e+01 2.519297881433736563e+01 2.423728459105971211e+01
2.728586946098727850e+01 2.621347149179344882e+01 2.519297881433736563e+01
2.839346473118523662e+01 2.728586946098727850e+01 2.621347149179344882e+01
2.951578862355982835e+01 2.839346473118523662e+01 2.728586946098727850e+01
3.062898645152682775e+01 2.951578862355982835e+01 2.839346473118523662e+01
3.170656692009536215e+01 3.062898645152682775e+01 2.951578862355982835e+01
3.272054190497003390e+01 3.170656692009536215e+01 3.062898645152682775e+01
3.364291631083924727e+01 3.272054190497003390e+01 3.170656692009536215e+01
3.444742095884684119e+01 3.364291631083924727e+01 3.272054190497003390e+01
3.511131665412550973e+01 3.444742095884684119e+01 3.364291631083924727e+01
3.561705172021962085e+01 3.511131665412550973e+01 3.444742095884684119e+01
3.595354510514788160e+01 3.561705172021962085e+01 3.511131665412550973e+01
3.611690299120274261e+01 3.595354510514788160e+01 3.561705172021962085e+01
3.611045705883154966e+01 3.611690299120274261e+01 3.595354510514788160e+01
3.594412165121907776e+01 3.611045705883154966e+01 3.611690299120274261e+01
3.563317915778089429e+01 3.594412165121907776e+01 3.611045705883154966e+01
3.519668998664033666e+01 3.563317915778089429e+01 3.594412165121907776e+01
3.465576517377778032e+01 3.519668998664033666e+01 3.563317915778089429e+01
3.403193000433416415e+01 3.465576517377778032e+01 3.519668998664033666e+01
3.334575516576651211e+01 3.403193000433416415e+01 3.465576517377778032e+01
3.261585716165758697e+01 3.334575516576651211e+01 3.403193000433416415e+01
3.185829340049464875e+01 3.261585716165758697e+01 3.334575516576651211e+01
3.108631613008860128e+01 3.185829340049464875e+01 3.261585716165758697e+01
3.031041147133659308e+01 3.108631613008860128e+01 3.185829340049464875e+01
2.953853539694984676e+01 3.031041147133659308e+01 3.108631613008860128e+01
2.877646241269562921e+01 2.953853539694984676e+01 3.031041147133659308e+01
2.802817768020499400e+01 2.877646241269562921e+01 2.953853539694984676e+01
2.729626264005831615e+01 2.802817768020499400e+01 2.877646241269562921e+01
2.658224298873314950e+01 2.729626264005831615e+01 2.802817768020499400e+01
2.588688340642255881e+01 2.658224298873314950e+01 2.729626264005831615e+01
2.521042475285139872e+01 2.588688340642255881e+01 2.658224298873314950e+01
2.455276671700737268e+01 2.521042475285139872e+01 2.588688340642255881e+01
2.391360287184825495e+01 2.455276671700737268e+01 2.521042475285139872e+01
2.329251666161860612e+01 2.391360287184825495e+01 2.455276671700737268e+01
2.268904688283026871e+01 2.329251666161860612e+01 2.391360287184825495e+01
2.210273038210166163e+01 2.268904688283026871e+01 2.329251666161860612e+01
2.153312846338437581e+01 2.210273038210166163e+01 2.268904688283026871e+01
2.097984218197649753e+01 2.153312846338437581e+01 2.210273038210166163e+01
2.044252048033671443e+01 2.097984218197649753e+01 2.153312846338437581e+01
1.992086407655212099e+01 2.044252048033671443e+01 2.097984218197649753e+01
1.941462717711822350e+01 1.992086407655212099e+01 2.044252048033671443e+01
1.892361844415773575e+01 1.941462717711822350e+01 1.992086407655212099e+01
1.844770217897917775e+01 1.892361844415773575e+01 1.941462717711822350e+01
1.798680035837565683e+01 1.844770217897917775e+01 1.892361844415773575e+01
1.754089594680763398e+01 1.798680035837565683e+01 1.844770217897917775e+01
1.711003777947869153e+01 1.754089594680763398e+01 1.798680035837565683e+01
1.669434724584278129e+01 1.711003777947869153e+01 1.754089594680763398e+01
1.629402698262895655e+01 1.669434724584278129e+01 1.711003777947869153e+01
1.590937179671880664e+01 1.629402698262895655e+01 1.669434724584278129e+01
1.554078207140502066e+01 1.590937179671880664e+01 1.629402698262895655e+01
1.518877995762521138e+01 1.554078207140502066e+01 1.590937179671880664e+01
1.485402870944106191e+01 1.518877995762521138e+01 1.554078207140502066e+01
1.453735558601387368e+01 1.485402870944106191e+01 1.518877995762521138e+01
1.423977880641960425e+01 1.453735558601387368e+01 1.485402870944106191e+01
1.396253910388666064e+01 1.423977880641960425e+01 1.453735558601387368e+01
1.370713647571095350e+01 1.396253910388666064e+01 1.423977880641960425e+01
1.347537275456343053e+01 1.370713647571095350e+01 1.396253910388666064e+01
1.326940062213386362e+01 1.347537275456343053e+01 1.370713647571095350e+01
1.309177962680425722e+01 1.326940062213386362e+01 1.347537275456343053e+01
1.294553962450168427e+01 1.309177962680425722e+01 1.326940062213386362e+01
1.283425179573764829e+01 1.294553962450168427e+01 1.309177962680425722e+01
1.276210694677045687e+01 1.283425179573764829e+01 1.294553962450168427e+01
1.273400010444794006e+01 1.276210694677045687e+01 1.283425179573764829e+01
1.275561936501097549e+01 1.273400010444794006e+01 1.276210694677045687e+01
1.283353543271898012e+01 1.275561936501097549e+01 1.273400010444794006e+01
1.297528613258596408e+01 1.283353543271898012e+01 1.275561936501097549e+01
1.318944722713074391e+01 1.297528613258596408e+01 1.283353543271898012e+01
1.348567692467912948e+01 1.318944722713074391e+01 1.297528613258596408e+01
1.387471637336087227e+01 1.348567692467912948e+01 1.318944722713074391e+01
1.436832210956424660e+01 1.387471637336087227e+01 1.348567692467912948e+01
1.497909897612430186e+01 1.436832210956424660e+01 1.387471637336087227e+01
1.572019389479613949e+01 1.497909897612430186e+01 1.436832210956424660e+01
1.660480310321161923e+01 1.572019389479613949e+01 1.497909897612430186e+01
1.764543997495880490e+01 1.660480310321161923e+01 1.572019389479613949e+01
1.885291050254011935e+01 1.764543997495880490e+01 1.660480310321161923e+01
2.023495363869932007e+01 1.885291050254011935e+01 1.764543997495880490e+01
2.179453020470590019e+01 2.023495363869932007e+01 1.885291050254011935e+01
2.352779412077902066e+01 2.179453020470590019e+01 2.023495363869932007e+01
2.542185948704877063e+01 2.352779412077902066e+01 2.179453020470590019e+01
2.745258820991388049e+01 2.542185948704877063e+01 2.352779412077902066e+01
2.958275703455772998e+01 2.745258820991388049e+01 2.542185948704877063e+01
3.176109494234038166e+01 2.958275703455772998e+01 2.745258820991388049e+01
3.392276535538806570e+01 3.176109494234038166e+01 2.958275703455772998e+01
3.599183688570160911e+01 3.392276535538806570e+01 3.176109494234038166e+01
3.788607342813812551e+01 3.599183688570160911e+01 3.392276535538806570e+01
3.952394320885934320e+01 3.788607342813812551e+01 3.599183688570160911e+01
4.083313857580669293e+01 3.952394320885934320e+01 3.788607342813812551e+01
4.175926587310831906e+01 4.083313857580669293e+01 3.952394320885934320e+01
4.227295358475275577e+01 4.175926587310831906e+01 4.083313857580669293e+01
4.237368603035700687e+01 4.227295358475275577e+01 4.175926587310831906e+01
4.208930802165729546e+01 4.237368603035700687e+01 4.227295358475275577e+01
4.147121866840768689e+01 4.208930802165729546e+01 4.237368603035700687e+01
4.058639955805720234e+01 4.147121866840768689e+01 4.208930802165729546e+01
3.950816258941360104e+01 4.058639955805720234e+01 4.147121866840768689e+01
3.830759010279797394e+01 3.950816258941360104e+01 4.058639955805720234e+01
3.704711951255915636e+01 3.830759010279797394e+01 3.950816258941360104e+01
3.577689428097929891e+01 3.704711951255915636e+01 3.830759010279797394e+01
3.453372124549346012e+01 3.577689428097929891e+01 3.704711951255915636e+01
3.334197891061093344e+01 3.453372124549346012e+01 3.577689428097929891e+01
3.221566416144403888e+01 3.334197891061093344e+01 3.453372124549346012e+01
3.116085987715732486e+01 3.221566416144403888e+01 3.334197891061093344e+01
3.017812066591728737e+01 3.116085987715732486e+01 3.221566416144403888e+01
2.926449948694205361e+01 3.017812066591728737e+01 3.116085987715732486e+01
2.841511493070505878e+01 2.926449948694205361e+01 3.017812066591728737e+01
2.762427126293617263e+01 2.841511493070505878e+01 2.926449948694205361e+01
2.688619978934506705e+01 2.762427126293617263e+01 2.841511493070505878e+01
2.619550810731678681e+01 2.688619978934506705e+01 2.762427126293617263e+01
2.554741994321222265e+01 2.619550810731678681e+01 2.688619978934506705e+01
2.493787458520306544e+01 2.554741994321222265e+01 2.619550810731678681e+01
2.436353874503855010e+01 2.493787458520306544e+01 2.554741994321222265e+01
2.382176876309909730e+01 2.436353874503855010e+01 2.493787458520306544e+01
2.331054888152702986e+01 2.382176876309909730e+01 2.436353874503855010e+01
2.282842208117806138e+01 2.331054888152702986e+01 2.382176876309909730e+01
2.237442337086187294e+01 2.282842208117806138e+01 2.331054888152702986e+01
2.194802090372586889e+01 2.237442337086187294e+01 2.282842208117806138e+01
2.154906734662971246e+01 2.194802090372586889e+01 2.237442337086187294e+01
2.117776209111784169e+01 2.154906734662971246e+01 2.194802090372586889e+01
2.083462381213359293e+01 2.117776209111784169e+01 2.154906734662971246e+01
2.052047228543477075e+01 2.083462381213359293e+01 2.117776209111784169e+01
2.023641807307773277e+01 2.052047228543477075e+01 2.083462381213359293e+01
1.998385854140910212e+01 2.023641807307773277e+01 2.052047228543477075e+01
1.976447859247104688e+01 1.998385854140910212e+01 2.023641807307773277e+01
1.958025440184898969e+01 1.976447859247104688e+01 1.998385854140910212e+01
1.943345831848573724e+01 1.958025440184898969e+01 1.976447859247104688e+01
1.932666286374193021e+01 1.943345831848573724e+01 1.958025440184898969e+01
1.926274144728442650e+01 1.932666286374193021e+01 1.943345831848573724e+01
1.924486298446440458e+01 1.926274144728442650e+01 1.932666286374193021e+01
1.927647705172050507e+01 1.924486298446440458e+01 1.926274144728442650e+01
1.936128556421313007e+01 1.927647705172050507e+01 1.924486298446440458e+01
1.950319623310353379e+01 1.936128556421313007e+01 1.927647705172050507e+01
1.970625231551984058e+01 1.950319623310353379e+01 1.936128556421313007e+01
1.997453250328508290e+01 1.970625231551984058e+01 1.950319623310353379e+01
2.031201435280999945e+01 1.997453250328508290e+01 1.970625231551984058e+01
2.072239464787323371e+01 2.031201435280999945e+01 1.997453250328508290e+01
2.120886079236004207e+01 2.072239464787323371e+01 2.031201435280999945e+01
2.177380910802741454e+01 2.120886079236004207e+01 2.072239464787323371e+01
2.241850917522555164e+01 2.177380910802741454e+01 2.120886079236004207e+01
2.314271852185160228e+01 2.241850917522555164e+01 2.177380910802741454e+01
2.394425937268503191e+01 2.314271852185160228e+01 2.241850917522555164e+01
2.481857892111170472e+01 2.394425937268503191e+01 2.314271852185160228e+01
2.575832634655899156e+01 2.481857892111170472e+01 2.394425937268503191e+01
2.675299256763561573e+01 2.575832634655899156e+01 2.481857892111170472e+01
2.778867059228058523e+01 2.675299256763561573e+01 2.575832634655899156e+01
2.884800240835051000e+01 2.778867059228058523e+01 2.675299256763561573e+01
2.991037893174297224e+01 2.884800240835051000e+01 2.778867059228058523e+01
3.095244863750473741e+01 2.991037893174297224e+01 2.884800240835051000e+01
3.194896504450813524e+01 3.095244863750473741e+01 2.991037893174297224e+01
3.287396248376411023e+01 3.194896504450813524e+01 3.095244863750473741e+01
3.370219676989044189e+01 3.287396248376411023e+01 3.194896504450813524e+01
3.441073059740190843e+01 3.370219676989044189e+01 3.287396248376411023e+01
3.498049512521856030e+01 3.441073059740190843e+01 3.370219676989044189e+01
3.539763352827456089e+01 3.498049512521856030e+01 3.441073059740190843e+01
3.565444097932559231e+01 3.539763352827456089e+01 3.498049512521856030e+01
3.574976286209435017e+01 3.565444097932559231e+01 3.539763352827456089e+01
3.568879260665621445e+01 3.574976286209435017e+01 3.565444097932559231e+01
3.548230561282735351e+01 3.568879260665621445e+01 3.574976286209435017e+01
3.514545372297828152e+01 3.548230561282735351e+01 3.568879260665621445e+01
3.469630461216275563e+01 3.514545372297828152e+01 3.548230561282735351e+01
3.415432987071721982e+01 3.469630461216275563e+01 3.514545372297828152e+01
3.353902426869714759e+01 3.415432987071721982e+01 3.469630461216275563e+01
3.286878751449901870e+01 3.353902426869714759e+01 3.415432987071721982e+01
3.216013550503594587e+01 3.286878751449901870e+01 3.353902426869714759e+01
3.142724710221337858e+01 3.216013550503594587e+01 3.286878751449901870e+01
3.068180638063152799e+01 3.142724710221337858e+01 3.216013550503594587e+01
2.993307381004552425e+01 3.068180638063152799e+01 3.142724710221337858e+01
2.918811178013832119e+01 2.993307381004552425e+01 3.068180638063152799e+01
2.845209548418355183e+01 2.918811178013832119e+01 2.993307381004552425e+01
2.772865360639536547e+01 2.845209548418355183e+01 2.918811178013832119e+01
2.702019936759159080e+01 2.772865360639536547e+01 2.845209548418355183e+01
2.632822769795488682e+01 2.702019936759159080e+01 2.772865360639536547e+01
2.565356669583727367e+01 2.632822769795488682e+01 2.702019936759159080e+01
2.499658047673728944e+01 2.565356669583727367e+01 2.632822769795488682e+01
2.435732622846897399e+01 2.499658047673728944e+01 2.565356669583727367e+01
2.373567138733656634e+01 2.435732622846897399e+01 2.499658047673728944e+01
2.313137806505018546e+01 2.373567138733656634e+01 2.435732622846897399e+01
2.254416185325558075e+01 2.313137806505018546e+01 2.373567138733656634e+01
2.197373144022244063e+01 2.254416185325558075e+01 2.313137806505018546e+01
2.141981446972353353e+01 2.197373144022244063e+01 2.254416185325558075e+01
2.088217400002195134e+01 2.141981446972353353e+01 2.197373144022244063e+01
2.036061892301305321e+01 2.088217400002195134e+01 2.141981446972353353e+01
1.985501084939575733e+01 2.036061892301305321e+01 2.088217400002195134e+01
1.936526927791245711e+01 1.985501084939575733e+01 2.036061892301305321e+01
1.889137634034156576e+01 1.936526927791245711e+01 1.985501084939575733e+01
1.843338203013934873e+01 1.889137634034156576e+01 1.936526927791245711e+01
1.799141055709909764e+01 1.843338203013934873e+01 1.889137634034156576e+01
1.756566829853596090e+01 1.799141055709909764e+01 1.843338203013934873e+01
1.715645371710825984e+01 1.756566829853596090e+01 1.799141055709909764e+01
1.676416956769830335e+01 1.715645371710825984e+01 1.756566829853596090e+01
1.638933770559177816e+01 1.676416956769830335e+01 1.715645371710825984e+01
1.603261682339100247e+01 1.638933770559177816e+01 1.676416956769830335e+01
1.569482347486657048e+01 1.603261682339100247e+01 1.638933770559177816e+01
1.537695678188409509e+01 1.569482347486657048e+01 1.603261682339100247e+01
1.508022725761051497e+01 1.537695678188409509e+01 1.569482347486657048e+01
1.480609020665949593e+01 1.508022725761051497e+01 1.537695678188409509e+01
1.455628416998143670e+01 1.480609020665949593e+01 1.508022725761051497e+01
1.433287485508464876e+01 1.455628416998143670e+01 1.480609020665949593e+01
1.413830491151131596e+01 1.433287485508464876e+01 1.455628416998143670e+01
1.397544975129719447e+01 1.413830491151131596e+01 1.433287485508464876e+01
1.384767933897620829e+01 1.397544975129719447e+01 1.413830491151131596e+01
1.375892543807472279e+01 1.384767933897620829e+01 1.397544975129719447e+01
1.371375313860862200e+01 1.375892543807472279e+01 1.384767933897620829e+01
1.371743452294845689e+01 1.371375313860862200e+01 1.375892543807472279e+01
1.377602095648512481e+01 1.371743452294845689e+01 1.371375313860862200e+01
1.389640859738846501e+01 1.377602095648512481e+01 1.371743452294845689e+01
1.408638917631520826e+01 1.389640859738846501e+01 1.377602095648512481e+01
1.435467477384369239e+01 1.408638917631520826e+01 1.389640859738846501e+01
1.471088112294114580e+01 1.435467477384369239e+01 1.408638917631520826e+01
1.516544887000720010e+01 1.471088112294114580e+01 1.435467477384369239e+01
1.572947639053758806e+01 1.516544887000720010e+01 1.471088112294114580e+01
1.641443161563023168e+01 1.572947639053758806e+01 1.516544887000720010e+01
1.723170479281558087e+01 1.641443161563023168e+01 1.572947639053758806e+01
1.819196077706310177e+01 1.723170479281558087e+01 1.641443161563023168e+01
1.930425084457300855e+01 1.819196077706310177e+01 1.723170479281558087e+01
2.057485374514624610e+01 1.930425084457300855e+01 1.819196077706310177e+01
2.200583837138675847e+01 2.057485374514624610e+01 1.930425084457300855e+01
2.359338107914715010e+01 2.200583837138675847e+01 2.057485374514624610e+01
2.532593342156201643e+01 2.359338107914715010e+01 2.200583837138675847e+01
2.718242135833149220e+01 2.532593342156201643e+01 2.359338107914715010e+01
2.913075794998397328e+01 2.718242135833149220e+01 2.532593342156201643e+01
3.112704939536692095e+01 2.913075794998397328e+01 2.718242135833149220e+01
3.311593546617148576e+01 3.112704939536692095e+01 2.913075794998397328e+01
3.503248357230182819e+01 3.311593546617148576e+01 3.112704939536692095e+01
3.680590296626930069e+01 3.503248357230182819e+01 3.311593546617148576e+01
3.836503543578606923e+01 3.680590296626930069e+01 3.503248357230182819e+01
3.964513631074369471e+01 3.836503543578606923e+01 3.680590296626930069e+01
4.059498426093082202e+01 3.964513631074369471e+01 3.836503543578606923e+01
4.118301694184160056e+01 4.059498426093082202e+01 3.964513631074369471e+01
4.140116148102086413e+01 4.118301694184160056e+01 4.059498426093082202e+01
4.126541384373852850e+01 4.140116148102086413e+01 4.118301694184160056e+01
4.081295650537750674e+01 4.126541384373852850e+01 4.140116148102086413e+01
4.009645511036107735e+01 4.081295650537750674e+01 4.126541384373852850e+01
3.917683050699568525e+01 4.009645511036107735e+01 4.081295650537750674e+01
3.811602931081559831e+01 3.917683050699568525e+01 4.009645511036107735e+01
3.697107529034670392e+01 3.811602931081559831e+01 3.917683050699568525e+01
3.579013302264594643e+01 3.697107529034670392e+01 3.811602931081559831e+01
3.461070289565431324e+01 3.579013302264594643e+01 3.697107529034670392e+01
3.345960033327816774e+01 3.461070289565431324e+01 3.579013302264594643e+01
3.235414300399159515e+01 3.345960033327816774e+01 3.461070289565431324e+01
3.130395584473039605e+01 3.235414300399159515e+01 3.345960033327816774e+01
3.031292294190384951e+01 3.130395584473039605e+01 3.235414300399159515e+01
2.938098091299963954e+01 3.031292294190384951e+01 3.130395584473039605e+01
2.850560047316204759e+01 2.938098091299963954e+01 3.031292294190384951e+01
2.768291403316134591e+01 2.850560047316204759e+01 2.938098091299963954e+01
2.690851411916699121e+01 2.768291403316134591e+01 2.850560047316204759e+01
2.617797893507533047e+01 2.690851411916699121e+01 2.768291403316134591e+01
2.548718950601442401e+01 2.617797893507533047e+01 2.690851411916699121e+01
2.483249800540723484e+01 2.548718950601442401e+01 2.617797893507533047e+01
2.421079643833541084e+01 2.483249800540723484e+01 2.548718950601442401e+01
2.361952324858670593e+01 2.421079643833541084e+01 2.483249800540723484e+01
2.305663488045074772e+01 2.361952324858670593e+01 2.421079643833541084e+01
2.252056073324429519e+01 2.305663488045074772e+01 2.361952324858670593e+01
2.201015341618887078e+01 2.252056073324429519e+01 2.305663488045074772e+01
2.152464150980792468e+01 2.201015341618887078e+01 2.252056073324429519e+01
2.106358881172192454e+01 2.152464150980792468e+01 2.201015341618887078e+01
2.062686193005859181e+01 2.106358881172192454e+01 2.152464150980792468e+01
2.021460677424254015e+01 2.062686193005859181e+01 2.106358881172192454e+01
1.982723373027480207e+01 2.021460677424254015e+01 2.062686193005859181e+01
1.946541090498090298e+01 1.982723373027480207e+01 2.021460677424254015e+01
1.913006464064473633e+01 1.946541090498090298e+01 1.982723373027480207e+01
1.882238643680796031e+01 1.913006464064473633e+01 1.946541090498090298e+01
1.854384539759738360e+01 1.882238643680796031e+01 1.913006464064473633e+01
1.829620529866794243e+01 1.854384539759738360e+01 1.882238643680796031e+01
1.808154529868862781e+01 1.829620529866794243e+01 1.854384539759738360e+01
1.790228317485300735e+01 1.808154529868862781e+01 1.829620529866794243e+01
1.776119971247758400e+01 1.790228317485300735e+01 1.808154529868862781e+01
1.766146249888719666e+01 1.776119971247758400e+01 1.790228317485300735e+01
1.760664683518135121e+01 1.766146249888719666e+01 1.776119971247758400e+01
1.760075076065792743e+01 1.760664683518135121e+01 1.766146249888719666e+01
1.764820026178880141e+01 1.760075076065792743e+01 1.760664683518135121e+01
1.775383959811590984e+01 1.764820026178880141e+01 1.760075076065792743e+01
1.792290032745424355e+01 1.775383959811590984e+01 1.764820026178880141e+01
1.816094109180411209e+01 1.792290032745424355e+01 1.775383959811590984e+01
1.847374862673299134e+01 1.816094109180411209e+01 1.792290032745424355e+01
1.886718895529517681e+01 1.847374862673299134e+01 1.816094109180411209e+01
1.934699661205210930e+01 1.886718895529517681e+01 1.847374862673299134e+01
1.991848945312758090e+01 1.934699661205210930e+01 1.886718895529517681e+01
2.058619776454194295e+01 1.991848945312758090e+01 1.934699661205210930e+01
2.135339979203016725e+01 2.058619776454194295e+01 1.991848945312758090e+01
2.222156243967814859e+01 2.135339979203016725e+01 2.058619776454194295e+01
2.318969670848464659e+01 2.222156243967814859e+01 2.135339979203016725e+01
2.425365323673796425e+01 2.318969670848464659e+01 2.222156243967814859e+01
2.540540420241387665e+01 2.425365323673796425e+01 2.318969670848464659e+01
2.663238279718100543e+01 2.540540420241387665e+01 2.425365323673796425e+01
2.791697757033480087e+01 2.663238279718100543e+01 2.540540420241387665e+01
2.923630085660610689e+01 2.791697757033480087e+01 2.663238279718100543e+01
3.056236045755975184e+01 2.923630085660610689e+01 2.791697757033480087e+01
3.186275236163308833e+01 3.056236045755975184e+01 2.923630085660610689e+01
3.310195086040899071e+01 3.186275236163308833e+01 3.056236045755975184e+01
3.424319664909865679e+01 3.310195086040899071e+01 3.186275236163308833e+01
3.525087792823299537e+01 3.424319664909865679e+01 3.310195086040899071e+01
3.609318087781111473e+01 3.525087792823299537e+01 3.424319664909865679e+01
3.674468276071546313e+01 3.609318087781111473e+01 3.525087792823299537e+01
3.718850772773600255e+01 3.674468276071546313e+01 3.609318087781111473e+01
3.741769059739254288e+01 3.718850772773600255e+01 3.674468276071546313e+01
3.743550635879553568e+01 3.741769059739254288e+01 3.718850772773600255e+01
3.725470344560447700e+01 3.743550635879553568e+01 3.741769059739254288e+01
3.689578158154024834e+01 3.725470344560447700e+01 3.743550635879553568e+01
3.638462386530746073e+01 3.689578158154024834e+01 3.725470344560447700e+01
3.574988198355786295e+01 3.638462386530746073e+01 3.689578158154024834e+01
3.502050530187768373e+01 3.574988198355786295e+01 3.638462386530746073e+01
3.422371398151579314e+01 3.502050530187768373e+01 3.574988198355786295e+01
3.338358098137228325e+01 3.422371398151579314e+01 3.502050530187768373e+01
3.252025097983095492e+01 3.338358098137228325e+01 3.422371398151579314e+01
3.164971860469058740e+01 3.252025097983095492e+01 3.338358098137228325e+01
3.078402855649725112e+01 3.164971860469058740e+01 3.252025097983095492e+01
2.993174416484957234e+01 3.078402855649725112e+01 3.164971860469058740e+01
2.909854641137852482e+01 2.993174416484957234e+01 3.078402855649725112e+01
2.828785751263287196e+01 2.909854641137852482e+01 2.993174416484957234e+01
2.750141919218611974e+01 2.828785751263287196e+01 2.909854641137852482e+01
2.673978772471557974e+01 2.750141919218611974e+01 2.828785751263287196e+01
2.600273204303724128e+01 2.673978772471557974e+01 2.750141919218611974e+01
2.528953715488157528e+01 2.600273204303724128e+01 2.673978772471557974e+01
2.459922405003016266e+01 2.528953715488157528e+01 2.600273204303724128e+01
2.393070105081521604e+01 2.459922405003016266e+01 2.528953715488157528e+01
2.328286198689291453e+01 2.393070105081521604e+01 2.459922405003016266e+01
2.265464512262313335e+01 2.328286198689291453e+01 2.393070105081521604e+01
2.204506446940587594e+01 2.265464512262313335e+01 2.328286198689291453e+01
2.145322263304658605e+01 2.204506446940587594e+01 2.265464512262313335e+01
2.087831204520734474e+01 2.145322263304658605e+01 2.204506446940587594e+01
2.031960947797711370e+01 2.087831204520734474e+01 2.145322263304658605e+01
1.977646718860433239e+01 2.031960947797711370e+01 2.087831204520734474e+01
1.924830286633104848e+01 1.977646718860433239e+01 2.031960947797711370e+01
1.873458970181108185e+01 1.924830286633104848e+01 1.977646718860433239e+01
1.823484730847563284e+01 1.873458970181108185e+01 1.924830286633104848e+01
1.774863383324571942e+01 1.823484730847563284e+01 1.873458970181108185e+01
1.727553934797256474e+01 1.774863383324571942e+01 1.823484730847563284e+01
1.681518046968481528e+01 1.727553934797256474e+01 1.774863383324571942e+01
1.636719608376009916e+01 1.681518046968481528e+01 1.727553934797256474e+01
1.593124401483020058e+01 1.636719608376009916e+01 1.681518046968481528e+01
1.550699848801876435e+01 1.593124401483020058e+01 1.636719608376009916e+01
1.509414823600334188e+01 1.550699848801876435e+01 1.593124401483020058e+01
1.469239512754881538e+01 1.509414823600334188e+01 1.550699848801876435e+01
1.430145321572299366e+01 1.469239512754881538e+01 1.509414823600334188e+01
1.392104812619345644e+01 1.430145321572299366e+01 1.469239512754881538e+01
1.355091672641378864e+01 1.392104812619345644e+01 1.430145321572299366e+01
1.319080703461466086e+01 1.355091672641378864e+01 1.392104812619345644e+01
1.284047834333251004e+01 1.319080703461466086e+01 1.355091672641378864e+01
1.249970154605051853e+01 1.284047834333251004e+01 1.319080703461466086e+01
1.216825966786329793e+01 1.249970154605051853e+01 1.284047834333251004e+01
1.184594861244706898e+01 1.216825966786329793e+01 1.249970154605051853e+01
1.153257814858238461e+01 1.184594861244706898e+01 1.216825966786329793e+01
1.122797317060166655e+01 1.153257814858238461e+01 1.184594861244706898e+01
1.093197527898637489e+01 1.122797317060166655e+01 1.153257814858238461e+01
1.064444474049859579e+01 1.093197527898637489e+01 1.122797317060166655e+01
1.036526290230834846e+01 1.064444474049859579e+01 1.093197527898637489e+01
1.009433515223073918e+01 1.036526290230834846e+01 1.064444474049859579e+01
9.831594538150078222e+00 1.009433515223073918e+01 1.036526290230834846e+01
9.577006184815187950e+00 9.831594538150078222e+00 1.009433515223073918e+01
9.330572676402093535e+00 9.577006184815187950e+00 9.831594538150078222e+00
9.092340609671433427e+00 9.330572676402093535e+00 9.577006184815187950e+00
8.862408566492295137e+00 9.092340609671433427e+00 9.330572676402093535e+00
8.640936807456991886e+00 8.862408566492295137e+00 9.092340609671433427e+00
8.428159051983223904e+00 8.640936807456991886e+00 8.862408566492295137e+00
8.224396786615351118e+00 8.428159051983223904e+00 8.640936807456991886e+00
8.030076634305567396e+00 8.224396786615351118e+00 8.428159051983223904e+00
7.845751425502504262e+00 8.030076634305567396e+00 8.224396786615351118e+00
7.672125739093298868e+00 7.845751425502504262e+00 8.030076634305567396e+00
7.510086829543529241e+00 7.672125739093298868e+00 7.845751425502504262e+00
7.360742027149651534e+00 7.510086829543529241e+00 7.672125739093298868e+00
7.225463890942023681e+00 7.360742027149651534e+00 7.510086829543529241e+00
7.105944605732425146e+00 7.225463890942023681e+00 7.360742027149651534e+00
7.004261339187013213e+00 7.105944605732425146e+00 7.225463890942023681e+00
6.922954498007792168e+00 7.004261339187013213e+00 7.105944605732425146e+00
6.865121020228892590e+00 6.922954498007792168e+00 7.004261339187013213e+00
6.834524973210259979e+00 6.865121020228892590e+00 6.922954498007792168e+00
6.835727730216285991e+00 6.834524973210259979e+00 6.865121020228892590e+00
6.874239773647716767e+00 6.835727730216285991e+00 6.834524973210259979e+00
6.956695571118622468e+00 6.874239773647716767e+00 6.835727730216285991e+00
7.091051772592359193e+00 6.956695571118622468e+00 6.874239773647716767e+00
7.286806868360707234e+00 7.091051772592359193e+00 6.956695571118622468e+00
7.555236989826936700e+00 7.286806868360707234e+00 7.091051772592359193e+00
7.909637134968978245e+00 7.555236989826936700e+00 7.286806868360707234e+00
8.365548991641446719e+00 7.909637134968978245e+00 7.555236989826936700e+00
8.940944784995947359e+00 8.365548991641446719e+00 7.909637134968978245e+00
9.656320175303280351e+00 8.940944784995947359e+00 8.365548991641446719e+00
1.053462728806651860e+01 9.656320175303280351e+00 8.940944784995947359e+00
1.160095114250538728e+01 1.053462728806651860e+01 9.656320175303280351e+00
1.288180010651623419e+01 1.160095114250538728e+01 1.053462728806651860e+01
1.440384731664237172e+01 1.288180010651623419e+01 1.160095114250538728e+01
1.619193374296190413e+01 1.440384731664237172e+01 1.288180010651623419e+01
1.826614046913142175e+01 1.619193374296190413e+01 1.440384731664237172e+01
2.063778312338715182e+01 1.826614046913142175e+01 1.619193374296190413e+01
2.330431059533985660e+01 2.063778312338715182e+01 1.826614046913142175e+01
2.624334356248199285e+01 2.330431059533985660e+01 2.063778312338715182e+01
2.940649551686107799e+01 2.624334356248199285e+01 2.330431059533985660e+01
3.271416702530834897e+01 2.940649551686107799e+01 2.624334356248199285e+01
3.605309038081862383e+01 3.271416702530834897e+01 2.940649551686107799e+01
3.927878903657266108e+01 3.605309038081862383e+01 3.271416702530834897e+01
4.222493231867500185e+01 3.927878903657266108e+01 3.605309038081862383e+01
4.472041894177429810e+01 4.222493231867500185e+01 3.927878903657266108e+01
4.661277240198209171e+01 4.472041894177429810e+01 4.222493231867500185e+01
4.779354002113056765e+01 4.661277240198209171e+01 4.472041894177429810e+01
4.821907665229331741e+01 4.779354002113056765e+01 4.661277240198209171e+01
4.791993779154899613e+01 4.821907665229331741e+01 4.779354002113056765e+01
4.699500108859925973e+01 4.791993779154899613e+01 4.821907665229331741e+01
4.559157728470709259e+01 4.699500108859925973e+01 4.791993779154899613e+01
4.387770967950578438e+01 4.559157728470709259e+01 4.699500108859925973e+01
4.201499608414797393e+01 4.387770967950578438e+01 4.559157728470709259e+01
4.013871075060721694e+01 4.201499608414797393e+01 4.387770967950578438e+01
3.834810692595214476e+01 4.013871075060721694e+01 4.201499608414797393e+01
3.670590249682851436e+01 3.834810692595214476e+01 4.013871075060721694e+01
3.524375356751988164e+01 3.670590249682851436e+01 3.834810692595214476e+01
3.397024304078793477e+01 3.524375356751988164e+01 3.670590249682851436e+01
3.287881858097027532e+01 3.397024304078793477e+01 3.524375356751988164e+01
3.195432020973234799e+01 3.287881858097027532e+01 3.397024304078793477e+01
3.117769621986985840e+01 3.195432020973234799e+01 3.287881858097027532e+01
3.052906087302150340e+01 3.117769621986985840e+01 3.195432020973234799e+01
2.998946840426419769e+01 3.052906087302150340e+01 3.117769621986985840e+01
2.954179861484194447e+01 2.998946840426419769e+01 3.052906087302150340e+01
2.917108111540538573e+01 2.954179861484194447e+01 2.998946840426419769e+01
2.886449547014582606e+01 2.917108111540538573e+01 2.954179861484194447e+01
2.861120445773282839e+01 2.886449547014582606e+01 2.917108111540538573e+01
2.840211716727320734e+01 2.861120445773282839e+01 2.886449547014582606e+01
2.822963719462450527e+01 2.840211716727320734e+01 2.861120445773282839e+01
2.808742473997425293e+01 2.822963719462450527e+01 2.840211716727320734e+01
2.797018549530694287e+01 2.808742473997425293e+01 2.822963719462450527e+01
2.787349020814914624e+01 2.797018549530694287e+01 2.808742473997425293e+01
2.779362408896276193e+01 2.787349020814914624e+01 2.797018549530694287e+01
2.772746303964091652e+01 2.779362408896276193e+01 2.787349020814914624e+01
2.767237290976349229e+01 2.772746303964091652e+01 2.779362408896276193e+01
2.762612796280659921e+01 2.767237290976349229e+01 2.772746303964091652e+01
2.758684506455582053e+01 2.762612796280659921e+01 2.767237290976349229e+01
2.755293057210478480e+01 2.758684506455582053e+01 2.762612796280659921e+01
2.752303738895378515e+01 2.755293057210478480e+01 2.758684506455582053e+01
2.749603010437732920e+01 2.752303738895378515e+01 2.755293057210478480e+01
2.747095653098932644e+01 2.749603010437732920e+01 2.752303738895378515e+01
2.744702428831493890e+01 2.747095653098932644e+01 2.749603010437732920e+01
2.742358135567221211e+01 2.744702428831493890e+01 2.747095653098932644e+01
2.740009974179283603e+01 2.742358135567221211e+01 2.744702428831493890e+01
2.737616159930008664e+01 2.740009974179283603e+01 2.742358135567221211e+01
2.735144725697787393e+01 2.737616159930008664e+01 2.740009974179283603e+01
2.732572475836643733e+01 2.735144725697787393e+01 2.737616159930008664e+01
2.729884058721203033e+01 2.732572475836643733e+01 2.735144725697787393e+01
2.727071133327327956e+01 2.729884058721203033e+01 2.732572475836643733e+01
2.724131610965433836e+01 2.727071133327327956e+01 2.729884058721203033e+01
2.721068957816842016e+01 2.724131610965433836e+01 2.727071133327327956e+01
2.717891547461760382e+01 2.721068957816842016e+01 2.724131610965433836e+01
2.714612055322364270e+01 2.717891547461760382e+01 2.721068957816842016e+01
2.711246889031542651e+01 2.714612055322364270e+01 2.717891547461760382e+01
2.707815650304602073e+01 2.711246889031542651e+01 2.714612055322364270e+01
2.704340625043035828e+01 2.707815650304602073e+01 2.711246889031542651e+01
2.700846299224501124e+01 2.704340625043035828e+01 2.707815650304602073e+01
2.697358898705448382e+01 2.700846299224501124e+01 2.704340625043035828e+01
2.693905951444932967e+01 2.697358898705448382e+01 2.700846299224501124e+01
2.690515870902633466e+01 2.693905951444932967e+01 2.697358898705448382e+01
2.687217559515120868e+01 2.690515870902633466e+01 2.693905951444932967e+01
2.684040031248562741e+01 2.687217559515120868e+01 2.690515870902633466e+01
2.681012052293144876e+01 2.684040031248562741e+01 2.687217559515120868e+01
2.678161799028405454e+01 2.681012052293144876e+01 2.684040031248562741e+01
2.675516532467797859e+01 2.678161799028405454e+01 2.681012052293144876e+01
2.673102288498693824e+01 2.675516532467797859e+01 2.678161799028405454e+01
2.670943583379886732e+01 2.673102288498693824e+01 2.675516532467797859e+01
2.669063134147739547e+01 2.670943583379886732e+01 2.673102288498693824e+01
2.667481593816194874e+01 2.669063134147739547e+01 2.670943583379886732e+01
2.666217301533504624e+01 2.667481593816194874e+01 2.669063134147739547e+01
2.665286048175401135e+01 2.666217301533504624e+01 2.667481593816194874e+01
2.664700858203493183e+01 2.665286048175401135e+01 2.666217301533504624e+01
2.664471788989419210e+01 2.664700858203493183e+01 2.665286048175401135e+01
2.664605749187860084e+01 2.664471788989419210e+01 2.664700858203493183e+01
2.665106338120908447e+01 2.664605749187860084e+01 2.664471788989419210e+01
2.665973708496554906e+01 2.665106338120908447e+01 2.664605749187860084e+01
2.667204455107588856e+01 2.665973708496554906e+01 2.665106338120908447e+01
2.668791532425122526e+01 2.667204455107588856e+01 2.665973708496554906e+01
2.670724204193578899e+01 2.668791532425122526e+01 2.667204455107588856e+01
2.672988028231577928e+01 2.670724204193578899e+01 2.668791532425122526e+01
2.675564879626643844e+01 2.672988028231577928e+01 2.670724204193578899e+01
2.678433015363675906e+01 2.675564879626643844e+01 2.672988028231577928e+01
2.681567183133127230e+01 2.678433015363675906e+01 2.675564879626643844e+01
2.684938776614260192e+01 2.681567183133127230e+01 2.678433015363675906e+01
2.688516038916461071e+01 2.684938776614260192e+01 2.681567183133127230e+01
2.692264315088576154e+01 2.688516038916461071e+01 2.684938776614260192e+01
2.696146353681352537e+01 2.692264315088576154e+01 2.688516038916461071e+01
2.700122656288368717e+01 2.696146353681352537e+01 2.692264315088576154e+01
2.704151872822122726e+01 2.700122656288368717e+01 2.696146353681352537e+01
2.708191239038665188e+01 2.704151872822122726e+01 2.700122656288368717e+01
2.712197051548724147e+01 2.708191239038665188e+01 2.704151872822122726e+01
2.716125174294808531e+01 2.712197051548724147e+01 2.708191239038665188e+01
2.719931569286109507e+01 2.716125174294808531e+01 2.712197051548724147e+01
2.723572843322171977e+01 2.719931569286109507e+01 2.716125174294808531e+01
2.727006801557410043e+01 2.723572843322171977e+01 2.719931569286109507e+01
2.730192998112530844e+01 2.727006801557410043e+01 2.723572843322171977e+01
2.733093273569049586e+01 2.730192998112530844e+01 2.727006801557410043e+01
2.735672269121697298e+01 2.733093273569049586e+01 2.730192998112530844e+01
2.737897907429314870e+01 2.735672269121697298e+01 2.733093273569049586e+01
2.739741830800736722e+01 2.737897907429314870e+01 2.735672269121697298e+01
2.741179788264431494e+01 2.739741830800736722e+01 2.737897907429314870e+01
2.742191964268763371e+01 2.741179788264431494e+01 2.739741830800736722e+01
2.742763243197786949e+01 2.742191964268763371e+01 2.741179788264431494e+01
2.742883405506562511e+01 2.742763243197786949e+01 2.742191964268763371e+01
2.742547253011539254e+01 2.742883405506562511e+01 2.742763243197786949e+01
2.741754662641574214e+01 2.742547253011539254e+01 2.742883405506562511e+01
2.740510569688603582e+01 2.741754662641574214e+01 2.742547253011539254e+01
2.738824883222401141e+01 2.740510569688603582e+01 2.741754662641574214e+01
2.736712337787525939e+01 2.738824883222401141e+01 2.740510569688603582e+01
2.734192286730076660e+01 2.736712337787525939e+01 2.738824883222401141e+01
2.731288443468676519e+01 2.734192286730076660e+01 2.736712337787525939e+01
2.728028577705076785e+01 2.731288443468676519e+01 2.734192286730076660e+01
2.724444173957521542e+01 2.728028577705076785e+01 2.731288443468676519e+01
2.720570059902222937e+01 2.724444173957521542e+01 2.728028577705076785e+01
2.716444011846029838e+01 2.720570059902222937e+01 2.724444173957521542e+01
2.712106344258718238e+01 2.716444011846029838e+01 2.720570059902222937e+01
2.707599489706589679e+01 2.712106344258718238e+01 2.716444011846029838e+01
2.702967574795687256e+01 2.707599489706589679e+01 2.712106344258718238e+01
2.698255996900621767e+01 2.702967574795687256e+01 2.707599489706589679e+01
2.693511005570987749e+01 2.698255996900621767e+01 2.702967574795687256e+01
2.688779291616150502e+01 2.693511005570987749e+01 2.698255996900621767e+01
2.684107586010926383e+01 2.688779291616150502e+01 2.693511005570987749e+01
2.679542269973831381e+01 2.684107586010926383e+01 2.688779291616150502e+01
2.675128996874421361e+01 2.679542269973831381e+01 2.684107586010926383e+01
2.670912326048629382e+01 2.675128996874421361e+01 2.679542269973831381e+01
2.666935368156590869e+01 2.670912326048629382e+01 2.675128996874421361e+01
2.663239441416142128e+01 2.666935368156590869e+01 2.670912326048629382e+01
2.659863737891811653e+01 2.663239441416142128e+01 2.666935368156590869e+01
2.656844999014042230e+01 2.659863737891811653e+01 2.663239441416142128e+01
2.654217199643129277e+01 2.656844999014042230e+01 2.659863737891811653e+01
2.652011240270134707e+01 2.654217199643129277e+01 2.656844999014042230e+01
2.650254647353072102e+01 2.652011240270134707e+01 2.654217199643129277e+01
2.648971282308341202e+01 2.650254647353072102e+01 2.652011240270134707e+01
2.648181060299297229e+01 2.648971282308341202e+01 2.650254647353072102e+01
2.647899680667501698e+01 2.648181060299297229e+01 2.648971282308341202e+01
2.648138371615864273e+01 2.647899680667501698e+01 2.648181060299297229e+01
2.648903652551173948e+01 2.648138371615864273e+01 2.647899680667501698e+01
2.650197118297112553e+01 2.648903652551173948e+01 2.648138371615864273e+01
2.652015250164375004e+01 2.650197118297112553e+01 2.648903652551173948e+01
2.654349259574579634e+01 2.652015250164375004e+01 2.650197118297112553e+01
2.657184970538192559e+01 2.654349259574579634e+01 2.652015250164375004e+01
2.660502747739909779e+01 2.657184970538192559e+01 2.654349259574579634e+01
2.664277477242460890e+01 2.660502747739909779e+01 2.657184970538192559e+01
2.668478606836717759e+01 2.664277477242460890e+01 2.660502747739909779e+01
2.673070252800123114e+01 2.668478606836717759e+01 2.664277477242460890e+01
2.678011379240431111e+01 2.673070252800123114e+01 2.668478606836717759e+01
2.683256055270238605e+01 2.678011379240431111e+01 2.673070252800123114e+01
2.688753793965115335e+01 2.683256055270238605e+01 2.678011379240431111e+01
2.694449975405784770e+01 2.688753793965115335e+01 2.683256055270238605e+01
2.700286354113491072e+01 2.694449975405784770e+01 2.688753793965115335e+01
2.706201648899812184e+01 2.700286354113491072e+01 2.694449975405784770e+01
2.712132210632983131e+01 2.706201648899812184e+01 2.700286354113491072e+01
2.718012760760126056e+01 2.712132210632983131e+01 2.706201648899812184e+01
2.723777190726895014e+01 2.718012760760126056e+01 2.712132210632983131e+01
2.729359409827571170e+01 2.723777190726895014e+01 2.718012760760126056e+01
2.734694226634401204e+01 2.729359409827571170e+01 2.723777190726895014e+01
2.739718247132145734e+01 2.734694226634401204e+01 2.729359409827571170e+01
2.744370771152721389e+01 2.739718247132145734e+01 2.734694226634401204e+01
2.748594667779128642e+01 2.744370771152721389e+01 2.739718247132145734e+01
2.752337210154872338e+01 2.748594667779128642e+01 2.744370771152721389e+01
2.755550850647345129e+01 2.752337210154872338e+01 2.748594667779128642e+01
2.758193918582504267e+01 2.755550850647345129e+01 2.752337210154872338e+01
2.760231224760335067e+01 2.758193918582504267e+01 2.755550850647345129e+01
2.761634559598132554e+01 2.760231224760335067e+01 2.758193918582504267e+01
2.762383074912679248e+01 2.761634559598132554e+01 2.760231224760335067e+01
2.762463542890451862e+01 2.762383074912679248e+01 2.761634559598132554e+01
2.761870489531182216e+01 2.762463542890451862e+01 2.762383074912679248e+01
2.760606203597512476e+01 2.761870489531182216e+01 2.762463542890451862e+01
2.758680625677433795e+01 2.760606203597512476e+01 2.761870489531182216e+01
2.756111125197180556e+01 2.758680625677433795e+01 2.760606203597512476e+01
2.752922175967195173e+01 2.756111125197180556e+01 2.758680625677433795e+01
2.749144942994940166e+01 2.752922175967195173e+01 2.756111125197180556e+01
2.744816794788616576e+01 2.749144942994940166e+01 2.752922175967195173e+01
2.739980756180784027e+01 2.744816794788616576e+01 2.749144942994940166e+01
2.734684916836878443e+01 2.739980756180784027e+01 2.744816794788616576e+01
2.728981810133343089e+01 2.734684916836878443e+01 2.739980756180784027e+01
2.722927776075280804e+01 2.728981810133343089e+01 2.734684916836878443e+01
2.716582320476685197e+01 2.722927776075280804e+01 2.728981810133343089e+01
2.710007480861517593e+01 2.716582320476685197e+01 2.722927776075280804e+01
2.703267207578405973e+01 2.710007480861517593e+01 2.716582320476685197e+01
2.696426766568244204e+01 2.703267207578405973e+01 2.710007480861517593e+01
2.689552168184732395e+01 2.696426766568244204e+01 2.703267207578405973e+01
2.682709624530524195e+01 2.689552168184732395e+01 2.696426766568244204e+01
2.675965036006793696e+01 2.682709624530524195e+01 2.689552168184732395e+01
2.669383506234738590e+01 2.675965036006793696e+01 2.682709624530524195e+01
2.663028883230104427e+01 2.669383506234738590e+01 2.675965036006793696e+01
2.656963323717576841e+01 2.663028883230104427e+01 2.669383506234738590e+01
2.651246876769758742e+01 2.656963323717576841e+01 2.663028883230104427e+01
2.645937082544742225e+01 2.651246876769758742e+01 2.656963323717576841e+01
2.641088581769418298e+01 2.645937082544742225e+01 2.651246876769758742e+01
2.636752731760637758e+01 2.641088581769418298e+01 2.645937082544742225e+01
2.632977225178694525e+01 2.636752731760637758e+01 2.641088581769418298e+01
2.629805708351666738e+01 2.632977225178694525e+01 2.636752731760637758e+01
2.627277396878798399e+01 2.629805708351666738e+01 2.632977225178694525e+01
2.625426687299538742e+01 2.627277396878798399e+01 2.629805708351666738e+01
2.624282764884079455e+01 2.625426687299538742e+01 2.627277396878798399e+01
2.623869209040625350e+01 2.624282764884079455e+01 2.625426687299538742e+01
2.624203599419382371e+01 2.623869209040625350e+01 2.624282764884079455e+01
2.625297127492218863e+01 2.624203599419382371e+01 2.623869209040625350e+01
2.627154220160654319e+01 2.625297127492218863e+01 2.624203599419382371e+01
2.629772183743341074e+01 2.627154220160654319e+01 2.625297127492218863e+01
2.633140878455590439e+01 2.629772183743341074e+01 2.627154220160654319e+01
2.637242435142744768e+01 2.633140878455590439e+01 2.629772183743341074e+01
2.642051027478306580e+01 2.637242435142744768e+01 2.633140878455590439e+01
2.647532713986893427e+01 2.642051027478306580e+01 2.637242435142744768e+01
2.653645364992584632e+01 2.647532713986893427e+01 2.642051027478306580e+01
2.660338689812109436e+01 2.653645364992584632e+01 2.647532713986893427e+01
2.667554379099008344e+01 2.660338689812109436e+01 2.653645364992584632e+01
2.675226376099543657e+01 2.667554379099008344e+01 2.660338689812109436e+01
2.683281288624747773e+01 2.675226376099543657e+01 2.667554379099008344e+01
2.691638950728420809e+01 2.683281288624747773e+01 2.675226376099543657e+01
2.700213139403950535e+01 2.691638950728420809e+01 2.683281288624747773e+01
2.708912447122628819e+01 2.700213139403950535e+01 2.691638950728420809e+01
2.717641305842861854e+01 2.708912447122628819e+01 2.700213139403950535e+01
2.726301152398726657e+01 2.717641305842861854e+01 2.708912447122628819e+01
2.734791719167326107e+01 2.726301152398726657e+01 2.717641305842861854e+01
2.743012427913777884e+01 2.734791719167326107e+01 2.726301152398726657e+01
2.750863859059746019e+01 2.743012427913777884e+01 2.734791719167326107e+01
2.758249263677412699e+01 2.750863859059746019e+01 2.743012427913777884e+01
2.765076081632640026e+01 2.758249263677412699e+01 2.750863859059746019e+01
2.771257426811299140e+01 2.765076081632640026e+01 2.758249263677412699e+01
2.776713499518685424e+01 2.771257426811299140e+01 2.765076081632640026e+01
2.781372887107395897e+01 2.776713499518685424e+01 2.771257426811299140e+01
2.785173716712144909e+01 2.781372887107395897e+01 2.776713499518685424e+01
2.788064628570249681e+01 2.785173716712144909e+01 2.781372887107395897e+01
2.790005544573676133e+01 2.788064628570249681e+01 2.785173716712144909e+01
2.790968214104007572e+01 2.790005544573676133e+01 2.788064628570249681e+01
2.790936527422384827e+01 2.790968214104007572e+01 2.790005544573676133e+01
2.789906595438376513e+01 2.790936527422384827e+01 2.790968214104007572e+01
2.787886603060388424e+01 2.789906595438376513e+01 2.790936527422384827e+01
2.784896451052733468e+01 2.787886603060388424e+01 2.789906595438376513e+01
2.780967207969225896e+01 2.784896451052733468e+01 2.787886603060388424e+01
2.776140398971968892e+01 2.780967207969225896e+01 2.784896451052733468e+01
2.770467161964156233e+01 2.776140398971968892e+01 2.780967207969225896e+01
2.764007303379432656e+01 2.770467161964156233e+01 2.776140398971968892e+01
2.756828286211911916e+01 2.764007303379432656e+01 2.770467161964156233e+01
2.749004181582476747e+01 2.756828286211911916e+01 2.764007303379432656e+01
2.740614612545927287e+01 2.749004181582476747e+01 2.756828286211911916e+01
2.731743715234822645e+01 2.740614612545927287e+01 2.749004181582476747e+01
2.722479138122599451e+01 2.731743715234822645e+01 2.740614612545927287e+01
2.712911095484385271e+01 2.722479138122599451e+01 2.731743715234822645e+01
2.703131486329714406e+01 2.712911095484385271e+01 2.722479138122599451e+01
2.693233085427774043e+01 2.703131486329714406e+01 2.712911095484385271e+01
2.683308808742665974e+01 2.693233085427774043e+01 2.703131486329714406e+01
2.673451051788124744e+01 2.683308808742665974e+01 2.693233085427774043e+01
2.663751096189149692e+01 2.673451051788124744e+01 2.683308808742665974e+01
2.654298577145059213e+01 2.663751096189149692e+01 2.673451051788124744e+01
2.645181002528219949e+01 2.654298577145059213e+01 2.663751096189149692e+01
2.636483312999609652e+01 2.645181002528219949e+01 2.654298577145059213e+01
2.628287471731969305e+01 2.636483312999609652e+01 2.645181002528219949e+01
2.620672072049879020e+01 2.628287471731969305e+01 2.636483312999609652e+01
2.613711951468653893e+01 2.620672072049879020e+01 2.628287471731969305e+01
2.607477801190641387e+01 2.613711951468653893e+01 2.620672072049879020e+01
2.602035761057748076e+01 2.607477801190641387e+01 2.613711951468653893e+01
2.597446991233883296e+01 2.602035761057748076e+01 2.607477801190641387e+01
2.593767213483466350e+01 2.597446991233883296e+01 2.602035761057748076e+01
2.591046216815815129e+01 2.593767213483466350e+01 2.597446991233883296e+01
2.589327324481401860e+01 2.591046216815815129e+01 2.593767213483466350e+01
2.588646821839363454e+01 2.589327324481401860e+01 2.591046216815815129e+01
2.589033347469070634e+01 2.588646821839363454e+01 2.589327324481401860e+01
2.590507253066393289e+01 2.589033347469070634e+01 2.588646821839363454e+01
2.593079941126499577e+01 2.590507253066393289e+01 2.589033347469070634e+01
2.596753193125542936e+01 2.593079941126499577e+01 2.590507253066393289e+01
2.601518504798940512e+01 2.596753193125542936e+01 2.593079941126499577e+01
2.607356449062378800e+01 2.601518504798940512e+01 2.596753193125542936e+01
2.614236090978866756e+01 2.607356449062378800e+01 2.601518504798940512e+01
2.622114482741308450e+01 2.614236090978866756e+01 2.607356449062378800e+01
2.630936269670647576e+01 2.622114482741308450e+01 2.614236090978866756e+01
2.640633440440891988e+01 2.630936269670647576e+01 2.622114482741308450e+01
2.651125255822739746e+01 2.640633440440891988e+01 2.630936269670647576e+01
2.662318389866021562e+01 2.651125255822739746e+01 2.640633440440891988e+01
2.674107315312404509e+01 2.662318389866021562e+01 2.651125255822739746e+01
2.686374960885942187e+01 2.674107315312404509e+01 2.662318389866021562e+01
2.698993661776590969e+01 2.686374960885942187e+01 2.674107315312404509e+01
2.711826416060240064e+01 2.698993661776590969e+01 2.686374960885942187e+01
2.724728449097401750e+01 2.711826416060240064e+01 2.698993661776590969e+01
2.737549075419624600e+01 2.724728449097401750e+01 2.711826416060240064e+01
2.750133833751013768e+01 2.737549075419624600e+01 2.724728449097401750e+01
2.762326856326687619e+01 2.750133833751013768e+01 2.737549075419624600e+01
2.773973419440315880e+01 2.762326856326687619e+01 2.750133833751013768e+01
2.784922609181075615e+01 2.773973419440315880e+01 2.762326856326687619e+01
2.795030025653593952e+01 2.784922609181075615e+01 2.773973419440315880e+01
2.804160441608166465e+01 2.795030025653593952e+01 2.784922609181075615e+01
2.812190328179851662e+01 2.804160441608166465e+01 2.795030025653593952e+01
2.819010161918641799e+01 2.812190328179851662e+01 2.804160441608166465e+01
2.824526433714535401e+01 2.819010161918641799e+01 2.812190328179851662e+01
2.828663291402800084e+01 2.824526433714535401e+01 2.819010161918641799e+01
2.831363763181714077e+01 2.828663291402800084e+01 2.824526433714535401e+01
2.832590527513480794e+01 2.831363763181714077e+01 2.828663291402800084e+01
2.832326215638153499e+01 2.832590527513480794e+01 2.831363763181714077e+01
2.830573253764706010e+01 2.832326215638153499e+01 2.832590527513480794e+01
2.827353271936700096e+01 2.830573253764706010e+01 2.832326215638153499e+01
2.822706124143725859e+01 2.827353271936700096e+01 2.830573253764706010e+01
2.816688578354535366e+01 2.822706124143725859e+01 2.827353271936700096e+01
2.809372745021327944e+01 2.816688578354535366e+01 2.822706124143725859e+01
2.800844317884867607e+01 2.809372745021327944e+01 2.816688578354535366e+01
2.791200701638559778e+01 2.800844317884867607e+01 2.809372745021327944e+01
2.780549097589288010e+01 2.791200701638559778e+01 2.800844317884867607e+01
2.769004611570241181e+01 2.780549097589288010e+01 2.791200701638559778e+01
2.756688438886422077e+01 2.769004611570241181e+01 2.780549097589288010e+01
2.743726169954934591e+01 2.756688438886422077e+01 2.769004611570241181e+01
2.730246248466713155e+01 2.743726169954934591e+01 2.756688438886422077e+01
2.716378602170496492e+01 2.730246248466713155e+01 2.743726169954934591e+01
2.702253455434075491e+01 2.716378602170496492e+01 2.730246248466713155e+01
2.688000323058015795e+01 2.702253455434075491e+01 2.716378602170496492e+01
2.673747176700208072e+01 2.688000323058015795e+01 2.702253455434075491e+01
2.659619768839588616e+01 2.673747176700208072e+01 2.688000323058015795e+01
2.645741094443921781e+01 2.659619768839588616e+01 2.673747176700208072e+01
2.632230967281808987e+01 2.645741094443921781e+01 2.659619768839588616e+01
2.619205685935733285e+01 2.632230967281808987e+01 2.645741094443921781e+01
2.606777763799721015e+01 2.619205685935733285e+01 2.632230967281808987e+01
2.595055697447109111e+01 2.606777763799721015e+01 2.619205685935733285e+01
2.584143748515566585e+01 2.595055697447109111e+01 2.606777763799721015e+01
2.574141715498522842e+01 2.584143748515566585e+01 2.595055697447109111e+01
2.565144673420926225e+01 2.574141715498522842e+01 2.584143748515566585e+01
2.557242661229304659e+01 2.565144673420926225e+01 2.574141715498522842e+01
2.550520298808157804e+01 2.557242661229304659e+01 2.565144673420926225e+01
2.545056317860242245e+01 2.550520298808157804e+01 2.557242661229304659e+01
2.540922993511873784e+01 2.545056317860242245e+01 2.550520298808157804e+01
2.538185466513692745e+01 2.540922993511873784e+01 2.545056317860242245e+01
2.536900949413867679e+01 2.538185466513692745e+01 2.540922993511873784e+01
2.537117814208114552e+01 2.536900949413867679e+01 2.538185466513692745e+01
2.538874563841560672e+01 2.537117814208114552e+01 2.536900949413867679e+01
2.542198695656350438e+01 2.538874563841560672e+01 2.537117814208114552e+01
2.547105471514828778e+01 2.542198695656350438e+01 2.538874563841560672e+01
2.553596616892257742e+01 2.547105471514828778e+01 2.542198695656350438e+01
2.561658979655000934e+01 2.553596616892257742e+01 2.547105471514828778e+01
2.571263188343337447e+01 2.561658979655000934e+01 2.553596616892257742e+01
2.582362359255856887e+01 2.571263188343337447e+01 2.561658979655000934e+01
2.594890911028427283e+01 2.582362359255856887e+01 2.571263188343337447e+01
2.608763554097976112e+01 2.594890911028427283e+01 2.582362359255856887e+01
2.623874529664412947e+01 2.608763554097976112e+01 2.594890911028427283e+01
2.640097177601109024e+01 2.623874529664412947e+01 2.608763554097976112e+01
2.657283914213355303e+01 2.640097177601109024e+01 2.623874529664412947e+01
2.675266697787736447e+01 2.657283914213355303e+01 2.640097177601109024e+01
2.693858051584954438e+01 2.675266697787736447e+01 2.657283914213355303e+01
2.712852699595175210e+01 2.693858051584954438e+01 2.675266697787736447e+01
2.732029849655508968e+01 2.712852699595175210e+01 2.693858051584954438e+01
2.751156131594183307e+01 2.732029849655508968e+01 2.712852699595175210e+01
2.769989165724288327e+01 2.751156131594183307e+01 2.732029849655508968e+01
2.788281700784957096e+01 2.769989165724288327e+01 2.751156131594183307e+01
2.805786222556330856e+01 2.788281700784957096e+01 2.769989165724288327e+01
2.822259897706733511e+01 2.805786222556330856e+01 2.788281700784957096e+01
2.837469685218388804e+01 2.822259897706733511e+01 2.805786222556330856e+01
2.851197423320760649e+01 2.837469685218388804e+01 2.822259897706733511e+01
2.863244686271546158e+01 2.851197423320760649e+01 2.837469685218388804e+01
2.873437204872104189e+01 2.863244686271546158e+01 2.851197423320760649e+01
2.881628658485367467e+01 2.873437204872104189e+01 2.863244686271546158e+01
2.887703674354226990e+01 2.881628658485367467e+01 2.873437204872104189e+01
2.891579910519772412e+01 2.887703674354226990e+01 2.881628658485367467e+01
2.893209148542727860e+01 2.891579910519772412e+01 2.887703674354226990e+01
2.892577377385899950e+01 2.893209148542727860e+01 2.891579910519772412e+01
2.889703905465227152e+01 2.892577377385899950e+01 2.893209148542727860e+01
2.884639589242679136e+01 2.889703905465227152e+01 2.892577377385899950e+01
2.877464309596261671e+01 2.884639589242679136e+01 2.889703905465227152e+01
2.868283858394409336e+01 2.877464309596261671e+01 2.884639589242679136e+01
2.857226415435801670e+01 2.868283858394409336e+01 2.877464309596261671e+01
2.844438799893538672e+01 2.857226415435801670e+01 2.868283858394409336e+01
2.830082671715906883e+01 2.844438799893538672e+01 2.857226415435801670e+01
2.814330839284755115e+01 2.830082671715906883e+01 2.844438799893538672e+01
2.797363802931537435e+01 2.814330839284755115e+01 2.830082671715906883e+01
2.779366632856921271e+01 2.797363802931537435e+01 2.814330839284755115e+01
2.760526247670154731e+01 2.779366632856921271e+01 2.797363802931537435e+01
2.741029128802675885e+01 2.760526247670154731e+01 2.779366632856921271e+01
2.721059478465399906e+01 2.741029128802675885e+01 2.760526247670154731e+01
2.700797805903239279e+01 2.721059478465399906e+01 2.741029128802675885e+01
2.680419909052426775e+01 2.700797805903239279e+01 2.721059478465399906e+01
2.660096206330030455e+01 2.680419909052426775e+01 2.700797805903239279e+01
2.639991365732668527e+01 2.660096206330030455e+01 2.680419909052426775e+01
2.620264174950239067e+01 2.639991365732668527e+01 2.660096206330030455e+01
2.601067595920977027e+01 2.620264174950239067e+01 2.639991365732668527e+01
2.582548949253202153e+01 2.601067595920977027e+01 2.620264174950239067e+01
2.564850177371209838e+01 2.582548949253202153e+01 2.601067595920977027e+01
2.548108139388952864e+01 2.564850177371209838e+01 2.582548949253202153e+01
2.532454895013503560e+01 2.548108139388952864e+01 2.564850177371209838e+01
2.518017938834164227e+01 2.532454895013503560e+01 2.548108139388952864e+01
2.504920349924375955e+01 2.518017938834164227e+01 2.532454895013503560e+01
2.493280824677287200e+01 2.504920349924375955e+01 2.518017938834164227e+01
2.483213563241259081e+01 2.493280824677287200e+01 2.504920349924375955e+01
2.474827981953594147e+01 2.483213563241259081e+01 2.493280824677287200e+01
2.468228226013480864e+01 2.474827981953594147e+01 2.483213563241259081e+01
2.463512458588269993e+01 2.468228226013480864e+01 2.474827981953594147e+01
2.460771904974636115e+01 2.463512458588269993e+01 2.468228226013480864e+01
2.460089633755284311e+01 2.460771904974636115e+01 2.463512458588269993e+01
2.461539061560655028e+01 2.460089633755284311e+01 2.460771904974636115e+01
2.465182174544859706e+01 2.461539061560655028e+01 2.460089633755284311e+01
2.471067468494535291e+01 2.465182174544859706e+01 2.461539061560655028e+01
2.479227621047164476e+01 2.471067468494535291e+01 2.465182174544859706e+01
2.489676924148264447e+01 2.479227621047164476e+01 2.471067468494535291e+01
2.502408522810409508e+01 2.489676924148264447e+01 2.479227621047164476e+01
2.517391527390864425e+01 2.502408522810409508e+01 2.489676924148264447e+01
2.534568090573401733e+01 2.517391527390864425e+01 2.502408522810409508e+01
2.553850566169484892e+01 2.534568090573401733e+01 2.517391527390864425e+01
2.575118893344994575e+01 2.553850566169484892e+01 2.534568090573401733e+01
2.598218374917948736e+01 2.575118893344994575e+01 2.553850566169484892e+01
2.622958039318772094e+01 2.598218374917948736e+01 2.575118893344994575e+01
2.649109789457456898e+01 2.622958039318772094e+01 2.598218374917948736e+01
2.676408544526924871e+01 2.649109789457456898e+01 2.622958039318772094e+01
2.704553569062363749e+01 2.676408544526924871e+01 2.649109789457456898e+01
2.733211154160699152e+01 2.704553569062363749e+01 2.676408544526924871e+01
2.762018766437999417e+01 2.733211154160699152e+01 2.704553569062363749e+01
2.790590710527155593e+01 2.762018766437999417e+01 2.733211154160699152e+01
2.818525262450539870e+01 2.790590710527155593e+01 2.762018766437999417e+01
2.845413128557906290e+01 2.818525262450539870e+01 2.790590710527155593e+01
2.870846975316847605e+01 2.845413128557906290e+01 2.818525262450539870e+01
2.894431669087328274e+01 2.870846975316847605e+01 2.845413128557906290e+01
2.915794773835911258e+01 2.894431669087328274e+01 2.870846975316847605e+01
2.934596790617334960e+01 2.915794773835911258e+01 2.894431669087328274e+01
2.950540596195278908e+01 2.934596790617334960e+01 2.915794773835911258e+01
2.963379556679997862e+01 2.950540596195278908e+01 2.934596790617334960e+01
2.972923857851757390e+01 2.963379556679997862e+01 2.950540596195278908e+01
2.979044703291783946e+01 2.972923857851757390e+01 2.963379556679997862e+01
2.981676174958281322e+01 2.979044703291783946e+01 2.972923857851757390e+01
2.980814713902700674e+01 2.981676174958281322e+01 2.979044703291783946e+01
2.976516343988693336e+01 2.980814713902700674e+01 2.981676174958281322e+01
2.968891911024872599e+01 2.976516343988693336e+01 2.980814713902700674e+01
2.958100728328582107e+01 2.968891911024872599e+01 2.976516343988693336e+01
2.944343096716077923e+01 2.958100728328582107e+01 2.968891911024872599e+01
2.927852197549926672e+01 2.944343096716077923e+01 2.958100728328582107e+01
2.908885843234799040e+01 2.927852197549926672e+01 2.944343096716077923e+01
2.887718517232358906e+01 2.908885843234799040e+01 2.927852197549926672e+01
2.864634055740861740e+01 2.887718517232358906e+01 2.908885843234799040e+01
2.839919227798455381e+01 2.864634055740861740e+01 2.887718517232358906e+01
2.813858371577413564e+01 2.839919227798455381e+01 2.864634055740861740e+01
2.786729152061795745e+01 2.813858371577413564e+01 2.839919227798455381e+01
2.758799426382634579e+01 2.786729152061795745e+01 2.813858371577413564e+01
2.730325141961076696e+01 2.758799426382634579e+01 2.786729152061795745e+01
2.701549150532092369e+01 2.730325141961076696e+01 2.758799426382634579e+01
2.672700797025868624e+01 2.701549150532092369e+01 2.730325141961076696e+01
2.643996133532588289e+01 2.672700797025868624e+01 2.701549150532092369e+01
2.615638611699168337e+01 2.643996133532588289e+01 2.672700797025868624e+01
2.587820118233939581e+01 2.615638611699168337e+01 2.643996133532588289e+01
2.560722234319797508e+01 2.587820118233939581e+01 2.615638611699168337e+01
2.534517617794586641e+01 2.560722234319797508e+01 2.587820118233939581e+01
2.509371424753231850e+01 2.534517617794586641e+01 2.560722234319797508e+01
2.485442703233850636e+01 2.509371424753231850e+01 2.534517617794586641e+01
2.462885704941487575e+01 2.485442703233850636e+01 2.509371424753231850e+01
2.441851071095088699e+01 2.462885704941487575e+01 2.485442703233850636e+01
2.422486855377205828e+01 2.441851071095088699e+01 2.462885704941487575e+01
2.404939350797447517e+01 2.422486855377205828e+01 2.441851071095088699e+01
2.389353688392588992e+01 2.404939350797447517e+01 2.422486855377205828e+01
2.375874174527215388e+01 2.389353688392588992e+01 2.404939350797447517e+01
2.364644330649277393e+01 2.375874174527215388e+01 2.389353688392588992e+01
2.355806595276833093e+01 2.364644330649277393e+01 2.375874174527215388e+01
2.349501643397731243e+01 2.355806595276833093e+01 2.364644330649277393e+01
2.345867274098974775e+01 2.349501643397731243e+01 2.355806595276833093e+01
2.345036813978163082e+01 2.345867274098974775e+01 2.349501643397731243e+01
2.347136982755634094e+01 2.345036813978163082e+01 2.345867274098974775e+01
2.352285169717899649e+01 2.347136982755634094e+01 2.345036813978163082e+01
2.360586076590930560e+01 2.352285169717899649e+01 2.347136982755634094e+01
2.372127695751078136e+01 2.360586076590930560e+01 2.352285169717899649e+01
2.386976614026305654e+01 2.372127695751078136e+01 2.360586076590930560e+01
2.405172663395299537e+01 2.386976614026305654e+01 2.372127695751078136e+01
2.426722982100133308e+01 2.405172663395299537e+01 2.386976614026305654e+01
2.451595603954254088e+01 2.426722982100133308e+01 2.405172663395299537e+01
2.479712759909056174e+01 2.451595603954254088e+01 2.426722982100133308e+01
2.510944152752113467e+01 2.479712759909056174e+01 2.451595603954254088e+01
2.545100549672541490e+01 2.510944152752113467e+01 2.479712759909056174e+01
2.581928122370111467e+01 2.545100549672541490e+01 2.510944152752113467e+01
2.621104041585611810e+01 2.581928122370111467e+01 2.545100549672541490e+01
2.662233890715371487e+01 2.621104041585611810e+01 2.581928122370111467e+01
2.704851487539871258e+01 2.662233890715371487e+01 2.621104041585611810e+01
2.748421678973742388e+01 2.704851487539871258e+01 2.662233890715371487e+01
2.792346587101813427e+01 2.748421678973742388e+01 2.704851487539871258e+01
2.835975625529552602e+01 2.792346587101813427e+01 2.748421678973742388e+01
2.878619370562107349e+01 2.835975625529552602e+01 2.792346587101813427e+01
2.919567069994250730e+01 2.878619370562107349e+01 2.835975625529552602e+01
2.958107224544512803e+01 2.919567069994250730e+01 2.878619370562107349e+01
2.993550317949790696e+01 2.958107224544512803e+01 2.919567069994250730e+01
3.025252447260885091e+01 2.993550317949790696e+01 2.958107224544512803e+01
3.052638366006462789e+01 3.025252447260885091e+01 2.993550317949790696e+01
3.075222347232424269e+01 3.052638366006462789e+01 3.025252447260885091e+01
3.092625334979252116e+01 3.075222347232424269e+01 3.052638366006462789e+01
3.104587092663429360e+01 3.092625334979252116e+01 3.075222347232424269e+01
3.110972457646167655e+01 3.104587092663429360e+01 3.092625334979252116e+01
3.111771327073456206e+01 3.110972457646167655e+01 3.104587092663429360e+01
3.107092563096873405e+01 3.111771327073456206e+01 3.110972457646167655e+01
3.097152538455872772e+01 3.107092563096873405e+01 3.111771327073456206e+01
3.082259474042388092e+01 3.097152538455872772e+01 3.107092563096873405e+01
3.062794995533867493e+01 3.082259474042388092e+01 3.097152538455872772e+01
3.039194431850160782e+01 3.062794995533867493e+01 3.082259474042388092e+01
3.011927300181676515e+01 3.039194431850160782e+01 3.062794995533867493e+01
2.981479203077672935e+01 3.011927300181676515e+01 3.039194431850160782e+01
2.948336051873245722e+01 2.981479203077672935e+01 3.011927300181676515e+01
2.912971182272460524e+01 2.948336051873245722e+01 2.981479203077672935e+01
2.875835591821762449e+01 2.912971182272460524e+01 2.948336051873245722e+01
2.837351242560313480e+01 2.875835591821762449e+01 2.912971182272460524e+01
2.797907156977503362e+01 2.837351242560313480e+01 2.875835591821762449e+01
2.757857898093542914e+01 2.797907156977503362e+01 2.837351242560313480e+01
2.717523959548991641e+01 2.757857898093542914e+01 2.797907156977503362e+01
2.677193585870209702e+01 2.717523959548991641e+01 2.757857898093542914e+01
2.637125579952308385e+01 2.677193585870209702e+01 2.717523959548991641e+01
2.597552717650267695e+01 2.637125579952308385e+01 2.677193585870209702e+01
2.558685463843938734e+01 2.597552717650267695e+01 2.637125579952308385e+01
2.520715759484941643e+01 2.558685463843938734e+01 2.597552717650267695e+01
2.483820717579751403e+01 2.520715759484941643e+01 2.558685463843938734e+01
2.448166123653728832e+01 2.483820717579751403e+01 2.520715759484941643e+01
2.413909681326902756e+01 2.448166123653728832e+01 2.483820717579751403e+01
2.381203976310701975e+01 2.413909681326902756e+01 2.448166123653728832e+01
2.350199153552299336e+01 2.381203976310701975e+01 2.413909681326902756e+01
2.321045314052700448e+01 2.350199153552299336e+01 2.381203976310701975e+01
2.293894641811553825e+01 2.321045314052700448e+01 2.350199153552299336e+01
2.268903269007297752e+01 2.293894641811553825e+01 2.321045314052700448e+01
2.246232880236116003e+01 2.268903269007297752e+01 2.293894641811553825e+01
2.226052045428536275e+01 2.246232880236116003e+01 2.268903269007297752e+01
2.208537256674267368e+01 2.226052045428536275e+01 2.246232880236116003e+01
2.193873627129878301e+01 2.208537256674267368e+01 2.226052045428536275e+01
2.182255190849894433e+01 2.193873627129878301e+01 2.208537256674267368e+01
2.173884721149469001e+01 2.182255190849894433e+01 2.193873627129878301e+01
2.168972962481747047e+01 2.173884721149469001e+01 2.182255190849894433e+01
2.167737147584839263e+01 2.168972962481747047e+01 2.173884721149469001e+01
2.170398649074810038e+01 2.167737147584839263e+01 2.168972962481747047e+01
2.177179594649093275e+01 2.170398649074810038e+01 2.167737147584839263e+01
2.188298260412246776e+01 2.177179594649093275e+01 2.170398649074810038e+01
2.203963051415928831e+01 2.188298260412246776e+01 2.177179594649093275e+01
2.224364887427118020e+01 2.203963051415928831e+01 2.188298260412246776e+01
2.249667841596277285e+01 2.224364887427118020e+01 2.203963051415928831e+01
2.279997937612395020e+01 2.249667841596277285e+01 2.224364887427118020e+01
2.315430105274288408e+01 2.279997937612395020e+01 2.249667841596277285e+01
2.355973433040544052e+01 2.315430105274288408e+01 2.279997937612395020e+01
2.401555045024729651e+01 2.355973433040544052e+01 2.315430105274288408e+01
2.452003170873858195e+01 2.401555045024729651e+01 2.355973433040544052e+01
2.507030264604430414e+01 2.452003170873858195e+01 2.401555045024729651e+01
2.566217346689082390e+01 2.507030264604430414e+01 2.452003170873858195e+01
2.629001062357966489e+01 2.566217346689082390e+01 2.507030264604430414e+01
2.694665221802131683e+01 2.629001062357966489e+01 2.566217346689082390e+01
2.762338752463430325e+01 2.694665221802131683e+01 2.629001062357966489e+01
2.831001976452300184e+01 2.762338752463430325e+01 2.694665221802131683e+01
2.899502853409400061e+01 2.831001976452300184e+01 2.762338752463430325e+01
2.966584243350246908e+01 2.899502853409400061e+01 2.831001976452300184e+01
3.030922326129871891e+01 2.966584243350246908e+01 2.899502853409400061e+01
3.091175106011884566e+01 3.030922326129871891e+01 2.966584243350246908e+01
3.146038550206081297e+01 3.091175106011884566e+01 3.030922326129871891e+01
3.194306555330977559e+01 3.146038550206081297e+01 3.091175106011884566e+01
3.234929856604348686e+01 3.194306555330977559e+01 3.146038550206081297e+01
3.267068449440164812e+01 3.234929856604348686e+01 3.194306555330977559e+01
3.290132281947551007e+01 3.267068449440164812e+01 3.234929856604348686e+01
3.303805974782815724e+01 3.290132281947551007e+01 3.267068449440164812e+01
3.308055038583370333e+01 3.303805974782815724e+01 3.290132281947551007e+01
3.303113226551008097e+01 3.308055038583370333e+01 3.303805974782815724e+01
3.289452900455921736e+01 3.303113226551008097e+01 3.308055038583370333e+01
3.267742195674632200e+01 3.289452900455921736e+01 3.303113226551008097e+01
3.238794015105131052e+01 3.267742195674632200e+01 3.289452900455921736e+01
3.203512290978989796e+01 3.238794015105131052e+01 3.267742195674632200e+01
3.162840545203461318e+01 3.203512290978989796e+01 3.238794015105131052e+01
3.117716735158031582e+01 3.162840545203461318e+01 3.203512290978989796e+01
3.069036972902254945e+01 3.117716735158031582e+01 3.162840545203461318e+01
3.017629247426688366e+01 3.069036972902254945e+01 3.117716735158031582e+01
2.964237004202861669e+01 3.017629247426688366e+01 3.069036972902254945e+01
2.909511493125359749e+01 2.964237004202861669e+01 3.017629247426688366e+01
2.854011235065735619e+01 2.909511493125359749e+01 2.964237004202861669e+01
2.798206748670023103e+01 2.854011235065735619e+01 2.909511493125359749e+01
2.742488743890371339e+01 2.798206748670023103e+01 2.854011235065735619e+01
2.687178230647555921e+01 2.742488743890371339e+01 2.798206748670023103e+01
2.632537319678844057e+01 2.687178230647555921e+01 2.742488743890371339e+01
2.578779837294927546e+01 2.632537319678844057e+01 2.687178230647555921e+01
2.526081189606885502e+01 2.578779837294927546e+01 2.632537319678844057e+01
2.474587169949639431e+01 2.526081189606885502e+01 2.578779837294927546e+01
2.424421597839350184e+01 2.474587169949639431e+01 2.526081189606885502e+01
2.375692812124662368e+01 2.424421597839350184e+01 2.474587169949639431e+01
2.328499124314200230e+01 2.375692812124662368e+01 2.424421597839350184e+01
2.282933381870062561e+01 2.328499124314200230e+01 2.375692812124662368e+01
2.239086806765520876e+01 2.282933381870062561e+01 2.328499124314200230e+01
2.197052271432566783e+01 2.239086806765520876e+01 2.282933381870062561e+01
2.156927159872462951e+01 2.197052271432566783e+01 2.239086806765520876e+01
2.118815941542541736e+01 2.156927159872462951e+01 2.197052271432566783e+01
2.082832563163245965e+01 2.118815941542541736e+01 2.156927159872462951e+01
2.049102740790711863e+01 2.082832563163245965e+01 2.118815941542541736e+01
2.017766212192207576e+01 2.049102740790711863e+01 2.082832563163245965e+01
1.988978987714672186e+01 2.017766212192207576e+01 2.049102740790711863e+01
1.962915615813433234e+01 1.988978987714672186e+01 2.017766212192207576e+01
1.939771456141220085e+01 1.962915615813433234e+01 1.988978987714672186e+01
1.919764927211775785e+01 1.939771456141220085e+01 1.962915615813433234e+01
1.903139665553820237e+01 1.919764927211775785e+01 1.939771456141220085e+01
1.890166497224487685e+01 1.903139665553820237e+01 1.919764927211775785e+01
1.881145078772700074e+01 1.890166497224487685e+01 1.903139665553820237e+01
1.876405011540910550e+01 1.881145078772700074e+01 1.890166497224487685e+01
1.876306169197657425e+01 1.876405011540910550e+01 1.881145078772700074e+01
1.881237902916029370e+01 1.876306169197657425e+01 1.876405011540910550e+01
1.891616702201176992e+01 1.881237902916029370e+01 1.876306169197657425e+01
1.907881794601132341e+01 1.891616702201176992e+01 1.881237902916029370e+01
1.930488070110136434e+01 1.907881794601132341e+01 1.891616702201176992e+01
1.959895626221486964e+01 1.930488070110136434e+01 1.907881794601132341e+01
1.996555163731832039e+01 1.959895626221486964e+01 1.930488070110136434e+01
2.040888445904389314e+01 1.996555163731832039e+01 1.959895626221486964e+01
2.093263098187723514e+01 2.040888445904389314e+01 1.996555163731832039e+01
2.153961215815621699e+01 2.093263098187723514e+01 2.040888445904389314e+01
2.223141613662810556e+01 2.153961215815621699e+01 2.093263098187723514e+01
2.300796150440407573e+01 2.223141613662810556e+01 2.153961215815621699e+01
2.386701432603127770e+01 2.300796150440407573e+01 2.223141613662810556e+01
2.480368369857722399e+01 2.386701432603127770e+01 2.300796150440407573e+01
2.580993478121157381e+01 2.480368369857722399e+01 2.386701432603127770e+01
2.687417386403510733e+01 2.580993478121157381e+01 2.480368369857722399e+01
2.798097465832701047e+01 2.687417386403510733e+01 2.580993478121157381e+01
2.911102497097443020e+01 2.798097465832701047e+01 2.687417386403510733e+01
3.024137353469506806e+01 2.911102497097443020e+01 2.798097465832701047e+01
3.134604295043302002e+01 3.024137353469506806e+01 2.911102497097443020e+01
3.239704254802735761e+01 3.134604295043302002e+01 3.024137353469506806e+01
3.336576374135334788e+01 3.239704254802735761e+01 3.134604295043302002e+01
3.422467463166665169e+01 3.336576374135334788e+01 3.239704254802735761e+01
3.494916106726316229e+01 3.422467463166665169e+01 3.336576374135334788e+01
3.551930445649459500e+01 3.494916106726316229e+01 3.422467463166665169e+01
3.592136054161746017e+01 3.551930445649459500e+01 3.494916106726316229e+01
3.614872208569244805e+01 3.592136054161746017e+01 3.551930445649459500e+01
3.620221545144880082e+01 3.614872208569244805e+01 3.592136054161746017e+01
3.608968547891993239e+01 3.620221545144880082e+01 3.614872208569244805e+01
3.582494115521910771e+01 3.608968547891993239e+01 3.620221545144880082e+01
3.542623682030220778e+01 3.582494115521910771e+01 3.608968547891993239e+01
3.491452498160519724e+01 3.542623682030220778e+01 3.582494115521910771e+01
3.431172521491276939e+01 3.491452498160519724e+01 3.542623682030220778e+01
3.363921339368168617e+01 3.431172521491276939e+01 3.491452498160519724e+01
3.291666382279271375e+01 3.363921339368168617e+01 3.431172521491276939e+01
3.216129619291193364e+01 3.291666382279271375e+01 3.363921339368168617e+01
3.138750923323367914e+01 3.216129619291193364e+01 3.291666382279271375e+01
3.060683522232991294e+01 3.138750923323367914e+01 3.216129619291193364e+01
2.982812691743668054e+01 3.060683522232991294e+01 3.138750923323367914e+01
2.905788706061678184e+01 2.982812691743668054e+01 3.060683522232991294e+01
2.830066322401729551e+01 2.905788706061678184e+01 2.982812691743668054e+01
2.755944996141251480e+01 2.830066322401729551e+01 2.905788706061678184e+01
2.683606026843773051e+01 2.755944996141251480e+01 2.830066322401729551e+01
2.613144568788574418e+01 2.683606026843773051e+01 2.755944996141251480e+01
2.544595750294104874e+01 2.613144568788574418e+01 2.683606026843773051e+01
2.477955021585785644e+01 2.544595750294104874e+01 2.613144568788574418e+01
2.413193355982612331e+01 2.477955021585785644e+01 2.544595750294104874e+01
2.350268157156251547e+01 2.413193355982612331e+01 2.477955021585785644e+01
2.289130768106386427e+01 2.350268157156251547e+01 2.413193355982612331e+01
2.229731411229253979e+01 2.289130768106386427e+01 2.350268157156251547e+01
2.172022269129800165e+01 2.229731411229253979e+01 2.289130768106386427e+01
2.115959279570089180e+01 2.172022269129800165e+01 2.229731411229253979e+01
2.061503087139800527e+01 2.115959279570089180e+01 2.172022269129800165e+01
2.008619480139908120e+01 2.061503087139800527e+01 2.115959279570089180e+01
1.957279548015421611e+01 2.008619480139908120e+01 2.061503087139800527e+01
1.907459722486123965e+01 1.957279548015421611e+01 2.008619480139908120e+01
1.859141812127932525e+01 1.907459722486123965e+01 1.957279548015421611e+01
1.812313102463818737e+01 1.859141812127932525e+01 1.907459722486123965e+01
1.766966568409619498e+01 1.812313102463818737e+01 1.859141812127932525e+01
1.723101230246127713e+01 1.766966568409619498e+01 1.812313102463818737e+01
1.680722675679645306e+01 1.723101230246127713e+01 1.766966568409619498e+01
1.639843767042085787e+01 1.680722675679645306e+01 1.723101230246127713e+01
1.600485552775214870e+01 1.639843767042085787e+01 1.680722675679645306e+01
1.562678404948440836e+01 1.600485552775214870e+01 1.639843767042085787e+01
1.526463408896125351e+01 1.562678404948440836e+01 1.600485552775214870e+01
1.491894036574892723e+01 1.526463408896125351e+01 1.562678404948440836e+01
1.459038141522023047e+01 1.491894036574892723e+01 1.526463408896125351e+01
1.427980319992495950e+01 1.459038141522023047e+01 1.491894036574892723e+01
1.398824689596425586e+01 1.427980319992495950e+01 1.459038141522023047e+01
1.371698143079474796e+01 1.398824689596425586e+01 1.427980319992495950e+01
1.346754140115218235e+01 1.371698143079474796e+01 1.398824689596425586e+01
1.324177103120305432e+01 1.346754140115218235e+01 1.371698143079474796e+01
1.304187482701241230e+01 1.324177103120305432e+01 1.346754140115218235e+01
1.287047552273386053e+01 1.304187482701241230e+01 1.324177103120305432e+01
1.273067976625429942e+01 1.287047552273386053e+01 1.304187482701241230e+01
1.262615171481133380e+01 1.273067976625429942e+01 1.287047552273386053e+01
1.256119424579729937e+01 1.262615171481133380e+01 1.273067976625429942e+01
1.254083675569615686e+01 1.256119424579729937e+01 1.262615171481133380e+01
1.257092741718349060e+01 1.254083675569615686e+01 1.256119424579729937e+01
1.265822615861987543e+01 1.257092741718349060e+01 1.254083675569615686e+01
1.281049235945597076e+01 1.265822615861987543e+01 1.257092741718349060e+01
1.303655813201399916e+01 1.281049235945597076e+01 1.265822615861987543e+01
1.334637388711687400e+01 1.303655813201399916e+01 1.281049235945597076e+01
1.375100748455462707e+01 1.334637388711687400e+01 1.303655813201399916e+01
1.426257156496137668e+01 1.375100748455462707e+01 1.334637388711687400e+01
1.489404576363355837e+01 1.426257156496137668e+01 1.375100748455462707e+01
1.565895191263884101e+01 1.489404576363355837e+01 1.426257156496137668e+01
1.657083217242126949e+01 1.565895191263884101e+01 1.489404576363355837e+01
1.764247439566000253e+01 1.657083217242126949e+01 1.565895191263884101e+01
1.888482936114275645e+01 1.764247439566000253e+01 1.657083217242126949e+01
2.030557592466051631e+01 1.888482936114275645e+01 1.764247439566000253e+01
2.190731935959085774e+01 2.030557592466051631e+01 1.888482936114275645e+01
2.368546283603419766e+01 2.190731935959085774e+01 2.030557592466051631e+01
2.562587856585315649e+01 2.368546283603419766e+01 2.190731935959085774e+01
2.770262489033363451e+01 2.562587856585315649e+01 2.368546283603419766e+01
2.987609848938651425e+01 2.770262489033363451e+01 2.562587856585315649e+01
3.209214850110351591e+01 2.987609848938651425e+01 2.770262489033363451e+01
3.428275995435076595e+01 3.209214850110351591e+01 2.987609848938651425e+01
3.636886619933721221e+01 3.428275995435076595e+01 3.209214850110351591e+01
3.826560253755200591e+01 3.636886619933721221e+01 3.428275995435076595e+01
3.988983344166296519e+01 3.826560253755200591e+01 3.636886619933721221e+01
4.116912933894179361e+01 3.988983344166296519e+01 3.826560253755200591e+01
4.205071175143922346e+01 4.116912933894179361e+01 3.988983344166296519e+01
4.250849773347191274e+01 4.205071175143922346e+01 4.116912933894179361e+01
4.254651314256248185e+01 4.250849773347191274e+01 4.205071175143922346e+01
4.219769656229939869e+01 4.254651314256248185e+01 4.250849773347191274e+01
4.151828898588457406e+01 4.219769656229939869e+01 4.254651314256248185e+01
4.057916785704320972e+01 4.151828898588457406e+01 4.219769656229939869e+01
3.945617652790875951e+01 4.057916785704320972e+01 4.151828898588457406e+01
3.822148122376300705e+01 3.945617652790875951e+01 4.057916785704320972e+01
3.693735609828154765e+01 3.822148122376300705e+01 3.945617652790875951e+01
3.565289854930747282e+01 3.693735609828154765e+01 3.822148122376300705e+01
3.440338621072222480e+01 3.565289854930747282e+01 3.693735609828154765e+01
3.321152634840697004e+01 3.440338621072222480e+01 3.565289854930747282e+01
3.208974094040781466e+01 3.321152634840697004e+01 3.440338621072222480e+01
3.104276736257201819e+01 3.208974094040781466e+01 3.321152634840697004e+01
3.007009319022079552e+01 3.104276736257201819e+01 3.208974094040781466e+01
2.916797656388748194e+01 3.007009319022079552e+01 3.104276736257201819e+01
2.833097766826283603e+01 2.916797656388748194e+01 3.007009319022079552e+01
2.755303211638817729e+01 2.833097766826283603e+01 2.916797656388748194e+01
2.682814618695550735e+01 2.755303211638817729e+01 2.833097766826283603e+01
2.615080617175897970e+01 2.682814618695550735e+01 2.755303211638817729e+01
2.551618647734741785e+01 2.615080617175897970e+01 2.682814618695550735e+01
2.492022532556150338e+01 2.551618647734741785e+01 2.615080617175897970e+01
2.435961974129903140e+01 2.492022532556150338e+01 2.551618647734741785e+01
2.383177629727812175e+01 2.435961974129903140e+01 2.492022532556150338e+01
2.333474195225392478e+01 2.383177629727812175e+01 2.435961974129903140e+01
2.286713029828003130e+01 2.333474195225392478e+01 2.383177629727812175e+01
2.242805217128545436e+01 2.286713029828003130e+01 2.333474195225392478e+01
2.201705529316255294e+01 2.242805217128545436e+01 2.286713029828003130e+01
2.163407485124893981e+01 2.201705529316255294e+01 2.242805217128545436e+01
2.127939522506868286e+01 2.163407485124893981e+01 2.201705529316255294e+01
2.095362208712820262e+01 2.127939522506868286e+01 2.163407485124893981e+01
2.065766357363012773e+01 2.095362208712820262e+01 2.127939522506868286e+01
2.039271895562093206e+01 2.065766357363012773e+01 2.095362208712820262e+01
2.016027311089468554e+01 2.039271895562093206e+01 2.065766357363012773e+01
1.996209501225453309e+01 2.016027311089468554e+01 2.039271895562093206e+01
1.980023834760234891e+01 1.996209501225453309e+01 2.016027311089468554e+01
1.967704223103778816e+01 1.980023834760234891e+01 1.996209501225453309e+01
1.959512972536127151e+01 1.967704223103778816e+01 1.980023834760234891e+01
1.955740156004717534e+01 1.959512972536127151e+01 1.967704223103778816e+01
1.956702199042473822e+01 1.955740156004717534e+01 1.959512972536127151e+01
1.962739321122496605e+01 1.956702199042473822e+01 1.955740156004717534e+01
1.974211413474894883e+01 1.962739321122496605e+01 1.956702199042473822e+01
1.991491871711860995e+01 1.974211413474894883e+01 1.962739321122496605e+01
2.014958844286570994e+01 1.991491871711860995e+01 1.974211413474894883e+01
2.044983317722363836e+01 2.014958844286570994e+01 1.991491871711860995e+01
2.081913453738206954e+01 2.044983317722363836e+01 2.014958844286570994e+01
2.126054644905533308e+01 2.081913453738206954e+01 2.044983317722363836e+01
2.177644893474649379e+01 2.126054644905533308e+01 2.081913453738206954e+01
2.236825376596500803e+01 2.177644893474649379e+01 2.126054644905533308e+01
2.303606475848696533e+01 2.236825376596500803e+01 2.177644893474649379e+01
2.377830149843804008e+01 2.303606475848696533e+01 2.236825376596500803e+01
2.459130329284540295e+01 2.377830149843804008e+01 2.303606475848696533e+01
2.546893995372181863e+01 2.459130329284540295e+01 2.377830149843804008e+01
2.640226694775812533e+01 2.546893995372181863e+01 2.459130329284540295e+01
2.737927307009331557e+01 2.640226694775812533e+01 2.546893995372181863e+01
2.838477691179481255e+01 2.737927307009331557e+01 2.640226694775812533e+01
2.940053102496298365e+01 2.838477691179481255e+01 2.737927307009331557e+01
3.040558652075983304e+01 2.940053102496298365e+01 2.838477691179481255e+01
3.137695295050560773e+01 3.040558652075983304e+01 2.940053102496298365e+01
3.229055736930870779e+01 3.137695295050560773e+01 3.040558652075983304e+01
3.312246398482353982e+01 3.229055736930870779e+01 3.137695295050560773e+01
3.385026712434711982e+01 3.312246398482353982e+01 3.229055736930870779e+01
3.445452467220234638e+01 3.385026712434711982e+01 3.312246398482353982e+01
3.492006831072239237e+01 3.445452467220234638e+01 3.385026712434711982e+01
3.523702186394335456e+01 3.492006831072239237e+01 3.445452467220234638e+01
3.540138620435612182e+01 3.523702186394335456e+01 3.492006831072239237e+01
3.541510697209908898e+01 3.540138620435612182e+01 3.523702186394335456e+01
3.528561917421658478e+01 3.541510697209908898e+01 3.540138620435612182e+01
3.502494325453807988e+01 3.528561917421658478e+01 3.541510697209908898e+01
3.464847161834656220e+01 3.502494325453807988e+01 3.528561917421658478e+01
3.417361865494733308e+01 3.464847161834656220e+01 3.502494325453807988e+01
3.361850588583947541e+01 3.417361865494733308e+01 3.464847161834656220e+01
3.300082178637046582e+01 3.361850588583947541e+01 3.417361865494733308e+01
3.233694508186748351e+01 3.300082178637046582e+01 3.361850588583947541e+01
3.164136526972163566e+01 3.233694508186748351e+01 3.300082178637046582e+01
3.092638686553181770e+01 3.164136526972163566e+01 3.233694508186748351e+01
3.020207148930050423e+01 3.092638686553181770e+01 3.164136526972163566e+01
2.947635604003557219e+01 3.020207148930050423e+01 3.092638686553181770e+01
2.875528340829011142e+01 2.947635604003557219e+01 3.020207148930050423e+01
2.804328994916536644e+01 2.875528340829011142e+01 2.947635604003557219e+01
2.734350655780317751e+01 2.804328994916536644e+01 2.875528340829011142e+01
2.665804384707685415e+01 2.734350655780317751e+01 2.804328994916536644e+01
2.598824416179138908e+01 2.665804384707685415e+01 2.734350655780317751e+01
2.533489278109627918e+01 2.598824416179138908e+01 2.665804384707685415e+01
2.469838740429367974e+01 2.533489278109627918e+01 2.598824416179138908e+01
2.407886918890168459e+01 2.469838740429367974e+01 2.533489278109627918e+01
2.347632076754527830e+01 2.407886918890168459e+01 2.469838740429367974e+01
2.289063740701335092e+01 2.347632076754527830e+01 2.407886918890168459e+01
2.232167731104357600e+01 2.289063740701335092e+01 2.347632076754527830e+01
2.176929641306653096e+01 2.232167731104357600e+01 2.289063740701335092e+01
2.123337214085503177e+01 2.176929641306653096e+01 2.232167731104357600e+01
2.071381974362914136e+01 2.123337214085503177e+01 2.176929641306653096e+01
2.021060395720382274e+01 2.071381974362914136e+01 2.123337214085503177e+01
1.972374809316398725e+01 2.021060395720382274e+01 2.071381974362914136e+01
1.925334208771555922e+01 1.972374809316398725e+01 2.021060395720382274e+01
1.879955062832241808e+01 1.925334208771555922e+01 1.972374809316398725e+01
1.836262217476995318e+01 1.879955062832241808e+01 1.925334208771555922e+01
1.794289948537181800e+01 1.836262217476995318e+01 1.879955062832241808e+01
1.754083212809446479e+01 1.794289948537181800e+01 1.836262217476995318e+01
1.715699138169088300e+01 1.754083212809446479e+01 1.794289948537181800e+01
1.679208789727058360e+01 1.715699138169088300e+01 1.754083212809446479e+01
1.644699248219458099e+01 1.679208789727058360e+01 1.715699138169088300e+01
1.612276037362198267e+01 1.644699248219458099e+01 1.679208789727058360e+01
1.582065937714616943e+01 1.612276037362198267e+01 1.644699248219458099e+01
1.554220224520009452e+01 1.582065937714616943e+01 1.612276037362198267e+01
1.528918364724568235e+01 1.554220224520009452e+01 1.582065937714616943e+01
1.506372202323842302e+01 1.528918364724568235e+01 1.554220224520009452e+01
1.486830649298250329e+01 1.506372202323842302e+01 1.528918364724568235e+01
1.470584878988830901e+01 1.486830649298250329e+01 1.506372202323842302e+01
1.457973986300140723e+01 1.470584878988830901e+01 1.486830649298250329e+01
1.449391030007562975e+01 1.457973986300140723e+01 1.470584878988830901e+01
1.445289300835294455e+01 1.449391030007562975e+01 1.457973986300140723e+01
1.446188557596508772e+01 1.445289300835294455e+01 1.449391030007562975e+01
1.452680833890354428e+01 1.446188557596508772e+01 1.445289300835294455e+01
1.465435229893372338e+01 1.452680833890354428e+01 1.446188557596508772e+01
1.485200857711904732e+01 1.465435229893372338e+01 1.452680833890354428e+01
1.512806796184626812e+01 1.485200857711904732e+01 1.465435229893372338e+01
1.549157528309494225e+01 1.512806796184626812e+01 1.485200857711904732e+01
1.595221888028364354e+01 1.549157528309494225e+01 1.512806796184626812e+01
1.652013057484384007e+01 1.595221888028364354e+01 1.549157528309494225e+01
1.720556685274776854e+01 1.652013057484384007e+01 1.595221888028364354e+01
1.801843839469071540e+01 1.720556685274776854e+01 1.652013057484384007e+01
1.896765426671696275e+01 1.801843839469071540e+01 1.720556685274776854e+01
2.006025137070146158e+01 1.896765426671696275e+01 1.801843839469071540e+01
2.130029232565183150e+01 2.006025137070146158e+01 1.896765426671696275e+01
2.268753956467974575e+01 2.130029232565183150e+01 2.006025137070146158e+01
2.421595372959572146e+01 2.268753956467974575e+01 2.130029232565183150e+01
2.587212251706213806e+01 2.421595372959572146e+01 2.268753956467974575e+01
2.763380018789975168e+01 2.587212251706213806e+01 2.421595372959572146e+01
2.946881925247899403e+01 2.763380018789975168e+01 2.587212251706213806e+01
3.133470572186861958e+01 2.946881925247899403e+01 2.763380018789975168e+01
3.317935814698375907e+01 3.133470572186861958e+01 2.946881925247899403e+01
3.494310161217813970e+01 3.317935814698375907e+01 3.133470572186861958e+01
3.656226806141992114e+01 3.494310161217813970e+01 3.317935814698375907e+01
3.797417401024177508e+01 3.656226806141992114e+01 3.494310161217813970e+01
3.912300064083540008e+01 3.797417401024177508e+01 3.656226806141992114e+01
3.996572053215803777e+01 3.912300064083540008e+01 3.797417401024177508e+01
4.047699293952657484e+01 3.996572053215803777e+01 3.912300064083540008e+01
4.065199271780483059e+01 4.047699293952657484e+01 3.996572053215803777e+01
4.050649922152847893e+01 4.065199271780483059e+01 4.047699293952657484e+01
4.007417725916469919e+01 4.050649922152847893e+01 4.065199271780483059e+01
3.940164054421404671e+01 4.007417725916469919e+01 4.050649922152847893e+01
3.854236786216606703e+01 3.940164054421404671e+01 4.007417725916469919e+01
3.755068406269482040e+01 3.854236786216606703e+01 3.940164054421404671e+01
3.647680927616319480e+01 3.755068406269482040e+01 3.854236786216606703e+01
3.536354596114259863e+01 3.647680927616319480e+01 3.755068406269482040e+01
3.424469933510255970e+01 3.536354596114259863e+01 3.647680927616319480e+01
3.314496428937369643e+01 3.424469933510255970e+01 3.536354596114259863e+01
3.208082812658272331e+01 3.314496428937369643e+01 3.424469933510255970e+01
3.106201894159273991e+01 3.208082812658272331e+01 3.314496428937369643e+01
3.009311502519303971e+01 3.106201894159273991e+01 3.208082812658272331e+01
2.917505677375478967e+01 3.009311502519303971e+01 3.106201894159273991e+01
2.830642275444450462e+01 2.917505677375478967e+01 3.009311502519303971e+01
2.748442286917478228e+01 2.830642275444450462e+01 2.917505677375478967e+01
2.670561931172638026e+01 2.748442286917478228e+01 2.830642275444450462e+01
2.596641554914479855e+01 2.670561931172638026e+01 2.748442286917478228e+01
2.526336350031452582e+01 2.596641554914479855e+01 2.670561931172638026e+01
2.459333748863855007e+01 2.526336350031452582e+01 2.596641554914479855e+01
2.395361640708066986e+01 2.459333748863855007e+01 2.526336350031452582e+01
2.334190666621237753e+01 2.395361640708066986e+01 2.459333748863855007e+01
2.275632999117003052e+01 2.334190666621237753e+01 2.395361640708066986e+01
2.219539293016056547e+01 2.275632999117003052e+01 2.334190666621237753e+01
2.165794929501508292e+01 2.219539293016056547e+01 2.275632999117003052e+01
2.114316258390798708e+01 2.165794929501508292e+01 2.219539293016056547e+01
2.065047250220024111e+01 2.114316258390798708e+01 2.165794929501508292e+01
2.017956772962489254e+01 2.065047250220024111e+01 2.114316258390798708e+01
1.973036583094711816e+01 2.017956772962489254e+01 2.065047250220024111e+01
1.930300046424596871e+01 1.973036583094711816e+01 2.017956772962489254e+01
1.889781564252489687e+01 1.930300046424596871e+01 1.973036583094711816e+01
1.851536662759083995e+01 1.889781564252489687e+01 1.930300046424596871e+01
1.815642699051037923e+01 1.851536662759083995e+01 1.889781564252489687e+01
1.782200139642354486e+01 1.815642699051037923e+01 1.851536662759083995e+01
1.751334371736234630e+01 1.782200139642354486e+01 1.815642699051037923e+01
1.723198011146810060e+01 1.751334371736234630e+01 1.782200139642354486e+01
1.697973670426183901e+01 1.723198011146810060e+01 1.751334371736234630e+01
1.675877144408817543e+01 1.697973670426183901e+01 1.723198011146810060e+01
1.657160955599805163e+01 1.675877144408817543e+01 1.697973670426183901e+01
1.642118175982119510e+01 1.657160955599805163e+01 1.675877144408817543e+01
1.631086401792282459e+01 1.642118175982119510e+01 1.657160955599805163e+01
1.624451699916140512e+01 1.631086401792282459e+01 1.642118175982119510e+01
1.622652264493352803e+01 1.624451699916140512e+01 1.631086401792282459e+01
1.626181415368871086e+01 1.622652264493352803e+01 1.624451699916140512e+01
1.635589431479516520e+01 1.626181415368871086e+01 1.622652264493352803e+01
1.651483538269854279e+01 1.635589431479516520e+01 1.626181415368871086e+01
1.674525157304928769e+01 1.651483538269854279e+01 1.635589431479516520e+01
1.705423281625291665e+01 1.674525157304928769e+01 1.651483538269854279e+01
1.744922573575714253e+01 1.705423281625291665e+01 1.674525157304928769e+01
1.793784517545064716e+01 1.744922573575714253e+01 1.705423281625291665e+01
1.852759742570682988e+01 1.793784517545064716e+01 1.744922573575714253e+01
1.922549530286172725e+01 1.852759742570682988e+01 1.793784517545064716e+01
2.003754647236077346e+01 1.922549530286172725e+01 1.852759742570682988e+01
2.096810129495424135e+01 2.003754647236077346e+01 1.922549530286172725e+01
2.201905676556885538e+01 2.096810129495424135e+01 2.003754647236077346e+01
2.318893066615535403e+01 2.201905676556885538e+01 2.096810129495424135e+01
2.447184637210541780e+01 2.318893066615535403e+01 2.201905676556885538e+01
2.585650417476157159e+01 2.447184637210541780e+01 2.318893066615535403e+01
2.732525750919943874e+01 2.585650417476157159e+01 2.447184637210541780e+01
2.885345639558188680e+01 2.732525750919943874e+01 2.585650417476157159e+01
3.040925518499927804e+01 2.885345639558188680e+01 2.732525750919943874e+01
3.195409200548034079e+01 3.040925518499927804e+01 2.885345639558188680e+01
3.344401522265813753e+01 3.195409200548034079e+01 3.040925518499927804e+01
3.483194270996710884e+01 3.344401522265813753e+01 3.195409200548034079e+01
3.607078900562358115e+01 3.483194270996710884e+01 3.344401522265813753e+01
3.711720017272813976e+01 3.607078900562358115e+01 3.483194270996710884e+01
3.793543835183339752e+01 3.711720017272813976e+01 3.607078900562358115e+01
3.850081957402728250e+01 3.793543835183339752e+01 3.711720017272813976e+01
3.880209245971715859e+01 3.850081957402728250e+01 3.793543835183339752e+01
3.884228771237879840e+01 3.880209245971715859e+01 3.850081957402728250e+01
3.863785227858095084e+01 3.884228771237879840e+01 3.880209245971715859e+01
3.821623389233980816e+01 3.863785227858095084e+01 3.884228771237879840e+01
3.761239429964472691e+01 3.821623389233980816e+01 3.863785227858095084e+01
3.686490658446187751e+01 3.761239429964472691e+01 3.821623389233980816e+01
3.601228987057019282e+01 3.686490658446187751e+01 3.761239429964472691e+01
3.509007685288157319e+01 3.601228987057019282e+01 3.686490658446187751e+01
3.412886900401311152e+01 3.509007685288157319e+01 3.601228987057019282e+01
3.315339546348666744e+01 3.412886900401311152e+01 3.509007685288157319e+01
3.218241641854483959e+01 3.315339546348666744e+01 3.412886900401311152e+01
3.122922405351928177e+01 3.218241641854483959e+01 3.315339546348666744e+01
3.030248445308843586e+01 3.122922405351928177e+01 3.218241641854483959e+01
2.940720510035250257e+01 3.030248445308843586e+01 3.122922405351928177e+01
2.854567560262086801e+01 2.940720510035250257e+01 3.030248445308843586e+01
2.771829208188250959e+01 2.854567560262086801e+01 2.940720510035250257e+01
2.692422629459089833e+01 2.771829208188250959e+01 2.854567560262086801e+01
2.616193526832806526e+01 2.692422629459089833e+01 2.771829208188250959e+01
2.542952740031794789e+01 2.616193526832806526e+01 2.692422629459089833e+01
2.472501007258588857e+01 2.542952740031794789e+01 2.616193526832806526e+01
2.404644570307331719e+01 2.472501007258588857e+01 2.542952740031794789e+01
2.339204092860041229e+01 2.404644570307331719e+01 2.472501007258588857e+01
2.276018954670437111e+01 2.339204092860041229e+01 2.404644570307331719e+01
2.214948533245234685e+01 2.276018954670437111e+01 2.339204092860041229e+01
2.155871666047195134e+01 2.214948533245234685e+01 2.276018954670437111e+01
2.098685134342176539e+01 2.155871666047195134e+01 2.214948533245234685e+01
2.043301733251097829e+01 2.098685134342176539e+01 2.155871666047195134e+01
1.989648286447011571e+01 2.043301733251097829e+01 2.098685134342176539e+01
1.937663817406408384e+01 1.989648286447011571e+01 2.043301733251097829e+01
1.887297989793198738e+01 1.937663817406408384e+01 1.989648286447011571e+01
1.838509865792840969e+01 1.887297989793198738e+01 1.937663817406408384e+01
1.791266993152007814e+01 1.838509865792840969e+01 1.887297989793198738e+01
1.745544811471881275e+01 1.791266993152007814e+01 1.838509865792840969e+01
1.701326360021196038e+01 1.745544811471881275e+01 1.791266993152007814e+01
1.658602268685563885e+01 1.701326360021196038e+01 1.745544811471881275e+01
1.617371017670575029e+01 1.658602268685563885e+01 1.701326360021196038e+01
1.577639458245939785e+01 1.617371017670575029e+01 1.658602268685563885e+01
1.539423594905091797e+01 1.577639458245939785e+01 1.617371017670575029e+01
1.502749638077658645e+01 1.539423594905091797e+01 1.577639458245939785e+01
1.467655345565234448e+01 1.502749638077658645e+01 1.539423594905091797e+01
1.434191679968710886e+01 1.467655345565234448e+01 1.502749638077658645e+01
1.402424818427076758e+01 1.434191679968710886e+01 1.467655345565234448e+01
1.372438559888510312e+01 1.402424818427076758e+01 1.434191679968710886e+01
1.344337183706772976e+01 1.372438559888510312e+01 1.402424818427076758e+01
1.318248821265454218e+01 1.344337183706772976e+01 1.372438559888510312e+01
1.294329408993921682e+01 1.318248821265454218e+01 1.344337183706772976e+01
1.272767295593958536e+01 1.294329408993921682e+01 1.318248821265454218e+01
1.253788577056936049e+01 1.272767295593958536e+01 1.294329408993921682e+01
1.237663227891233220e+01 1.253788577056936049e+01 1.272767295593958536e+01
1.224712082660304624e+01 1.237663227891233220e+01 1.253788577056936049e+01
1.215314693854829287e+01 1.224712082660304624e+01 1.237663227891233220e+01
1.209918043898401763e+01 1.215314693854829287e+01 1.224712082660304624e+01
1.209046012032500883e+01 1.209918043898401763e+01 1.215314693854829287e+01
1.213309379432004143e+01 1.209046012032500883e+01 1.209918043898401763e+01
1.223415983357120496e+01 1.213309379432004143e+01 1.209046012032500883e+01
1.240180385127302465e+01 1.223415983357120496e+01 1.213309379432004143e+01
1.264532075762418195e+01 1.240180385127302465e+01 1.223415983357120496e+01
1.297520784302746399e+01 1.264532075762418195e+01 1.240180385127302465e+01
1.340316856323074468e+01 1.297520784302746399e+01 1.264532075762418195e+01
1.394203922693732345e+01 1.340316856323074468e+01 1.297520784302746399e+01
1.460560192041485017e+01 1.394203922693732345e+01 1.340316856323074468e+01
1.540823727869320159e+01 1.460560192041485017e+01 1.394203922693732345e+01
1.636436138408775776e+01 1.540823727869320159e+01 1.460560192041485017e+01
1.748758451408897585e+01 1.636436138408775776e+01 1.540823727869320159e+01
1.878952961679799216e+01 1.748758451408897585e+01 1.636436138408775776e+01
2.027826114983324857e+01 1.878952961679799216e+01 1.748758451408897585e+01
2.195630810706728298e+01 2.027826114983324857e+01 1.878952961679799216e+01
2.381832756999285650e+01 2.195630810706728298e+01 2.027826114983324857e+01
2.584855444059028429e+01 2.381832756999285650e+01 2.195630810706728298e+01
2.801832040786169742e+01 2.584855444059028429e+01 2.381832756999285650e+01
3.028408837802303921e+01 2.801832040786169742e+01 2.584855444059028429e+01
3.258660317844200449e+01 3.028408837802303921e+01 2.801832040786169742e+01
3.485184336541465910e+01 3.258660317844200449e+01 3.028408837802303921e+01
3.699438809843026377e+01 3.485184336541465910e+01 3.258660317844200449e+01
3.892350559805922927e+01 3.699438809843026377e+01 3.485184336541465910e+01
4.055169502352577382e+01 3.892350559805922927e+01 3.699438809843026377e+01
4.180465105865441444e+01 4.055169502352577382e+01 3.892350559805922927e+01
4.263089254180555088e+01 4.180465105865441444e+01 4.055169502352577382e+01
4.300892656848611750e+01 4.263089254180555088e+01 4.180465105865441444e+01
4.295009155569915293e+01 4.300892656848611750e+01 4.263089254180555088e+01
4.249619237743255695e+01 4.295009155569915293e+01 4.300892656848611750e+01
4.171242452191418693e+01 4.249619237743255695e+01 4.295009155569915293e+01
4.067734728754459184e+01 4.171242452191418693e+01 4.249619237743255695e+01
3.947229615944016246e+01 4.067734728754459184e+01 4.171242452191418693e+01
3.817241929404381295e+01 3.947229615944016246e+01 4.067734728754459184e+01
3.684068121017144648e+01 3.817241929404381295e+01 3.947229615944016246e+01
3.552513848663560481e+01 3.684068121017144648e+01 3.817241929404381295e+01
3.425896925726858200e+01 3.552513848663560481e+01 3.684068121017144648e+01
3.306232950912971802e+01 3.425896925726858200e+01 3.552513848663560481e+01
3.194508682810236166e+01 3.306232950912971802e+01 3.425896925726858200e+01
3.090969405889481791e+01 3.194508682810236166e+01 3.306232950912971802e+01
2.995374966642567927e+01 3.090969405889481791e+01 3.194508682810236166e+01
2.907204139800336762e+01 2.995374966642567927e+01 3.090969405889481791e+01
2.825804191300585444e+01 2.907204139800336762e+01 2.995374966642567927e+01
2.750491984589104533e+01 2.825804191300585444e+01 2.907204139800336762e+01
2.680616719044283514e+01 2.750491984589104533e+01 2.825804191300585444e+01
2.615594660106454938e+01 2.680616719044283514e+01 2.750491984589104533e+01
2.554924802215134250e+01 2.615594660106454938e+01 2.680616719044283514e+01
2.498192435883974838e+01 2.554924802215134250e+01 2.615594660106454938e+01
2.445065676946394007e+01 2.498192435883974838e+01 2.554924802215134250e+01
2.395288416776528706e+01 2.445065676946394007e+01 2.498192435883974838e+01
2.348671928013103383e+01 2.395288416776528706e+01 2.445065676946394007e+01
2.305086478645798209e+01 2.348671928013103383e+01 2.395288416776528706e+01
2.264453702516298250e+01 2.305086478645798209e+01 2.348671928013103383e+01
2.226740077223449532e+01 2.264453702516298250e+01 2.305086478645798209e+01
2.191951611170618719e+01 2.226740077223449532e+01 2.264453702516298250e+01
2.160129692780108357e+01 2.191951611170618719e+01 2.226740077223449532e+01
2.131347971493048377e+01 2.160129692780108357e+01 2.191951611170618719e+01
2.105710096802807385e+01 2.131347971493048377e+01 2.160129692780108357e+01
2.083348120620832233e+01 2.105710096802807385e+01 2.131347971493048377e+01
2.064421357762478948e+01 2.083348120620832233e+01 2.105710096802807385e+01
2.049115491317686022e+01 2.064421357762478948e+01 2.083348120620832233e+01
2.037641699051728494e+01 2.049115491317686022e+01 2.064421357762478948e+01
2.030235560747729195e+01 2.037641699051728494e+01 2.049115491317686022e+01
2.027155483130555780e+01 2.030235560747729195e+01 2.037641699051728494e+01
2.028680348665831445e+01 2.027155483130555780e+01 2.030235560747729195e+01
2.035106058496821291e+01 2.028680348665831445e+01 2.027155483130555780e+01
2.046740601124626124e+01 2.035106058496821291e+01 2.028680348665831445e+01
2.063897242308156876e+01 2.046740601124626124e+01 2.035106058496821291e+01
2.086885405868099852e+01 2.063897242308156876e+01 2.046740601124626124e+01
2.115998810686049936e+01 2.086885405868099852e+01 2.063897242308156876e+01
2.151500461001463904e+01 2.115998810686049936e+01 2.086885405868099852e+01
2.193604173797332280e+01 2.151500461001463904e+01 2.115998810686049936e+01
2.242452490553329625e+01 2.193604173797332280e+01 2.151500461001463904e+01
2.298091084241890414e+01 2.242452490553329625e+01 2.193604173797332280e+01
2.360440157132289585e+01 2.298091084241890414e+01 2.242452490553329625e+01
2.429263843282548407e+01 2.360440157132289585e+01 2.298091084241890414e+01
2.504139276790056456e+01 2.429263843282548407e+01 2.360440157132289585e+01
2.584427729781445038e+01 2.504139276790056456e+01 2.429263843282548407e+01
2.669250989388963546e+01 2.584427729781445038e+01 2.504139276790056456e+01
2.757476807959612586e+01 2.669250989388963546e+01 2.584427729781445038e+01
2.847717652664083943e+01 2.757476807959612586e+01 2.669250989388963546e+01
2.938346890571738612e+01 2.847717652664083943e+01 2.757476807959612586e+01
3.027535763438227434e+01 2.938346890571738612e+01 2.847717652664083943e+01
3.113312881463898663e+01 3.027535763438227434e+01 2.938346890571738612e+01
3.193645480094150813e+01 3.113312881463898663e+01 3.027535763438227434e+01
3.266538530204988433e+01 3.193645480094150813e+01 3.113312881463898663e+01
3.330144410994058290e+01 3.266538530204988433e+01 3.193645480094150813e+01
3.382872909018150409e+01 3.330144410994058290e+01 3.266538530204988433e+01
3.423489558151462830e+01 3.382872909018150409e+01 3.330144410994058290e+01
3.451190439289450751e+01 3.423489558151462830e+01 3.382872909018150409e+01
3.465643827164612389e+01 3.451190439289450751e+01 3.423489558151462830e+01
3.466993294962118455e+01 3.465643827164612389e+01 3.451190439289450751e+01
3.455822308065128112e+01 3.466993294962118455e+01 3.465643827164612389e+01
3.433085820272376765e+01 3.455822308065128112e+01 3.466993294962118455e+01
3.400018739374080923e+01 3.433085820272376765e+01 3.455822308065128112e+01
3.358033471535363645e+01 3.400018739374080923e+01 3.433085820272376765e+01
3.308618763789224460e+01 3.358033471535363645e+01 3.400018739374080923e+01
3.253250028387694925e+01 3.308618763789224460e+01 3.358033471535363645e+01
3.193317988728574264e+01 3.253250028387694925e+01 3.308618763789224460e+01
3.130078740158605299e+01 3.193317988728574264e+01 3.253250028387694925e+01
3.064624967074788842e+01 3.130078740158605299e+01 3.193317988728574264e+01
2.997875608867054353e+01 3.064624967074788842e+01 3.130078740158605299e+01
2.930579895408533275e+01 2.997875608867054353e+01 3.064624967074788842e+01
2.863331279662208573e+01 2.930579895408533275e+01 2.997875608867054353e+01
2.796587124293203885e+01 2.863331279662208573e+01 2.930579895408533275e+01
2.730690750371974218e+01 2.796587124293203885e+01 2.863331279662208573e+01
2.665893364901763718e+01 2.730690750371974218e+01 2.796587124293203885e+01
2.602374260855170363e+01 2.665893364901763718e+01 2.730690750371974218e+01
2.540258420266573580e+01 2.602374260855170363e+01 2.665893364901763718e+01
2.479631205719724818e+01 2.540258420266573580e+01 2.602374260855170363e+01
2.420550201200410001e+01 2.479631205719724818e+01 2.540258420266573580e+01
2.363054487149263849e+01 2.420550201200410001e+01 2.479631205719724818e+01
2.307171743123701191e+01 2.363054487149263849e+01 2.420550201200410001e+01
2.252923600596989928e+01 2.307171743123701191e+01 2.363054487149263849e+01
2.200329648325845611e+01 2.252923600596989928e+01 2.307171743123701191e+01
2.149410446377034845e+01 2.200329648325845611e+01 2.252923600596989928e+01
2.100189848276778548e+01 2.149410446377034845e+01 2.200329648325845611e+01
2.052696873942748113e+01 2.100189848276778548e+01 2.149410446377034845e+01
2.006967324760008253e+01 2.052696873942748113e+01 2.100189848276778548e+01
1.963045288960521972e+01 2.006967324760008253e+01 2.052696873942748113e+01
1.920984650950539674e+01 1.963045288960521972e+01 2.006967324760008253e+01
1.880850691801523311e+01 1.920984650950539674e+01 1.963045288960521972e+01
1.842721848545556540e+01 1.880850691801523311e+01 1.920984650950539674e+01
1.806691685679337311e+01 1.842721848545556540e+01 1.880850691801523311e+01
1.772871121773773595e+01 1.806691685679337311e+01 1.842721848545556540e+01
1.741390945687185265e+01 1.772871121773773595e+01 1.806691685679337311e+01
1.712404648952911401e+01 1.741390945687185265e+01 1.772871121773773595e+01
1.686091591751426932e+01 1.712404648952911401e+01 1.741390945687185265e+01
1.662660507617793826e+01 1.686091591751426932e+01 1.712404648952911401e+01
1.642353334538301368e+01 1.662660507617793826e+01 1.686091591751426932e+01
1.625449334815591129e+01 1.642353334538301368e+01 1.662660507617793826e+01
1.612269429961928680e+01 1.625449334815591129e+01 1.642353334538301368e+01
1.603180626213292470e+01 1.612269429961928680e+01 1.625449334815591129e+01
1.598600336649800191e+01 1.603180626213292470e+01 1.612269429961928680e+01
1.599000312326247553e+01 1.598600336649800191e+01 1.603180626213292470e+01
1.604909771821589004e+01 1.599000312326247553e+01 1.598600336649800191e+01
1.616917160918871232e+01 1.604909771821589004e+01 1.599000312326247553e+01
1.635669777640435996e+01 1.616917160918871232e+01 1.604909771821589004e+01
1.661870261500948942e+01 1.635669777640435996e+01 1.616917160918871232e+01
1.696268674365619589e+01 1.661870261500948942e+01 1.635669777640435996e+01
1.739648608543612340e+01 1.696268674365619589e+01 1.661870261500948942e+01
1.792805476437433398e+01 1.739648608543612340e+01 1.696268674365619589e+01
1.856514919237056205e+01 1.792805476437433398e+01 1.739648608543612340e+01
1.931489205402110798e+01 1.856514919237056205e+01 1.792805476437433398e+01
2.018319697491484632e+01 1.931489205402110798e+01 1.856514919237056205e+01
2.117404114111133850e+01 2.018319697491484632e+01 1.931489205402110798e+01
2.228858600815826918e+01 2.117404114111133850e+01 2.018319697491484632e+01
2.352416751510128634e+01 2.228858600815826918e+01 2.117404114111133850e+01
2.487320834465570485e+01 2.352416751510128634e+01 2.228858600815826918e+01
2.632214559834395828e+01 2.487320834465570485e+01 2.352416751510128634e+01
2.785051465078283783e+01 2.632214559834395828e+01 2.487320834465570485e+01
2.943037626114741556e+01 2.785051465078283783e+01 2.632214559834395828e+01
3.102630607040242339e+01 2.943037626114741556e+01 2.785051465078283783e+01
3.259616525716624125e+01 3.102630607040242339e+01 2.943037626114741556e+01
3.409281871870676639e+01 3.259616525716624125e+01 3.102630607040242339e+01
3.546684872447780634e+01 3.409281871870676639e+01 3.259616525716624125e+01
3.667012939241180902e+01 3.546684872447780634e+01 3.409281871870676639e+01
3.765990767983831944e+01 3.667012939241180902e+01 3.546684872447780634e+01
3.840283483096263240e+01 3.765990767983831944e+01 3.667012939241180902e+01
3.887828037826619010e+01 3.840283483096263240e+01 3.765990767983831944e+01
3.908030205906363364e+01 3.887828037826619010e+01 3.840283483096263240e+01
3.901786109486942422e+01 3.908030205906363364e+01 3.887828037826619010e+01
3.871322119769303072e+01 3.901786109486942422e+01 3.908030205906363364e+01
3.819885143936419070e+01 3.871322119769303072e+01 3.901786109486942422e+01
3.751344727494439013e+01 3.819885143936419070e+01 3.871322119769303072e+01
3.669780182323901130e+01 3.751344727494439013e+01 3.819885143936419070e+01
3.579118175940769220e+01 3.669780182323901130e+01 3.751344727494439013e+01
3.482864110818852055e+01 3.579118175940769220e+01 3.669780182323901130e+01
3.383943350383492543e+01 3.482864110818852055e+01 3.579118175940769220e+01
3.284644621434078715e+01 3.383943350383492543e+01 3.482864110818852055e+01
3.186642881457369469e+01 3.284644621434078715e+01 3.383943350383492543e+01
3.091073456134015274e+01 3.186642881457369469e+01 3.284644621434078715e+01
2.998631164767507684e+01 3.091073456134015274e+01 3.186642881457369469e+01
2.909674152288356552e+01 2.998631164767507684e+01 3.091073456134015274e+01
2.824319276039063809e+01 2.909674152288356552e+01 2.998631164767507684e+01
2.742522234188842845e+01 2.824319276039063809e+01 2.909674152288356552e+01
2.664140318550907693e+01 2.742522234188842845e+01 2.824319276039063809e+01
2.588978636339914630e+01 2.664140318550907693e+01 2.742522234188842845e+01
2.516822179056950404e+01 2.588978636339914630e+01 2.664140318550907693e+01
2.447456650533196765e+01 2.516822179056950404e+01 2.588978636339914630e+01
2.380680894696963534e+01 2.447456650533196765e+01 2.516822179056950404e+01
2.316313385709120709e+01 2.380680894696963534e+01 2.447456650533196765e+01
2.254194755996757848e+01 2.316313385709120709e+01 2.380680894696963534e+01
2.194187855858104541e+01 2.254194755996757848e+01 2.316313385709120709e+01
2.136176418059276827e+01 2.194187855858104541e+01 2.254194755996757848e+01
2.080063062178348332e+01 2.136176418059276827e+01 2.194187855858104541e+01
2.025767116047208205e+01 2.080063062178348332e+01 2.136176418059276827e+01
1.973222545429411312e+01 2.025767116047208205e+01 2.080063062178348332e+01
1.922376154579422902e+01 1.973222545429411312e+01 2.025767116047208205e+01
1.873186136111191402e+01 1.922376154579422902e+01 1.973222545429411312e+01
1.825620996865078283e+01 1.873186136111191402e+01 1.922376154579422902e+01
1.779658857615459766e+01 1.825620996865078283e+01 1.873186136111191402e+01
1.735287111131677662e+01 1.779658857615459766e+01 1.825620996865078283e+01
1.692502419865635588e+01 1.735287111131677662e+01 1.779658857615459766e+01
1.651311037554805949e+01 1.692502419865635588e+01 1.735287111131677662e+01
1.611729445694576768e+01 1.651311037554805949e+01 1.692502419865635588e+01
1.573785304450310107e+01 1.611729445694576768e+01 1.651311037554805949e+01
1.537518727084512449e+01 1.573785304450310107e+01 1.611729445694576768e+01
1.502983896722069268e+01 1.537518727084512449e+01 1.573785304450310107e+01
1.470251053862738821e+01 1.502983896722069268e+01 1.537518727084512449e+01
1.439408892171977783e+01 1.470251053862738821e+01 1.502983896722069268e+01
1.410567408415907309e+01 1.439408892171977783e+01 1.470251053862738821e+01
1.383861259498571350e+01 1.410567408415907309e+01 1.439408892171977783e+01
1.359453684704339693e+01 1.383861259498571350e+01 1.410567408415907309e+01
1.337541053354784815e+01 1.359453684704339693e+01 1.383861259498571350e+01
1.318358095515894135e+01 1.337541053354784815e+01 1.359453684704339693e+01
1.302183863736357239e+01 1.318358095515894135e+01 1.337541053354784815e+01
1.289348453636567982e+01 1.302183863736357239e+01 1.318358095515894135e+01
1.280240475731025285e+01 1.289348453636567982e+01 1.302183863736357239e+01
1.275315213658798186e+01 1.280240475731025285e+01 1.289348453636567982e+01
1.275103316383657415e+01 1.275315213658798186e+01 1.280240475731025285e+01
1.280219742746883682e+01 1.275103316383657415e+01 1.275315213658798186e+01
1.291372492085102053e+01 1.280219742746883682e+01 1.275103316383657415e+01
1.309370397903711059e+01 1.291372492085102053e+01 1.280219742746883682e+01
1.335128914523236254e+01 1.309370397903711059e+01 1.291372492085102053e+01
1.369672371413942535e+01 1.335128914523236254e+01 1.309370397903711059e+01
1.414130593910571498e+01 1.369672371413942535e+01 1.335128914523236254e+01
1.469727092687492842e+01 1.414130593910571498e+01 1.369672371413942535e+01
1.537755234847831964e+01 1.469727092687492842e+01 1.414130593910571498e+01
1.619538000448019943e+01 1.537755234847831964e+01 1.469727092687492842e+01
1.716366247829401459e+01 1.619538000448019943e+01 1.537755234847831964e+01
1.829410115622660626e+01 1.716366247829401459e+01 1.619538000448019943e+01
1.959598676771241443e+01 1.829410115622660626e+01 1.716366247829401459e+01
2.107464787070171397e+01 1.959598676771241443e+01 1.829410115622660626e+01
2.272955923338943052e+01 2.107464787070171397e+01 1.959598676771241443e+01
2.455218376661126456e+01 2.272955923338943052e+01 2.107464787070171397e+01
2.652371879516785924e+01 2.455218376661126456e+01 2.272955923338943052e+01
2.861304294020633421e+01 2.652371879516785924e+01 2.455218376661126456e+01
3.077529698098557276e+01 2.861304294020633421e+01 2.652371879516785924e+01
3.295164426314273953e+01 3.077529698098557276e+01 2.861304294020633421e+01
3.507078561735993816e+01 3.295164426314273953e+01 3.077529698098557276e+01
3.705268043445461501e+01 3.507078561735993816e+01 3.295164426314273953e+01
3.881459394259263007e+01 3.705268043445461501e+01 3.507078561735993816e+01
4.027905195009215333e+01 3.881459394259263007e+01 3.705268043445461501e+01
4.138263859470256989e+01 4.027905195009215333e+01 3.881459394259263007e+01
4.208402956508861337e+01 4.138263859470256989e+01 4.027905195009215333e+01
4.236947547569708661e+01 4.208402956508861337e+01 4.138263859470256989e+01
4.225432725295301850e+01 4.236947547569708661e+01 4.208402956508861337e+01
4.178010498808929185e+01 4.225432725295301850e+01 4.236947547569708661e+01
4.100776771107128837e+01 4.178010498808929185e+01 4.225432725295301850e+01
4.000880235181827516e+01 4.100776771107128837e+01 4.178010498808929185e+01
3.885614554226300044e+01 4.000880235181827516e+01 4.100776771107128837e+01
3.761668187487208570e+01 3.885614554226300044e+01 4.000880235181827516e+01
3.634632832276621173e+01 3.761668187487208570e+01 3.885614554226300044e+01
3.508787323159199190e+01 3.634632832276621173e+01 3.761668187487208570e+01
3.387109734930466232e+01 3.508787323159199190e+01 3.634632832276621173e+01
3.271439907475339481e+01 3.387109734930466232e+01 3.508787323159199190e+01
3.162714241934076398e+01 3.271439907475339481e+01 3.387109734930466232e+01
3.061212207548295794e+01 3.162714241934076398e+01 3.271439907475339481e+01
2.966777042198177483e+01 3.061212207548295794e+01 3.162714241934076398e+01
2.878993401029487842e+01 2.966777042198177483e+01 3.061212207548295794e+01
2.797318839646864674e+01 2.878993401029487842e+01 2.966777042198177483e+01
2.721173990540375698e+01 2.797318839646864674e+01 2.878993401029487842e+01
2.649999609564370218e+01 2.721173990540375698e+01 2.797318839646864674e+01
2.583289098890191227e+01 2.649999609564370218e+01 2.721173990540375698e+01
2.520604077535398702e+01 2.583289098890191227e+01 2.649999609564370218e+01
2.461579006142922665e+01 2.520604077535398702e+01 2.583289098890191227e+01
2.405919298718625043e+01 2.461579006142922665e+01 2.520604077535398702e+01
2.353396005785192102e+01 2.405919298718625043e+01 2.461579006142922665e+01
2.303839100045134458e+01 2.353396005785192102e+01 2.405919298718625043e+01
2.257130623170317918e+01 2.303839100045134458e+01 2.353396005785192102e+01
2.213198413495367944e+01 2.257130623170317918e+01 2.303839100045134458e+01
2.172010775037674790e+01 2.213198413495367944e+01 2.257130623170317918e+01
2.133572219290005023e+01 2.172010775037674790e+01 2.213198413495367944e+01
2.097920272644429573e+01 2.133572219290005023e+01 2.172010775037674790e+01
2.065123263515663155e+01 2.097920272644429573e+01 2.133572219290005023e+01
2.035278961766404748e+01 2.065123263515663155e+01 2.097920272644429573e+01
2.008513922849464706e+01 2.035278961766404748e+01 2.065123263515663155e+01
1.984983378931872622e+01 2.008513922849464706e+01 2.035278961766404748e+01
1.964871511373628010e+01 1.984983378931872622e+01 2.008513922849464706e+01
1.948391927933126055e+01 1.964871511373628010e+01 1.984983378931872622e+01
1.935788150262376561e+01 1.948391927933126055e+01 1.964871511373628010e+01
1.927333890113889225e+01 1.935788150262376561e+01 1.948391927933126055e+01
1.923332854609239817e+01 1.927333890113889225e+01 1.935788150262376561e+01
1.924117771222124418e+01 1.923332854609239817e+01 1.927333890113889225e+01
1.930048262224285693e+01 1.924117771222124418e+01 1.923332854609239817e+01
1.941507128217638822e+01 1.930048262224285693e+01 1.924117771222124418e+01
1.958894525304077305e+01 1.941507128217638822e+01 1.930048262224285693e+01
1.982619447972518145e+01 1.958894525304077305e+01 1.941507128217638822e+01
2.013087871946698826e+01 1.982619447972518145e+01 1.958894525304077305e+01
2.050686885891191480e+01 2.013087871946698826e+01 1.982619447972518145e+01
2.095764172874300613e+01 2.050686885891191480e+01 2.013087871946698826e+01
2.148602324267740826e+01 2.095764172874300613e+01 2.050686885891191480e+01
2.209387719542611705e+01 2.148602324267740826e+01 2.095764172874300613e+01
2.278174127981981556e+01 2.209387719542611705e+01 2.148602324267740826e+01
2.354841822042952160e+01 2.278174127981981556e+01 2.209387719542611705e+01
2.439053860870631851e+01 2.354841822042952160e+01 2.278174127981981556e+01
2.530212296861544630e+01 2.439053860870631851e+01 2.354841822042952160e+01
2.627418312557635716e+01 2.530212296861544630e+01 2.439053860870631851e+01
2.729441563542992455e+01 2.627418312557635716e+01 2.530212296861544630e+01
2.834705041662994063e+01 2.729441563542992455e+01 2.627418312557635716e+01
2.941292242299386928e+01 2.834705041662994063e+01 2.729441563542992455e+01
3.046982921646987919e+01 2.941292242299386928e+01 2.834705041662994063e+01
3.149321894340973671e+01 3.046982921646987919e+01 2.941292242299386928e+01
3.245721940679674589e+01 3.149321894340973671e+01 3.046982921646987919e+01
3.333597083574966291e+01 3.245721940679674589e+01 3.149321894340973671e+01
3.410516835302502159e+01 3.333597083574966291e+01 3.245721940679674589e+01
3.474366566544811974e+01 3.410516835302502159e+01 3.333597083574966291e+01
3.523495308792596603e+01 3.474366566544811974e+01 3.410516835302502159e+01
3.556831428505903148e+01 3.523495308792596603e+01 3.474366566544811974e+01
3.573949549541903536e+01 3.556831428505903148e+01 3.523495308792596603e+01
3.575078734796561974e+01 3.573949549541903536e+01 3.556831428505903148e+01
3.561051039384368977e+01 3.575078734796561974e+01 3.573949549541903536e+01
3.533199035272392763e+01 3.561051039384368977e+01 3.575078734796561974e+01
3.493218490297373080e+01 3.533199035272392763e+01 3.561051039384368977e+01
3.443016331617270254e+01 3.493218490297373080e+01 3.533199035272392763e+01
3.384563722545603071e+01 3.443016331617270254e+01 3.493218490297373080e+01
3.319770147008828332e+01 3.384563722545603071e+01 3.443016331617270254e+01
3.250388314142568902e+01 3.319770147008828332e+01 3.384563722545603071e+01
3.177953215671390197e+01 3.250388314142568902e+01 3.319770147008828332e+01
3.103753228031536793e+01 3.177953215671390197e+01 3.250388314142568902e+01
3.028827549398232577e+01 3.103753228031536793e+01 3.177953215671390197e+01
2.953982633393165713e+01 3.028827549398232577e+01 3.103753228031536793e+01
2.879820280586335812e+01 2.953982633393165713e+01 3.028827549398232577e+01
2.806771109083500804e+01 2.879820280586335812e+01 2.953982633393165713e+01
2.735128678863440754e+01 2.806771109083500804e+01 2.879820280586335812e+01
2.665081152495772088e+01 2.735128678863440754e+01 2.806771109083500804e+01
2.596738768653359841e+01 2.665081152495772088e+01 2.735128678863440754e+01
2.530156466774504409e+01 2.596738768653359841e+01 2.665081152495772088e+01
2.465351719973507016e+01 2.530156466774504409e+01 2.596738768653359841e+01
2.402318057071002499e+01 2.465351719973507016e+01 2.530156466774504409e+01
2.341034954822744041e+01 2.402318057071002499e+01 2.465351719973507016e+01
2.281474829617141964e+01 2.341034954822744041e+01 2.402318057071002499e+01
2.223607814192104826e+01 2.281474829617141964e+01 2.341034954822744041e+01
2.167404914204956157e+01 2.223607814192104826e+01 2.281474829617141964e+01
2.112840032206583274e+01 2.167404914204956157e+01 2.223607814192104826e+01
2.059891241350944568e+01 2.112840032206583274e+01 2.167404914204956157e+01
2.008541597982218008e+01 2.059891241350944568e+01 2.112840032206583274e+01
1.958779705230786305e+01 2.008541597982218008e+01 2.059891241350944568e+01
1.910600179481737015e+01 1.958779705230786305e+01 2.008541597982218008e+01
1.864004126655946436e+01 1.910600179481737015e+01 1.958779705230786305e+01
1.818999703376254828e+01 1.864004126655946436e+01 1.910600179481737015e+01
1.775602816767299430e+01 1.818999703376254828e+01 1.864004126655946436e+01
1.733838003489099222e+01 1.775602816767299430e+01 1.818999703376254828e+01
1.693739521579568574e+01 1.733838003489099222e+01 1.775602816767299430e+01
1.655352686092119541e+01 1.693739521579568574e+01 1.733838003489099222e+01
1.618735480013019767e+01 1.655352686092119541e+01 1.693739521579568574e+01
1.583960474455026279e+01 1.618735480013019767e+01 1.655352686092119541e+01
1.551117095763131104e+01 1.583960474455026279e+01 1.618735480013019767e+01
1.520314281140685253e+01 1.551117095763131104e+01 1.583960474455026279e+01
1.491683567901780449e+01 1.520314281140685253e+01 1.551117095763131104e+01
1.465382663542067299e+01 1.491683567901780449e+01 1.520314281140685253e+01
1.441599543300131359e+01 1.465382663542067299e+01 1.491683567901780449e+01
1.420557117149904514e+01 1.441599543300131359e+01 1.465382663542067299e+01
1.402518497025306488e+01 1.420557117149904514e+01 1.441599543300131359e+01
1.387792874528924969e+01 1.402518497025306488e+01 1.420557117149904514e+01
1.376741985355717546e+01 1.387792874528924969e+01 1.402518497025306488e+01
1.369787083768223468e+01 1.376741985355717546e+01 1.387792874528924969e+01
1.367416271661165794e+01 1.369787083768223468e+01 1.376741985355717546e+01
1.370191913154069319e+01 1.367416271661165794e+01 1.369787083768223468e+01
1.378757706404027594e+01 1.370191913154069319e+01 1.367416271661165794e+01
1.393844766894286202e+01 1.378757706404027594e+01 1.370191913154069319e+01
1.416275787482240389e+01 1.393844766894286202e+01 1.378757706404027594e+01
1.446965967833540745e+01 1.416275787482240389e+01 1.393844766894286202e+01
1.486918942355571360e+01 1.446965967833540745e+01 1.416275787482240389e+01
1.537215385644968357e+01 1.486918942355571360e+01 1.446965967833540745e+01
1.598991363708576685e+01 1.537215385644968357e+01 1.486918942355571360e+01
1.673402890335314908e+01 1.598991363708576685e+01 1.537215385644968357e+01
1.761572660110724442e+01 1.673402890335314908e+01 1.598991363708576685e+01
1.864514761947118870e+01 1.761572660110724442e+01 1.673402890335314908e+01
1.983033631005809383e+01 1.864514761947118870e+01 1.761572660110724442e+01
2.117594984716238216e+01 1.983033631005809383e+01 1.864514761947118870e+01
2.268169508077469487e+01 2.117594984716238216e+01 1.983033631005809383e+01
2.434055097571718207e+01 2.268169508077469487e+01 2.117594984716238216e+01
2.613690837247593990e+01 2.434055097571718207e+01 2.268169508077469487e+01
2.804485341267727705e+01 2.613690837247593990e+01 2.434055097571718207e+01
3.002692481916040634e+01 2.804485341267727705e+01 2.613690837247593990e+01
3.203376291184553537e+01 3.002692481916040634e+01 2.804485341267727705e+01
3.400509937434683394e+01 3.203376291184553537e+01 3.002692481916040634e+01
3.587246161391202293e+01 3.400509937434683394e+01 3.203376291184553537e+01
3.756374161245867782e+01 3.587246161391202293e+01 3.400509937434683394e+01
3.900939890559251921e+01 3.756374161245867782e+01 3.587246161391202293e+01
4.014958801165762026e+01 3.900939890559251921e+01 3.756374161245867782e+01
4.094105695912490006e+01 4.014958801165762026e+01 3.900939890559251921e+01
4.136243998263937982e+01 4.094105695912490006e+01 4.014958801165762026e+01
4.141672220763055634e+01 4.136243998263937982e+01 4.094105695912490006e+01
4.113022188022119963e+01 4.141672220763055634e+01 4.136243998263937982e+01
4.054826950436701338e+01 4.113022188022119963e+01 4.141672220763055634e+01
3.972857293163221470e+01 4.054826950436701338e+01 4.113022188022119963e+01
3.873374341930380638e+01 3.972857293163221470e+01 4.054826950436701338e+01
3.762446394017067064e+01 3.873374341930380638e+01 3.972857293163221470e+01
3.645436620022258722e+01 3.762446394017067064e+01 3.873374341930380638e+01
3.526706571105546573e+01 3.645436620022258722e+01 3.762446394017067064e+01
3.409523252057604026e+01 3.526706571105546573e+01 3.645436620022258722e+01
3.296120979820275920e+01 3.409523252057604026e+01 3.526706571105546573e+01
3.187856859972803747e+01 3.296120979820275920e+01 3.409523252057604026e+01
3.085404682702393586e+01 3.187856859972803747e+01 3.296120979820275920e+01
2.988947241878086558e+01 3.085404682702393586e+01 3.187856859972803747e+01
2.898343750664472296e+01 2.988947241878086558e+01 3.085404682702393586e+01
2.813262661963866051e+01 2.898343750664472296e+01 2.988947241878086558e+01
2.733279309791841882e+01 2.813262661963866051e+01 2.898343750664472296e+01
2.657942742521294122e+01 2.733279309791841882e+01 2.813262661963866051e+01
2.586818051770979920e+01 2.657942742521294122e+01 2.733279309791841882e+01
2.519510592663456805e+01 2.586818051770979920e+01 2.657942742521294122e+01
2.455677661766112507e+01 2.519510592663456805e+01 2.586818051770979920e+01
2.395032046855645191e+01 2.455677661766112507e+01 2.519510592663456805e+01
2.337340721067770843e+01 2.395032046855645191e+01 2.455677661766112507e+01
2.282420975708237165e+01 2.337340721067770843e+01 2.395032046855645191e+01
2.230135516935384032e+01 2.282420975708237165e+01 2.337340721067770843e+01
2.180387482840922431e+01 2.230135516935384032e+01 2.282420975708237165e+01
2.133115937429138143e+01 2.180387482840922431e+01 2.230135516935384032e+01
2.088292129371096451e+01 2.133115937429138143e+01 2.180387482840922431e+01
2.045916631655694928e+01 2.088292129371096451e+01 2.133115937429138143e+01
2.006017374667923647e+01 2.045916631655694928e+01 2.088292129371096451e+01
1.968648527409422400e+01 2.006017374667923647e+01 2.045916631655694928e+01
1.933890152793511064e+01 1.968648527409422400e+01 2.006017374667923647e+01
1.901848551021154421e+01 1.933890152793511064e+01 1.968648527409422400e+01
1.872657201264470217e+01 1.901848551021154421e+01 1.933890152793511064e+01
1.846478210022411304e+01 1.872657201264470217e+01 1.901848551021154421e+01
1.823504170017473669e+01 1.846478210022411304e+01 1.872657201264470217e+01
1.803960322865676602e+01 1.823504170017473669e+01 1.846478210022411304e+01
1.788106899042315590e+01 1.803960322865676602e+01 1.823504170017473669e+01
1.776241477204189323e+01 1.788106899042315590e+01 1.803960322865676602e+01
1.768701159113912524e+01 1.776241477204189323e+01 1.788106899042315590e+01
1.765864293702620813e+01 1.768701159113912524e+01 1.776241477204189323e+01
1.768151401897949881e+01 1.765864293702620813e+01 1.768701159113912524e+01
1.776024851088767420e+01 1.768151401897949881e+01 1.765864293702620813e+01
1.789986704269928453e+01 1.776024851088767420e+01 1.768151401897949881e+01
1.810574026400650993e+01 1.789986704269928453e+01 1.776024851088767420e+01
1.838350776080026705e+01 1.810574026400650993e+01 1.789986704269928453e+01
1.873895257813333259e+01 1.838350776080026705e+01 1.810574026400650993e+01
1.917781982212481395e+01 1.873895257813333259e+01 1.838350776080026705e+01
1.970556714954064148e+01 1.917781982212481395e+01 1.873895257813333259e+01
2.032703543183957606e+01 1.970556714954064148e+01 1.917781982212481395e+01
2.104603021616476255e+01 2.032703543183957606e+01 1.970556714954064148e+01
2.186480967901399808e+01 2.104603021616476255e+01 2.032703543183957606e+01
2.278348354690897537e+01 2.186480967901399808e+01 2.104603021616476255e+01
2.379934081216731911e+01 2.278348354690897537e+01 2.186480967901399808e+01
2.490614244512550002e+01 2.379934081216731911e+01 2.278348354690897537e+01
2.609343822571747751e+01 2.490614244512550002e+01 2.379934081216731911e+01
2.734599228453322439e+01 2.609343822571747751e+01 2.490614244512550002e+01
2.864342581719389003e+01 2.734599228453322439e+01 2.609343822571747751e+01
2.996020112772524513e+01 2.864342581719389003e+01 2.734599228453322439e+01
3.126607003366431314e+01 2.996020112772524513e+01 2.864342581719389003e+01
3.252708264048634135e+01 3.126607003366431314e+01 2.996020112772524513e+01
3.370719305844612990e+01 3.252708264048634135e+01 3.126607003366431314e+01
3.477040700640615256e+01 3.370719305844612990e+01 3.252708264048634135e+01
3.568330331978615533e+01 3.477040700640615256e+01 3.370719305844612990e+01
3.641765026502395131e+01 3.568330331978615533e+01 3.477040700640615256e+01
3.695276028747194630e+01 3.641765026502395131e+01 3.568330331978615533e+01
3.727721514979342032e+01 3.695276028747194630e+01 3.641765026502395131e+01
3.738966583497479945e+01 3.727721514979342032e+01 3.695276028747194630e+01
3.729856188359137548e+01 3.738966583497479945e+01 3.727721514979342032e+01
3.702085911741368562e+01 3.729856188359137548e+01 3.738966583497479945e+01
3.657994072185351087e+01 3.702085911741368562e+01 3.729856188359137548e+01
3.600311286164260594e+01 3.657994072185351087e+01 3.702085911741368562e+01
3.531907146394612340e+01 3.600311286164260594e+01 3.657994072185351087e+01
3.455568194428737172e+01 3.531907146394612340e+01 3.600311286164260594e+01
3.373829675723588650e+01 3.455568194428737172e+01 3.531907146394612340e+01
3.288869832070917454e+01 3.373829675723588650e+01 3.455568194428737172e+01
3.202463494282120848e+01 3.288869832070917454e+01 3.373829675723588650e+01
3.115983755575632586e+01 3.202463494282120848e+01 3.288869832070917454e+01
3.030437033859649887e+01 3.115983755575632586e+01 3.202463494282120848e+01
2.946517056182594629e+01 3.030437033859649887e+01 3.115983755575632586e+01
2.864665819323158047e+01 2.946517056182594629e+01 3.030437033859649887e+01
2.785133025029955434e+01 2.864665819323158047e+01 2.946517056182594629e+01
2.708028856812678598e+01 2.785133025029955434e+01 2.864665819323158047e+01
2.633367708172858102e+01 2.708028856812678598e+01 2.785133025029955434e+01
2.561102409714512262e+01 2.633367708172858102e+01 2.708028856812678598e+01
2.491149687211084185e+01 2.561102409714512262e+01 2.633367708172858102e+01
2.423408175058109393e+01 2.491149687211084185e+01 2.561102409714512262e+01
2.357770493074929874e+01 2.423408175058109393e+01 2.491149687211084185e+01
2.294130829952716155e+01 2.357770493074929874e+01 2.423408175058109393e+01
2.232389284719689471e+01 2.294130829952716155e+01 2.357770493074929874e+01
2.172453979523295686e+01 2.232389284719689471e+01 2.294130829952716155e+01
2.114241721388679807e+01 2.172453979523295686e+01 2.232389284719689471e+01
2.057677782531125388e+01 2.114241721388679807e+01 2.172453979523295686e+01
2.002695198109888253e+01 2.057677782531125388e+01 2.114241721388679807e+01
1.949233847809424347e+01 2.002695198109888253e+01 2.057677782531125388e+01
1.897239489423568770e+01 1.949233847809424347e+01 2.002695198109888253e+01
1.846662842872867927e+01 1.897239489423568770e+01 1.949233847809424347e+01
1.797458775669980469e+01 1.846662842872867927e+01 1.897239489423568770e+01
1.749585610165084404e+01 1.797458775669980469e+01 1.846662842872867927e+01
1.703004554253810454e+01 1.749585610165084404e+01 1.797458775669980469e+01
1.657679246893639657e+01 1.703004554253810454e+01 1.749585610165084404e+01
1.613575404938125146e+01 1.657679246893639657e+01 1.703004554253810454e+01
1.570660556420257237e+01 1.613575404938125146e+01 1.657679246893639657e+01
1.528903846072601169e+01 1.570660556420257237e+01 1.613575404938125146e+01
1.488275900609769486e+01 1.528903846072601169e+01 1.570660556420257237e+01
1.448748743511740678e+01 1.488275900609769486e+01 1.528903846072601169e+01
1.410295751372905748e+01 1.448748743511740678e+01 1.488275900609769486e+01
1.372891646127083298e+01 1.410295751372905748e+01 1.448748743511740678e+01
1.336512519538585586e+01 1.372891646127083298e+01 1.410295751372905748e+01
1.301135888248465911e+01 1.336512519538585586e+01 1.372891646127083298e+01
1.266740779409719053e+01 1.301135888248465911e+01 1.336512519538585586e+01
1.233307848585560507e+01 1.266740779409719053e+01 1.301135888248465911e+01
1.200819533184011156e+01 1.233307848585560507e+01 1.266740779409719053e+01
1.169260246329820774e+01 1.200819533184011156e+01 1.233307848585560507e+01
1.138616617805621445e+01 1.169260246329820774e+01 1.200819533184011156e+01
1.108877790606409519e+01 1.138616617805621445e+01 1.169260246329820774e+01
1.080035783828321172e+01 1.108877790606409519e+01 1.138616617805621445e+01
1.052085935144366680e+01 1.080035783828321172e+01 1.108877790606409519e+01
1.025027439105737059e+01 1.052085935144366680e+01 1.080035783828321172e+01
9.988640010586436802e+00 1.025027439105737059e+01 1.052085935144366680e+01
9.736046307087406149e+00 9.988640010586436802e+00 1.025027439105737059e+01
9.492646044394572158e+00 9.736046307087406149e+00 9.988640010586436802e+00
9.258666315556704163e+00 9.492646044394572158e+00 9.736046307087406149e+00
9.034422668552329228e+00 9.258666315556704163e+00 9.492646044394572158e+00
8.820336205162252696e+00 9.034422668552329228e+00 9.258666315556704163e+00
8.616954264208985137e+00 8.820336205162252696e+00 9.034422668552329228e+00
8.424975419016995204e+00 8.616954264208985137e+00 8.820336205162252696e+00
8.245279656380992250e+00 8.424975419016995204e+00 8.616954264208985137e+00
8.078964761237134695e+00 8.245279656380992250e+00 8.424975419016995204e+00
7.927390106825243699e+00 8.078964761237134695e+00 8.245279656380992250e+00
7.792229241084659641e+00 7.927390106825243699e+00 8.078964761237134695e+00
7.675532858870423247e+00 7.792229241084659641e+00 7.927390106825243699e+00
7.579803942280612716e+00 7.675532858870423247e+00 7.792229241084659641e+00
7.508087013820444078e+00 7.579803942280612716e+00 7.675532858870423247e+00
7.464073539942165603e+00 7.508087013820444078e+00 7.579803942280612716e+00
7.452225483844588716e+00 7.464073539942165603e+00 7.508087013820444078e+00
7.477918741844121975e+00 7.452225483844588716e+00 7.464073539942165603e+00
7.547607566427282144e+00 7.477918741844121975e+00 7.452225483844588716e+00
7.669009876476107657e+00 7.547607566427282144e+00 7.477918741844121975e+00
7.851311290265959641e+00 7.669009876476107657e+00 7.547607566427282144e+00
8.105382387854993098e+00 7.851311290265959641e+00 7.669009876476107657e+00
8.443998579950726224e+00 8.105382387854993098e+00 7.851311290265959641e+00
8.882044346021254810e+00 8.443998579950726224e+00 8.105382387854993098e+00
9.436672689461062191e+00 8.882044346021254810e+00 8.443998579950726224e+00
1.012737557379628406e+01 9.436672689461062191e+00 8.882044346021254810e+00
1.097590112959590947e+01 1.012737557379628406e+01 9.436672689461062191e+00
1.200592838730263523e+01 1.097590112959590947e+01 1.012737557379628406e+01
1.324238130875270514e+01 1.200592838730263523e+01 1.097590112959590947e+01
1.471023453868766673e+01 1.324238130875270514e+01 1.200592838730263523e+01
1.643264134214538075e+01 1.471023453868766673e+01 1.324238130875270514e+01
1.842821371287314847e+01 1.643264134214538075e+01 1.471023453868766673e+01
2.070732793697855811e+01 1.842821371287314847e+01 1.643264134214538075e+01
2.326744664198382040e+01 2.070732793697855811e+01 1.842821371287314847e+01
2.608767497616499043e+01 2.326744664198382040e+01 2.070732793697855811e+01
2.912312852391986340e+01 2.608767497616499043e+01 2.326744664198382040e+01
3.230017146153079466e+01 2.912312852391986340e+01 2.608767497616499043e+01
3.551409658836675476e+01 3.230017146153079466e+01 2.912312852391986340e+01
3.863116160586047698e+01 3.551409658836675476e+01 3.230017146153079466e+01
4.149675244689257880e+01 3.863116160586047698e+01 3.551409658836675476e+01
4.395047900699243826e+01 4.149675244689257880e+01 3.863116160586047698e+01
4.584708867790568831e+01 4.395047900699243826e+01 4.149675244689257880e+01
4.707957138105793859e+01 4.584708867790568831e+01 4.395047900699243826e+01
4.759872889421022535e+01 4.707957138105793859e+01 4.584708867790568831e+01
4.742313104380421152e+01 4.759872889421022535e+01 4.707957138105793859e+01
4.663563256438352056e+01 4.742313104380421152e+01 4.759872889421022535e+01
4.536695847740219989e+01 4.663563256438352056e+01 4.742313104380421152e+01
4.377131802877712374e+01 4.536695847740219989e+01 4.663563256438352056e+01
4.200129855039511284e+01 4.377131802877712374e+01 4.536695847740219989e+01
4.018840673509055250e+01 4.200129855039511284e+01 4.377131802877712374e+01
3.843245679179705121e+01 4.018840673509055250e+01 4.200129855039511284e+01
3.679950852837236397e+01 3.843245679179705121e+01 4.018840673509055250e+01
3.532581664829336887e+01 3.679950852837236397e+01 3.843245679179705121e+01
3.402469286548450356e+01 3.532581664829336887e+01 3.679950852837236397e+01
3.289380050530950683e+01 3.402469286548450356e+01 3.532581664829336887e+01
3.192143219417260980e+01 3.289380050530950683e+01 3.402469286548450356e+01
3.109122464933719954e+01 3.192143219417260980e+01 3.289380050530950683e+01
3.038533658771607548e+01 3.109122464933719954e+01 3.192143219417260980e+01
2.978637882690486549e+01 3.038533658771607548e+01 3.109122464933719954e+01
2.927844577535313064e+01 2.978637882690486549e+01 3.038533658771607548e+01
2.884755658909870135e+01 2.927844577535313064e+01 2.978637882690486549e+01
2.848173995408430059e+01 2.884755658909870135e+01 2.927844577535313064e+01
2.817092358580539724e+01 2.848173995408430059e+01 2.884755658909870135e+01
2.790673135580116337e+01 2.817092358580539724e+01 2.848173995408430059e+01
2.768224942616080497e+01 2.790673135580116337e+01 2.817092358580539724e+01
2.749179529398425714e+01 2.768224942616080497e+01 2.790673135580116337e+01
2.733070652214092533e+01 2.749179529398425714e+01 2.768224942616080497e+01
2.719515583905373290e+01 2.733070652214092533e+01 2.749179529398425714e+01
2.708199370338600431e+01 2.719515583905373290e+01 2.733070652214092533e+01
2.698861659707295502e+01 2.708199370338600431e+01 2.719515583905373290e+01
2.691285808645671551e+01 2.698861659707295502e+01 2.708199370338600431e+01
2.685289935989598931e+01 2.691285808645671551e+01 2.698861659707295502e+01
2.680719607966265983e+01 2.685289935989598931e+01 2.691285808645671551e+01
2.677441872581601245e+01 2.680719607966265983e+01 2.685289935989598931e+01
2.675340402081932467e+01 2.677441872581601245e+01 2.680719607966265983e+01
2.674311543287424087e+01 2.675340402081932467e+01 2.677441872581601245e+01
2.674261112843626975e+01 2.674311543287424087e+01 2.675340402081932467e+01
2.675101806653510650e+01 2.674261112843626975e+01 2.674311543287424087e+01
2.676751119699707715e+01 2.675101806653510650e+01 2.674261112843626975e+01
2.679129694458630695e+01 2.676751119699707715e+01 2.675101806653510650e+01
2.682160033687172884e+01 2.679129694458630695e+01 2.676751119699707715e+01
2.685765527131443875e+01 2.682160033687172884e+01 2.679129694458630695e+01
2.689869752245385470e+01 2.685765527131443875e+01 2.682160033687172884e+01
2.694396016838579655e+01 2.689869752245385470e+01 2.685765527131443875e+01
2.699267117156129103e+01 2.694396016838579655e+01 2.689869752245385470e+01
2.704405288628847259e+01 2.699267117156129103e+01 2.694396016838579655e+01
2.709732328769985088e+01 2.704405288628847259e+01 2.699267117156129103e+01
2.715169872748748148e+01 2.709732328769985088e+01 2.704405288628847259e+01
2.720639802327016099e+01 2.715169872748748148e+01 2.709732328769985088e+01
2.726064768369996827e+01 2.720639802327016099e+01 2.715169872748748148e+01
2.731368806284146089e+01 2.726064768369996827e+01 2.720639802327016099e+01
2.736478022731413162e+01 2.731368806284146089e+01 2.726064768369996827e+01
2.741321331034923503e+01 2.736478022731413162e+01 2.731368806284146089e+01
2.745831212022282486e+01 2.741321331034923503e+01 2.736478022731413162e+01
2.749944476814361849e+01 2.745831212022282486e+01 2.741321331034923503e+01
2.753603008389107032e+01 2.749944476814361849e+01 2.745831212022282486e+01
2.756754459718036898e+01 2.753603008389107032e+01 2.749944476814361849e+01
2.759352887926124964e+01 2.756754459718036898e+01 2.753603008389107032e+01
2.761359306251551260e+01 2.759352887926124964e+01 2.756754459718036898e+01
2.762742138518419210e+01 2.761359306251551260e+01 2.759352887926124964e+01
2.763477564275440201e+01 2.762742138518419210e+01 2.761359306251551260e+01
2.763549746551575481e+01 2.763477564275440201e+01 2.762742138518419210e+01
2.762950938163620762e+01 2.763549746551575481e+01 2.763477564275440201e+01
2.761681466494778903e+01 2.762950938163620762e+01 2.763549746551575481e+01
2.759749600461535834e+01 2.761681466494778903e+01 2.762950938163620762e+01
2.757171306826510104e+01 2.759749600461535834e+01 2.761681466494778903e+01
2.753969905951036878e+01 2.757171306826510104e+01 2.759749600461535834e+01
2.750175639401954442e+01 2.753969905951036878e+01 2.757171306826510104e+01
2.745825163462436791e+01 2.750175639401954442e+01 2.753969905951036878e+01
2.740960983520351135e+01 2.745825163462436791e+01 2.750175639401954442e+01
2.735630844535141648e+01 2.740960983520351135e+01 2.745825163462436791e+01
2.729887092368759838e+01 2.735630844535141648e+01 2.740960983520351135e+01
2.723786019791112878e+01 2.729887092368759838e+01 2.735630844535141648e+01
2.717387209540994775e+01 2.723786019791112878e+01 2.729887092368759838e+01
2.710752885057056361e+01 2.717387209540994775e+01 2.723786019791112878e+01
2.703947277511069203e+01 2.710752885057056361e+01 2.717387209540994775e+01
2.697036015694273559e+01 2.703947277511069203e+01 2.710752885057056361e+01
2.690085543232998333e+01 2.697036015694273559e+01 2.703947277511069203e+01
2.683162565633093166e+01 2.690085543232998333e+01 2.697036015694273559e+01
2.676333527847547344e+01 2.683162565633093166e+01 2.690085543232998333e+01
2.669664121483398489e+01 2.676333527847547344e+01 2.683162565633093166e+01
2.663218819450587560e+01 2.669664121483398489e+01 2.676333527847547344e+01
2.657060434829268658e+01 2.663218819450587560e+01 2.669664121483398489e+01
2.651249700002743381e+01 2.657060434829268658e+01 2.663218819450587560e+01
2.645844861670151715e+01 2.651249700002743381e+01 2.657060434829268658e+01
2.640901287208699699e+01 2.645844861670151715e+01 2.651249700002743381e+01
2.636471077987285838e+01 2.640901287208699699e+01 2.645844861670151715e+01
2.632602685627191264e+01 2.636471077987285838e+01 2.640901287208699699e+01
2.629340527845139519e+01 2.632602685627191264e+01 2.636471077987285838e+01
2.626724601383286739e+01 2.629340527845139519e+01 2.632602685627191264e+01
2.624790090612879467e+01 2.626724601383286739e+01 2.629340527845139519e+01
2.623566971675694148e+01 2.624790090612879467e+01 2.626724601383286739e+01
2.623079613479858452e+01 2.623566971675694148e+01 2.624790090612879467e+01
2.623346378470046858e+01 2.623079613479858452e+01 2.623566971675694148e+01
2.624379227816059768e+01 2.623346378470046858e+01 2.623079613479858452e+01
2.626183337469683465e+01 2.624379227816059768e+01 2.623346378470046858e+01
2.628756733378386556e+01 2.626183337469683465e+01 2.624379227816059768e+01
2.632089955954361571e+01 2.628756733378386556e+01 2.626183337469683465e+01
2.636165765603878341e+01 2.632089955954361571e+01 2.628756733378386556e+01
2.640958902636486272e+01 2.636165765603878341e+01 2.632089955954361571e+01
2.646435916095426322e+01 2.640958902636486272e+01 2.636165765603878341e+01
2.652555076869113293e+01 2.646435916095426322e+01 2.640958902636486272e+01
2.659266390742923747e+01 2.652555076869113293e+01 2.646435916095426322e+01
2.666511726716353792e+01 2.659266390742923747e+01 2.652555076869113293e+01
2.674225074838279781e+01 2.666511726716353792e+01 2.659266390742923747e+01
2.682332945917969980e+01 2.674225074838279781e+01 2.666511726716353792e+01
2.690754922698337737e+01 2.682332945917969980e+01 2.674225074838279781e+01
2.699404368420304223e+01 2.690754922698337737e+01 2.682332945917969980e+01
2.708189294206277609e+01 2.699404368420304223e+01 2.690754922698337737e+01
2.717013381452071386e+01 2.708189294206277609e+01 2.699404368420304223e+01
2.725777149612454764e+01 2.717013381452071386e+01 2.708189294206277609e+01
2.734379253634915941e+01 2.725777149612454764e+01 2.717013381452071386e+01
2.742717889137949072e+01 2.734379253634915941e+01 2.725777149612454764e+01
2.750692277589156376e+01 2.742717889137949072e+01 2.734379253634915941e+01
2.758204198584951072e+01 2.750692277589156376e+01 2.742717889137949072e+01
2.765159532236598139e+01 2.758204198584951072e+01 2.750692277589156376e+01
2.771469771963587903e+01 2.765159532236598139e+01 2.758204198584951072e+01
2.777053466957748640e+01 2.771469771963587903e+01 2.765159532236598139e+01
2.781837554389209544e+01 2.777053466957748640e+01 2.771469771963587903e+01
2.785758544140080417e+01 2.781837554389209544e+01 2.777053466957748640e+01
2.788763523403426348e+01 2.785758544140080417e+01 2.781837554389209544e+01
2.790810954669468558e+01 2.788763523403426348e+01 2.785758544140080417e+01
2.791871248109987746e+01 2.790810954669468558e+01 2.788763523403426348e+01
2.791927097737556096e+01 2.791871248109987746e+01 2.790810954669468558e+01
2.790973579464334620e+01 2.791927097737556096e+01 2.791871248109987746e+01
2.789018017796770366e+01 2.790973579464334620e+01 2.791927097737556096e+01
2.786079635877473137e+01 2.789018017796770366e+01 2.790973579464334620e+01
2.782189010483824987e+01 2.786079635877473137e+01 2.789018017796770366e+01
2.777387359068702821e+01 2.782189010483824987e+01 2.786079635877473137e+01
2.771725689754098454e+01 2.777387359068702821e+01 2.782189010483824987e+01
2.765263847264092334e+01 2.771725689754098454e+01 2.777387359068702821e+01
2.758069488136720437e+01 2.765263847264092334e+01 2.771725689754098454e+01
2.750217017324522928e+01 2.758069488136720437e+01 2.765263847264092334e+01
2.741786515710422023e+01 2.750217017324522928e+01 2.758069488136720437e+01
2.732862684419625765e+01 2.741786515710422023e+01 2.750217017324522928e+01
2.723533827420928333e+01 2.732862684419625765e+01 2.741786515710422023e+01
2.713890889105542215e+01 2.723533827420928333e+01 2.732862684419625765e+01
2.704026558609491104e+01 2.713890889105542215e+01 2.723533827420928333e+01
2.694034447866946280e+01 2.704026558609491104e+01 2.713890889105542215e+01
2.684008345954788055e+01 2.694034447866946280e+01 2.704026558609491104e+01
2.674041548364349552e+01 2.684008345954788055e+01 2.694034447866946280e+01
2.664226256510258395e+01 2.674041548364349552e+01 2.684008345954788055e+01
2.654653040104143358e+01 2.664226256510258395e+01 2.674041548364349552e+01
2.645410352987293479e+01 2.654653040104143358e+01 2.664226256510258395e+01
2.636584091605071478e+01 2.645410352987293479e+01 2.654653040104143358e+01
2.628257184471056718e+01 2.636584091605071478e+01 2.645410352987293479e+01
2.620509200654630177e+01 2.628257184471056718e+01 2.636584091605071478e+01
2.613415965474629843e+01 2.620509200654630177e+01 2.628257184471056718e+01
2.607049172141613624e+01 2.613415965474629843e+01 2.620509200654630177e+01
2.601475979019540574e+01 2.607049172141613624e+01 2.613415965474629843e+01
2.596758583443880042e+01 2.601475979019540574e+01 2.607049172141613624e+01
2.592953764619389645e+01 2.596758583443880042e+01 2.601475979019540574e+01
2.590112390020506794e+01 2.592953764619389645e+01 2.596758583443880042e+01
2.588278881932413356e+01 2.590112390020506794e+01 2.592953764619389645e+01
2.587490643307458882e+01 2.588278881932413356e+01 2.590112390020506794e+01
2.587777444974676655e+01 2.587490643307458882e+01 2.588278881932413356e+01
2.589160779426731906e+01 2.587777444974676655e+01 2.587490643307458882e+01
2.591653189901008858e+01 2.589160779426731906e+01 2.587777444974676655e+01
2.595257587229140483e+01 2.591653189901008858e+01 2.589160779426731906e+01
2.599966570881140981e+01 2.595257587229140483e+01 2.591653189901008858e+01
2.605761774667829300e+01 2.599966570881140981e+01 2.595257587229140483e+01
2.612613261536424147e+01 2.605761774667829300e+01 2.599966570881140981e+01
2.620478995600200989e+01 2.612613261536424147e+01 2.605761774667829300e+01
2.629304422738452018e+01 2.620478995600200989e+01 2.612613261536424147e+01
2.639022193500365532e+01 2.629304422738452018e+01 2.620478995600200989e+01
2.649552063327816498e+01 2.639022193500365532e+01 2.629304422738452018e+01
2.660801004946383586e+01 2.649552063327816498e+01 2.639022193500365532e+01
2.672663565842389843e+01 2.660801004946383586e+01 2.649552063327816498e+01
2.685022499772005489e+01 2.672663565842389843e+01 2.660801004946383586e+01
2.697749695043880180e+01 2.685022499772005489e+01 2.672663565842389843e+01
2.710707413808910005e+01 2.697749695043880180e+01 2.685022499772005489e+01
2.723749845869615882e+01 2.710707413808910005e+01 2.697749695043880180e+01
2.736724967869456648e+01 2.723749845869615882e+01 2.710707413808910005e+01
2.749476684632112011e+01 2.736724967869456648e+01 2.723749845869615882e+01
2.761847214595347566e+01 2.749476684632112011e+01 2.736724967869456648e+01
2.773679666611963412e+01 2.761847214595347566e+01 2.749476684632112011e+01
2.784820741893984675e+01 2.773679666611963412e+01 2.761847214595347566e+01
2.795123483634800721e+01 2.784820741893984675e+01 2.773679666611963412e+01
2.804449988894743839e+01 2.795123483634800721e+01 2.784820741893984675e+01
2.812673993564087382e+01 2.804449988894743839e+01 2.795123483634800721e+01
2.819683242248422417e+01 2.812673993564087382e+01 2.804449988894743839e+01
2.825381561026615529e+01 2.819683242248422417e+01 2.812673993564087382e+01
2.829690562068994097e+01 2.825381561026615529e+01 2.819683242248422417e+01
2.832550924499735601e+01 2.829690562068994097e+01 2.825381561026615529e+01
2.833923214670927138e+01 2.832550924499735601e+01 2.829690562068994097e+01
2.833788229898339850e+01 2.833923214670927138e+01 2.832550924499735601e+01
2.832146871209354799e+01 2.833788229898339850e+01 2.833923214670927138e+01
2.829019571245530429e+01 2.832146871209354799e+01 2.833788229898339850e+01
2.824445321729177394e+01 2.829019571245530429e+01 2.832146871209354799e+01
2.818480359676004454e+01 2.824445321729177394e+01 2.829019571245530429e+01
2.811196581998379429e+01 2.818480359676004454e+01 2.824445321729177394e+01
2.802679763891507037e+01 2.811196581998379429e+01 2.818480359676004454e+01
2.793027657442463862e+01 2.802679763891507037e+01 2.811196581998379429e+01
2.782348043642562274e+01 2.793027657442463862e+01 2.802679763891507037e+01
2.770756804109617022e+01 2.782348043642562274e+01 2.793027657442463862e+01
2.758376069228190275e+01 2.770756804109617022e+01 2.782348043642562274e+01
2.745332488069644228e+01 2.758376069228190275e+01 2.770756804109617022e+01
2.731755653320718835e+01 2.745332488069644228e+01 2.758376069228190275e+01
2.717776702389937427e+01 2.731755653320718835e+01 2.745332488069644228e+01
2.703527104576818374e+01 2.717776702389937427e+01 2.731755653320718835e+01
2.689137634190660719e+01 2.703527104576818374e+01 2.717776702389937427e+01
2.674737521108672311e+01 2.689137634190660719e+01 2.703527104576818374e+01
2.660453763601983113e+01 2.674737521108672311e+01 2.689137634190660719e+01
2.646410583316321663e+01 2.660453763601983113e+01 2.674737521108672311e+01
2.632728998942407372e+01 2.646410583316321663e+01 2.660453763601983113e+01
2.619526493146378598e+01 2.632728998942407372e+01 2.646410583316321663e+01
2.606916746513328320e+01 2.619526493146378598e+01 2.632728998942407372e+01
2.595009412342763966e+01 2.606916746513328320e+01 2.619526493146378598e+01
2.583909906898556130e+01 2.595009412342763966e+01 2.606916746513328320e+01
2.573719190969423209e+01 2.583909906898556130e+01 2.595009412342763966e+01
2.564533520198009242e+01 2.573719190969423209e+01 2.583909906898556130e+01
2.556444143497686028e+01 2.564533520198009242e+01 2.573719190969423209e+01
2.549536930958844749e+01 2.556444143497686028e+01 2.564533520198009242e+01
2.543891914961672640e+01 2.549536930958844749e+01 2.556444143497686028e+01
2.539582730814200673e+01 2.543891914961672640e+01 2.549536930958844749e+01
2.536675946211704158e+01 2.539582730814200673e+01 2.543891914961672640e+01
2.535230272280799113e+01 2.536675946211704158e+01 2.539582730814200673e+01
2.535295653057381315e+01 2.535230272280799113e+01 2.536675946211704158e+01
2.536912235081007339e+01 2.535295653057381315e+01 2.535230272280799113e+01
2.540109224483034112e+01 2.536912235081007339e+01 2.535295653057381315e+01
2.544903645581081975e+01 2.540109224483034112e+01 2.536912235081007339e+01
2.551299022591173937e+01 2.544903645581081975e+01 2.540109224483034112e+01
2.559284014573884747e+01 2.551299022591173937e+01 2.544903645581081975e+01
2.568831042978442269e+01 2.559284014573884747e+01 2.551299022591173937e+01
2.579894960844337248e+01 2.568831042978442269e+01 2.559284014573884747e+01
2.592411822416550748e+01 2.579894960844337248e+01 2.568831042978442269e+01
2.606297821015338556e+01 2.592411822416550748e+01 2.579894960844337248e+01
2.621448470696362065e+01 2.606297821015338556e+01 2.592411822416550748e+01
2.637738112617282482e+01 2.621448470696362065e+01 2.606297821015338556e+01
2.655019829065908610e+01 2.637738112617282482e+01 2.621448470696362065e+01
2.673125845746977447e+01 2.655019829065908610e+01 2.637738112617282482e+01
2.691868495189343946e+01 2.673125845746977447e+01 2.655019829065908610e+01
2.711041800250007583e+01 2.691868495189343946e+01 2.673125845746977447e+01
2.730423716241979903e+01 2.711041800250007583e+01 2.691868495189343946e+01
2.749779043298442360e+01 2.730423716241979903e+01 2.711041800250007583e+01
2.768862987952542198e+01 2.749779043298442360e+01 2.730423716241979903e+01
2.787425316041795398e+01 2.768862987952542198e+01 2.749779043298442360e+01
2.805215000165002692e+01 2.787425316041795398e+01 2.768862987952542198e+01
2.821985226908979527e+01 2.805215000165002692e+01 2.787425316041795398e+01
2.837498595252404954e+01 2.821985226908979527e+01 2.805215000165002692e+01
2.851532311407269660e+01 2.837498595252404954e+01 2.821985226908979527e+01
2.863883170068683981e+01 2.851532311407269660e+01 2.837498595252404954e+01
2.874372110099420752e+01 2.863883170068683981e+01 2.851532311407269660e+01
2.882848145452792465e+01 2.874372110099420752e+01 2.863883170068683981e+01
2.889191499598615920e+01 2.882848145452792465e+01 2.874372110099420752e+01
2.893315812278938282e+01 2.889191499598615920e+01 2.882848145452792465e+01
2.895169338035601925e+01 2.893315812278938282e+01 2.889191499598615920e+01
2.894735112410197431e+01 2.895169338035601925e+01 2.893315812278938282e+01
2.892030119130362564e+01 2.894735112410197431e+01 2.895169338035601925e+01
2.887103544995787274e+01 2.892030119130362564e+01 2.894735112410197431e+01
2.880034254124674931e+01 2.887103544995787274e+01 2.892030119130362564e+01
2.870927646334837746e+01 2.880034254124674931e+01 2.887103544995787274e+01
2.859912083742269573e+01 2.870927646334837746e+01 2.880034254124674931e+01
2.847135074739898641e+01 2.859912083742269573e+01 2.870927646334837746e+01
2.832759396403391605e+01 2.847135074739898641e+01 2.859912083742269573e+01
2.816959317269735763e+01 2.832759396403391605e+01 2.847135074739898641e+01
2.799917055330991289e+01 2.816959317269735763e+01 2.832759396403391605e+01
2.781819574285440666e+01 2.799917055330991289e+01 2.816959317269735763e+01
2.762855787797322193e+01 2.781819574285440666e+01 2.799917055330991289e+01
2.743214209506040646e+01 2.762855787797322193e+01 2.781819574285440666e+01
2.723081057916719061e+01 2.743214209506040646e+01 2.762855787797322193e+01
2.702638801474182628e+01 2.723081057916719061e+01 2.743214209506040646e+01
2.682065110725545409e+01 2.702638801474182628e+01 2.723081057916719061e+01
2.661532171541561098e+01 2.682065110725545409e+01 2.702638801474182628e+01
2.641206305445817648e+01 2.661532171541561098e+01 2.682065110725545409e+01
2.621247839432406224e+01 2.641206305445817648e+01 2.661532171541561098e+01
2.601811167317158180e+01 2.621247839432406224e+01 2.641206305445817648e+01
2.583044946716166734e+01 2.601811167317158180e+01 2.621247839432406224e+01
2.565092379296744340e+01 2.583044946716166734e+01 2.601811167317158180e+01
2.548091526248619587e+01 2.565092379296744340e+01 2.583044946716166734e+01
2.532175615387561152e+01 2.548091526248619587e+01 2.565092379296744340e+01
2.517473300511451129e+01 2.532175615387561152e+01 2.548091526248619587e+01
2.504108837326063153e+01 2.517473300511451129e+01 2.532175615387561152e+01
2.492202143338500875e+01 2.504108837326063153e+01 2.517473300511451129e+01
2.481868711602902167e+01 2.492202143338500875e+01 2.504108837326063153e+01
2.473219350226915836e+01 2.481868711602902167e+01 2.492202143338500875e+01
2.466359721331722810e+01 2.473219350226915836e+01 2.481868711602902167e+01
2.461389655003864263e+01 2.466359721331722810e+01 2.473219350226915836e+01
2.458402216051133493e+01 2.461389655003864263e+01 2.466359721331722810e+01
2.457482504500485021e+01 2.458402216051133493e+01 2.461389655003864263e+01
2.458706175220500967e+01 2.457482504500485021e+01 2.458402216051133493e+01
2.462137668309074812e+01 2.458706175220500967e+01 2.457482504500485021e+01
2.467828150456129421e+01 2.462137668309074812e+01 2.458706175220500967e+01
2.475813178835472073e+01 2.467828150456129421e+01 2.462137668309074812e+01
2.486110113578737213e+01 2.475813178835472073e+01 2.467828150456129421e+01
2.498715322764121893e+01 2.486110113578737213e+01 2.475813178835472073e+01
2.513601245100428017e+01 2.498715322764121893e+01 2.486110113578737213e+01
2.530713399749840775e+01 2.513601245100428017e+01 2.498715322764121893e+01
2.549967459209316090e+01 2.530713399749840775e+01 2.513601245100428017e+01
2.571246528506972950e+01 2.549967459209316090e+01 2.530713399749840775e+01
2.594398800183215315e+01 2.571246528506972950e+01 2.549967459209316090e+01
2.619235776976752561e+01 2.594398800183215315e+01 2.571246528506972950e+01
2.645531269583739586e+01 2.619235776976752561e+01 2.594398800183215315e+01
2.673021381636249316e+01 2.645531269583739586e+01 2.619235776976752561e+01
2.701405684371885840e+01 2.673021381636249316e+01 2.645531269583739586e+01
2.730349755908048337e+01 2.701405684371885840e+01 2.673021381636249316e+01
2.759489212113123102e+01 2.730349755908048337e+01 2.701405684371885840e+01
2.788435286939878566e+01 2.759489212113123102e+01 2.730349755908048337e+01
2.816781931215870927e+01 2.788435286939878566e+01 2.759489212113123102e+01
2.844114294556384337e+01 2.816781931215870927e+01 2.788435286939878566e+01
2.870018342589176541e+01 2.844114294556384337e+01 2.816781931215870927e+01
2.894091251136998011e+01 2.870018342589176541e+01 2.844114294556384337e+01
2.915952122417681380e+01 2.894091251136998011e+01 2.870018342589176541e+01
2.935252498271923471e+01 2.915952122417681380e+01 2.894091251136998011e+01
2.951686113228111807e+01 2.935252498271923471e+01 2.915952122417681380e+01
2.964997343926543039e+01 2.951686113228111807e+01 2.935252498271923471e+01
2.974987874112114028e+01 2.964997343926543039e+01 2.951686113228111807e+01
2.981521202998364828e+01 2.974987874112114028e+01 2.964997343926543039e+01
2.984524769964540525e+01 2.981521202998364828e+01 2.974987874112114028e+01
2.983989635633202653e+01 2.984524769964540525e+01 2.981521202998364828e+01
2.979967830466996759e+01 2.983989635633202653e+01 2.984524769964540525e+01
2.972567638606222573e+01 2.979967830466996759e+01 2.983989635633202653e+01
2.961947210479226555e+01 2.972567638606222573e+01 2.979967830466996759e+01
2.948306981144299499e+01 2.961947210479226555e+01 2.972567638606222573e+01
2.931881406899417541e+01 2.948306981144299499e+01 2.961947210479226555e+01
2.912930521432565456e+01 2.931881406899417541e+01 2.948306981144299499e+01
2.891731761352319552e+01 2.912930521432565456e+01 2.931881406899417541e+01
2.868572430004013540e+01 2.891731761352319552e+01 2.912930521432565456e+01
2.843743070611180457e+01 2.868572430004013540e+01 2.891731761352319552e+01
2.817531917394212115e+01 2.843743070611180457e+01 2.868572430004013540e+01
2.790220496997796928e+01 2.817531917394212115e+01 2.843743070611180457e+01
2.762080370037062593e+01 2.790220496997796928e+01 2.817531917394212115e+01
2.733370938348336665e+01 2.762080370037062593e+01 2.790220496997796928e+01
2.704338199064386927e+01 2.733370938348336665e+01 2.762080370037062593e+01
2.675214300930441524e+01 2.704338199064386927e+01 2.733370938348336665e+01
2.646217748654898472e+01 2.675214300930441524e+01 2.704338199064386927e+01
2.617554103961432332e+01 2.646217748654898472e+01 2.675214300930441524e+01
2.589417043555703302e+01 2.617554103961432332e+01 2.646217748654898472e+01
2.561989650875565161e+01 2.589417043555703302e+01 2.617554103961432332e+01
2.535445837253834611e+01 2.561989650875565161e+01 2.589417043555703302e+01
2.509951806677001329e+01 2.535445837253834611e+01 2.561989650875565161e+01
2.485667495062910959e+01 2.509951806677001329e+01 2.535445837253834611e+01
2.462747928922857810e+01 2.485667495062910959e+01 2.509951806677001329e+01
2.441344458945199491e+01 2.462747928922857810e+01 2.485667495062910959e+01
2.421605831347055471e+01 2.441344458945199491e+01 2.462747928922857810e+01
2.403679063962068341e+01 2.421605831347055471e+01 2.441344458945199491e+01
2.387710095312467473e+01 2.403679063962068341e+01 2.421605831347055471e+01
2.373844173807105307e+01 2.387710095312467473e+01 2.403679063962068341e+01
2.362225951238307431e+01 2.373844173807105307e+01 2.387710095312467473e+01
2.352999240501997136e+01 2.362225951238307431e+01 2.373844173807105307e+01
2.346306392586868483e+01 2.352999240501997136e+01 2.362225951238307431e+01
2.342287243109001693e+01 2.346306392586868483e+01 2.352999240501997136e+01
2.341077574871527389e+01 2.342287243109001693e+01 2.346306392586868483e+01
2.342807041127696266e+01 2.341077574871527389e+01 2.342287243109001693e+01
2.347596495633435509e+01 2.342807041127696266e+01 2.341077574871527389e+01
2.355554681611198831e+01 2.347596495633435509e+01 2.342807041127696266e+01
2.366774244022064266e+01 2.355554681611198831e+01 2.347596495633435509e+01
2.381327049803771345e+01 2.366774244022064266e+01 2.355554681611198831e+01
2.399258830739101711e+01 2.381327049803771345e+01 2.366774244022064266e+01
2.420583204943602240e+01 2.399258830739101711e+01 2.381327049803771345e+01
2.445275186685963220e+01 2.420583204943602240e+01 2.399258830739101711e+01
2.473264360561647024e+01 2.445275186685963220e+01 2.420583204943602240e+01
2.504427973709049127e+01 2.473264360561647024e+01 2.445275186685963220e+01
2.538584285594348344e+01 2.504427973709049127e+01 2.473264360561647024e+01
2.575486603181319722e+01 2.538584285594348344e+01 2.504427973709049127e+01
2.614818511400938661e+01 2.575486603181319722e+01 2.538584285594348344e+01
2.656190873077907355e+01 2.614818511400938661e+01 2.575486603181319722e+01
2.699141204611160916e+01 2.656190873077907355e+01 2.614818511400938661e+01
2.743136018092325656e+01 2.699141204611160916e+01 2.656190873077907355e+01
2.787576642184326658e+01 2.743136018092325656e+01 2.699141204611160916e+01
2.831808881563901181e+01 2.787576642184326658e+01 2.743136018092325656e+01
2.875136643785558022e+01 2.831808881563901181e+01 2.787576642184326658e+01
2.916839359506644058e+01 2.875136643785558022e+01 2.831808881563901181e+01
2.956192667050623868e+01 2.916839359506644058e+01 2.875136643785558022e+01
2.992491459493621164e+01 2.956192667050623868e+01 2.916839359506644058e+01
3.025074048228389501e+01 2.992491459493621164e+01 2.956192667050623868e+01
3.053345934264418915e+01 3.025074048228389501e+01 2.992491459493621164e+01
3.076801548144930365e+01 3.053345934264418915e+01 3.025074048228389501e+01
3.095042359307488766e+01 3.076801548144930365e+01 3.053345934264418915e+01
3.107789981188851414e+01 3.095042359307488766e+01 3.076801548144930365e+01
3.114893295144236873e+01 3.107789981188851414e+01 3.095042359307488766e+01
3.116329139852507879e+01 3.114893295144236873e+01 3.107789981188851414e+01
3.112196694768994476e+01 3.116329139852507879e+01 3.114893295144236873e+01
3.102706245992100165e+01 3.112196694768994476e+01 3.116329139852507879e+01
3.088163483967809597e+01 3.102706245992100165e+01 3.112196694768994476e+01
3.068950786700393607e+01 3.088163483967809597e+01 3.102706245992100165e+01
3.045507060446965752e+01 3.068950786700393607e+01 3.088163483967809597e+01
3.018307645428384589e+01 3.045507060446965752e+01 3.068950786700393607e+01
2.987845578402015434e+01 3.018307645428384589e+01 3.045507060446965752e+01
2.954615187333767778e+01 2.987845578402015434e+01 3.018307645428384589e+01
2.919098633001883414e+01 2.954615187333767778e+01 2.987845578402015434e+01
2.881755660856853041e+01 2.919098633001883414e+01 2.954615187333767778e+01
2.843016524074765528e+01 2.881755660856853041e+01 2.919098633001883414e+01
2.803277809457204128e+01 2.843016524074765528e+01 2.881755660856853041e+01
2.762900749627360142e+01 2.803277809457204128e+01 2.843016524074765528e+01
2.722211532919174104e+01 2.762900749627360142e+01 2.803277809457204128e+01
2.681503113090480284e+01 2.722211532919174104e+01 2.762900749627360142e+01
2.641038057247515169e+01 2.681503113090480284e+01 2.722211532919174104e+01
2.601052034682496483e+01 2.641038057247515169e+01 2.681503113090480284e+01
2.561757626508289576e+01 2.601052034682496483e+01 2.641038057247515169e+01
2.523348214355397445e+01 2.561757626508289576e+01 2.601052034682496483e+01
2.486001778090609449e+01 2.523348214355397445e+01 2.561757626508289576e+01
2.449884493032582000e+01 2.486001778090609449e+01 2.523348214355397445e+01
2.415154064661094324e+01 2.449884493032582000e+01 2.486001778090609449e+01
2.381962773394753086e+01 2.415154064661094324e+01 2.449884493032582000e+01
2.350460224826844069e+01 2.381962773394753086e+01 2.415154064661094324e+01
2.320795813580248534e+01 2.350460224826844069e+01 2.381962773394753086e+01
2.293120913507192782e+01 2.320795813580248534e+01 2.350460224826844069e+01
2.267590805008267552e+01 2.293120913507192782e+01 2.320795813580248534e+01
2.244366343182608503e+01 2.267590805008267552e+01 2.293120913507192782e+01
2.223615359423022753e+01 2.244366343182608503e+01 2.267590805008267552e+01
2.205513774703842600e+01 2.223615359423022753e+01 2.244366343182608503e+01
2.190246385699546039e+01 2.205513774703842600e+01 2.223615359423022753e+01
2.178007265393297587e+01 2.190246385699546039e+01 2.205513774703842600e+01
2.168999698327287362e+01 2.178007265393297587e+01 2.190246385699546039e+01
2.163435547554189853e+01 2.168999698327287362e+01 2.178007265393297587e+01
2.161533926373972037e+01 2.163435547554189853e+01 2.168999698327287362e+01
2.163519024226035370e+01 2.161533926373972037e+01 2.163435547554189853e+01
2.169616914441256839e+01 2.163519024226035370e+01 2.161533926373972037e+01
2.180051154595016527e+01 2.169616914441256839e+01 2.163519024226035370e+01
2.195036981678346066e+01 2.180051154595016527e+01 2.169616914441256839e+01
2.214773909225035098e+01 2.195036981678346066e+01 2.180051154595016527e+01
2.239436558257859033e+01 2.214773909225035098e+01 2.195036981678346066e+01
2.269163606063995431e+01 2.239436558257859033e+01 2.214773909225035098e+01
2.304044824845357553e+01 2.269163606063995431e+01 2.239436558257859033e+01
2.344106314663796908e+01 2.304044824845357553e+01 2.269163606063995431e+01
2.389294218756406707e+01 2.344106314663796908e+01 2.304044824845357553e+01
2.439457447426087100e+01 2.389294218756406707e+01 2.344106314663796908e+01
2.494330225745325436e+01 2.439457447426087100e+01 2.389294218756406707e+01
2.553515606305640162e+01 2.494330225745325436e+01 2.439457447426087100e+01
2.616471423225237558e+01 2.553515606305640162e+01 2.494330225745325436e+01
2.682500462835392341e+01 2.616471423225237558e+01 2.553515606305640162e+01
2.750746828003088496e+01 2.682500462835392341e+01 2.616471423225237558e+01
2.820200501716782071e+01 2.750746828003088496e+01 2.682500462835392341e+01
2.889711892645215841e+01 2.820200501716782071e+01 2.750746828003088496e+01
2.958017605217244750e+01 2.889711892645215841e+01 2.820200501716782071e+01
3.023777789128054749e+01 2.958017605217244750e+01 2.889711892645215841e+01
3.085624217486717669e+01 3.023777789128054749e+01 2.958017605217244750e+01
3.142216827197260898e+01 3.085624217486717669e+01 3.023777789128054749e+01
3.192305020887082634e+01 3.142216827197260898e+01 3.085624217486717669e+01
3.234788832482384890e+01 3.192305020887082634e+01 3.142216827197260898e+01
3.268774372931239469e+01 3.234788832482384890e+01 3.192305020887082634e+01
3.293618025008651529e+01 3.268774372931239469e+01 3.234788832482384890e+01
3.308954753066287680e+01 3.293618025008651529e+01 3.268774372931239469e+01
3.314707569091151385e+01 3.308954753066287680e+01 3.293618025008651529e+01
3.311077402659812208e+01 3.314707569091151385e+01 3.308954753066287680e+01
3.298514974537684452e+01 3.311077402659812208e+01 3.314707569091151385e+01
3.277678341447886368e+01 3.298514974537684452e+01 3.311077402659812208e+01
3.249381197100627361e+01 3.277678341447886368e+01 3.298514974537684452e+01
3.214537572297248857e+01 3.249381197100627361e+01 3.277678341447886368e+01
3.174108263949314690e+01 3.214537572297248857e+01 3.249381197100627361e+01
3.129053309422063123e+01 3.174108263949314690e+01 3.214537572297248857e+01
3.080293394028433340e+01 3.129053309422063123e+01 3.174108263949314690e+01
3.028681549575267340e+01 3.080293394028433340e+01 3.129053309422063123e+01
2.974985136058880286e+01 3.028681549575267340e+01 3.080293394028433340e+01
2.919877067456728170e+01 2.974985136058880286e+01 3.028681549575267340e+01
2.863934610897102218e+01 2.919877067456728170e+01 2.974985136058880286e+01
2.807643833096963348e+01 2.863934610897102218e+01 2.919877067456728170e+01
2.751407809937478177e+01 2.807643833096963348e+01 2.863934610897102218e+01
2.695556953512672038e+01 2.751407809937478177e+01 2.807643833096963348e+01
2.640360149312838089e+01 2.695556953512672038e+01 2.751407809937478177e+01
2.586035757458978068e+01 2.640360149312838089e+01 2.695556953512672038e+01
2.532761864324067602e+01 2.586035757458978068e+01 2.640360149312838089e+01
2.480685446353754031e+01 2.532761864324067602e+01 2.586035757458978068e+01
2.429930316812194846e+01 2.480685446353754031e+01 2.532761864324067602e+01
2.380603871219895495e+01 2.429930316812194846e+01 2.480685446353754031e+01
2.332802737881938882e+01 2.380603871219895495e+01 2.429930316812194846e+01
2.286617488176381485e+01 2.332802737881938882e+01 2.380603871219895495e+01
2.242136579098676918e+01 2.286617488176381485e+01 2.332802737881938882e+01
2.199449698231388339e+01 2.242136579098676918e+01 2.286617488176381485e+01
2.158650666902134674e+01 2.199449698231388339e+01 2.242136579098676918e+01
2.119840036622492008e+01 2.158650666902134674e+01 2.199449698231388339e+01
2.083127490784821845e+01 2.119840036622492008e+01 2.158650666902134674e+01
2.048634140230363698e+01 2.083127490784821845e+01 2.119840036622492008e+01
2.016494778650552533e+01 2.048634140230363698e+01 2.083127490784821845e+01
1.986860141899943599e+01 2.016494778650552533e+01 2.048634140230363698e+01
1.959899193595373035e+01 1.986860141899943599e+01 2.016494778650552533e+01
1.935801436809576614e+01 1.959899193595373035e+01 1.986860141899943599e+01
1.914779226870838258e+01 1.935801436809576614e+01 1.959899193595373035e+01
1.897070031648770794e+01 1.914779226870838258e+01 1.935801436809576614e+01
1.882938551468339483e+01 1.897070031648770794e+01 1.914779226870838258e+01
1.872678569088661149e+01 1.882938551468339483e+01 1.897070031648770794e+01
1.866614349176554555e+01 1.872678569088661149e+01 1.882938551468339483e+01
1.865101344785515636e+01 1.866614349176554555e+01 1.872678569088661149e+01
1.868525894445622626e+01 1.865101344785515636e+01 1.866614349176554555e+01
1.877303507539385308e+01 1.868525894445622626e+01 1.865101344785515636e+01
1.891875239411029241e+01 1.877303507539385308e+01 1.868525894445622626e+01
1.912701555659920771e+01 1.891875239411029241e+01 1.877303507539385308e+01
1.940252985997016566e+01 1.912701555659920771e+01 1.891875239411029241e+01
1.974996786440578234e+01 1.940252985997016566e+01 1.912701555659920771e+01
2.017378786757394238e+01 1.974996786440578234e+01 1.940252985997016566e+01
2.067799629629545421e+01 2.017378786757394238e+01 1.974996786440578234e+01
2.126584751162233999e+01 2.067799629629545421e+01 2.017378786757394238e+01
2.193947760717101758e+01 2.126584751162233999e+01 2.067799629629545421e+01
2.269947408696251756e+01 2.193947760717101758e+01 2.126584751162233999e+01
2.354439136770468366e+01 2.269947408696251756e+01 2.193947760717101758e+01
2.447023318338037612e+01 2.354439136770468366e+01 2.269947408696251756e+01
2.546993704112204782e+01 2.447023318338037612e+01 2.354439136770468366e+01
2.653291197018952019e+01 2.546993704112204782e+01 2.447023318338037612e+01
2.764469688491496058e+01 2.653291197018952019e+01 2.546993704112204782e+01
2.878681955867145348e+01 2.764469688491496058e+01 2.653291197018952019e+01
2.993694079823581333e+01 2.878681955867145348e+01 2.764469688491496058e+01
3.106935953514090443e+01 2.993694079823581333e+01 2.878681955867145348e+01
3.215592743909397910e+01 3.106935953514090443e+01 2.993694079823581333e+01
3.316737414594176414e+01 3.215592743909397910e+01 3.106935953514090443e+01
3.407497901931066053e+01 3.316737414594176414e+01 3.215592743909397910e+01
3.485245186185623822e+01 3.407497901931066053e+01 3.316737414594176414e+01
3.547781895136428432e+01 3.485245186185623822e+01 3.407497901931066053e+01
3.593507149710173110e+01 3.547781895136428432e+01 3.485245186185623822e+01
3.621533810075819559e+01 3.593507149710173110e+01 3.547781895136428432e+01
3.631739874210545338e+01 3.621533810075819559e+01 3.593507149710173110e+01
3.624745829325836155e+01 3.631739874210545338e+01 3.621533810075819559e+01
3.601822083238359085e+01 3.624745829325836155e+01 3.631739874210545338e+01
3.564742144130036650e+01 3.601822083238359085e+01 3.624745829325836155e+01
3.515605063259292962e+01 3.564742144130036650e+01 3.601822083238359085e+01
3.456653078127311574e+01 3.515605063259292962e+01 3.564742144130036650e+01
3.390107383915524508e+01 3.456653078127311574e+01 3.515605063259292962e+01
3.318038049638553133e+01 3.390107383915524508e+01 3.456653078127311574e+01
3.242275613456553174e+01 3.318038049638553133e+01 3.390107383915524508e+01
3.164364073254238008e+01 3.242275613456553174e+01 3.318038049638553133e+01
3.085549319063564866e+01 3.164364073254238008e+01 3.242275613456553174e+01
3.006794053418609280e+01 3.085549319063564866e+01 3.164364073254238008e+01
2.928809637177268144e+01 3.006794053418609280e+01 3.085549319063564866e+01
2.852096364294694908e+01 2.928809637177268144e+01 3.006794053418609280e+01
2.776985602618339399e+01 2.852096364294694908e+01 2.928809637177268144e+01
2.703679374642432975e+01 2.776985602618339399e+01 2.852096364294694908e+01
2.632284863183524593e+01 2.703679374642432975e+01 2.776985602618339399e+01
2.562842808412417028e+01 2.632284863183524593e+01 2.703679374642432975e+01
2.495349776087547156e+01 2.562842808412417028e+01 2.632284863183524593e+01
2.429774879436463664e+01 2.495349776087547156e+01 2.562842808412417028e+01
2.366071825728460354e+01 2.429774879436463664e+01 2.495349776087547156e+01
2.304187233243090560e+01 2.366071825728460354e+01 2.429774879436463664e+01
2.244066109875900494e+01 2.304187233243090560e+01 2.366071825728460354e+01
2.185655264377517781e+01 2.244066109875900494e+01 2.304187233243090560e+01
2.128905277860467393e+01 2.185655264377517781e+01 2.244066109875900494e+01
2.073771522584978300e+01 2.128905277860467393e+01 2.185655264377517781e+01
2.020214590773187879e+01 2.073771522584978300e+01 2.128905277860467393e+01
1.968200393797023651e+01 2.020214590773187879e+01 2.073771522584978300e+01
1.917700112114901145e+01 1.968200393797023651e+01 2.020214590773187879e+01
1.868690116730418893e+01 1.917700112114901145e+01 1.968200393797023651e+01
1.821151940500336863e+01 1.868690116730418893e+01 1.917700112114901145e+01
1.775072348877120376e+01 1.821151940500336863e+01 1.868690116730418893e+01
1.730443541435743526e+01 1.775072348877120376e+01 1.821151940500336863e+01
1.687263505089422111e+01 1.730443541435743526e+01 1.775072348877120376e+01
1.645536535073893702e+01 1.687263505089422111e+01 1.730443541435743526e+01
1.605273938922148602e+01 1.645536535073893702e+01 1.687263505089422111e+01
1.566494940554678728e+01 1.605273938922148602e+01 1.645536535073893702e+01
1.529227805425936282e+01 1.566494940554678728e+01 1.605273938922148602e+01
1.493511212816207134e+01 1.529227805425936282e+01 1.566494940554678728e+01
1.459395907445547991e+01 1.493511212816207134e+01 1.529227805425936282e+01
1.426946669328149042e+01 1.459395907445547991e+01 1.493511212816207134e+01
1.396244647935069594e+01 1.426946669328149042e+01 1.459395907445547991e+01
1.367390114011738511e+01 1.396244647935069594e+01 1.426946669328149042e+01
1.340505689415940971e+01 1.367390114011738511e+01 1.396244647935069594e+01
1.315740121515263716e+01 1.340505689415940971e+01 1.367390114011738511e+01
1.293272673111818349e+01 1.315740121515263716e+01 1.340505689415940971e+01
1.273318200191099514e+01 1.293272673111818349e+01 1.315740121515263716e+01
1.256132986017724384e+01 1.273318200191099514e+01 1.293272673111818349e+01
1.242021388323545672e+01 1.256132986017724384e+01 1.273318200191099514e+01
1.231343332438177285e+01 1.242021388323545672e+01 1.256132986017724384e+01
1.224522641473344819e+01 1.231343332438177285e+01 1.242021388323545672e+01
1.222056127289446792e+01 1.224522641473344819e+01 1.231343332438177285e+01
1.224523262559768533e+01 1.222056127289446792e+01 1.224522641473344819e+01
1.232596101361807506e+01 1.224523262559768533e+01 1.222056127289446792e+01
1.247048896584268185e+01 1.232596101361807506e+01 1.224523262559768533e+01
1.268766557124163441e+01 1.247048896584268185e+01 1.232596101361807506e+01
1.298750674491545709e+01 1.268766557124163441e+01 1.247048896584268185e+01
1.338121306188610937e+01 1.298750674491545709e+01 1.268766557124163441e+01
1.388112018210642162e+01 1.338121306188610937e+01 1.298750674491545709e+01
1.450054864940740451e+01 1.388112018210642162e+01 1.338121306188610937e+01
1.525351060179252016e+01 1.450054864940740451e+01 1.388112018210642162e+01
1.615422167526978114e+01 1.525351060179252016e+01 1.450054864940740451e+01
1.721635907619822703e+01 1.615422167526978114e+01 1.525351060179252016e+01
1.845200478227470242e+01 1.721635907619822703e+01 1.615422167526978114e+01
1.987022123231669468e+01 1.845200478227470242e+01 1.721635907619822703e+01
2.147523271048199334e+01 1.987022123231669468e+01 1.845200478227470242e+01
2.326423730712597049e+01 2.147523271048199334e+01 1.987022123231669468e+01
2.522495971950456806e+01 2.326423730712597049e+01 2.147523271048199334e+01
2.733317769733215030e+01 2.522495971950456806e+01 2.326423730712597049e+01
2.955060733107494286e+01 2.733317769733215030e+01 2.522495971950456806e+01
3.182368850595063847e+01 2.955060733107494286e+01 2.733317769733215030e+01
3.408392014367900202e+01 3.182368850595063847e+01 2.955060733107494286e+01
3.625037946948622647e+01 3.408392014367900202e+01 3.182368850595063847e+01
3.823483783527532154e+01 3.625037946948622647e+01 3.408392014367900202e+01
3.994940793002833601e+01 3.823483783527532154e+01 3.625037946948622647e+01
4.131596236459035509e+01 3.994940793002833601e+01 3.823483783527532154e+01
4.227582258255899461e+01 4.131596236459035509e+01 3.994940793002833601e+01
4.279771905724206249e+01 4.227582258255899461e+01 4.131596236459035509e+01
4.288207064507608379e+01 4.279771905724206249e+01 4.227582258255899461e+01
4.256036231480295839e+01 4.288207064507608379e+01 4.279771905724206249e+01
4.188965039174849636e+01 4.256036231480295839e+01 4.288207064507608379e+01
4.094353787994682392e+01 4.188965039174849636e+01 4.256036231480295839e+01
3.980180966810713272e+01 4.094353787994682392e+01 4.188965039174849636e+01
3.854098610025253180e+01 3.980180966810713272e+01 4.094353787994682392e+01
3.722741154599265201e+01 3.854098610025253180e+01 3.980180966810713272e+01
3.591351164053498479e+01 3.722741154599265201e+01 3.854098610025253180e+01
3.463695734669594373e+01 3.591351164053498479e+01 3.722741154599265201e+01
3.342193526080085775e+01 3.463695734669594373e+01 3.591351164053498479e+01
3.228158327105103353e+01 3.342193526080085775e+01 3.463695734669594373e+01
3.122079208763114622e+01 3.228158327105103353e+01 3.342193526080085775e+01
3.023883558274220817e+01 3.122079208763114622e+01 3.228158327105103353e+01
2.933155230114430267e+01 3.023883558274220817e+01 3.122079208763114622e+01
2.849299488371697109e+01 2.933155230114430267e+01 3.023883558274220817e+01
2.771658132787319317e+01 2.849299488371697109e+01 2.933155230114430267e+01
2.699583628017690273e+01 2.771658132787319317e+01 2.849299488371697109e+01
2.632482370907923297e+01 2.699583628017690273e+01 2.771658132787319317e+01
2.569836345267151501e+01 2.632482370907923297e+01 2.699583628017690273e+01
2.511210643242766238e+01 2.569836345267151501e+01 2.632482370907923297e+01
2.456252433542971048e+01 2.511210643242766238e+01 2.569836345267151501e+01
2.404685287627531309e+01 2.456252433542971048e+01 2.511210643242766238e+01
2.356301454853502975e+01 2.404685287627531309e+01 2.456252433542971048e+01
2.310953703325503028e+01 2.356301454853502975e+01 2.404685287627531309e+01
2.268547660954271450e+01 2.310953703325503028e+01 2.356301454853502975e+01
2.229035134540896479e+01 2.268547660954271450e+01 2.310953703325503028e+01
2.192408592161886460e+01 2.229035134540896479e+01 2.268547660954271450e+01
2.158696815516512046e+01 2.192408592161886460e+01 2.229035134540896479e+01
2.127961625885218666e+01 2.158696815516512046e+01 2.192408592161886460e+01
2.100295531950813910e+01 2.127961625885218666e+01 2.158696815516512046e+01
2.075820120151130155e+01 2.100295531950813910e+01 2.127961625885218666e+01
2.054684994791571739e+01 2.075820120151130155e+01 2.100295531950813910e+01
2.037067066612526745e+01 2.054684994791571739e+01 2.075820120151130155e+01
2.023169978792323676e+01 2.037067066612526745e+01 2.054684994791571739e+01
2.013223444621290525e+01 2.023169978792323676e+01 2.037067066612526745e+01
2.007482249110768535e+01 2.013223444621290525e+01 2.023169978792323676e+01
2.006224636759544211e+01 2.007482249110768535e+01 2.013223444621290525e+01
2.009749770046734696e+01 2.006224636759544211e+01 2.007482249110768535e+01
2.018373899888474554e+01 2.009749770046734696e+01 2.006224636759544211e+01
2.032424844080140147e+01 2.018373899888474554e+01 2.009749770046734696e+01
2.052234328867038471e+01 2.032424844080140147e+01 2.018373899888474554e+01
2.078127721584010601e+01 2.052234328867038471e+01 2.032424844080140147e+01
2.110410681947542955e+01 2.078127721584010601e+01 2.052234328867038471e+01
2.149352303605960302e+01 2.110410681947542955e+01 2.078127721584010601e+01
2.195164427890925296e+01 2.149352303605960302e+01 2.110410681947542955e+01
2.247977013780571554e+01 2.195164427890925296e+01 2.149352303605960302e+01
2.307809768252866434e+01 2.247977013780571554e+01 2.195164427890925296e+01
2.374540701976243540e+01 2.307809768252866434e+01 2.247977013780571554e+01
2.447872887500168204e+01 2.374540701976243540e+01 2.307809768252866434e+01
2.527301449023560309e+01 2.447872887500168204e+01 2.374540701976243540e+01
2.612083656728611558e+01 2.527301449023560309e+01 2.447872887500168204e+01
2.701215837499913164e+01 2.612083656728611558e+01 2.527301449023560309e+01
2.793421492329675715e+01 2.701215837499913164e+01 2.612083656728611558e+01
2.887155318067745924e+01 2.793421492329675715e+01 2.701215837499913164e+01
2.980627523668439949e+01 2.887155318067745924e+01 2.793421492329675715e+01
3.071851681090940289e+01 2.980627523668439949e+01 2.887155318067745924e+01
3.158717223034965471e+01 3.071851681090940289e+01 2.980627523668439949e+01
3.239084641579250246e+01 3.158717223034965471e+01 3.071851681090940289e+01
3.310897763516253178e+01 3.239084641579250246e+01 3.158717223034965471e+01
3.372303777612827247e+01 3.310897763516253178e+01 3.239084641579250246e+01
3.421768783929239532e+01 3.372303777612827247e+01 3.310897763516253178e+01
3.458175383496961075e+01 3.421768783929239532e+01 3.372303777612827247e+01
3.480889862298707271e+01 3.458175383496961075e+01 3.421768783929239532e+01
3.489789992236132576e+01 3.480889862298707271e+01 3.458175383496961075e+01
3.485249879171623633e+01 3.489789992236132576e+01 3.480889862298707271e+01
3.468084556906390503e+01 3.485249879171623633e+01 3.489789992236132576e+01
3.439462778363488127e+01 3.468084556906390503e+01 3.485249879171623633e+01
3.400800430952661912e+01 3.439462778363488127e+01 3.468084556906390503e+01
3.353648448024037521e+01 3.400800430952661912e+01 3.439462778363488127e+01
3.299587955352146906e+01 3.353648448024037521e+01 3.400800430952661912e+01
3.240142282011597530e+01 3.299587955352146906e+01 3.353648448024037521e+01
3.176711359780525257e+01 3.240142282011597530e+01 3.299587955352146906e+01
3.110529949465127331e+01 3.176711359780525257e+01 3.240142282011597530e+01
3.042647834415609154e+01 3.110529949465127331e+01 3.176711359780525257e+01
2.973927998327499367e+01 3.042647834415609154e+01 3.110529949465127331e+01
2.905057879438419732e+01 2.973927998327499367e+01 3.042647834415609154e+01
2.836568839083298599e+01 2.905057879438419732e+01 2.973927998327499367e+01
2.768859661985161225e+01 2.836568839083298599e+01 2.905057879438419732e+01
2.702220886979453951e+01 2.768859661985161225e+01 2.836568839083298599e+01
2.636857791758644609e+01 2.702220886979453951e+01 2.768859661985161225e+01
2.572910760594315605e+01 2.636857791758644609e+01 2.702220886979453951e+01
2.510472472970547386e+01 2.572910760594315605e+01 2.636857791758644609e+01
2.449601849553087263e+01 2.510472472970547386e+01 2.572910760594315605e+01
2.390335003187446006e+01 2.449601849553087263e+01 2.510472472970547386e+01
2.332693606549288035e+01 2.390335003187446006e+01 2.449601849553087263e+01
2.276691147236234869e+01 2.332693606549288035e+01 2.390335003187446006e+01
2.222337533055961600e+01 2.276691147236234869e+01 2.332693606549288035e+01
2.169642464455796826e+01 2.222337533055961600e+01 2.276691147236234869e+01
2.118617928429953778e+01 2.169642464455796826e+01 2.222337533055961600e+01
2.069280102488012218e+01 2.118617928429953778e+01 2.169642464455796826e+01
2.021650896352468862e+01 2.069280102488012218e+01 2.118617928429953778e+01
1.975759306914207514e+01 2.021650896352468862e+01 2.069280102488012218e+01
1.931642719894813354e+01 1.975759306914207514e+01 2.021650896352468862e+01
1.889348259321889500e+01 1.931642719894813354e+01 1.975759306914207514e+01
1.848934262132173956e+01 1.889348259321889500e+01 1.931642719894813354e+01
1.810471938407101078e+01 1.848934262132173956e+01 1.889348259321889500e+01
1.774047266241563037e+01 1.810471938407101078e+01 1.848934262132173956e+01
1.739763162405265362e+01 1.774047266241563037e+01 1.810471938407101078e+01
1.707741964201028750e+01 1.739763162405265362e+01 1.774047266241563037e+01
1.678128252716427227e+01 1.707741964201028750e+01 1.739763162405265362e+01
1.651092041426587897e+01 1.678128252716427227e+01 1.707741964201028750e+01
1.626832345114501166e+01 1.651092041426587897e+01 1.678128252716427227e+01
1.605581130335841422e+01 1.626832345114501166e+01 1.651092041426587897e+01
1.587607627757248885e+01 1.605581130335841422e+01 1.626832345114501166e+01
1.573222955662855149e+01 1.587607627757248885e+01 1.605581130335841422e+01
1.562784959065113277e+01 1.573222955662855149e+01 1.587607627757248885e+01
1.556703105659340025e+01 1.562784959065113277e+01 1.573222955662855149e+01
1.555443192949374343e+01 1.556703105659340025e+01 1.562784959065113277e+01
1.559531504112415412e+01 1.555443192949374343e+01 1.556703105659340025e+01
1.569557897053443618e+01 1.559531504112415412e+01 1.555443192949374343e+01
1.586177115553076966e+01 1.569557897053443618e+01 1.559531504112415412e+01
1.610107369322856385e+01 1.586177115553076966e+01 1.569557897053443618e+01
1.642124941537387528e+01 1.610107369322856385e+01 1.586177115553076966e+01
1.683053256882747206e+01 1.642124941537387528e+01 1.610107369322856385e+01
1.733744503499320899e+01 1.683053256882747206e+01 1.642124941537387528e+01
1.795051593702481441e+01 1.733744503499320899e+01 1.683053256882747206e+01
1.867788048127632194e+01 1.795051593702481441e+01 1.733744503499320899e+01
1.952673414994083956e+01 1.867788048127632194e+01 1.795051593702481441e+01
2.050262258966122531e+01 1.952673414994083956e+01 1.867788048127632194e+01
2.160855789340055111e+01 2.050262258966122531e+01 1.952673414994083956e+01
2.284397090605384051e+01 2.160855789340055111e+01 2.050262258966122531e+01
2.420353893545157575e+01 2.284397090605384051e+01 2.160855789340055111e+01
2.567596987967581867e+01 2.420353893545157575e+01 2.284397090605384051e+01
2.724287569229018402e+01 2.567596987967581867e+01 2.420353893545157575e+01
2.887792417970093339e+01 2.724287569229018402e+01 2.567596987967581867e+01
3.054650599481877293e+01 2.887792417970093339e+01 2.724287569229018402e+01
3.220617425472468653e+01 3.054650599481877293e+01 2.887792417970093339e+01
3.380808393633935793e+01 3.220617425472468653e+01 3.054650599481877293e+01
3.529955576399606798e+01 3.380808393633935793e+01 3.220617425472468653e+01
3.662770671246649101e+01 3.529955576399606798e+01 3.380808393633935793e+01
3.774384476935171762e+01 3.662770671246649101e+01 3.529955576399606798e+01
3.860807177536452883e+01 3.774384476935171762e+01 3.662770671246649101e+01
3.919335619381514846e+01 3.860807177536452883e+01 3.774384476935171762e+01
3.948831254487641473e+01 3.919335619381514846e+01 3.860807177536452883e+01
3.949810545138615936e+01 3.948831254487641473e+01 3.919335619381514846e+01
3.924326226815727381e+01 3.949810545138615936e+01 3.948831254487641473e+01
3.875662924610467996e+01 3.924326226815727381e+01 3.949810545138615936e+01
3.807909781603726884e+01 3.875662924610467996e+01 3.924326226815727381e+01
3.725493379698933438e+01 3.807909781603726884e+01 3.875662924610467996e+01
3.632751206812686462e+01 3.725493379698933438e+01 3.807909781603726884e+01
3.533603370594193649e+01 3.632751206812686462e+01 3.725493379698933438e+01
3.431348548368222140e+01 3.533603370594193649e+01 3.632751206812686462e+01
3.328580483235765541e+01 3.431348548368222140e+01 3.533603370594193649e+01
3.227201153026888392e+01 3.328580483235765541e+01 3.431348548368222140e+01
3.128498181944247847e+01 3.227201153026888392e+01 3.328580483235765541e+01
3.033255058707566576e+01 3.128498181944247847e+01 3.227201153026888392e+01
2.941869325960033166e+01 3.033255058707566576e+01 3.128498181944247847e+01
2.854462339950395133e+01 2.941869325960033166e+01 3.033255058707566576e+01
2.770971912727414121e+01 2.854462339950395133e+01 2.941869325960033166e+01
2.691224945271494207e+01 2.770971912727414121e+01 2.854462339950395133e+01
2.614990846536858271e+01 2.691224945271494207e+01 2.770971912727414121e+01
2.542018457222006589e+01 2.614990846536858271e+01 2.691224945271494207e+01
2.472059881274547166e+01 2.542018457222006589e+01 2.614990846536858271e+01
2.404884562285924332e+01 2.472059881274547166e+01 2.542018457222006589e+01
2.340286497828290280e+01 2.404884562285924332e+01 2.472059881274547166e+01
2.278086906804612610e+01 2.340286497828290280e+01 2.404884562285924332e+01
2.218134093579435628e+01 2.278086906804612610e+01 2.340286497828290280e+01
2.160301756242347437e+01 2.218134093579435628e+01 2.278086906804612610e+01
2.104486588285001147e+01 2.160301756242347437e+01 2.218134093579435628e+01
2.050605722101228423e+01 2.104486588285001147e+01 2.160301756242347437e+01
1.998594346389659293e+01 2.050605722101228423e+01 2.104486588285001147e+01
1.948403681279194188e+01 1.998594346389659293e+01 2.050605722101228423e+01
1.899999398611476664e+01 1.948403681279194188e+01 1.998594346389659293e+01
1.853360516233206923e+01 1.899999398611476664e+01 1.948403681279194188e+01
1.808478763032017511e+01 1.853360516233206923e+01 1.899999398611476664e+01
1.765358397115836908e+01 1.808478763032017511e+01 1.853360516233206923e+01
1.724016456621390248e+01 1.765358397115836908e+01 1.808478763032017511e+01
1.684483426636722925e+01 1.724016456621390248e+01 1.765358397115836908e+01
1.646804313542629217e+01 1.684483426636722925e+01 1.724016456621390248e+01
1.611040127641852493e+01 1.646804313542629217e+01 1.684483426636722925e+01
1.577269784857557511e+01 1.611040127641852493e+01 1.646804313542629217e+01
1.545592447554357207e+01 1.577269784857557511e+01 1.611040127641852493e+01
1.516130332354704713e+01 1.545592447554357207e+01 1.577269784857557511e+01
1.489032018362063425e+01 1.516130332354704713e+01 1.545592447554357207e+01
1.464476291435617838e+01 1.489032018362063425e+01 1.516130332354704713e+01
1.442676557692305117e+01 1.464476291435617838e+01 1.489032018362063425e+01
1.423885850281673271e+01 1.442676557692305117e+01 1.464476291435617838e+01
1.408402434954721905e+01 1.423885850281673271e+01 1.442676557692305117e+01
1.396575988283150416e+01 1.408402434954721905e+01 1.423885850281673271e+01
1.388814272557319995e+01 1.396575988283150416e+01 1.408402434954721905e+01
1.385590156834793341e+01 1.388814272557319995e+01 1.396575988283150416e+01
1.387448726002262234e+01 1.385590156834793341e+01 1.388814272557319995e+01
1.395014068895136283e+01 1.387448726002262234e+01 1.385590156834793341e+01
1.408995130742301427e+01 1.395014068895136283e+01 1.387448726002262234e+01
1.430189741960196770e+01 1.408995130742301427e+01 1.395014068895136283e+01
1.459485583195322533e+01 1.430189741960196770e+01 1.408995130742301427e+01
1.497856408679465012e+01 1.459485583195322533e+01 1.430189741960196770e+01
1.546351330138273639e+01 1.497856408679465012e+01 1.459485583195322533e+01
1.606074385358816414e+01 1.546351330138273639e+01 1.497856408679465012e+01
1.678151036469562385e+01 1.606074385358816414e+01 1.546351330138273639e+01
1.763677772557081269e+01 1.678151036469562385e+01 1.606074385358816414e+01
1.863650812930018574e+01 1.763677772557081269e+01 1.678151036469562385e+01
1.978870299167353863e+01 1.863650812930018574e+01 1.763677772557081269e+01
2.109817707636167228e+01 1.978870299167353863e+01 1.863650812930018574e+01
2.256506973357082302e+01 2.109817707636167228e+01 1.978870299167353863e+01
2.418314457498598458e+01 2.256506973357082302e+01 2.109817707636167228e+01
2.593799711366411032e+01 2.418314457498598458e+01 2.256506973357082302e+01
2.780537826647465849e+01 2.593799711366411032e+01 2.418314457498598458e+01
2.974993998139670026e+01 2.780537826647465849e+01 2.593799711366411032e+01
3.172479495245510961e+01 2.974993998139670026e+01 2.780537826647465849e+01
3.367231868746684142e+01 3.172479495245510961e+01 2.974993998139670026e+01
3.552656281822575579e+01 3.367231868746684142e+01 3.172479495245510961e+01
3.721745206852716592e+01 3.552656281822575579e+01 3.367231868746684142e+01
3.867659199561830263e+01 3.721745206852716592e+01 3.552656281822575579e+01
3.984406661612551659e+01 3.867659199561830263e+01 3.721745206852716592e+01
4.067517274573163633e+01 3.984406661612551659e+01 3.867659199561830263e+01
4.114579137591995561e+01 4.067517274573163633e+01 3.984406661612551659e+01
4.125519163255958688e+01 4.114579137591995561e+01 4.067517274573163633e+01
4.102555135827048360e+01 4.125519163255958688e+01 4.114579137591995561e+01
4.049824548322862228e+01 4.102555135827048360e+01 4.125519163255958688e+01
3.972774042465051991e+01 4.049824548322862228e+01 4.102555135827048360e+01
3.877445164605541805e+01 3.972774042465051991e+01 4.049824548322862228e+01
3.769799961544607214e+01 3.877445164605541805e+01 3.972774042465051991e+01
3.655196101649406870e+01 3.769799961544607214e+01 3.877445164605541805e+01
3.538064486998489855e+01 3.655196101649406870e+01 3.769799961544607214e+01
3.421786265672458427e+01 3.538064486998489855e+01 3.655196101649406870e+01
3.308727641960819454e+01 3.421786265672458427e+01 3.538064486998489855e+01
3.200375203906423138e+01 3.308727641960819454e+01 3.421786265672458427e+01
3.097517429579413673e+01 3.200375203906423138e+01 3.308727641960819454e+01
3.000431280540362877e+01 3.097517429579413673e+01 3.200375203906423138e+01
2.909048645800436006e+01 3.000431280540362877e+01 3.097517429579413673e+01
2.823091028961114901e+01 2.909048645800436006e+01 3.000431280540362877e+01
2.742170378755586313e+01 2.823091028961114901e+01 2.909048645800436006e+01
2.665859419111065520e+01 2.742170378755586313e+01 2.823091028961114901e+01
2.593737205006032909e+01 2.665859419111065520e+01 2.742170378755586313e+01
2.525416038295257692e+01 2.593737205006032909e+01 2.665859419111065520e+01
2.460555245932784985e+01 2.525416038295257692e+01 2.593737205006032909e+01
2.398866277495564248e+01 2.460555245932784985e+01 2.525416038295257692e+01
2.340112483484757533e+01 2.398866277495564248e+01 2.460555245932784985e+01
2.284105968189000180e+01 2.340112483484757533e+01 2.398866277495564248e+01
2.230703134205333882e+01 2.284105968189000180e+01 2.340112483484757533e+01
2.179799951960535509e+01 2.230703134205333882e+01 2.284105968189000180e+01
2.131327571061753545e+01 2.179799951960535509e+01 2.230703134205333882e+01
2.085248606758415946e+01 2.131327571061753545e+01 2.179799951960535509e+01
2.041554250878506238e+01 2.085248606758415946e+01 2.131327571061753545e+01
2.000262243847696908e+01 2.041554250878506238e+01 2.085248606758415946e+01
1.961415680218320645e+01 2.000262243847696908e+01 2.041554250878506238e+01
1.925082587420472180e+01 1.961415680218320645e+01 2.000262243847696908e+01
1.891356203654678936e+01 1.925082587420472180e+01 1.961415680218320645e+01
1.860355876955998866e+01 1.891356203654678936e+01 1.925082587420472180e+01
1.832228507024746378e+01 1.860355876955998866e+01 1.891356203654678936e+01
1.807150449752123933e+01 1.832228507024746378e+01 1.860355876955998866e+01
1.785329797894003789e+01 1.807150449752123933e+01 1.832228507024746378e+01
1.767008937097636689e+01 1.785329797894003789e+01 1.807150449752123933e+01
1.752467251742894305e+01 1.767008937097636689e+01 1.785329797894003789e+01
1.742023817105205197e+01 1.752467251742894305e+01 1.767008937097636689e+01
1.736039860362370391e+01 1.742023817105205197e+01 1.752467251742894305e+01
1.734920700079502964e+01 1.736039860362370391e+01 1.742023817105205197e+01
1.739116779344032437e+01 1.734920700079502964e+01 1.736039860362370391e+01
1.749123289752007793e+01 1.739116779344032437e+01 1.734920700079502964e+01
1.765477741696278713e+01 1.749123289752007793e+01 1.739116779344032437e+01
1.788754673714542065e+01 1.765477741696278713e+01 1.749123289752007793e+01
1.819556518077360607e+01 1.788754673714542065e+01 1.765477741696278713e+01
1.858499467483117229e+01 1.819556518077360607e+01 1.788754673714542065e+01
1.906193046546547620e+01 1.858499467483117229e+01 1.819556518077360607e+01
1.963212025399939975e+01 1.906193046546547620e+01 1.858499467483117229e+01
2.030059384463594085e+01 1.963212025399939975e+01 1.906193046546547620e+01
2.107119334162248947e+01 2.030059384463594085e+01 1.963212025399939975e+01
2.194600015065401521e+01 2.107119334162248947e+01 2.030059384463594085e+01
2.292466564974477095e+01 2.194600015065401521e+01 2.107119334162248947e+01
2.400366836715367569e+01 2.292466564974477095e+01 2.194600015065401521e+01
2.517554223532705038e+01 2.400366836715367569e+01 2.292466564974477095e+01
2.642814719549034663e+01 2.517554223532705038e+01 2.400366836715367569e+01
2.774408239433108037e+01 2.642814719549034663e+01 2.517554223532705038e+01
2.910036811099380571e+01 2.774408239433108037e+01 2.642814719549034663e+01
3.046853717351365276e+01 2.910036811099380571e+01 2.774408239433108037e+01
3.181526960726663589e+01 3.046853717351365276e+01 2.910036811099380571e+01
3.310366533319911753e+01 3.181526960726663589e+01 3.046853717351365276e+01
3.429517270139222518e+01 3.310366533319911753e+01 3.181526960726663589e+01
3.535207845379756009e+01 3.429517270139222518e+01 3.310366533319911753e+01
3.624033374726840151e+01 3.535207845379756009e+01 3.429517270139222518e+01
3.693237155992644460e+01 3.624033374726840151e+01 3.535207845379756009e+01
3.740950177861023462e+01 3.693237155992644460e+01 3.624033374726840151e+01
3.766348565558509875e+01 3.740950177861023462e+01 3.693237155992644460e+01
3.769700493403384201e+01 3.766348565558509875e+01 3.740950177861023462e+01
3.752293487364990909e+01 3.769700493403384201e+01 3.766348565558509875e+01
3.716255597173848457e+01 3.752293487364990909e+01 3.769700493403384201e+01
3.664303269660240403e+01 3.716255597173848457e+01 3.752293487364990909e+01
3.599459500598152317e+01 3.664303269660240403e+01 3.716255597173848457e+01
3.524785664152724252e+01 3.599459500598152317e+01 3.664303269660240403e+01
3.443160761120903857e+01 3.524785664152724252e+01 3.599459500598152317e+01
3.357126875649446873e+01 3.443160761120903857e+01 3.524785664152724252e+01
3.268804308895364841e+01 3.357126875649446873e+01 3.443160761120903857e+01
3.179867960464934029e+01 3.268804308895364841e+01 3.357126875649446873e+01
3.091569785321042829e+01 3.179867960464934029e+01 3.268804308895364841e+01
3.004790355640000854e+01 3.091569785321042829e+01 3.179867960464934029e+01
2.920104315681883733e+01 3.004790355640000854e+01 3.091569785321042829e+01
2.837848125356857309e+01 2.920104315681883733e+01 3.004790355640000854e+01
2.758182515722120343e+01 2.837848125356857309e+01 2.920104315681883733e+01
2.681145622367737502e+01 2.758182515722120343e+01 2.837848125356857309e+01
2.606695419877267028e+01 2.681145622367737502e+01 2.758182515722120343e+01
2.534741808557827625e+01 2.606695419877267028e+01 2.681145622367737502e+01
2.465169652006470713e+01 2.534741808557827625e+01 2.606695419877267028e+01
2.397854445293970471e+01 2.465169652006470713e+01 2.534741808557827625e+01
2.332672313784917151e+01 2.397854445293970471e+01 2.465169652006470713e+01
2.269505864525375571e+01 2.332672313784917151e+01 2.397854445293970471e+01
2.208247149105500284e+01 2.269505864525375571e+01 2.332672313784917151e+01
2.148798719485646913e+01 2.208247149105500284e+01 2.269505864525375571e+01
2.091073504947689443e+01 2.148798719485646913e+01 2.208247149105500284e+01
2.034994026071578332e+01 2.091073504947689443e+01 2.148798719485646913e+01
1.980491294334146701e+01 2.034994026071578332e+01 2.091073504947689443e+01
1.927503620394093886e+01 1.980491294334146701e+01 2.034994026071578332e+01
1.875975463992168457e+01 1.927503620394093886e+01 1.980491294334146701e+01
1.825856396432969930e+01 1.875975463992168457e+01 1.927503620394093886e+01
1.777100206000991633e+01 1.825856396432969930e+01 1.875975463992168457e+01
1.729664151552771045e+01 1.777100206000991633e+01 1.825856396432969930e+01
1.683508355223856157e+01 1.729664151552771045e+01 1.777100206000991633e+01
1.638595318103364207e+01 1.683508355223856157e+01 1.729664151552771045e+01
1.594889540227509528e+01 1.638595318103364207e+01 1.683508355223856157e+01
1.552357226470576101e+01 1.594889540227509528e+01 1.638595318103364207e+01
1.510966061610612954e+01 1.552357226470576101e+01 1.594889540227509528e+01
1.470685040204351779e+01 1.510966061610612954e+01 1.552357226470576101e+01
1.431484339424197216e+01 1.470685040204351779e+01 1.510966061610612954e+01
1.393335225409076550e+01 1.431484339424197216e+01 1.470685040204351779e+01
1.356209985822614961e+01 1.393335225409076550e+01 1.431484339424197216e+01
1.320081883148277058e+01 1.356209985822614961e+01 1.393335225409076550e+01
1.284925124786354722e+01 1.320081883148277058e+01 1.356209985822614961e+01
1.250714847285030373e+01 1.284925124786354722e+01 1.320081883148277058e+01
1.217427113083264878e+01 1.250714847285030373e+01 1.284925124786354722e+01
1.185038919016870196e+01 1.217427113083264878e+01 1.250714847285030373e+01
1.153528216589687716e+01 1.185038919016870196e+01 1.217427113083264878e+01
1.122873944684895520e+01 1.153528216589687716e+01 1.185038919016870196e+01
1.093056076029009560e+01 1.122873944684895520e+01 1.153528216589687716e+01
1.064055679361847950e+01 1.093056076029009560e+01 1.122873944684895520e+01
1.035854999946348087e+01 1.064055679361847950e+01 1.093056076029009560e+01
1.008437561808857907e+01 1.035854999946348087e+01 1.064055679361847950e+01
9.817882959706697221e+00 1.008437561808857907e+01 1.035854999946348087e+01
9.558936999552829050e+00 9.817882959706697221e+00 1.008437561808857907e+01
9.307420350780084561e+00 9.558936999552829050e+00 9.817882959706697221e+00
9.063235694965483091e+00 9.307420350780084561e+00 9.558936999552829050e+00
8.826308767833344504e+00 9.063235694965483091e+00 9.307420350780084561e+00
8.596592019439572852e+00 8.826308767833344504e+00 9.063235694965483091e+00
8.374069094357345477e+00 8.596592019439572852e+00 8.826308767833344504e+00
8.158760309373480624e+00 8.374069094357345477e+00 8.596592019439572852e+00
7.950729345045152385e+00 8.158760309373480624e+00 8.374069094357345477e+00
7.750091414597454431e+00 7.950729345045152385e+00 8.158760309373480624e+00
7.557023230727630825e+00 7.750091414597454431e+00 7.950729345045152385e+00
7.371775159849867087e+00 7.557023230727630825e+00 7.750091414597454431e+00
7.194686036363705739e+00 7.371775159849867087e+00 7.557023230727630825e+00
7.026201209106446299e+00 7.194686036363705739e+00 7.371775159849867087e+00
6.866894510884975489e+00 7.026201209106446299e+00 7.194686036363705739e+00
6.717494982546478255e+00 6.866894510884975489e+00 7.026201209106446299e+00
6.578919347891868163e+00 6.717494982546478255e+00 6.866894510884975489e+00
6.452311426643174919e+00 6.578919347891868163e+00 6.717494982546478255e+00
6.339089890021226914e+00 6.452311426643174919e+00 6.578919347891868163e+00
6.241006005061208839e+00 6.339089890021226914e+00 6.452311426643174919e+00
6.160213272958220188e+00 6.241006005061208839e+00 6.339089890021226914e+00
6.099351129635472546e+00 6.160213272958220188e+00 6.241006005061208839e+00
6.061645118075748684e+00 6.099351129635472546e+00 6.160213272958220188e+00
6.051026118824473166e+00 6.061645118075748684e+00 6.099351129635472546e+00
6.072271267897129121e+00 6.051026118824473166e+00 6.061645118075748684e+00
6.131168991135600876e+00 6.072271267897129121e+00 6.051026118824473166e+00
6.234709974807381094e+00 6.131168991135600876e+00 6.072271267897129121e+00
6.391304627139345662e+00 6.234709974807381094e+00 6.131168991135600876e+00
6.611025306794824807e+00 6.391304627139345662e+00 6.234709974807381094e+00
6.905867797575887757e+00 6.611025306794824807e+00 6.391304627139345662e+00
7.290020505638799442e+00 6.905867797575887757e+00 6.611025306794824807e+00
7.780120747176006546e+00 7.290020505638799442e+00 6.905867797575887757e+00
8.395464177423336949e+00 7.780120747176006546e+00 7.290020505638799442e+00
9.158114663207188144e+00 8.395464177423336949e+00 7.780120747176006546e+00
1.009283662035269913e+01 9.158114663207188144e+00 8.395464177423336949e+00
1.122673956754149671e+01 1.009283662035269913e+01 9.158114663207188144e+00
1.258848655596727184e+01 1.122673956754149671e+01 1.009283662035269913e+01
1.420687865187112919e+01 1.258848655596727184e+01 1.122673956754149671e+01
1.610859693366741396e+01 1.420687865187112919e+01 1.258848655596727184e+01
1.831488053955673934e+01 1.610859693366741396e+01 1.420687865187112919e+01
2.083697501213423209e+01 1.831488053955673934e+01 1.610859693366741396e+01
2.367034266303213741e+01 2.083697501213423209e+01 1.831488053955673934e+01
2.678793473783372647e+01 2.367034266303213741e+01 2.083697501213423209e+01
3.013331780377598079e+01 2.678793473783372647e+01 2.367034266303213741e+01
3.361510223570334688e+01 3.013331780377598079e+01 2.678793473783372647e+01
3.710480154568381295e+01 3.361510223570334688e+01 3.013331780377598079e+01
4.044065010760812839e+01 3.710480154568381295e+01 3.361510223570334688e+01
4.343955787331469764e+01 4.044065010760812839e+01 3.710480154568381295e+01
4.591782599362502992e+01 4.343955787331469764e+01 4.044065010760812839e+01
4.771840119912776146e+01 4.591782599362502992e+01 4.343955787331469764e+01
4.873902752250372572e+01 4.771840119912776146e+01 4.591782599362502992e+01
4.895329027188144977e+01 4.873902752250372572e+01 4.771840119912776146e+01
4.841711031518627095e+01 4.895329027188144977e+01 4.873902752250372572e+01
4.725746580297314381e+01 4.841711031518627095e+01 4.895329027188144977e+01
4.564647543895883786e+01 4.725746580297314381e+01 4.841711031518627095e+01
4.376920629785514905e+01 4.564647543895883786e+01 4.725746580297314381e+01
4.179484927373181335e+01 4.376920629785514905e+01 4.564647543895883786e+01
3.985794946422512908e+01 4.179484927373181335e+01 4.376920629785514905e+01
3.805143767778194075e+01 3.985794946422512908e+01 4.179484927373181335e+01
3.642911217083962327e+01 3.805143767778194075e+01 3.985794946422512908e+01
3.501345392668199707e+01 3.642911217083962327e+01 3.805143767778194075e+01
3.380499044146774423e+01 3.501345392668199707e+01 3.642911217083962327e+01
3.279076551625701796e+01 3.380499044146774423e+01 3.501345392668199707e+01
3.195085018245444530e+01 3.279076551625701796e+01 3.380499044146774423e+01
3.126277507856946158e+01 3.195085018245444530e+01 3.279076551625701796e+01
3.070423151592861544e+01 3.126277507856946158e+01 3.195085018245444530e+01
3.025451971353390590e+01 3.070423151592861544e+01 3.126277507856946158e+01
2.989517989400835773e+01 3.025451971353390590e+01 3.070423151592861544e+01
2.961013805292225598e+01 2.989517989400835773e+01 3.025451971353390590e+01
2.938559261848401505e+01 2.961013805292225598e+01 2.989517989400835773e+01
2.920978375424897777e+01 2.938559261848401505e+01 2.961013805292225598e+01
2.907272745139580294e+01 2.920978375424897777e+01 2.938559261848401505e+01
2.896595786008606765e+01 2.907272745139580294e+01 2.920978375424897777e+01
2.888229779873416447e+01 2.896595786008606765e+01 2.907272745139580294e+01
2.881566397561368831e+01 2.888229779873416447e+01 2.896595786008606765e+01
2.876090637440933051e+01 2.881566397561368831e+01 2.888229779873416447e+01
2.871367793020150572e+01 2.876090637440933051e+01 2.881566397561368831e+01
2.867032942300595266e+01 2.871367793020150572e+01 2.876090637440933051e+01
2.862782445090290295e+01 2.867032942300595266e+01 2.871367793020150572e+01
2.858366983473140266e+01 2.862782445090290295e+01 2.867032942300595266e+01
2.853585752516914198e+01 2.858366983473140266e+01 2.862782445090290295e+01
2.848281485429058435e+01 2.853585752516914198e+01 2.858366983473140266e+01
2.842336070650878810e+01 2.848281485429058435e+01 2.853585752516914198e+01
2.835666583478850455e+01 2.842336070650878810e+01 2.848281485429058435e+01
2.828221609954593774e+01 2.835666583478850455e+01 2.842336070650878810e+01
2.819977785588106656e+01 2.828221609954593774e+01 2.835666583478850455e+01
2.810936506333771234e+01 2.819977785588106656e+01 2.828221609954593774e+01
2.801120794908228007e+01 2.810936506333771234e+01 2.819977785588106656e+01
2.790572323057737947e+01 2.801120794908228007e+01 2.810936506333771234e+01
2.779348600936032554e+01 2.790572323057737947e+01 2.801120794908228007e+01
2.767520349605673857e+01 2.779348600936032554e+01 2.790572323057737947e+01
2.755169073102576505e+01 2.767520349605673857e+01 2.779348600936032554e+01
2.742384843730993538e+01 2.755169073102576505e+01 2.767520349605673857e+01
2.729264309406549671e+01 2.742384843730993538e+01 2.755169073102576505e+01
2.715908925910753879e+01 2.729264309406549671e+01 2.742384843730993538e+01
2.702423410656988878e+01 2.715908925910753879e+01 2.729264309406549671e+01
2.688914408600394879e+01 2.702423410656988878e+01 2.715908925910753879e+01
2.675489355671109593e+01 2.688914408600394879e+01 2.702423410656988878e+01
2.662255520821447163e+01 2.675489355671109593e+01 2.688914408600394879e+01
2.649319204559495233e+01 2.662255520821447163e+01 2.675489355671109593e+01
2.636785069690105487e+01 2.649319204559495233e+01 2.662255520821447163e+01
2.624755578817492818e+01 2.636785069690105487e+01 2.649319204559495233e+01
2.613330512853431742e+01 2.624755578817492818e+01 2.636785069690105487e+01
2.602606545174011643e+01 2.613330512853431742e+01 2.624755578817492818e+01
2.592676847031471254e+01 2.602606545174011643e+01 2.613330512853431742e+01
2.583630701229984794e+01 2.592676847031471254e+01 2.602606545174011643e+01
2.575553102818977536e+01 2.583630701229984794e+01 2.592676847031471254e+01
2.568524327583175904e+01 2.575553102818977536e+01 2.583630701229984794e+01
2.562619451390259329e+01 2.568524327583175904e+01 2.575553102818977536e+01
2.557907806004493168e+01 2.562619451390259329e+01 2.568524327583175904e+01
2.554452359828205132e+01 2.557907806004493168e+01 2.562619451390259329e+01
2.552309015256115998e+01 2.554452359828205132e+01 2.557907806004493168e+01
2.551525817999013768e+01 2.552309015256115998e+01 2.554452359828205132e+01
2.552142077936195719e+01 2.551525817999013768e+01 2.552309015256115998e+01
2.554187405865700455e+01 2.552142077936195719e+01 2.551525817999013768e+01
2.557680675990502550e+01 2.554187405865700455e+01 2.552142077936195719e+01
2.562628930121990223e+01 2.557680675990502550e+01 2.554187405865700455e+01
2.569026246357456955e+01 2.562628930121990223e+01 2.557680675990502550e+01
2.576852602279798177e+01 2.569026246357456955e+01 2.562628930121990223e+01
2.586072770326594750e+01 2.576852602279798177e+01 2.569026246357456955e+01
2.596635290566529974e+01 2.586072770326594750e+01 2.576852602279798177e+01
2.608471573270947985e+01 2.596635290566529974e+01 2.586072770326594750e+01
2.621495189826980265e+01 2.608471573270947985e+01 2.596635290566529974e+01
2.635601415049892182e+01 2.621495189826980265e+01 2.608471573270947985e+01
2.650667086082329860e+01 2.635601415049892182e+01 2.621495189826980265e+01
2.666550842053047532e+01 2.650667086082329860e+01 2.635601415049892182e+01
2.683093803781543940e+01 2.666550842053047532e+01 2.650667086082329860e+01
2.700120743457319605e+01 2.683093803781543940e+01 2.666550842053047532e+01
2.717441780019770547e+01 2.700120743457319605e+01 2.683093803781543940e+01
2.734854616877306555e+01 2.717441780019770547e+01 2.700120743457319605e+01
2.752147315023628238e+01 2.734854616877306555e+01 2.717441780019770547e+01
2.769101567429467892e+01 2.752147315023628238e+01 2.734854616877306555e+01
2.785496411232523428e+01 2.769101567429467892e+01 2.752147315023628238e+01
2.801112284632252880e+01 2.785496411232523428e+01 2.769101567429467892e+01
2.815735307816664701e+01 2.801112284632252880e+01 2.785496411232523428e+01
2.829161644196580028e+01 2.815735307816664701e+01 2.801112284632252880e+01
2.841201782132058895e+01 2.829161644196580028e+01 2.815735307816664701e+01
2.851684570288237452e+01 2.841201782132058895e+01 2.829161644196580028e+01
2.860460843192004177e+01 2.851684570288237452e+01 2.841201782132058895e+01
2.867406488022753308e+01 2.860460843192004177e+01 2.851684570288237452e+01
2.872424828657049289e+01 2.867406488022753308e+01 2.860460843192004177e+01
2.875448236918654388e+01 2.872424828657049289e+01 2.867406488022753308e+01
2.876438921323469700e+01 2.875448236918654388e+01 2.872424828657049289e+01
2.875388887113778580e+01 2.876438921323469700e+01 2.875448236918654388e+01
2.872319104470711437e+01 2.875388887113778580e+01 2.876438921323469700e+01
2.867277960980442586e+01 2.872319104470711437e+01 2.875388887113778580e+01
2.860339106694293676e+01 2.867277960980442586e+01 2.872319104470711437e+01
2.851598823264620108e+01 2.860339106694293676e+01 2.867277960980442586e+01
2.841173061474439976e+01 2.851598823264620108e+01 2.860339106694293676e+01
2.829194293902483182e+01 2.841173061474439976e+01 2.851598823264620108e+01
2.815808322357350235e+01 2.829194293902483182e+01 2.841173061474439976e+01
2.801171164736338781e+01 2.815808322357350235e+01 2.829194293902483182e+01
2.785446125277726992e+01 2.801171164736338781e+01 2.815808322357350235e+01
2.768801128137141987e+01 2.785446125277726992e+01 2.801171164736338781e+01
2.751406369101388094e+01 2.768801128137141987e+01 2.785446125277726992e+01
2.733432316022301123e+01 2.751406369101388094e+01 2.768801128137141987e+01
2.715048066724142117e+01 2.733432316022301123e+01 2.751406369101388094e+01
2.696420054714133840e+01 2.715048066724142117e+01 2.733432316022301123e+01
2.677711078508863807e+01 2.696420054714133840e+01 2.715048066724142117e+01
2.659079619844389697e+01 2.677711078508863807e+01 2.696420054714133840e+01
2.640679409190279969e+01 2.659079619844389697e+01 2.677711078508863807e+01
2.622659193332969707e+01 2.640679409190279969e+01 2.659079619844389697e+01
2.605162658703001100e+01 2.622659193332969707e+01 2.640679409190279969e+01
2.588328464931791117e+01 2.605162658703001100e+01 2.622659193332969707e+01
2.572290345210532791e+01 2.588328464931791117e+01 2.605162658703001100e+01
2.557177232844431458e+01 2.572290345210532791e+01 2.588328464931791117e+01
2.543113376518489233e+01 2.557177232844431458e+01 2.572290345210532791e+01
2.530218409907227084e+01 2.543113376518489233e+01 2.557177232844431458e+01
2.518607344182069241e+01 2.530218409907227084e+01 2.543113376518489233e+01
2.508390454621495280e+01 2.518607344182069241e+01 2.530218409907227084e+01
2.499673034936336791e+01 2.508390454621495280e+01 2.518607344182069241e+01
2.492554995199231982e+01 2.499673034936336791e+01 2.508390454621495280e+01
2.487130281601386272e+01 2.492554995199231982e+01 2.499673034936336791e+01
2.483486098901889960e+01 2.487130281601386272e+01 2.492554995199231982e+01
2.481701919685581714e+01 2.483486098901889960e+01 2.487130281601386272e+01
2.481848268742488628e+01 2.481701919685581714e+01 2.483486098901889960e+01
2.483985276383885221e+01 2.481848268742488628e+01 2.481701919685581714e+01
2.488161001675467432e+01 2.483985276383885221e+01 2.481848268742488628e+01
2.494409535726973814e+01 2.488161001675467432e+01 2.483985276383885221e+01
2.502748906593320299e+01 2.494409535726973814e+01 2.488161001675467432e+01
2.513178821163604226e+01 2.502748906593320299e+01 2.494409535726973814e+01
2.525678295615671942e+01 2.513178821163604226e+01 2.502748906593320299e+01
2.540203244327661736e+01 2.525678295615671942e+01 2.513178821163604226e+01
2.556684116982401278e+01 2.540203244327661736e+01 2.525678295615671942e+01
2.575023694012763542e+01 2.556684116982401278e+01 2.540203244327661736e+01
2.595095170121810568e+01 2.575023694012763542e+01 2.556684116982401278e+01
2.616740672528855782e+01 2.595095170121810568e+01 2.575023694012763542e+01
2.639770372589129721e+01 2.616740672528855782e+01 2.595095170121810568e+01
2.663962353958342888e+01 2.639770372589129721e+01 2.616740672528855782e+01
2.689063394872649937e+01 2.663962353958342888e+01 2.639770372589129721e+01
2.714790803936617536e+01 2.689063394872649937e+01 2.663962353958342888e+01
2.740835416189674234e+01 2.714790803936617536e+01 2.689063394872649937e+01
2.766865808319292697e+01 2.740835416189674234e+01 2.714790803936617536e+01
2.792533729350000016e+01 2.766865808319292697e+01 2.740835416189674234e+01
2.817480668452668269e+01 2.792533729350000016e+01 2.766865808319292697e+01
2.841345399220713119e+01 2.817480668452668269e+01 2.792533729350000016e+01
2.863772256340795508e+01 2.841345399220713119e+01 2.817480668452668269e+01
2.884419824068465843e+01 2.863772256340795508e+01 2.841345399220713119e+01
2.902969655061556153e+01 2.884419824068465843e+01 2.863772256340795508e+01
2.919134601307436938e+01 2.902969655061556153e+01 2.884419824068465843e+01
2.932666332825231237e+01 2.919134601307436938e+01 2.902969655061556153e+01
2.943361648347255155e+01 2.932666332825231237e+01 2.919134601307436938e+01
2.951067245249214466e+01 2.943361648347255155e+01 2.932666332825231237e+01
2.955682709300282340e+01 2.951067245249214466e+01 2.943361648347255155e+01
2.957161600036006277e+01 2.955682709300282340e+01 2.951067245249214466e+01
2.955510633388166042e+01 2.957161600036006277e+01 2.955682709300282340e+01
2.950787086825742023e+01 2.955510633388166042e+01 2.957161600036006277e+01
2.943094661219930330e+01 2.950787086825742023e+01 2.955510633388166042e+01
2.932578117637725512e+01 2.943094661219930330e+01 2.950787086825742023e+01
2.919417059515610191e+01 2.932578117637725512e+01 2.943094661219930330e+01
2.903819248653903173e+01 2.919417059515610191e+01 2.932578117637725512e+01
2.886013828941431569e+01 2.903819248653903173e+01 2.919417059515610191e+01
2.866244789966385653e+01 2.886013828941431569e+01 2.903819248653903173e+01
2.844764941377383494e+01 2.866244789966385653e+01 2.886013828941431569e+01
2.821830596727412299e+01 2.844764941377383494e+01 2.866244789966385653e+01
2.797697090970270040e+01 2.821830596727412299e+01 2.844764941377383494e+01
2.772615185879692845e+01 2.797697090970270040e+01 2.821830596727412299e+01
2.746828357584191593e+01 2.772615185879692845e+01 2.797697090970270040e+01
2.720570913167180649e+01 2.746828357584191593e+01 2.772615185879692845e+01
2.694066849874974068e+01 2.720570913167180649e+01 2.746828357584191593e+01
2.667529350275682276e+01 2.694066849874974068e+01 2.720570913167180649e+01
2.641160797953001094e+01 2.667529350275682276e+01 2.694066849874974068e+01
2.615153198598635598e+01 2.641160797953001094e+01 2.667529350275682276e+01
2.589688898086520652e+01 2.615153198598635598e+01 2.641160797953001094e+01
2.564941499804288583e+01 2.589688898086520652e+01 2.615153198598635598e+01
2.541076896059750112e+01 2.564941499804288583e+01 2.589688898086520652e+01
2.518254341098276683e+01 2.541076896059750112e+01 2.564941499804288583e+01
2.496627504955930021e+01 2.518254341098276683e+01 2.541076896059750112e+01
2.476345457261623295e+01 2.496627504955930021e+01 2.518254341098276683e+01
2.457553537784879438e+01 2.476345457261623295e+01 2.496627504955930021e+01
2.440394075888860925e+01 2.457553537784879438e+01 2.476345457261623295e+01
2.425006924192829416e+01 2.440394075888860925e+01 2.457553537784879438e+01
2.411529772932195925e+01 2.425006924192829416e+01 2.440394075888860925e+01
2.400098211099711421e+01 2.411529772932195925e+01 2.425006924192829416e+01
2.390845498918645617e+01 2.400098211099711421e+01 2.411529772932195925e+01
2.383902014078192622e+01 2.390845498918645617e+01 2.400098211099711421e+01
2.379394332076410734e+01 2.383902014078192622e+01 2.390845498918645617e+01
2.377443899685854234e+01 2.379394332076410734e+01 2.383902014078192622e+01
2.378165260811326220e+01 2.377443899685854234e+01 2.379394332076410734e+01
2.381663796799561439e+01 2.378165260811326220e+01 2.377443899685854234e+01
2.388032949660932758e+01 2.381663796799561439e+01 2.378165260811326220e+01
2.397350907848787571e+01 2.388032949660932758e+01 2.381663796799561439e+01
2.409676751437416087e+01 2.397350907848787571e+01 2.388032949660932758e+01
2.425046077923532195e+01 2.409676751437416087e+01 2.397350907848787571e+01
2.443466162430933508e+01 2.425046077923532195e+01 2.409676751437416087e+01
2.464910747396949375e+01 2.443466162430933508e+01 2.425046077923532195e+01
2.489314606748405012e+01 2.464910747396949375e+01 2.443466162430933508e+01
2.516568087000524656e+01 2.489314606748405012e+01 2.464910747396949375e+01
2.546511890122370048e+01 2.516568087000524656e+01 2.489314606748405012e+01
2.578932426184545079e+01 2.546511890122370048e+01 2.516568087000524656e+01
2.613558121581787574e+01 2.578932426184545079e+01 2.546511890122370048e+01
2.650057112905509271e+01 2.613558121581787574e+01 2.578932426184545079e+01
2.688036777623086238e+01 2.650057112905509271e+01 2.613558121581787574e+01
2.727045540086342967e+01 2.688036777623086238e+01 2.650057112905509271e+01
2.766577335053980136e+01 2.727045540086342967e+01 2.688036777623086238e+01
2.806079003274200190e+01 2.766577335053980136e+01 2.727045540086342967e+01
2.844960731752303573e+01 2.806079003274200190e+01 2.766577335053980136e+01
2.882609439005653584e+01 2.844960731752303573e+01 2.806079003274200190e+01
2.918404755385315497e+01 2.882609439005653584e+01 2.844960731752303573e+01
2.951736982167714274e+01 2.918404755385315497e+01 2.882609439005653584e+01
2.982026160494656253e+01 2.951736982167714274e+01 2.918404755385315497e+01
3.008741177252325372e+01 2.982026160494656253e+01 2.951736982167714274e+01
3.031417714335993097e+01 3.008741177252325372e+01 2.982026160494656253e+01
3.049673838515728264e+01 3.031417714335993097e+01 3.008741177252325372e+01
3.063222146252662270e+01 3.049673838515728264e+01 3.031417714335993097e+01
3.071877618283593492e+01 3.063222146252662270e+01 3.049673838515728264e+01
3.075560679853167301e+01 3.071877618283593492e+01 3.063222146252662270e+01
3.074295364028383304e+01 3.075560679853167301e+01 3.071877618283593492e+01
3.068202886449803302e+01 3.074295364028383304e+01 3.075560679853167301e+01
3.057491307061292574e+01 3.068202886449803302e+01 3.074295364028383304e+01
3.042442232448366823e+01 3.057491307061292574e+01 3.068202886449803302e+01
3.023395671735450208e+01 3.042442232448366823e+01 3.057491307061292574e+01
3.000734189936952490e+01 3.023395671735450208e+01 3.042442232448366823e+01
2.974867415606561494e+01 3.000734189936952490e+01 3.023395671735450208e+01
2.946217780855850066e+01 2.974867415606561494e+01 3.000734189936952490e+01
2.915208136782754167e+01 2.946217780855850066e+01 2.974867415606561494e+01
2.882251633309823902e+01 2.915208136782754167e+01 2.946217780855850066e+01
2.847744012033019345e+01 2.882251633309823902e+01 2.915208136782754167e+01
2.812058257786160809e+01 2.847744012033019345e+01 2.882251633309823902e+01
2.775541402665868418e+01 2.812058257786160809e+01 2.847744012033019345e+01
2.738513178839378526e+01 2.775541402665868418e+01 2.812058257786160809e+01
2.701266169456723532e+01 2.738513178839378526e+01 2.775541402665868418e+01
2.664067101350034150e+01 2.701266169456723532e+01 2.738513178839378526e+01
2.627158947644287323e+01 2.664067101350034150e+01 2.701266169456723532e+01
2.590763551616529625e+01 2.627158947644287323e+01 2.664067101350034150e+01
2.555084535255754119e+01 2.590763551616529625e+01 2.627158947644287323e+01
2.520310309315349784e+01 2.555084535255754119e+01 2.590763551616529625e+01
2.486617050900101233e+01 2.520310309315349784e+01 2.555084535255754119e+01
2.454171556623590433e+01 2.486617050900101233e+01 2.520310309315349784e+01
2.423133912668486190e+01 2.454171556623590433e+01 2.486617050900101233e+01
2.393659947479752859e+01 2.423133912668486190e+01 2.454171556623590433e+01
2.365903448901974571e+01 2.393659947479752859e+01 2.423133912668486190e+01
2.340018136331233833e+01 2.365903448901974571e+01 2.393659947479752859e+01
2.316159381022863428e+01 2.340018136331233833e+01 2.365903448901974571e+01
2.294485665175381328e+01 2.316159381022863428e+01 2.340018136331233833e+01
2.275159763763753062e+01 2.294485665175381328e+01 2.316159381022863428e+01
2.258349623128088624e+01 2.275159763763753062e+01 2.294485665175381328e+01
2.244228897703612446e+01 2.258349623128088624e+01 2.275159763763753062e+01
2.232977091586838725e+01 2.244228897703612446e+01 2.258349623128088624e+01
2.224779235451973847e+01 2.232977091586838725e+01 2.244228897703612446e+01
2.219825012342592174e+01 2.224779235451973847e+01 2.232977091586838725e+01
2.218307228970314426e+01 2.219825012342592174e+01 2.224779235451973847e+01
2.220419513614596596e+01 2.218307228970314426e+01 2.219825012342592174e+01
2.226353109294758781e+01 2.220419513614596596e+01 2.218307228970314426e+01
2.236292623974563298e+01 2.226353109294758781e+01 2.220419513614596596e+01
2.250410601314186465e+01 2.236292623974563298e+01 2.226353109294758781e+01
2.268860789875553507e+01 2.250410601314186465e+01 2.236292623974563298e+01
2.291770020463626523e+01 2.268860789875553507e+01 2.250410601314186465e+01
2.319228655766419323e+01 2.291770020463626523e+01 2.268860789875553507e+01
2.351279659069502159e+01 2.319228655766419323e+01 2.291770020463626523e+01
2.387906444311122911e+01 2.351279659069502159e+01 2.319228655766419323e+01
2.429019820961743292e+01 2.387906444311122911e+01 2.351279659069502159e+01
2.474444533457232964e+01 2.429019820961743292e+01 2.387906444311122911e+01
2.523906109904453388e+01 2.474444533457232964e+01 2.429019820961743292e+01
2.577018964451677618e+01 2.523906109904453388e+01 2.474444533457232964e+01
2.633276918333993422e+01 2.577018964451677618e+01 2.523906109904453388e+01
2.692047481829693112e+01 2.633276918333993422e+01 2.577018964451677618e+01
2.752571329268669942e+01 2.692047481829693112e+01 2.633276918333993422e+01
2.813968352218387636e+01 2.752571329268669942e+01 2.692047481829693112e+01
2.875251444373982324e+01 2.813968352218387636e+01 2.752571329268669942e+01
2.935348721117175685e+01 2.875251444373982324e+01 2.813968352218387636e+01
2.993134199983487420e+01 2.935348721117175685e+01 2.875251444373982324e+01
3.047466098976819993e+01 2.993134199983487420e+01 2.935348721117175685e+01
3.097230931088667560e+01 3.047466098976819993e+01 2.993134199983487420e+01
3.141390617600377411e+01 3.097230931088667560e+01 3.047466098976819993e+01
3.179029075749699018e+01 3.141390617600377411e+01 3.097230931088667560e+01
3.209394328237173966e+01 3.179029075749699018e+01 3.141390617600377411e+01
3.231932266763680417e+01 3.209394328237173966e+01 3.179029075749699018e+01
3.246308836124112673e+01 3.231932266763680417e+01 3.209394328237173966e+01
3.252418540752361054e+01 3.246308836124112673e+01 3.231932266763680417e+01
3.250378654721863825e+01 3.252418540752361054e+01 3.246308836124112673e+01
3.240510100148787132e+01 3.250378654721863825e+01 3.252418540752361054e+01
3.223307379896326808e+01 3.240510100148787132e+01 3.250378654721863825e+01
3.199400975083635146e+01 3.223307379896326808e+01 3.240510100148787132e+01
3.169516101587039003e+01 3.199400975083635146e+01 3.223307379896326808e+01
3.134431635022336593e+01 3.169516101587039003e+01 3.199400975083635146e+01
3.094942445330528003e+01 3.134431635022336593e+01 3.169516101587039003e+01
3.051827493434247884e+01 3.094942445330528003e+01 3.134431635022336593e+01
3.005825027155197660e+01 3.051827493434247884e+01 3.094942445330528003e+01
2.957615248791227458e+01 3.005825027155197660e+01 3.051827493434247884e+01
2.907810040341368563e+01 2.957615248791227458e+01 3.005825027155197660e+01
2.856948789912095421e+01 2.907810040341368563e+01 2.957615248791227458e+01
2.805499072121085646e+01 2.856948789912095421e+01 2.907810040341368563e+01
2.753860862081687344e+01 2.805499072121085646e+01 2.856948789912095421e+01
2.702373050029454404e+01 2.753860862081687344e+01 2.805499072121085646e+01
2.651321209961067282e+01 2.702373050029454404e+01 2.753860862081687344e+01
2.600945805959231549e+01 2.651321209961067282e+01 2.702373050029454404e+01
2.551450252656129791e+01 2.600945805959231549e+01 2.651321209961067282e+01
2.503008454773707925e+01 2.551450252656129791e+01 2.600945805959231549e+01
2.455771621148539197e+01 2.503008454773707925e+01 2.551450252656129791e+01
2.409874277239235951e+01 2.455771621148539197e+01 2.503008454773707925e+01
2.365439489381680715e+01 2.409874277239235951e+01 2.455771621148539197e+01
2.322583370001836300e+01 2.365439489381680715e+01 2.409874277239235951e+01
2.281418962847329723e+01 2.322583370001836300e+01 2.365439489381680715e+01
2.242059618079679595e+01 2.281418962847329723e+01 2.322583370001836300e+01
2.204621964803227385e+01 2.242059618079679595e+01 2.281418962847329723e+01
2.169228577997881402e+01 2.204621964803227385e+01 2.242059618079679595e+01
2.136010421228155920e+01 2.169228577997881402e+01 2.204621964803227385e+01
2.105109128069717173e+01 2.136010421228155920e+01 2.169228577997881402e+01
2.076679165073349154e+01 2.105109128069717173e+01 2.136010421228155920e+01
2.050889897635160963e+01 2.076679165073349154e+01 2.105109128069717173e+01
2.027927557131591030e+01 2.050889897635160963e+01 2.076679165073349154e+01
2.007997082456677518e+01 2.027927557131591030e+01 2.050889897635160963e+01
1.991323780735329763e+01 2.007997082456677518e+01 2.027927557131591030e+01
1.978154719397364758e+01 1.991323780735329763e+01 2.007997082456677518e+01
1.968759723885415980e+01 1.978154719397364758e+01 1.991323780735329763e+01
1.963431811089931855e+01 1.968759723885415980e+01 1.978154719397364758e+01
1.962486837588573607e+01 1.963431811089931855e+01 1.968759723885415980e+01
1.966262084042367420e+01 1.962486837588573607e+01 1.963431811089931855e+01
1.975113433929894313e+01 1.966262084042367420e+01 1.962486837588573607e+01
1.989410739176477350e+01 1.975113433929894313e+01 1.966262084042367420e+01
2.009530902642468675e+01 1.989410739176477350e+01 1.975113433929894313e+01
2.035848156762315142e+01 2.009530902642468675e+01 1.989410739176477350e+01
2.068720992154611693e+01 2.035848156762315142e+01 2.009530902642468675e+01
2.108475208313494775e+01 2.068720992154611693e+01 2.035848156762315142e+01
2.155382644855236762e+01 2.108475208313494775e+01 2.068720992154611693e+01
2.209635335834613201e+01 2.155382644855236762e+01 2.108475208313494775e+01
2.271315144136416109e+01 2.209635335834613201e+01 2.155382644855236762e+01
2.340359409122297762e+01 2.271315144136416109e+01 2.209635335834613201e+01
2.416523800020721069e+01 2.340359409122297762e+01 2.271315144136416109e+01
2.499344409239009934e+01 2.416523800020721069e+01 2.340359409122297762e+01
2.588102104641667012e+01 2.499344409239009934e+01 2.416523800020721069e+01
2.681793192234488643e+01 2.588102104641667012e+01 2.499344409239009934e+01
2.779111353766473513e+01 2.681793192234488643e+01 2.588102104641667012e+01
2.878446376087493164e+01 2.779111353766473513e+01 2.681793192234488643e+01
2.977905083560822064e+01 2.878446376087493164e+01 2.779111353766473513e+01
3.075358820199392795e+01 2.977905083560822064e+01 2.878446376087493164e+01
3.168519587731177722e+01 3.075358820199392795e+01 2.977905083560822064e+01
3.255043513028860502e+01 3.168519587731177722e+01 3.075358820199392795e+01
3.332655989369722249e+01 3.255043513028860502e+01 3.168519587731177722e+01
3.399288277237547362e+01 3.332655989369722249e+01 3.255043513028860502e+01
3.453211543998635591e+01 3.399288277237547362e+01 3.332655989369722249e+01
3.493152363431119056e+01 3.453211543998635591e+01 3.399288277237547362e+01
3.518374466393763811e+01 3.493152363431119056e+01 3.453211543998635591e+01
3.528715340770651920e+01 3.518374466393763811e+01 3.493152363431119056e+01
3.524572622329260696e+01 3.528715340770651920e+01 3.518374466393763811e+01
3.506842818507942638e+01 3.524572622329260696e+01 3.528715340770651920e+01
3.476822039016962407e+01 3.506842818507942638e+01 3.524572622329260696e+01
3.436083437580442990e+01 3.476822039016962407e+01 3.506842818507942638e+01
3.386347982895257758e+01 3.436083437580442990e+01 3.476822039016962407e+01
3.329363865234650888e+01 3.386347982895257758e+01 3.436083437580442990e+01
3.266806048653634775e+01 3.329363865234650888e+01 3.386347982895257758e+01
3.200202441044883983e+01 3.266806048653634775e+01 3.329363865234650888e+01
3.130888165965075842e+01 3.200202441044883983e+01 3.266806048653634775e+01
3.059985447485655286e+01 3.130888165965075842e+01 3.200202441044883983e+01
2.988404131733524594e+01 3.059985447485655286e+01 3.130888165965075842e+01
2.916856868037467621e+01 2.988404131733524594e+01 3.059985447485655286e+01
2.845883148094554116e+01 2.916856868037467621e+01 2.988404131733524594e+01
2.775877316437263786e+01 2.845883148094554116e+01 2.916856868037467621e+01
2.707116904139859415e+01 2.775877316437263786e+01 2.845883148094554116e+01
2.639788887571930331e+01 2.707116904139859415e+01 2.775877316437263786e+01
2.574012547185389366e+01 2.639788887571930331e+01 2.707116904139859415e+01
2.509858417816893095e+01 2.574012547185389366e+01 2.639788887571930331e+01
2.447363376920084832e+01 2.509858417816893095e+01 2.574012547185389366e+01
2.386542247635397374e+01 2.447363376920084832e+01 2.509858417816893095e+01
2.327396453160755385e+01 2.386542247635397374e+01 2.447363376920084832e+01
2.269920301082898462e+01 2.327396453160755385e+01 2.386542247635397374e+01
2.214105446486628992e+01 2.269920301082898462e+01 2.327396453160755385e+01
2.159944015022666974e+01 2.214105446486628992e+01 2.269920301082898462e+01
2.107430785230388182e+01 2.159944015022666974e+01 2.214105446486628992e+01
2.056564747978682561e+01 2.107430785230388182e+01 2.159944015022666974e+01
2.007350288006209738e+01 2.056564747978682561e+01 2.107430785230388182e+01
1.959798171788611754e+01 2.007350288006209738e+01 2.056564747978682561e+01
1.913926478062873571e+01 1.959798171788611754e+01 2.007350288006209738e+01
1.869761571406112921e+01 1.913926478062873571e+01 1.959798171788611754e+01
1.827339193620645830e+01 1.869761571406112921e+01 1.913926478062873571e+01
1.786705730380273494e+01 1.827339193620645830e+01 1.869761571406112921e+01
1.747919699738465127e+01 1.786705730380273494e+01 1.827339193620645830e+01
1.711053502951784466e+01 1.747919699738465127e+01 1.786705730380273494e+01
1.676195475099551402e+01 1.711053502951784466e+01 1.747919699738465127e+01
1.643452271822600608e+01 1.676195475099551402e+01 1.711053502951784466e+01
1.612951627897020757e+01 1.643452271822600608e+01 1.676195475099551402e+01
1.584845522036704502e+01 1.612951627897020757e+01 1.643452271822600608e+01
1.559313778891384850e+01 1.584845522036704502e+01 1.612951627897020757e+01
1.536568132021782418e+01 1.559313778891384850e+01 1.584845522036704502e+01
1.516856758617809042e+01 1.536568132021782418e+01 1.559313778891384850e+01
1.500469275210854114e+01 1.516856758617809042e+01 1.536568132021782418e+01
1.487742150161445487e+01 1.500469275210854114e+01 1.516856758617809042e+01
1.479064438841298390e+01 1.487742150161445487e+01 1.500469275210854114e+01
1.474883675581168951e+01 1.479064438841298390e+01 1.487742150161445487e+01
1.475711655775637254e+01 1.474883675581168951e+01 1.479064438841298390e+01
1.482129703985539848e+01 1.475711655775637254e+01 1.474883675581168951e+01
1.494792840609426499e+01 1.482129703985539848e+01 1.475711655775637254e+01
1.514432021973529885e+01 1.494792840609426499e+01 1.482129703985539848e+01
1.541853329715481991e+01 1.514432021973529885e+01 1.494792840609426499e+01
1.577932623426817749e+01 1.541853329715481991e+01 1.514432021973529885e+01
1.623603754241507957e+01 1.577932623426817749e+01 1.541853329715481991e+01
1.679837992949228109e+01 1.623603754241507957e+01 1.577932623426817749e+01
1.747611909528400176e+01 1.679837992949228109e+01 1.623603754241507957e+01
1.827860649326461484e+01 1.747611909528400176e+01 1.679837992949228109e+01
1.921413539294216477e+01 1.827860649326461484e+01 1.747611909528400176e+01
2.028909449753265903e+01 1.921413539294216477e+01 1.827860649326461484e+01
2.150690627019766765e+01 2.028909449753265903e+01 1.921413539294216477e+01
2.286676138731055374e+01 2.150690627019766765e+01 2.028909449753265903e+01
2.436219950931101152e+01 2.286676138731055374e+01 2.150690627019766765e+01
2.597964136519807354e+01 2.436219950931101152e+01 2.286676138731055374e+01
2.769704575122326062e+01 2.597964136519807354e+01 2.436219950931101152e+01
2.948293871993400828e+01 2.769704575122326062e+01 2.597964136519807354e+01
3.129612326271619338e+01 2.948293871993400828e+01 2.769704575122326062e+01
3.308639889282896007e+01 3.129612326271619338e+01 2.948293871993400828e+01
3.479656872182913929e+01 3.308639889282896007e+01 3.129612326271619338e+01
3.636585866312537263e+01 3.479656872182913929e+01 3.308639889282896007e+01
3.773461291059218325e+01 3.636585866312537263e+01 3.479656872182913929e+01
3.884979591618566985e+01 3.773461291059218325e+01 3.636585866312537263e+01
3.967050735247890714e+01 3.884979591618566985e+01 3.773461291059218325e+01
4.017252215309678576e+01 3.967050735247890714e+01 3.884979591618566985e+01
4.035091416307079015e+01 4.017252215309678576e+01 3.967050735247890714e+01
4.022015310693755197e+01 4.035091416307079015e+01 4.017252215309678576e+01
3.981161298806743787e+01 4.022015310693755197e+01 4.035091416307079015e+01
3.916902482331514790e+01 3.981161298806743787e+01 4.022015310693755197e+01
3.834284293793807308e+01 3.916902482331514790e+01 3.981161298806743787e+01
3.738462977899362727e+01 3.834284293793807308e+01 3.916902482331514790e+01
3.634238532764545226e+01 3.738462977899362727e+01 3.834284293793807308e+01
3.525736184366498804e+01 3.634238532764545226e+01 3.738462977899362727e+01
3.416247575635679823e+01 3.525736184366498804e+01 3.634238532764545226e+01
3.308209311299629007e+01 3.416247575635679823e+01 3.525736184366498804e+01
3.203278722815872470e+01 3.308209311299629007e+01 3.416247575635679823e+01
3.102463857400524105e+01 3.203278722815872470e+01 3.308209311299629007e+01
3.006271720601180064e+01 3.102463857400524105e+01 3.203278722815872470e+01
2.914849962133769878e+01 3.006271720601180064e+01 3.102463857400524105e+01
2.828108187723325528e+01 2.914849962133769878e+01 3.006271720601180064e+01
2.745813660655241506e+01 2.828108187723325528e+01 2.914849962133769878e+01
2.667661749985387942e+01 2.745813660655241506e+01 2.828108187723325528e+01
2.593324473367701088e+01 2.667661749985387942e+01 2.745813660655241506e+01
2.522481611453884298e+01 2.593324473367701088e+01 2.667661749985387942e+01
2.454838865937348302e+01 2.522481611453884298e+01 2.593324473367701088e+01
2.390136955120012985e+01 2.454838865937348302e+01 2.522481611453884298e+01
2.328154757410420927e+01 2.390136955120012985e+01 2.454838865937348302e+01
2.268708833958337934e+01 2.328154757410420927e+01 2.390136955120012985e+01
2.211650986541622999e+01 2.268708833958337934e+01 2.328154757410420927e+01
2.156864968945629712e+01 2.211650986541622999e+01 2.268708833958337934e+01
2.104263066743963861e+01 2.156864968945629712e+01 2.211650986541622999e+01
2.053782972836205545e+01 2.104263066743963861e+01 2.156864968945629712e+01
2.005385190698743969e+01 2.053782972836205545e+01 2.104263066743963861e+01
1.959051071295029089e+01 2.005385190698743969e+01 2.053782972836205545e+01
1.914781513506317623e+01 1.959051071295029089e+01 2.005385190698743969e+01
1.872596316271275185e+01 1.914781513506317623e+01 1.959051071295029089e+01
1.832534151579973880e+01 1.872596316271275185e+01 1.914781513506317623e+01
1.794653122414822377e+01 1.832534151579973880e+01 1.872596316271275185e+01
1.759031872487599912e+01 1.794653122414822377e+01 1.832534151579973880e+01
1.725771220817271256e+01 1.759031872487599912e+01 1.794653122414822377e+01
1.694996300697610536e+01 1.725771220817271256e+01 1.759031872487599912e+01
1.666859187051177571e+01 1.694996300697610536e+01 1.725771220817271256e+01
1.641541996562387595e+01 1.666859187051177571e+01 1.694996300697610536e+01
1.619260439378848559e+01 1.641541996562387595e+01 1.666859187051177571e+01
1.600267787391061347e+01 1.619260439378848559e+01 1.641541996562387595e+01
1.584859199510362160e+01 1.600267787391061347e+01 1.619260439378848559e+01
1.573376305673926012e+01 1.584859199510362160e+01 1.600267787391061347e+01
1.566211894425260098e+01 1.573376305673926012e+01 1.584859199510362160e+01
1.563814468898353738e+01 1.566211894425260098e+01 1.573376305673926012e+01
1.566692327140895635e+01 1.563814468898353738e+01 1.566211894425260098e+01
1.575416678758964473e+01 1.566692327140895635e+01 1.563814468898353738e+01
1.590623124944596611e+01 1.575416678758964473e+01 1.566692327140895635e+01
1.613010598806833684e+01 1.590623124944596611e+01 1.575416678758964473e+01
1.643336587299139495e+01 1.613010598806833684e+01 1.590623124944596611e+01
1.682407142299384617e+01 1.643336587299139495e+01 1.613010598806833684e+01
1.731059856954833265e+01 1.682407142299384617e+01 1.643336587299139495e+01
1.790137675028921649e+01 1.731059856954833265e+01 1.682407142299384617e+01
1.860451185977319710e+01 1.790137675028921649e+01 1.731059856954833265e+01
1.942727046524850110e+01 1.860451185977319710e+01 1.790137675028921649e+01
2.037540517527223827e+01 1.942727046524850110e+01 1.860451185977319710e+01
2.145231017502077009e+01 2.037540517527223827e+01 1.942727046524850110e+01
2.265801308075719334e+01 2.145231017502077009e+01 2.037540517527223827e+01
2.398803666460761264e+01 2.265801308075719334e+01 2.145231017502077009e+01
2.543220293019767198e+01 2.398803666460761264e+01 2.265801308075719334e+01
2.697350141510538180e+01 2.543220293019767198e+01 2.398803666460761264e+01
2.858719828869537949e+01 2.697350141510538180e+01 2.543220293019767198e+01
3.024041179405688240e+01 2.858719828869537949e+01 2.697350141510538180e+01
3.189240525453612563e+01 3.024041179405688240e+01 2.858719828869537949e+01
3.349582875733563014e+01 3.189240525453612563e+01 3.024041179405688240e+01
3.499905308216634126e+01 3.349582875733563014e+01 3.189240525453612563e+01
3.634957377882276575e+01 3.499905308216634126e+01 3.349582875733563014e+01
3.749823232390278349e+01 3.634957377882276575e+01 3.499905308216634126e+01
3.840375039955127789e+01 3.749823232390278349e+01 3.634957377882276575e+01
3.903687780813744013e+01 3.840375039955127789e+01 3.749823232390278349e+01
3.938339864157028813e+01 3.903687780813744013e+01 3.840375039955127789e+01
3.944538085395308258e+01 3.938339864157028813e+01 3.903687780813744013e+01
3.924038408935627587e+01 3.944538085395308258e+01 3.938339864157028813e+01
3.879877490092443537e+01 3.924038408935627587e+01 3.944538085395308258e+01
3.815970118757436325e+01 3.879877490092443537e+01 3.924038408935627587e+01
3.736651855409153455e+01 3.815970118757436325e+01 3.879877490092443537e+01
3.646247472820106594e+01 3.736651855409153455e+01 3.815970118757436325e+01
3.548726828422313417e+01 3.646247472820106594e+01 3.736651855409153455e+01
3.447479747200684130e+01 3.548726828422313417e+01 3.646247472820106594e+01
3.345211487015701834e+01 3.447479747200684130e+01 3.548726828422313417e+01
3.243938544734751162e+01 3.345211487015701834e+01 3.447479747200684130e+01
3.145054009413911089e+01 3.243938544734751162e+01 3.345211487015701834e+01
3.049431018159855711e+01 3.145054009413911089e+01 3.243938544734751162e+01
2.957538487159813556e+01 3.049431018159855711e+01 3.145054009413911089e+01
2.869551371039950638e+01 2.957538487159813556e+01 3.049431018159855711e+01
2.785445493893697133e+01 2.869551371039950638e+01 2.957538487159813556e+01
2.705073077688547301e+01 2.785445493893697133e+01 2.869551371039950638e+01
2.628219111416250087e+01 2.705073077688547301e+01 2.785445493893697133e+01
2.554640913777630828e+01 2.628219111416250087e+01 2.705073077688547301e+01
2.484094134057587056e+01 2.554640913777630828e+01 2.628219111416250087e+01
2.416348501519663117e+01 2.484094134057587056e+01 2.554640913777630828e+01
2.351196261244091090e+01 2.416348501519663117e+01 2.484094134057587056e+01
2.288455687205380684e+01 2.351196261244091090e+01 2.416348501519663117e+01
2.227971498197317146e+01 2.288455687205380684e+01 2.351196261244091090e+01
2.169613498822509001e+01 2.227971498197317146e+01 2.288455687205380684e+01
2.113274357146825366e+01 2.169613498822509001e+01 2.227971498197317146e+01
2.058867116013530918e+01 2.113274357146825366e+01 2.169613498822509001e+01
2.006322806018314608e+01 2.058867116013530918e+01 2.113274357146825366e+01
1.955588369243266911e+01 2.006322806018314608e+01 2.058867116013530918e+01
1.906624998044734909e+01 1.955588369243266911e+01 2.006322806018314608e+01
1.859406928251739188e+01 1.906624998044734909e+01 1.955588369243266911e+01
1.813920689393381380e+01 1.859406928251739188e+01 1.906624998044734909e+01
1.770164797003861423e+01 1.813920689393381380e+01 1.859406928251739188e+01
1.728149866962294112e+01 1.770164797003861423e+01 1.813920689393381380e+01
1.687899134439488691e+01 1.728149866962294112e+01 1.770164797003861423e+01
1.649449367053721005e+01 1.687899134439488691e+01 1.728149866962294112e+01
1.612852171074090180e+01 1.649449367053721005e+01 1.687899134439488691e+01
1.578175699490546791e+01 1.612852171074090180e+01 1.649449367053721005e+01
1.545506780498551613e+01 1.578175699490546791e+01 1.612852171074090180e+01
1.514953493666978623e+01 1.545506780498551613e+01 1.578175699490546791e+01
1.486648228060350796e+01 1.514953493666978623e+01 1.545506780498551613e+01
1.460751261036080173e+01 1.486648228060350796e+01 1.514953493666978623e+01
1.437454897208334970e+01 1.460751261036080173e+01 1.486648228060350796e+01
1.416988202570596123e+01 1.437454897208334970e+01 1.460751261036080173e+01
1.399622356744172791e+01 1.416988202570596123e+01 1.437454897208334970e+01
1.385676623625348647e+01 1.399622356744172791e+01 1.416988202570596123e+01
1.375524903044935954e+01 1.385676623625348647e+01 1.399622356744172791e+01
1.369602767702648194e+01 1.375524903044935954e+01 1.385676623625348647e+01
1.368414803155014070e+01 1.369602767702648194e+01 1.375524903044935954e+01
1.372541944660743773e+01 1.368414803155014070e+01 1.369602767702648194e+01
1.382648331928607099e+01 1.372541944660743773e+01 1.368414803155014070e+01
1.399486968429840061e+01 1.382648331928607099e+01 1.372541944660743773e+01
1.423903162670697142e+01 1.399486968429840061e+01 1.382648331928607099e+01
1.456834333378795066e+01 1.423903162670697142e+01 1.399486968429840061e+01
1.499304273992053993e+01 1.456834333378795066e+01 1.423903162670697142e+01
1.552409402873416155e+01 1.499304273992053993e+01 1.456834333378795066e+01
1.617293908045884976e+01 1.552409402873416155e+01 1.499304273992053993e+01
1.695110103954877445e+01 1.617293908045884976e+01 1.552409402873416155e+01
1.786959890230738424e+01 1.695110103954877445e+01 1.617293908045884976e+01
1.893813162275350237e+01 1.786959890230738424e+01 1.695110103954877445e+01
2.016399700524309679e+01 1.893813162275350237e+01 1.786959890230738424e+01
2.155072897779786345e+01 2.016399700524309679e+01 1.893813162275350237e+01
2.309647180292959234e+01 2.155072897779786345e+01 2.016399700524309679e+01
2.479216603180582368e+01 2.309647180292959234e+01 2.155072897779786345e+01
2.661970051508980362e+01 2.479216603180582368e+01 2.309647180292959234e+01
2.855028330569236417e+01 2.661970051508980362e+01 2.479216603180582368e+01
3.054338693141452410e+01 2.855028330569236417e+01 2.661970051508980362e+01
3.254670096600671769e+01 3.054338693141452410e+01 2.855028330569236417e+01
3.449753338790610968e+01 3.254670096600671769e+01 3.054338693141452410e+01
3.632599198056040279e+01 3.449753338790610968e+01 3.254670096600671769e+01
3.796001159659221003e+01 3.632599198056040279e+01 3.449753338790610968e+01
3.933187905670685325e+01 3.796001159659221003e+01 3.632599198056040279e+01
4.038542196851540922e+01 3.933187905670685325e+01 3.796001159659221003e+01
4.108262285872984876e+01 4.038542196851540922e+01 3.933187905670685325e+01
4.140828214901429050e+01 4.108262285872984876e+01 4.038542196851540922e+01
4.137161790177761134e+01 4.140828214901429050e+01 4.108262285872984876e+01
4.100434724800284414e+01 4.137161790177761134e+01 4.140828214901429050e+01
4.035565224415879015e+01 4.100434724800284414e+01 4.137161790177761134e+01
3.948518391347513301e+01 4.035565224415879015e+01 4.100434724800284414e+01
3.845562711174095938e+01 3.948518391347513301e+01 4.035565224415879015e+01
3.732623313617517624e+01 3.845562711174095938e+01 3.948518391347513301e+01
3.614823609224559675e+01 3.732623313617517624e+01 3.845562711174095938e+01
3.496244243860591894e+01 3.614823609224559675e+01 3.732623313617517624e+01
3.379875449952557886e+01 3.496244243860591894e+01 3.614823609224559675e+01
3.267708691432145685e+01 3.379875449952557886e+01 3.496244243860591894e+01
3.160906618025951431e+01 3.267708691432145685e+01 3.379875449952557886e+01
3.059999549005310726e+01 3.160906618025951431e+01 3.267708691432145685e+01
2.965072891872380012e+01 3.059999549005310726e+01 3.160906618025951431e+01
2.875926071884949309e+01 2.965072891872380012e+01 3.059999549005310726e+01
2.792196057795850450e+01 2.875926071884949309e+01 2.965072891872380012e+01
2.713446523836207191e+01 2.792196057795850450e+01 2.875926071884949309e+01
2.639227747071624108e+01 2.713446523836207191e+01 2.792196057795850450e+01
2.569113694947372650e+01 2.639227747071624108e+01 2.713446523836207191e+01
2.502722539889010633e+01 2.569113694947372650e+01 2.639227747071624108e+01
2.439725881790634077e+01 2.502722539889010633e+01 2.569113694947372650e+01
2.379850787780736709e+01 2.439725881790634077e+01 2.502722539889010633e+01
2.322877650661779469e+01 2.379850787780736709e+01 2.439725881790634077e+01
2.268635941958715918e+01 2.322877650661779469e+01 2.379850787780736709e+01
2.216999220434129825e+01 2.268635941958715918e+01 2.322877650661779469e+01
2.167880235223401897e+01 2.216999220434129825e+01 2.268635941958715918e+01
2.121226600110346183e+01 2.167880235223401897e+01 2.216999220434129825e+01
2.077017274858749118e+01 2.121226600110346183e+01 2.167880235223401897e+01
2.035259937768514149e+01 2.077017274858749118e+01 2.121226600110346183e+01
1.995989243688766379e+01 2.035259937768514149e+01 2.077017274858749118e+01
1.959265912756697148e+01 1.995989243688766379e+01 2.035259937768514149e+01
1.925176571683953597e+01 1.959265912756697148e+01 1.995989243688766379e+01
1.893834260302424610e+01 1.925176571683953597e+01 1.959265912756697148e+01
1.865379513324215921e+01 1.893834260302424610e+01 1.925176571683953597e+01
1.839981925140445185e+01 1.865379513324215921e+01 1.893834260302424610e+01
1.817842099751482365e+01 1.839981925140445185e+01 1.865379513324215921e+01
1.799193875267254583e+01 1.817842099751482365e+01 1.839981925140445185e+01
1.784306689997752926e+01 1.799193875267254583e+01 1.817842099751482365e+01
1.773487922321449517e+01 1.784306689997752926e+01 1.799193875267254583e+01
1.767084986678701242e+01 1.773487922321449517e+01 1.784306689997752926e+01
1.765486900676048521e+01 1.767084986678701242e+01 1.773487922321449517e+01
1.769124951206078933e+01 1.765486900676048521e+01 1.767084986678701242e+01
1.778471979299183658e+01 1.769124951206078933e+01 1.765486900676048521e+01
1.794039674412438501e+01 1.778471979299183658e+01 1.769124951206078933e+01
1.816373122310456978e+01 1.794039674412438501e+01 1.778471979299183658e+01
1.846041694793395394e+01 1.816373122310456978e+01 1.794039674412438501e+01
1.883625219931893113e+01 1.846041694793395394e+01 1.816373122310456978e+01
1.929694254454700442e+01 1.883625219931893113e+01 1.846041694793395394e+01
1.984783235874341756e+01 1.929694254454700442e+01 1.883625219931893113e+01
2.049355378357123669e+01 1.984783235874341756e+01 1.929694254454700442e+01
2.123758469184249620e+01 2.049355378357123669e+01 1.984783235874341756e+01

